Neural networks meet hyperelasticity: A monotonic approach

We apply physics-augmented neural network (PANN) constitutive models to experimental uniaxial tensile data of rubber-like materials whose behavior depends on manufacturing parameters. For this, we conduct experimental investigations on a 3D printed digital material at different mix ratios and consider several datasets from literature, including Ecoflex at different Shore hardness and a photocured 3D printing material at different grayscale values. We introduce a parametrized hyperelastic PANN model which can represent material behavior at different manufacturing parameters. The proposed model fulfills common mechanical conditions of hyperelasticity. In addition, the hyperelastic potential of the proposed model is monotonic in isotropic isochoric strain invariants of the right Cauchy-Green tensor. In incompressible hyperelasticity, this is a relaxed version of the ellipticity (or rank-one convexity) condition. Using this relaxed ellipticity condition, the PANN model has enough flexibility to be applicable to a wide range of materials while having enough structure for a stable extrapolation outside the calibration data. The monotonic PANN yields excellent results for all materials studied and can represent a wide range of largely varying qualitative and quantitative stress behavior. Although calibrated on uniaxial tensile data only, it leads to a stable numerical behavior of 3D finite element simulations. The findings of our work suggest that monotonicity could play a key role in the formulation of very general yet robust and stable constitutive models applicable to materials with highly nonlinear and parametrized behavior.

==> figure_code/DLP_8/DLP_01.txt <==
1.004999995231628418e+00 6.274363398551940918e-02
1.034999966621398926e+00 2.484457343816757202e-01
1.065000057220458984e+00 3.637103438377380371e-01
1.095000028610229492e+00 4.591349363327026367e-01
1.125000000000000000e+00 5.615088343620300293e-01
1.154999971389770508e+00 6.534680724143981934e-01
1.184999942779541016e+00 7.424907088279724121e-01
1.215000033378601074e+00 8.327037096023559570e-01
1.245000004768371582e+00 9.292991161346435547e-01
1.274999976158142090e+00 1.022524118423461914e+00
1.304999947547912598e+00 1.116899967193603516e+00
1.335000038146972656e+00 1.227217793464660645e+00
1.365000009536743164e+00 1.337139606475830078e+00
1.394999980926513672e+00 1.446936845779418945e+00


==> figure_code/DLP_8/DLP_02.txt <==
1.004999995231628418e+00 1.955314129590988159e-01
1.034999966621398926e+00 6.819337606430053711e-01
1.065000057220458984e+00 9.314529299736022949e-01
1.095000028610229492e+00 1.103284835815429688e+00
1.125000000000000000e+00 1.251200318336486816e+00
1.154999971389770508e+00 1.365335702896118164e+00
1.184999942779541016e+00 1.504502058029174805e+00
1.215000033378601074e+00 1.645752072334289551e+00
1.245000004768371582e+00 1.767372965812683105e+00
1.274999976158142090e+00 1.901819586753845215e+00
1.304999947547912598e+00 2.025624513626098633e+00
1.335000038146972656e+00 2.174297094345092773e+00
1.365000009536743164e+00 2.333460807800292969e+00
1.394999980926513672e+00 2.485375165939331055e+00


==> figure_code/DLP_8/DLP_03.txt <==
1.004999995231628418e+00 4.637204706668853760e-01
1.034999966621398926e+00 1.495766043663024902e+00
1.065000057220458984e+00 1.956100821495056152e+00
1.095000028610229492e+00 2.242743968963623047e+00
1.125000000000000000e+00 2.492318391799926758e+00
1.154999971389770508e+00 2.678186416625976562e+00
1.184999942779541016e+00 2.897978782653808594e+00
1.215000033378601074e+00 3.117932558059692383e+00
1.245000004768371582e+00 3.307214021682739258e+00
1.274999976158142090e+00 3.517170667648315430e+00
1.304999947547912598e+00 3.708039045333862305e+00
1.335000038146972656e+00 3.931278228759765625e+00
1.365000009536743164e+00 4.174932003021240234e+00
1.394999980926513672e+00 4.406398296356201172e+00


==> figure_code/DLP_8/DLP_04.txt <==
1.004999995231628418e+00 8.429816365242004395e-01
1.034999966621398926e+00 2.824515104293823242e+00
1.065000057220458984e+00 3.564345598220825195e+00
1.095000028610229492e+00 3.945179939270019531e+00
1.125000000000000000e+00 4.169697284698486328e+00
1.154999971389770508e+00 4.409597396850585938e+00
1.184999942779541016e+00 4.643459796905517578e+00
1.215000033378601074e+00 4.841652393341064453e+00
1.245000004768371582e+00 5.047047138214111328e+00
1.274999976158142090e+00 5.225838661193847656e+00
1.304999947547912598e+00 5.449708461761474609e+00
1.335000038146972656e+00 5.683313369750976562e+00
1.365000009536743164e+00 5.900563716888427734e+00
1.394999980926513672e+00 6.117562770843505859e+00


==> figure_code/DLP_8/DLP_05.txt <==
1.004999995231628418e+00 1.182259559631347656e+00
1.034999966621398926e+00 4.205657958984375000e+00
1.065000057220458984e+00 5.362455368041992188e+00
1.095000028610229492e+00 5.883841514587402344e+00
1.125000000000000000e+00 6.233084201812744141e+00
1.154999971389770508e+00 6.506294727325439453e+00
1.184999942779541016e+00 6.804596900939941406e+00
1.215000033378601074e+00 7.079929351806640625e+00
1.245000004768371582e+00 7.346008300781250000e+00
1.274999976158142090e+00 7.586161613464355469e+00
1.304999947547912598e+00 7.866985797882080078e+00
1.335000038146972656e+00 8.184825897216796875e+00
1.365000009536743164e+00 8.464318275451660156e+00
1.394999980926513672e+00 8.773913383483886719e+00


==> figure_code/DLP_8/DLP_06.txt <==
1.004999995231628418e+00 1.268967390060424805e+00
1.034999966621398926e+00 4.633289813995361328e+00
1.065000057220458984e+00 6.001199245452880859e+00
1.095000028610229492e+00 6.714469432830810547e+00
1.125000000000000000e+00 7.222989559173583984e+00
1.154999971389770508e+00 7.591495037078857422e+00
1.184999942779541016e+00 8.020110130310058594e+00
1.215000033378601074e+00 8.466268539428710938e+00
1.245000004768371582e+00 8.837795257568359375e+00
1.274999976158142090e+00 9.235543251037597656e+00
1.304999947547912598e+00 9.564999580383300781e+00
1.335000038146972656e+00 9.963669776916503906e+00
1.365000009536743164e+00 1.034997463226318359e+01
1.394999980926513672e+00 1.070215320587158203e+01


==> figure_code/DLP_8/DLP_07.txt <==
1.004999995231628418e+00 1.451572656631469727e+00
1.034999966621398926e+00 5.527874946594238281e+00
1.065000057220458984e+00 7.131054401397705078e+00
1.095000028610229492e+00 7.834331512451171875e+00
1.125000000000000000e+00 8.292752265930175781e+00
1.154999971389770508e+00 8.664338111877441406e+00
1.184999942779541016e+00 9.054830551147460938e+00
1.215000033378601074e+00 9.400733947753906250e+00
1.245000004768371582e+00 9.731877326965332031e+00
1.274999976158142090e+00 1.001009654998779297e+01
1.304999947547912598e+00 1.034768676757812500e+01
1.335000038146972656e+00 1.071972560882568359e+01
1.365000009536743164e+00 1.106683540344238281e+01
1.394999980926513672e+00 1.142704868316650391e+01


==> figure_code/DLP_8/MR/DLP_01.txt <==
1	0
1.00404036	0.018262609
1.00808084	0.036109467
1.012121201	0.053558923
1.016161561	0.070630278
1.020202041	0.087342173
1.024242401	0.103711185
1.028282881	0.119755273
1.032323241	0.135489929
1.036363602	0.150931539
1.040404081	0.166095938
1.044444442	0.180997127
1.048484802	0.195649971
1.052525282	0.210068844
1.056565642	0.224266397
1.060606003	0.238256131
1.064646482	0.252051099
1.068686843	0.265662735
1.072727323	0.279103699
1.076767683	0.292384676
1.080808043	0.305517177
1.084848523	0.318512343
1.088888884	0.331379825
1.092929244	0.344130097
1.096969724	0.356773298
1.101010084	0.369318141
1.105050445	0.381774162
1.109090924	0.394150596
1.113131285	0.406455304
1.117171764	0.418697336
1.121212125	0.430884029
1.125252485	0.44302355
1.129292965	0.455123819
1.133333325	0.467191444
1.137373686	0.47923388
1.141414165	0.491258352
1.145454526	0.503270808
1.149494886	0.515278054
1.153535366	0.52728669
1.157575727	0.539302061
1.161616087	0.551330384
1.165656567	0.563377695
1.169696927	0.575448787
1.173737407	0.587549704
1.177777767	0.599684897
1.181818128	0.611859727
1.185858607	0.624079404
1.189898968	0.636347902
1.193939447	0.648670498
1.197979808	0.661050873
1.202020168	0.673493661
1.206060648	0.686003371
1.210101008	0.698583273
1.214141369	0.71123762
1.218181849	0.723970551
1.222222209	0.73678496
1.226262569	0.749684753
1.230303049	0.762673737
1.23434341	0.775754458
1.23838377	0.788930509
1.24242425	0.802205393
1.24646461	0.815581339
1.250504971	0.829061655
1.25454545	0.84264957
1.258585811	0.856347019
1.262626171	0.870157052
1.266666651	0.88408265
1.270707011	0.898125477
1.274747491	0.91228877
1.278787851	0.926574024
1.282828331	0.940984342
1.286868691	0.955521058
1.290909052	0.970186711
1.294949532	0.98498379
1.298989892	0.999913404
1.303030252	1.014977908
1.307070732	1.03017961
1.311111093	1.045519413
1.315151453	1.060999502
1.319191933	1.076622026
1.323232293	1.092387692
1.327272654	1.108298534
1.331313133	1.124356555
1.335353494	1.140562282
1.339393854	1.156917613
1.343434334	1.173424417
1.347474694	1.190083055
1.351515055	1.206895301
1.355555534	1.223862905
1.359595895	1.240986072
1.363636374	1.258266976
1.367676735	1.275705724
1.371717215	1.293304433
1.375757575	1.311063113
1.379797935	1.328983298
1.383838415	1.347066501
1.387878776	1.365312604
1.391919136	1.383723048
1.395959616	1.402299268
1.399999976	1.421041015

==> figure_code/DLP_8/MR/DLP_03.txt <==
1	0
1.00404036	0.103915013
1.00808084	0.204378647
1.012121201	0.301499691
1.016161561	0.395392428
1.020202041	0.486167427
1.024242401	0.573924043
1.028282881	0.658769053
1.032323241	0.740796026
1.036363602	0.820103162
1.040404081	0.896785512
1.044444442	0.97092865
1.048484802	1.042622322
1.052525282	1.111953426
1.056565642	1.179000278
1.060606003	1.243844964
1.064646482	1.306566982
1.068686843	1.36723806
1.072727323	1.425935032
1.076767683	1.482725571
1.080808043	1.537680525
1.084848523	1.590868546
1.088888884	1.642351684
1.092929244	1.69219486
1.096969724	1.740460996
1.101010084	1.78720702
1.105050445	1.832492461
1.109090924	1.876375032
1.113131285	1.91890699
1.117171764	1.960144151
1.121212125	2.000135891
1.125252485	2.038933799
1.129292965	2.076587919
1.133333325	2.113143611
1.137373686	2.148648263
1.141414165	2.183147851
1.145454526	2.21668407
1.149494886	2.24930047
1.153535366	2.281039322
1.157575727	2.311938962
1.161616087	2.342039441
1.165656567	2.371379646
1.169696927	2.399994834
1.173737407	2.427922678
1.177777767	2.455196528
1.181818128	2.481851265
1.185858607	2.507920772
1.189898968	2.533435736
1.193939447	2.558429016
1.197979808	2.582929643
1.202020168	2.606968047
1.206060648	2.630573801
1.210101008	2.653773623
1.214141369	2.676595568
1.218181849	2.699066917
1.222222209	2.721212256
1.226262569	2.74305747
1.230303049	2.764627741
1.23434341	2.78594569
1.23838377	2.807035215
1.24242425	2.827919574
1.24646461	2.848619577
1.250504971	2.869157303
1.25454545	2.889554245
1.258585811	2.909829542
1.262626171	2.930003605
1.266666651	2.95009631
1.270707011	2.970125252
1.274747491	2.9901099
1.278787851	3.010066883
1.282828331	3.03001472
1.286868691	3.049969124
1.290909052	3.06994713
1.294949532	3.089965347
1.298989892	3.110038197
1.303030252	3.130181463
1.307070732	3.150410545
1.311111093	3.170738664
1.315151453	3.191180459
1.319191933	3.211750215
1.323232293	3.232460043
1.327272654	3.253323528
1.331313133	3.274353934
1.335353494	3.295562339
1.339393854	3.316961358
1.343434334	3.338563323
1.347474694	3.360378346
1.351515055	3.382418157
1.355555534	3.404694225
1.359595895	3.427215767
1.363636374	3.449994373
1.367676735	3.473038695
1.371717215	3.496359835
1.375757575	3.519965905
1.379797935	3.543866836
1.383838415	3.568072355
1.387878776	3.592589811
1.391919136	3.617428468
1.395959616	3.642597405
1.399999976	3.668103259

==> figure_code/DLP_8/MR/DLP_05.txt <==
1	0
1.00404036	0.260095441
1.00808084	0.510998892
1.012121201	0.752994887
1.016161561	0.98638136
1.020202041	1.211446579
1.024242401	1.428450662
1.028282881	1.637671726
1.032323241	1.839354901
1.036363602	2.033756367
1.040404081	2.22112411
1.044444442	2.401682543
1.048484802	2.575665891
1.052525282	2.74330095
1.056565642	2.904793336
1.060606003	3.060357353
1.064646482	3.210200565
1.068686843	3.354511513
1.072727323	3.493490436
1.076767683	3.627315358
1.080808043	3.756171363
1.084848523	3.880237792
1.088888884	3.999678086
1.092929244	4.114661894
1.096969724	4.225353648
1.101010084	4.331903503
1.105050445	4.43446706
1.109090924	4.533195178
1.113131285	4.628225894
1.117171764	4.719704664
1.121212125	4.807762038
1.125252485	4.892532932
1.129292965	4.974148209
1.133333325	5.052728001
1.137373686	5.128396257
1.141414165	5.201273236
1.145454526	5.271469541
1.149494886	5.339099114
1.153535366	5.404272534
1.157575727	5.467091684
1.161616087	5.527661363
1.165656567	5.586083313
1.169696927	5.64245142
1.173737407	5.696863711
1.177777767	5.749409117
1.181818128	5.80017892
1.185858607	5.849261784
1.189898968	5.896739708
1.193939447	5.942698117
1.197979808	5.987214706
1.202020168	6.030369111
1.206060648	6.072238721
1.210101008	6.112895209
1.214141369	6.152412002
1.218181849	6.190860479
1.222222209	6.228306769
1.226262569	6.264818614
1.230303049	6.300461885
1.23434341	6.335297605
1.23838377	6.369388302
1.24242425	6.402794802
1.24646461	6.435573416
1.250504971	6.467781893
1.25454545	6.499476434
1.258585811	6.530708996
1.262626171	6.561532949
1.266666651	6.592000247
1.270707011	6.622158826
1.274747491	6.652058914
1.278787851	6.681745933
1.282828331	6.711267604
1.286868691	6.740666963
1.290909052	6.769988506
1.294949532	6.799275592
1.298989892	6.828567896
1.303030252	6.857906619
1.307070732	6.88733193
1.311111093	6.916880386
1.315151453	6.946590163
1.319191933	6.976498499
1.323232293	7.006639054
1.327272654	7.037047226
1.331313133	7.067757561
1.335353494	7.098801027
1.339393854	7.130210467
1.343434334	7.162017955
1.347474694	7.194251951
1.351515055	7.226942954
1.355555534	7.260120762
1.359595895	7.293811503
1.363636374	7.328044534
1.367676735	7.362844513
1.371717215	7.398239495
1.375757575	7.434252732
1.379797935	7.470909961
1.383838415	7.508236367
1.387878776	7.546253215
1.391919136	7.584984469
1.395959616	7.624453599
1.399999976	7.66468001

==> figure_code/DLP_8/MR/DLP_07.txt <==
1	0
1.00404036	0.426387419
1.00808084	0.837137993
1.012121201	1.23273726
1.016161561	1.613692101
1.020202041	1.980492942
1.024242401	2.333583714
1.028282881	2.673437057
1.032323241	3.00047137
1.036363602	3.315122407
1.040404081	3.617811969
1.044444442	3.908923158
1.048484802	4.188854327
1.052525282	4.457991179
1.056565642	4.716684788
1.060606003	4.965299575
1.064646482	5.204188481
1.068686843	5.433673487
1.072727323	5.654094573
1.076767683	5.865755804
1.080808043	6.068971822
1.084848523	6.264047493
1.088888884	6.451262034
1.092929244	6.630903796
1.096969724	6.803252248
1.101010084	6.968563969
1.105050445	7.127103383
1.109090924	7.279126838
1.113131285	7.424870267
1.117171764	7.564580338
1.121212125	7.698480229
1.125252485	7.82679913
1.129292965	7.949759327
1.133333325	8.067566248
1.137373686	8.180430403
1.141414165	8.288556015
1.145454526	8.39213228
1.149494886	8.491352662
1.153535366	8.586404897
1.157575727	8.677463321
1.161616087	8.76470583
1.165656567	8.848305106
1.169696927	8.928421862
1.173737407	9.005221991
1.177777767	9.078857758
1.181818128	9.149484038
1.185858607	9.21725124
1.189898968	9.282299826
1.193939447	9.344774224
1.197979808	9.404807564
1.202020168	9.46253488
1.206060648	9.518087382
1.210101008	9.57158794
1.214141369	9.623161016
1.218181849	9.672927583
1.222222209	9.721001068
1.226262569	9.767496248
1.230303049	9.812524721
1.23434341	9.856191211
1.23838377	9.89860162
1.24242425	9.939858953
1.24646461	9.980059907
1.250504971	10.01930225
1.25454545	10.0576811
1.258585811	10.09528575
1.262626171	10.13220651
1.266666651	10.16853126
1.270707011	10.20434245
1.274747491	10.23972457
1.278787851	10.27475577
1.282828331	10.30951628
1.286868691	10.34408019
1.290909052	10.3785227
1.294949532	10.41291706
1.298989892	10.44733165
1.303030252	10.48183604
1.307070732	10.51649808
1.311111093	10.5513808
1.315151453	10.58654865
1.319191933	10.62206448
1.323232293	10.65798639
1.327272654	10.69437409
1.331313133	10.73128585
1.335353494	10.76877519
1.339393854	10.80689749
1.343434334	10.84570677
1.347474694	10.88525232
1.351515055	10.92558549
1.355555534	10.96675647
1.359595895	11.00881054
1.363636374	11.05179668
1.367676735	11.09575766
1.371717215	11.14074026
1.375757575	11.18678487
1.379797935	11.23393473
1.383838415	11.28223219
1.387878776	11.33171425
1.391919136	11.38242116
1.395959616	11.43439232
1.399999976	11.48766158

==> figure_code/DLP_8/extrapolation/0.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.036894798278808594 0.036339759826660156 0.0364832878112793 0.036875247955322266 0.03742361068725586 0.03583860397338867 0.037387847900390625 0.03741598129272461 0.037792205810546875 0.03655815124511719 0.03559303283691406 0.03644752502441406 0.03498411178588867 0.03644990921020508 0.03579092025756836
1.0080808401107788 0.07267427444458008 0.0715780258178711 0.07191038131713867 0.07270383834838867 0.07368898391723633 0.0706791877746582 0.07363700866699219 0.07374382019042969 0.07446050643920898 0.07211112976074219 0.07025718688964844 0.0718846321105957 0.06908988952636719 0.07189607620239258 0.07060909271240234
1.0121212005615234 0.1067667007446289 0.10520124435424805 0.10575103759765625 0.10697555541992188 0.10820627212524414 0.10402679443359375 0.10817575454711914 0.10844087600708008 0.10944080352783203 0.1062021255493164 0.10356378555297852 0.10583162307739258 0.10189962387084961 0.10587263107299805 0.10398244857788086
1.016161561012268 0.13872051239013672 0.13679933547973633 0.1375737190246582 0.13926029205322266 0.1405034065246582 0.13547706604003906 0.14053726196289062 0.14106035232543945 0.14226818084716797 0.13844776153564453 0.13515472412109375 0.13788890838623047 0.13306760787963867 0.13798999786376953 0.13551616668701172
1.0202020406723022 0.1682271957397461 0.16608858108520508 0.16707134246826172 0.16923284530639648 0.17024898529052734 0.1647357940673828 0.17039251327514648 0.17127370834350586 0.17260313034057617 0.16855621337890625 0.16475152969360352 0.16775894165039062 0.1623239517211914 0.16795825958251953 0.16491270065307617
1.0242424011230469 0.19512319564819336 0.19291353225708008 0.194061279296875 0.19667339324951172 0.19725704193115234 0.19162273406982422 0.19754552841186523 0.1988697052001953 0.20023632049560547 0.19632625579833984 0.19215822219848633 0.19524335861206055 0.1894819736480713 0.19558429718017578 0.19197368621826172
1.028282880783081 0.21940183639526367 0.21725845336914062 0.21850180625915527 0.22149372100830078 0.22149944305419922 0.21608448028564453 0.22195816040039062 0.22377443313598633 0.2250981330871582 0.22166919708251953 0.21728086471557617 0.22026348114013672 0.21444988250732422 0.22079038619995117 0.21661877632141113
1.0323232412338257 0.24119877815246582 0.23923063278198242 0.2404801845550537 0.24373149871826172 0.24309206008911133 0.23818325996398926 0.2437295913696289 0.24604368209838867 0.24725914001464844 0.244598388671875 0.24011993408203125 0.24284934997558594 0.2372267246246338 0.2436070442199707 0.23887944221496582
1.0363636016845703 0.26076817512512207 0.2590498924255371 0.26019883155822754 0.2635514736175537 0.26227688789367676 0.25809144973754883 0.2630894184112549 0.2658569812774658 0.26691436767578125 0.2652311325073242 0.2607743740081787 0.263139009475708 0.2579023838043213 0.26417016983032227 0.2588999271392822
1.0404040813446045 0.2784290313720703 0.2769937515258789 0.27793216705322266 0.2812042236328125 0.2793734073638916 0.276045560836792 0.28034305572509766 0.2834744453430176 0.28433990478515625 0.2837557792663574 0.27940917015075684 0.2813384532928467 0.2766268253326416 0.2826812267303467 0.2768988609313965
1.0444444417953491 0.2945389747619629 0.2933788299560547 0.29399943351745605 0.29700541496276855 0.29474568367004395 0.2923309803009033 0.2958495616912842 0.29921388626098633 0.29987120628356934 0.3004150390625 0.29624152183532715 0.297710657119751 0.2935967445373535 0.29939794540405273 0.2931489944458008
1.0484848022460938 0.30948448181152344 0.30855369567871094 0.30876588821411133 0.311342716217041 0.30880236625671387 0.3072798252105713 0.3100149631500244 0.31345629692077637 0.3139035701751709 0.31551504135131836 0.3115532398223877 0.3125741481781006 0.30907130241394043 0.3146357536315918 0.3079850673675537
1.052525281906128 0.32361674308776855 0.3228416442871094 0.32257938385009766 0.324601411819458 0.3219282627105713 0.32121706008911133 0.3232290744781494 0.3265798091888428 0.3268263339996338 0.3293740749359131 0.3256378173828125 0.32625365257263184 0.3233182430267334 0.32871270179748535 0.32174253463745117
1.0565656423568726 0.3372468948364258 0.3365345001220703 0.3357658386230469 0.3371586799621582 0.33448123931884766 0.334453821182251 0.33585238456726074 0.3389546871185303 0.3390161991119385 0.34231090545654297 0.33879733085632324 0.33907461166381836 0.33661365509033203 0.3419473171234131 0.334749698638916
1.0606060028076172 0.35062098503112793 0.34987401962280273 0.3485996723175049 0.349346399307251 0.3467559814453125 0.3472588062286377 0.3481881618499756 0.3509085178375244 0.3508028984069824 0.3546271324157715 0.35131120681762695 0.3513302803039551 0.34922003746032715 0.3546261787414551 0.34729647636413574
1.0646464824676514 0.3639256954193115 0.3630497455596924 0.36130738258361816 0.3614480495452881 0.3589961528778076 0.3598661422729492 0.3604860305786133 0.36272621154785156 0.3624734878540039 0.3665947914123535 0.36344075202941895 0.36328768730163574 0.36137962341308594 0.36700963973999023 0.3596360683441162
1.068686842918396 0.37728238105773926 0.37619900703430176 0.37405824661254883 0.3736846446990967 0.371380090713501 0.3724551200866699 0.37292957305908203 0.3746378421783447 0.3742523193359375 0.3784487247467041 0.3754098415374756 0.3751718997955322 0.37331151962280273 0.37931132316589355 0.37196922302246094
1.0727273225784302 0.39075493812561035 0.3894062042236328 0.3869640827178955 0.38620662689208984 0.3840198516845703 0.38515591621398926 0.3856344223022461 0.3868074417114258 0.3863034248352051 0.3903768062591553 0.38739800453186035 0.38715529441833496 0.3851933479309082 0.39169812202453613 0.38443779945373535
1.0767676830291748 0.404355525970459 0.4027070999145508 0.40008068084716797 0.39909911155700684 0.396970272064209 0.39804697036743164 0.39865922927856445 0.3993382453918457 0.39872169494628906 0.4025089740753174 0.3995330333709717 0.3993561267852783 0.39716100692749023 0.4042794704437256 0.3971290588378906
1.0808080434799194 0.41807031631469727 0.41611766815185547 0.4134359359741211 0.41240358352661133 0.41025233268737793 0.411175012588501 0.41202235221862793 0.4122931957244873 0.41157007217407227 0.4149470329284668 0.41191554069519043 0.4118647575378418 0.40932250022888184 0.41713500022888184 0.4100944995880127
1.0848485231399536 0.43184924125671387 0.429614782333374 0.42700934410095215 0.4261021614074707 0.42383790016174316 0.42453861236572266 0.425692081451416 0.425675630569458 0.42484569549560547 0.4277369976043701 0.4245882034301758 0.424713134765625 0.4217398166656494 0.43029069900512695 0.42333245277404785
1.0888888835906982 0.44564270973205566 0.44317054748535156 0.44077062606811523 0.4401564598083496 0.4376869201660156 0.4381246566772461 0.4396238327026367 0.4394643306732178 0.43852758407592773 0.44089388847351074 0.4375734329223633 0.4379124641418457 0.4344518184661865 0.44374895095825195 0.4368257522583008
1.0929292440414429 0.4593808650970459 0.4567406177520752 0.4546654224395752 0.4544966220855713 0.4517323970794678 0.4518887996673584 0.453747034072876 0.45360350608825684 0.4525573253631592 0.45440101623535156 0.4508543014526367 0.45143651962280273 0.4474606513977051 0.45747828483581543 0.45052576065063477
1.096969723701477 0.47301411628723145 0.4702882766723633 0.4686417579650879 0.46904635429382324 0.4659140110015869 0.4657862186431885 0.46799492835998535 0.4680287837982178 0.466874361038208 0.46822381019592285 0.4644033908843994 0.46525073051452637 0.46075940132141113 0.471437931060791 0.46438145637512207
1.1010100841522217 0.48648548126220703 0.48376941680908203 0.4826383590698242 0.4837172031402588 0.48015689849853516 0.47975754737854004 0.4822878837585449 0.48265814781188965 0.4813961982727051 0.48230648040771484 0.47816967964172363 0.4792947769165039 0.47431325912475586 0.4855644702911377 0.47832632064819336
1.1050504446029663 0.49976181983947754 0.49715614318847656 0.49660682678222656 0.4984321594238281 0.4944028854370117 0.49375391006469727 0.49655914306640625 0.49741172790527344 0.496049165725708 0.49658918380737305 0.49210023880004883 0.4935140609741211 0.4880824089050293 0.4997999668121338 0.49230527877807617
1.1090909242630005 0.5128114223480225 0.5104186534881592 0.5104985237121582 0.5131123065948486 0.5085930824279785 0.507723331451416 0.5107481479644775 0.5122115612030029 0.5107541084289551 0.5110032558441162 0.5061335563659668 0.507845401763916 0.5020196437835693 0.5140810012817383 0.5062599182128906
1.1131312847137451 0.525618314743042 0.5235404968261719 0.5242743492126465 0.5276899337768555 0.522681474685669 0.5216186046600342 0.5248010158538818 0.5269830226898193 0.5254435539245605 0.5254826545715332 0.5202109813690186 0.5222229957580566 0.5160737037658691 0.5283381938934326 0.5201394557952881
1.1171717643737793 0.5381827354431152 0.536510705947876 0.5379040241241455 0.5421087741851807 0.536628007888794 0.5354037284851074 0.5386776924133301 0.5416610240936279 0.5400559902191162 0.5399613380432129 0.534276008605957 0.5365924835205078 0.5301909446716309 0.5425229072570801 0.5339035987854004
1.121212124824524 0.5505111217498779 0.5493259429931641 0.5513715744018555 0.5563230514526367 0.5504095554351807 0.5490508079528809 0.5523476600646973 0.5561878681182861 0.5545384883880615 0.55438232421875 0.5482780933380127 0.5509021282196045 0.5443267822265625 0.5565829277038574 0.5475192070007324
1.1252524852752686 0.5626170635223389 0.5619857311248779 0.5646581649780273 0.5702972412109375 0.5640039443969727 0.5625345706939697 0.5657899379730225 0.5705175399780273 0.568845272064209 0.5686905384063721 0.5621747970581055 0.5651066303253174 0.5584349632263184 0.570476770401001 0.5609629154205322
1.1292929649353027 0.5745241641998291 0.5744955539703369 0.5777604579925537 0.58400559425354 0.577397346496582 0.5758423805236816 0.5789937973022461 0.5846128463745117 0.5829439163208008 0.5828421115875244 0.575925350189209 0.5791687965393066 0.5724775791168213 0.5841672420501709 0.5742175579071045
1.1333333253860474 0.5862607955932617 0.5868687629699707 0.5906782150268555 0.5974340438842773 0.5905861854553223 0.5889647006988525 0.5919556617736816 0.5984499454498291 0.5968108177185059 0.5967998504638672 0.5895035266876221 0.5930576324462891 0.5864183902740479 0.597632646560669 0.587275505065918
1.137373685836792 0.59786057472229 0.5991177558898926 0.6034154891967773 0.610572099685669 0.6035726070404053 0.6019008159637451 0.6046741008758545 0.6120071411132812 0.6104283332824707 0.6105334758758545 0.6028883457183838 0.6067519187927246 0.6002320051193237 0.6108570098876953 0.6001334190368652
1.1414141654968262 0.6093544960021973 0.6112549304962158 0.6159844398498535 0.6234261989593506 0.6163632869720459 0.6146552562713623 0.6171612739562988 0.6252775192260742 0.6237869262695312 0.6240229606628418 0.6160669326782227 0.6202361583709717 0.6138943433761597 0.6238274574279785 0.6127979755401611
1.1454545259475708 0.6207749843597412 0.6232955455780029 0.6283924579620361 0.6359946727752686 0.6289627552032471 0.6272294521331787 0.629429817199707 0.6382534503936768 0.6368799209594727 0.6372475624084473 0.6290264129638672 0.6334965229034424 0.6273890733718872 0.6365389823913574 0.6252710819244385
1.1494948863983154 0.6321604251861572 0.6352579593658447 0.6406567096710205 0.6482949256896973 0.6413905620574951 0.6396398544311523 0.6414957046508789 0.650944709777832 0.6497135162353516 0.6502034664154053 0.641770601272583 0.646536111831665 0.6407061815261841 0.6489977836608887 0.6375694274902344
1.1535353660583496 0.6435410976409912 0.6471569538116455 0.6527917385101318 0.660341739654541 0.6536562442779541 0.6518962383270264 0.6533772945404053 0.6633574962615967 0.6622931957244873 0.6628859043121338 0.6543018817901611 0.6593465805053711 0.6538404226303101 0.661210298538208 0.6497049331665039
1.1575757265090942 0.6549487113952637 0.6590075492858887 0.6648163795471191 0.6721534729003906 0.6657764911651611 0.6640121936798096 0.6650989055633545 0.6755087375640869 0.6746313571929932 0.6753005981445312 0.6666264533996582 0.6719396114349365 0.6667877435684204 0.6731905937194824 0.6616940498352051
1.1616160869598389 0.666414737701416 0.6708235740661621 0.676746129989624 0.6837544441223145 0.677772045135498 0.676006555557251 0.6766831874847412 0.6874120235443115 0.6867427825927734 0.6874511241912842 0.6787588596343994 0.6843216419219971 0.6795493364334106 0.6849493980407715 0.673555850982666
1.165656566619873 0.6779537200927734 0.6826262474060059 0.6885993480682373 0.6951684951782227 0.6896603107452393 0.6878952980041504 0.6881508827209473 0.6990923881530762 0.6986451148986816 0.699352502822876 0.6907155513763428 0.6965041160583496 0.6921309232711792 0.6965079307556152 0.6853084564208984
1.1696969270706177 0.6895973682403564 0.6944172382354736 0.7003915309906006 0.7064197063446045 0.7014577388763428 0.6996965408325195 0.6995294094085693 0.7105715274810791 0.7103571891784668 0.7110154628753662 0.7025110721588135 0.70849609375 0.7045395374298096 0.707890510559082 0.6969714164733887
1.1737374067306519 0.7013580799102783 0.7062203884124756 0.7121453285217285 0.7175400257110596 0.7131781578063965 0.7114298343658447 0.7108371257781982 0.7218773365020752 0.7219047546386719 0.7224631309509277 0.714167594909668 0.7203238010406494 0.7167860269546509 0.719113826751709 0.7085659503936768
1.1777777671813965 0.7132585048675537 0.7180416584014893 0.7238678932189941 0.7285535335540771 0.7248482704162598 0.723105788230896 0.7221102714538574 0.733034610748291 0.7333054542541504 0.7337093353271484 0.7257087230682373 0.7319943904876709 0.7288854122161865 0.7302098274230957 0.7201089859008789
1.1818181276321411 0.7253007888793945 0.7298915386199951 0.7355799674987793 0.739487886428833 0.7364811897277832 0.7347511053085327 0.7333602905273438 0.744070291519165 0.7445840835571289 0.7447855472564697 0.7371530532836914 0.7435348033905029 0.7408469915390015 0.7411963939666748 0.7316210269927979
1.1858586072921753 0.7374980449676514 0.7417807579040527 0.7472970485687256 0.7503726482391357 0.7480943202972412 0.7463773488998413 0.7446131706237793 0.7550225257873535 0.7557737827301025 0.7557098865509033 0.7485296726226807 0.754960298538208 0.7526876926422119 0.7521116733551025 0.7431228160858154
1.18989896774292 0.749849796295166 0.7537181377410889 0.7590277194976807 0.7612326145172119 0.7597026824951172 0.7579997777938843 0.7558877468109131 0.7659034729003906 0.7668852806091309 0.7665095329284668 0.7598567008972168 0.7662973403930664 0.7644268274307251 0.7629547119140625 0.7546267509460449
1.193939447402954 0.7623600959777832 0.7657086849212646 0.7707886695861816 0.7720935344696045 0.7713234424591064 0.7696353197097778 0.7672061920166016 0.7767519950866699 0.7779531478881836 0.7772121429443359 0.7711629867553711 0.7775557041168213 0.7760747671127319 0.7737855911254883 0.7661526203155518
1.1979798078536987 0.775026798248291 0.7777583599090576 0.7825887203216553 0.7829775810241699 0.7829656600952148 0.7812951803207397 0.7785811424255371 0.7875897884368896 0.7889957427978516 0.7878434658050537 0.7824568748474121 0.7887592315673828 0.7876561880111694 0.7846064567565918 0.777714729309082
1.2020201683044434 0.7878458499908447 0.7898736000061035 0.7944371700286865 0.7939093112945557 0.7946438789367676 0.792993426322937 0.7900302410125732 0.7984423637390137 0.800037145614624 0.7984285354614258 0.7937808036804199 0.7999393939971924 0.7991797924041748 0.795445442199707 0.7893273830413818
1.2060606479644775 0.8008115291595459 0.8020584583282471 0.8063430786132812 0.8049070835113525 0.8063702583312988 0.8047438859939575 0.801567554473877 0.8093352317810059 0.8111007213592529 0.8089935779571533 0.8051421642303467 0.8111040592193604 0.8106759786605835 0.8063256740570068 0.8010027408599854
1.2101010084152222 0.8139157295227051 0.8143157958984375 0.8183140754699707 0.8159904479980469 0.8181540966033936 0.816551923751831 0.8132052421569824 0.8202869892120361 0.8222029209136963 0.8195633888244629 0.8165631294250488 0.8222754001617432 0.8221468925476074 0.8172674179077148 0.8127522468566895
1.2141413688659668 0.8271484375 0.8266489505767822 0.8303563594818115 0.8271751403808594 0.8300042152404785 0.8284298181533813 0.8249528408050537 0.831317663192749 0.8333635330200195 0.8301620483398438 0.8280603885650635 0.833470344543457 0.833619236946106 0.8282921314239502 0.8245846033096313
1.218181848526001 0.8404994010925293 0.8390607833862305 0.8424762487411499 0.8384771347045898 0.8419291973114014 0.8403849601745605 0.8368198871612549 0.8424465656280518 0.8446009159088135 0.840808629989624 0.8396511077880859 0.844710111618042 0.845106840133667 0.8394129276275635 0.8365093469619751
1.2222222089767456 0.8539562225341797 0.851550817489624 0.8546767234802246 0.8499066829681396 0.8539340496063232 0.8524236679077148 0.8488118648529053 0.8536882400512695 0.8559281826019287 0.8515379428863525 0.8513493537902832 0.8560035228729248 0.856623649597168 0.8506476879119873 0.8485318422317505
1.2262625694274902 0.867506742477417 0.8641209602355957 0.8669620752334595 0.8614764213562012 0.8660259246826172 0.8645529747009277 0.8609344959259033 0.8650579452514648 0.8673617839813232 0.862354040145874 0.8631656169891357 0.8673698902130127 0.8681850433349609 0.8620100021362305 0.8606593608856201
1.2303030490875244 0.881138801574707 0.8767709732055664 0.8793357610702515 0.8731942176818848 0.8782086372375488 0.8767765760421753 0.8731913566589355 0.8765659332275391 0.8789124488830566 0.8732812404632568 0.8751115798950195 0.8788211345672607 0.8798062801361084 0.8735122680664062 0.8728954792022705
1.234343409538269 0.8948380947113037 0.8895001411437988 0.8917977809906006 0.8850672245025635 0.8904855251312256 0.8890984058380127 0.8855841159820557 0.8882229328155518 0.8905904293060303 0.8843352794647217 0.8871955871582031 0.8903698921203613 0.8914964199066162 0.8851644992828369 0.8852436542510986
1.2383837699890137 0.9085922241210938 0.9023101329803467 0.904350996017456 0.897099494934082 0.902860164642334 0.9015216827392578 0.8981144428253174 0.9000368118286133 0.9024050235748291 0.895531415939331 0.8994240760803223 0.9020261764526367 0.9032682180404663 0.896975040435791 0.8977062702178955
1.2424242496490479 0.9223887920379639 0.915196418762207 0.916995644569397 0.9092955589294434 0.9153339862823486 0.9140483140945435 0.9107811450958252 0.912013053894043 0.9143633842468262 0.9068832397460938 0.9118022918701172 0.9138002395629883 0.9151327610015869 0.9089510440826416 0.9102839231491089
1.2464646100997925 0.9362149238586426 0.9281601905822754 0.9297308921813965 0.9216568470001221 0.9279077053070068 0.9266785383224487 0.9235827922821045 0.9241557121276855 0.9264707565307617 0.9184000492095947 0.9243335723876953 0.9256994724273682 0.9270991086959839 0.9210958480834961 0.9229772090911865
1.250504970550537 0.9500584602355957 0.9411978721618652 0.9425572156906128 0.9341843128204346 0.9405820369720459 0.9394140243530273 0.9365172386169434 0.9364690780639648 0.9387326240539551 0.9300928115844727 0.9370183944702148 0.9377312660217285 0.939175009727478 0.9334146976470947 0.935785174369812
1.2545454502105713 0.9639098644256592 0.9543111324310303 0.9554746150970459 0.9468774795532227 0.9533586502075195 0.9522545337677002 0.9495823383331299 0.9489541053771973 0.9511513710021973 0.941969633102417 0.9498593807220459 0.949901819229126 0.9513686895370483 0.9459097385406494 0.9487080574035645
1.258585810661316 0.9777576923370361 0.9674947261810303 0.9684804677963257 0.9597337245941162 0.9662353992462158 0.9651988744735718 0.9627726078033447 0.9616100788116455 0.9637289047241211 0.9540364742279053 0.9628527164459229 0.9622159004211426 0.9636852741241455 0.9585802555084229 0.9617416858673096
1.2626261711120605 0.9915926456451416 0.9807465076446533 0.9815727472305298 0.9727504253387451 0.9792113304138184 0.978245735168457 0.9760830402374268 0.9744360446929932 0.976466178894043 0.966296911239624 0.9759960174560547 0.9746758937835693 0.9761300086975098 0.9714257717132568 0.9748841524124146
1.2666666507720947 1.0054075717926025 0.9940667152404785 0.9947528839111328 0.9859254360198975 0.9922876358032227 0.9913945198059082 0.989511251449585 0.9874320030212402 0.9893639087677002 0.9787580966949463 0.9892878532409668 0.987285852432251 0.98870849609375 0.9844470024108887 0.9881341457366943
1.2707070112228394 1.0191943645477295 1.0074512958526611 1.008015751838684 0.9992527961730957 1.0054597854614258 1.004643201828003 1.0030491352081299 1.0005922317504883 1.0024197101593018 0.991419792175293 1.0027210712432861 1.0000474452972412 1.0014227628707886 0.997638463973999 1.00148606300354
1.2747474908828735 1.032947301864624 1.0208978652954102 1.0213617086410522 1.012728214263916 1.018728256225586 1.0179883241653442 1.0166919231414795 1.0139150619506836 1.0156328678131104 1.004284143447876 1.0162911415100098 1.0129618644714355 1.0142759084701538 1.0109977722167969 1.014937400817871
1.2787878513336182 1.0466604232788086 1.0344040393829346 1.0347868204116821 1.0263452529907227 1.0320899486541748 1.0314286947250366 1.0304324626922607 1.0273942947387695 1.0290000438690186 1.0173509120941162 1.0299899578094482 1.0260283946990967 1.0272698402404785 1.0245201587677002 1.028483271598816
1.2828283309936523 1.0603322982788086 1.0479683876037598 1.0482906103134155 1.04010009765625 1.045543909072876 1.0449613332748413 1.0442664623260498 1.0410265922546387 1.0425195693969727 1.030620813369751 1.0438125133514404 1.0392487049102783 1.0404057502746582 1.0382015705108643 1.042120099067688
1.286868691444397 1.073958396911621 1.061586856842041 1.0618693828582764 1.0539836883544922 1.059086561203003 1.0585825443267822 1.0581848621368408 1.0548057556152344 1.0561861991882324 1.044090986251831 1.0577492713928223 1.052619218826294 1.0536832809448242 1.0520355701446533 1.055842638015747
1.2909090518951416 1.0875389575958252 1.0752573013305664 1.0755220651626587 1.0679914951324463 1.0727167129516602 1.0722910165786743 1.0721828937530518 1.0687255859375 1.0699975490570068 1.05776047706604 1.0717923641204834 1.066141128540039 1.0671041011810303 1.0660157203674316 1.0696465969085693
1.2949495315551758 1.101073980331421 1.088979959487915 1.0892469882965088 1.0821166038513184 1.0864334106445312 1.0860834121704102 1.0862548351287842 1.0827820301055908 1.083949327468872 1.0716283321380615 1.085935115814209 1.0798120498657227 1.08066725730896 1.0801386833190918 1.0835285186767578
1.2989898920059204 1.1145641803741455 1.1027483940124512 1.1030402183532715 1.0963499546051025 1.1002321243286133 1.0999555587768555 1.1003921031951904 1.0969657897949219 1.0980358123779297 1.0856881141662598 1.1001651287078857 1.0936288833618164 1.0943711996078491 1.0943927764892578 1.0974807739257812
1.303030252456665 1.12801194190979 1.1165616512298584 1.1169006824493408 1.1106865406036377 1.1141109466552734 1.1139050722122192 1.114588975906372 1.1112723350524902 1.1122522354125977 1.099938154220581 1.1144747734069824 1.1075892448425293 1.1082149744033813 1.108774185180664 1.111500859260559
1.3070707321166992 1.141422986984253 1.1304197311401367 1.13082754611969 1.1251192092895508 1.1280698776245117 1.1279300451278687 1.1288409233093262 1.1256957054138184 1.126596212387085 1.114375352859497 1.128856897354126 1.121692419052124 1.1221979856491089 1.1232762336730957 1.1255840063095093
1.3111110925674438 1.1548001766204834 1.1443171501159668 1.1448171138763428 1.139639139175415 1.142104148864746 1.1420254707336426 1.143139362335205 1.1402273178100586 1.1410589218139648 1.1289942264556885 1.143298864364624 1.135932207107544 1.1363166570663452 1.1378893852233887 1.1397234201431274
1.3151514530181885 1.1681501865386963 1.1582520008087158 1.158867597579956 1.1542410850524902 1.156212329864502 1.156189203262329 1.1574785709381104 1.1548612117767334 1.1556367874145508 1.1437909603118896 1.157792568206787 1.1503071784973145 1.1505706310272217 1.1526069641113281 1.1539157629013062
1.3191919326782227 1.1814813613891602 1.1722242832183838 1.1729793548583984 1.168917179107666 1.1703946590423584 1.170419454574585 1.1718549728393555 1.1695928573608398 1.1703259944915771 1.1587626934051514 1.1723301410675049 1.1648149490356445 1.164957880973816 1.1674244403839111 1.1681572198867798
1.3232322931289673 1.1948013305664062 1.1862306594848633 1.1871486902236938 1.1836609840393066 1.1846463680267334 1.184712290763855 1.1862611770629883 1.1844141483306885 1.1851201057434082 1.1739027500152588 1.1869018077850342 1.1794509887695312 1.1794750690460205 1.18233060836792 1.1824417114257812
1.327272653579712 1.2081186771392822 1.2002677917480469 1.2013742923736572 1.1984646320343018 1.1989667415618896 1.1990642547607422 1.200690746307373 1.1993176937103271 1.2000129222869873 1.189206838607788 1.20149827003479 1.194211483001709 1.1941205263137817 1.1973199844360352 1.196764349937439
1.331313133239746 1.2214462757110596 1.2143356800079346 1.2156553268432617 1.213322639465332 1.2133543491363525 1.2134747505187988 1.2151410579681396 1.214298963546753 1.2150013446807861 1.204671859741211 1.216111660003662 1.2090938091278076 1.2088922262191772 1.212385892868042 1.2111220359802246
1.3353534936904907 1.2347922325134277 1.2284307479858398 1.229990005493164 1.228227138519287 1.2278070449829102 1.2279390096664429 1.229604959487915 1.22935152053833 1.2300777435302734 1.2202911376953125 1.2307324409484863 1.2240936756134033 1.2237871885299683 1.2275209426879883 1.2255089282989502
1.3393938541412354 1.2481698989868164 1.2425510883331299 1.244376540184021 1.2431731224060059 1.2423226833343506 1.242455244064331 1.2440781593322754 1.2444684505462646 1.2452387809753418 1.2360601425170898 1.2453532218933105 1.2392079830169678 1.2388027906417847 1.2427172660827637 1.2399214506149292
1.3434343338012695 1.2615935802459717 1.25669527053833 1.258815050125122 1.2581536769866943 1.2569003105163574 1.2570216655731201 1.2585563659667969 1.2596452236175537 1.2604787349700928 1.2519757747650146 1.2599661350250244 1.2544329166412354 1.2539368867874146 1.2579693794250488 1.2543550729751587
1.3474746942520142 1.2750754356384277 1.2708609104156494 1.2733033895492554 1.273162603378296 1.271538496017456 1.27163565158844 1.2730357646942139 1.2748761177062988 1.2757933139801025 1.2680327892303467 1.2745640277862549 1.2697649002075195 1.2691874504089355 1.273270606994629 1.2688060998916626
1.3515150547027588 1.2886302471160889 1.285046100616455 1.287840723991394 1.288193941116333 1.2862358093261719 1.2862943410873413 1.2875111103057861 1.2901546955108643 1.2911760807037354 1.2842261791229248 1.289139747619629 1.285200595855713 1.2845512628555298 1.2886137962341309 1.2832698822021484
1.355555534362793 1.3022735118865967 1.2992494106292725 1.3024263381958008 1.3032426834106445 1.3009910583496094 1.3009963035583496 1.3019788265228271 1.3054769039154053 1.306623935699463 1.3005516529083252 1.3036868572235107 1.3007361888885498 1.3000273704528809 1.3039939403533936 1.2977421283721924
1.3595958948135376 1.3160195350646973 1.3134686946868896 1.3170593976974487 1.3183023929595947 1.3158020973205566 1.315739631652832 1.3164358139038086 1.3208367824554443 1.3221309185028076 1.3170056343078613 1.3181984424591064 1.3163683414459229 1.3156126737594604 1.3194050788879395 1.3122197389602661
1.3636363744735718 1.3298842906951904 1.3277006149291992 1.3317373991012573 1.3333680629730225 1.330667495727539 1.3305206298828125 1.3308770656585693 1.3362293243408203 1.3376917839050293 1.3335809707641602 1.3326687812805176 1.3320927619934082 1.3313043117523193 1.3348395824432373 1.326697587966919
1.3676767349243164 1.3438847064971924 1.341944694519043 1.3464611768722534 1.3484339714050293 1.3455872535705566 1.3453385829925537 1.345301628112793 1.3516502380371094 1.3533036708831787 1.350275993347168 1.347092628479004 1.347907304763794 1.3471014499664307 1.3502938747406006 1.341172695159912
1.3717172145843506 1.3580377101898193 1.3561999797821045 1.361230492591858 1.3634963035583496 1.3605601787567139 1.3601921796798706 1.3597047328948975 1.367096185684204 1.368962049484253 1.3670871257781982 1.3614659309387207 1.3638083934783936 1.3630013465881348 1.365762710571289 1.3556416034698486
1.3757575750350952 1.372359275817871 1.3704631328582764 1.3760435581207275 1.3785498142242432 1.3755848407745361 1.3750789165496826 1.37408447265625 1.3825619220733643 1.3846609592437744 1.3840088844299316 1.3757824897766113 1.3797919750213623 1.3790026903152466 1.3812406063079834 1.3701001405715942
1.3797979354858398 1.386866569519043 1.3847320079803467 1.390899896621704 1.3935890197753906 1.3906593322753906 1.3899964094161987 1.3884377479553223 1.3980426788330078 1.4003961086273193 1.4010367393493652 1.3900384902954102 1.3958547115325928 1.3951021432876587 1.3967225551605225 1.3845442533493042
1.383838415145874 1.4015779495239258 1.39900541305542 1.4057997465133667 1.4086108207702637 1.4057838916778564 1.404944658279419 1.4027626514434814 1.413536787033081 1.4161655902862549 1.4181678295135498 1.4042317867279053 1.411994218826294 1.4113001823425293 1.4122049808502197 1.3989717960357666
1.3878787755966187 1.4165091514587402 1.413280963897705 1.4207406044006348 1.4236094951629639 1.4209558963775635 1.4199202060699463 1.417055368423462 1.42903733253479 1.4319627285003662 1.4353978633880615 1.4183566570281982 1.428205966949463 1.4275929927825928 1.4276814460754395 1.4133769273757935
1.3919191360473633 1.4316768646240234 1.4275569915771484 1.4357234239578247 1.438581943511963 1.4361755847930908 1.4349225759506226 1.4313158988952637 1.4445433616638184 1.447784423828125 1.4527220726013184 1.4324119091033936 1.4444873332977295 1.4439795017242432 1.4431498050689697 1.4277585744857788
1.3959596157073975 1.4471004009246826 1.4418308734893799 1.4507474899291992 1.4535236358642578 1.4514415264129639 1.4499504566192627 1.4455418586730957 1.4600515365600586 1.4636273384094238 1.4701380729675293 1.446394920349121 1.4608361721038818 1.4604588747024536 1.4586057662963867 1.4421120882034302
1.399999976158142 1.4627933502197266 1.4561026096343994 1.4658123254776 1.4684321880340576 1.4667532444000244 1.4650017023086548 1.459730863571167 1.4755582809448242 1.4794871807098389 1.4876420497894287 1.4603040218353271 1.4772484302520752 1.4770288467407227 1.474045753479004 1.4564346075057983


==> figure_code/DLP_8/extrapolation/0.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.050252437591552734 0.054714202880859375 0.05162858963012695 0.051731109619140625 0.05149412155151367 0.046441078186035156 0.05318593978881836 0.0500946044921875 0.05310630798339844 0.053971290588378906 0.05663299560546875 0.052992820739746094 0.047147274017333984 0.05533266067504883 0.05398416519165039
1.0080808401107788 0.09613800048828125 0.10431575775146484 0.09888648986816406 0.09892082214355469 0.09845542907714844 0.0894765853881836 0.10164165496826172 0.09621477127075195 0.10147571563720703 0.10288143157958984 0.1074361801147461 0.10096406936645508 0.09061431884765625 0.10533332824707031 0.10287332534790039
1.0121212005615234 0.13505268096923828 0.14568567276000977 0.13920927047729492 0.13883066177368164 0.13820123672485352 0.12705039978027344 0.14247608184814453 0.13593721389770508 0.14226055145263672 0.14362096786499023 0.14892864227294922 0.14088773727416992 0.1282496452331543 0.14674043655395508 0.14360523223876953
1.016161561012268 0.16608667373657227 0.17764949798583984 0.1716594696044922 0.17042064666748047 0.1697535514831543 0.15835905075073242 0.17458820343017578 0.16819238662719727 0.17440176010131836 0.17509841918945312 0.18003320693969727 0.17166709899902344 0.1592731475830078 0.17836380004882812 0.17501544952392578
1.0202020406723022 0.1899566650390625 0.2009420394897461 0.19686555862426758 0.19431591033935547 0.19379568099975586 0.1838064193725586 0.19862890243530273 0.19327402114868164 0.19856786727905273 0.19818496704101562 0.20193195343017578 0.19409608840942383 0.1842036247253418 0.20103168487548828 0.19781970977783203
1.0242424011230469 0.2084178924560547 0.2175750732421875 0.21646595001220703 0.2122669219970703 0.2120966911315918 0.20459508895874023 0.21642065048217773 0.21246623992919922 0.21657133102416992 0.21505236625671387 0.21719789505004883 0.21024799346923828 0.20438528060913086 0.2169179916381836 0.21402454376220703
1.028282880783081 0.22361040115356445 0.23010778427124023 0.23247814178466797 0.2265152931213379 0.2268524169921875 0.22226667404174805 0.2303009033203125 0.2275829315185547 0.23068809509277344 0.2283802032470703 0.22882938385009766 0.22274398803710938 0.22146844863891602 0.22876667976379395 0.22622251510620117
1.0323232412338257 0.23743414878845215 0.24092459678649902 0.24668407440185547 0.23914766311645508 0.24003839492797852 0.23824310302734375 0.2424478530883789 0.24045896530151367 0.24300241470336914 0.24056363105773926 0.23938369750976562 0.23401737213134766 0.23692035675048828 0.23910737037658691 0.2368602752685547
1.0363636016845703 0.25121235847473145 0.25179600715637207 0.26030683517456055 0.25170469284057617 0.25304412841796875 0.2535703182220459 0.2544863224029541 0.252608060836792 0.25502514839172363 0.25324034690856934 0.2505333423614502 0.24584245681762695 0.25177502632141113 0.24979066848754883 0.2477889060974121
1.0404040813446045 0.26560497283935547 0.26372361183166504 0.27393245697021484 0.26503729820251465 0.26657676696777344 0.268829345703125 0.2673370838165283 0.26503515243530273 0.2675807476043701 0.2671623229980469 0.2630186080932617 0.25917649269104004 0.2665693759918213 0.26183056831359863 0.2600679397583008
1.0444444417953491 0.2807619571685791 0.2770664691925049 0.2876853942871094 0.27942347526550293 0.28081607818603516 0.28423357009887695 0.2813270092010498 0.27826857566833496 0.2809464931488037 0.28237056732177734 0.27690577507019043 0.2742764949798584 0.28147363662719727 0.27554774284362793 0.2740793228149414
1.0484848022460938 0.2965424060821533 0.29176878929138184 0.301471471786499 0.29477906227111816 0.2956509590148926 0.2997865676879883 0.2963995933532715 0.29248523712158203 0.29508256912231445 0.29850244522094727 0.2919125556945801 0.29093313217163086 0.2964630126953125 0.2908148765563965 0.2897374629974365
1.052525281906128 0.31266212463378906 0.3075215816497803 0.3151214122772217 0.3108088970184326 0.31083250045776367 0.3153693675994873 0.31226181983947754 0.30759477615356445 0.30977630615234375 0.31502318382263184 0.3076169490814209 0.30865907669067383 0.31142234802246094 0.30724334716796875 0.30666351318359375
1.0565656423568726 0.32883167266845703 0.32393598556518555 0.328524112701416 0.32717132568359375 0.326122522354126 0.33085060119628906 0.3285484313964844 0.3233754634857178 0.3247947692871094 0.33144164085388184 0.32362794876098633 0.3268866539001465 0.3262481689453125 0.324371337890625 0.3243727684020996
1.0606060028076172 0.3448173999786377 0.3406355381011963 0.3416595458984375 0.34355616569519043 0.34134364128112793 0.34612298011779785 0.3449130058288574 0.3395533561706543 0.3399465084075928 0.34740519523620605 0.3396427631378174 0.34508848190307617 0.3408823013305664 0.3417625427246094 0.3423886299133301
1.0646464824676514 0.36046504974365234 0.35730671882629395 0.3545987606048584 0.3597290515899658 0.3563981056213379 0.3611280918121338 0.3610811233520508 0.3558661937713623 0.35510778427124023 0.3627326488494873 0.35546135902404785 0.3628404140472412 0.35532665252685547 0.35906386375427246 0.3603067398071289
1.068686842918396 0.37569165229797363 0.37371230125427246 0.3674657344818115 0.3755326271057129 0.3712480068206787 0.37584781646728516 0.3768601417541504 0.3720881938934326 0.3702106475830078 0.37738585472106934 0.37096357345581055 0.3798487186431885 0.36962342262268066 0.3760108947753906 0.3778202533721924
1.0727273225784302 0.3904693126678467 0.38968491554260254 0.3803994655609131 0.39087533950805664 0.38588953018188477 0.3902907371520996 0.392136812210083 0.3880422115325928 0.3852200508117676 0.3914252519607544 0.38608407974243164 0.39594340324401855 0.3838324546813965 0.3924274444580078 0.39471983909606934
1.0767676830291748 0.4048018455505371 0.4051182270050049 0.39351701736450195 0.4057152271270752 0.400331974029541 0.4044755697250366 0.4068591594696045 0.4035987854003906 0.4001154899597168 0.4049597978591919 0.40079498291015625 0.41106581687927246 0.3980128765106201 0.4082069396972656 0.4108879566192627
1.0808080434799194 0.4187302589416504 0.4199693202972412 0.40691137313842773 0.4200577735900879 0.4145944118499756 0.4184361696243286 0.4210376739501953 0.418687105178833 0.4148855209350586 0.4181276559829712 0.4151034355163574 0.42525815963745117 0.412214994430542 0.42331457138061523 0.42628955841064453
1.0848485231399536 0.432293176651001 0.43422555923461914 0.42061543464660645 0.43392372131347656 0.42868471145629883 0.4321911334991455 0.4347062110900879 0.43326711654663086 0.4295034408569336 0.4310450553894043 0.42902398109436035 0.4386157989501953 0.4264545440673828 0.43775177001953125 0.4409449100494385
1.0888888835906982 0.44554853439331055 0.4479222297668457 0.4346201419830322 0.44736528396606445 0.442610502243042 0.44576549530029297 0.44793128967285156 0.4473412036895752 0.44394373893737793 0.4438215494155884 0.442598819732666 0.45128941535949707 0.44072794914245605 0.4515676498413086 0.4549243450164795
1.0929292440414429 0.458543062210083 0.461106538772583 0.44886231422424316 0.4604322910308838 0.45636701583862305 0.45916759967803955 0.46078062057495117 0.46093010902404785 0.45816683769226074 0.4565253257751465 0.4558687210083008 0.4634363651275635 0.45499491691589355 0.46482419967651367 0.46831822395324707
1.096969723701477 0.47133493423461914 0.473858118057251 0.4632527828216553 0.4731943607330322 0.4699594974517822 0.47241365909576416 0.4733397960662842 0.47408318519592285 0.47214221954345703 0.46921563148498535 0.46889305114746094 0.47522807121276855 0.4692060947418213 0.477611780166626 0.48123669624328613
1.1010100841522217 0.4839615821838379 0.4862487316131592 0.4776725769042969 0.48570823669433594 0.4833815097808838 0.485500693321228 0.4856734275817871 0.4868483543395996 0.48583245277404785 0.4819105863571167 0.4817185401916504 0.4868030548095703 0.48328661918640137 0.49001097679138184 0.49378085136413574
1.1050504446029663 0.4964725971221924 0.4983706474304199 0.4920024871826172 0.4980437755584717 0.4966404438018799 0.4984421730041504 0.49785637855529785 0.49929285049438477 0.4992220401763916 0.4946305751800537 0.49440526962280273 0.49829649925231934 0.49717140197753906 0.5021178722381592 0.5060529708862305
1.1090909242630005 0.5089006423950195 0.5103025436401367 0.5061287879943848 0.510256290435791 0.5097417831420898 0.5112411975860596 0.5099442005157471 0.5114774703979492 0.5122997760772705 0.5073724985122681 0.5069980621337891 0.5098021030426025 0.5107951164245605 0.5140125751495361 0.5181360244750977
1.1131312847137451 0.521273136138916 0.5221197605133057 0.5199575424194336 0.522395133972168 0.5226955413818359 0.5239042043685913 0.5219848155975342 0.5234613418579102 0.5250701904296875 0.5201269388198853 0.519533634185791 0.5213863849639893 0.5241072177886963 0.5257647037506104 0.5300955772399902
1.1171717643737793 0.5336165428161621 0.5338876247406006 0.5334248542785645 0.5345032215118408 0.5355172157287598 0.5364421606063843 0.5340170860290527 0.5353024005889893 0.5375542640686035 0.5328843593597412 0.5320432186126709 0.5330932140350342 0.5370790958404541 0.5374369621276855 0.5419843196868896
1.121212124824524 0.5459494590759277 0.5456647872924805 0.546501636505127 0.5466172695159912 0.548224687576294 0.5488693714141846 0.546072244644165 0.5470535755157471 0.5497848987579346 0.5456355810165405 0.5445489883422852 0.5449440479278564 0.54970383644104 0.5490808486938477 0.5538396835327148
1.1252524852752686 0.5582859516143799 0.5574946403503418 0.5591874122619629 0.5587615966796875 0.5608344078063965 0.5611997842788696 0.5581693649291992 0.5587561130523682 0.5618045330047607 0.5583691596984863 0.557063102722168 0.5569405555725098 0.5619962215423584 0.5607326030731201 0.565683126449585
1.1292929649353027 0.5706334114074707 0.569408655166626 0.5715155601501465 0.5709505081176758 0.5733625888824463 0.5734468698501587 0.5703216791152954 0.5704488754272461 0.5736587047576904 0.5710750818252563 0.569589376449585 0.5690720081329346 0.573991060256958 0.5724172592163086 0.5775289535522461
1.1333333253860474 0.5829997062683105 0.5814311504364014 0.5835416316986084 0.5831966400146484 0.5858268737792969 0.5856291055679321 0.5825377702713013 0.5821635723114014 0.5854020118713379 0.5837498903274536 0.5821301937103271 0.5813236236572266 0.5857410430908203 0.5841562747955322 0.5893838405609131
1.137373685836792 0.5953874588012695 0.5935750007629395 0.5953381061553955 0.5955018997192383 0.5982415676116943 0.5977624654769897 0.5948193073272705 0.5939230918884277 0.5970828533172607 0.5963883399963379 0.5946822166442871 0.5936715602874756 0.5973076820373535 0.5959595441818237 0.6012499332427979
1.1414141654968262 0.6077996492385864 0.6058471202850342 0.6069839000701904 0.6078684329986572 0.6106200218200684 0.6098653078079224 0.6071667671203613 0.605748176574707 0.6087520122528076 0.6089928150177002 0.6072418689727783 0.6060991287231445 0.608762264251709 0.6078364849090576 0.6131248474121094
1.1454545259475708 0.6202311515808105 0.6182405948638916 0.6185569763183594 0.6202864646911621 0.6229679584503174 0.6219475269317627 0.6195722818374634 0.6176488399505615 0.6204476356506348 0.6215580701828003 0.6197996139526367 0.6185803413391113 0.6201677322387695 0.6197841167449951 0.6250042915344238
1.1494948863983154 0.6326843500137329 0.6307528018951416 0.6301348209381104 0.6327533721923828 0.6352977752685547 0.6340266466140747 0.632033109664917 0.6296377182006836 0.6322076320648193 0.6340901851654053 0.6323530673980713 0.6311006546020508 0.6315944194793701 0.631806492805481 0.6368894577026367
1.1535353660583496 0.6451542377471924 0.6433687210083008 0.6417791843414307 0.6452579498291016 0.6476137638092041 0.6461125612258911 0.6445393562316895 0.6417181491851807 0.6440589427947998 0.6465901136398315 0.6448948383331299 0.6436443328857422 0.6430974006652832 0.6438984870910645 0.6487736701965332
1.1575757265090942 0.6576367616653442 0.6560723781585693 0.653538703918457 0.6577913761138916 0.659919023513794 0.6582140922546387 0.6570819616317749 0.6538903713226318 0.6560204029083252 0.6590604782104492 0.6574192047119141 0.6561980247497559 0.6547236442565918 0.656057596206665 0.6606574058532715
1.1616160869598389 0.6701287031173706 0.6688473224639893 0.6654491424560547 0.6703445911407471 0.672217845916748 0.6703405380249023 0.6696507930755615 0.6661539077758789 0.6681044101715088 0.6715043783187866 0.6699240207672119 0.6687548160552979 0.6665089130401611 0.6682794094085693 0.6725387573242188
1.165656566619873 0.6826270818710327 0.6816741228103638 0.6775314807891846 0.6829094886779785 0.6845121383666992 0.6824978590011597 0.6822372674942017 0.6785049438476562 0.6803152561187744 0.6839264631271362 0.6824054718017578 0.6813085079193115 0.6784770488739014 0.6805603504180908 0.6844191551208496
1.1696969270706177 0.6951265335083008 0.6945323944091797 0.6897919178009033 0.6954762935638428 0.6968040466308594 0.694689154624939 0.6948307752609253 0.6909370422363281 0.6926498413085938 0.6963272094726562 0.6948614120483398 0.693854570388794 0.6906378269195557 0.6928949356079102 0.6962990760803223
1.1737374067306519 0.7076247930526733 0.7074038982391357 0.7022275924682617 0.7080404758453369 0.709094762802124 0.7069188356399536 0.7074234485626221 0.7034447193145752 0.7051033973693848 0.708710789680481 0.7072925567626953 0.706392765045166 0.7029955387115479 0.7052795886993408 0.7081832885742188
1.1777777671813965 0.7201169729232788 0.7202686071395874 0.7148232460021973 0.7205936908721924 0.7213852405548096 0.7191872596740723 0.7200049161911011 0.7160177230834961 0.7176618576049805 0.7210792303085327 0.7196969985961914 0.7189218997955322 0.7155392169952393 0.7177107334136963 0.7200722694396973
1.1818181276321411 0.7326012849807739 0.7331110239028931 0.7275586128234863 0.7331337928771973 0.7336773872375488 0.7314958572387695 0.7325688600540161 0.7286481857299805 0.7303128242492676 0.7334344387054443 0.7320780754089355 0.7314434051513672 0.7282552719116211 0.7301841974258423 0.7319715023040771
1.1858586072921753 0.745076060295105 0.7459180355072021 0.7404100894927979 0.7456586360931396 0.7459735870361328 0.743844747543335 0.7451094388961792 0.7413270473480225 0.7430398464202881 0.7457801103591919 0.7444366216659546 0.7439608573913574 0.7411212921142578 0.7426984310150146 0.7438855171203613
1.18989896774292 0.7575385570526123 0.7586745023727417 0.753347635269165 0.7581636905670166 0.7582745552062988 0.7562308311462402 0.7576208114624023 0.7540445327758789 0.7558245658874512 0.7581161260604858 0.7567753791809082 0.7564740180969238 0.7541124820709229 0.7552490234375 0.7558183670043945
1.193939447402954 0.7699893712997437 0.7713738679885864 0.7663469314575195 0.7706515789031982 0.7705848217010498 0.768654465675354 0.7700990438461304 0.7667927742004395 0.7686505317687988 0.7704463005065918 0.7690976858139038 0.7689878940582275 0.7672023773193359 0.7678344249725342 0.7677757740020752
1.1979798078536987 0.7824267148971558 0.78400719165802 0.7793788909912109 0.7831194400787354 0.7829039096832275 0.7811107635498047 0.7825409173965454 0.7795617580413818 0.7815003395080566 0.7827702760696411 0.7814059257507324 0.781503438949585 0.780362606048584 0.7804503440856934 0.7797634601593018
1.2020201683044434 0.794851541519165 0.7965720891952515 0.7924177646636963 0.7955708503723145 0.7952375411987305 0.793599009513855 0.7949457168579102 0.7923431396484375 0.7943575382232666 0.7950915694236755 0.7937054634094238 0.7940242290496826 0.7935652732849121 0.7930959463119507 0.7917845249176025
1.2060606479644775 0.8072659969329834 0.8090676069259644 0.805443525314331 0.8080072402954102 0.8075878620147705 0.8061163425445557 0.8073140382766724 0.8051314353942871 0.8072099685668945 0.8074120283126831 0.806000828742981 0.8065528869628906 0.806786060333252 0.8057698011398315 0.8038454055786133
1.2101010084152222 0.8196717500686646 0.8214963674545288 0.8184361457824707 0.8204327821731567 0.8199574947357178 0.8186595439910889 0.8196463584899902 0.8179190158843994 0.8200435638427734 0.8197342753410339 0.8182963132858276 0.8190922737121582 0.8200008869171143 0.8184689283370972 0.8159496784210205
1.2141413688659668 0.8320717811584473 0.833861231803894 0.8313813209533691 0.8328503370285034 0.8323502540588379 0.8312249183654785 0.8319461345672607 0.8307006359100342 0.8328506946563721 0.8320595026016235 0.8305974006652832 0.8316450119018555 0.8331899642944336 0.831191897392273 0.8281025886535645
1.218181848526001 0.8444699048995972 0.8461711406707764 0.8442685604095459 0.8452644348144531 0.8447697162628174 0.8438112735748291 0.8442181348800659 0.8434734344482422 0.8456237316131592 0.8443918228149414 0.8429094552993774 0.8442132472991943 0.8463380336761475 0.8439382314682007 0.8403079509735107
1.2222222089767456 0.856869101524353 0.8584327697753906 0.8570904731750488 0.857679009437561 0.8572192192077637 0.8564140796661377 0.8564654588699341 0.8562333583831787 0.8583552837371826 0.8567322492599487 0.855237603187561 0.8567986488342285 0.859429121017456 0.8567055463790894 0.8525705337524414
1.2262625694274902 0.869275689125061 0.8706580400466919 0.869842529296875 0.8700999021530151 0.8697023391723633 0.8690333366394043 0.8686965703964233 0.8689792156219482 0.8710451126098633 0.8690847158432007 0.8675888776779175 0.8694043159484863 0.8724563121795654 0.8694934844970703 0.8648934364318848
1.2303030490875244 0.881693959236145 0.8828599452972412 0.8825247287750244 0.8825325965881348 0.8822221755981445 0.8816655874252319 0.8809181451797485 0.8817100524902344 0.883692741394043 0.8814526796340942 0.8799682855606079 0.8820321559906006 0.8854122161865234 0.8823021650314331 0.87727952003479
1.234343409538269 0.8941293954849243 0.8950507640838623 0.8951401710510254 0.8949812650680542 0.8947813510894775 0.8943092823028564 0.89313805103302 0.8944263458251953 0.8962986469268799 0.8938385248184204 0.8923815488815308 0.8946843147277832 0.8982958793640137 0.8951294422149658 0.8897325992584229
1.2383837699890137 0.906588077545166 0.9072446823120117 0.9076948165893555 0.9074522256851196 0.9073836803436279 0.9069637060165405 0.905364990234375 0.9071307182312012 0.9088666439056396 0.9062458276748657 0.9048349857330322 0.9073619842529297 0.9111063480377197 0.9079761505126953 0.9022548198699951
1.2424242496490479 0.9190762042999268 0.9194567203521729 0.9201948642730713 0.9199519157409668 0.920032262802124 0.919628918170929 0.9176090955734253 0.9198257923126221 0.9214026927947998 0.9186800122261047 0.9173341989517212 0.9200677871704102 0.9238474369049072 0.9208431243896484 0.9148497581481934
1.2464646100997925 0.9315996170043945 0.9317008256912231 0.9326510429382324 0.9324847459793091 0.9327285289764404 0.9323040246963501 0.9298793077468872 0.9325146675109863 0.9339127540588379 0.9311428666114807 0.9298851490020752 0.9328043460845947 0.9365243911743164 0.9337301254272461 0.9275181293487549
1.250504970550537 0.9441651105880737 0.9439914226531982 0.9450740814208984 0.9450567960739136 0.9454758167266846 0.9449902772903442 0.9421862363815308 0.9452028274536133 0.946404218673706 0.94363933801651 0.9424933195114136 0.9455726146697998 0.949146032333374 0.9466378688812256 0.9402611255645752
1.2545454502105713 0.9567787647247314 0.9563437700271606 0.9574770927429199 0.9576736688613892 0.9582767486572266 0.957688570022583 0.9545414447784424 0.9578971862792969 0.9588873386383057 0.9561732411384583 0.9551641941070557 0.9583752155303955 0.961721658706665 0.9595681428909302 0.9530839920043945
1.258585810661316 0.9694458246231079 0.9687690734863281 0.9698729515075684 0.9703398942947388 0.9711334705352783 0.9704012274742126 0.9669531583786011 0.97060227394104 0.9713699817657471 0.9687486886978149 0.967902421951294 0.971214771270752 0.9742617607116699 0.9725219011306763 0.9659855365753174
1.2626261711120605 0.982172966003418 0.9812813997268677 0.9822728633880615 0.9830620288848877 0.9840457439422607 0.9831311106681824 0.979432225227356 0.9833245277404785 0.983863115310669 0.9813703894615173 0.9807134866714478 0.984093427658081 0.986778736114502 0.9855016469955444 0.9789650440216064
1.2666666507720947 0.9949666261672974 0.9938908815383911 0.9946959018707275 0.9958444833755493 0.9970188140869141 0.9958809018135071 0.991989254951477 0.9960734844207764 0.9963779449462891 0.9940422773361206 0.9936017990112305 0.9970130920410156 0.9992866516113281 0.9985090494155884 0.9920284748077393
1.2707070112228394 1.0078306198120117 1.006608247756958 1.007153034210205 1.0086911916732788 1.0100512504577637 1.0086549520492554 1.0046323537826538 1.0088562965393066 1.0089240074157715 1.0067691802978516 1.0065710544586182 1.0099778175354004 1.0117967128753662 1.0115469694137573 1.0051724910736084
1.2747474908828735 1.0207717418670654 1.0194416046142578 1.0196588039398193 1.0216084718704224 1.023146629333496 1.021458387374878 1.017371416091919 1.0216798782348633 1.0215132236480713 1.019555926322937 1.0196253061294556 1.0229885578155518 1.024324893951416 1.0246185064315796 1.0183990001678467
1.2787878513336182 1.033793330192566 1.0323982238769531 1.0322248935699463 1.0345990657806396 1.0363047122955322 1.0342960357666016 1.0302133560180664 1.0345516204833984 1.0341548919677734 1.0324058532714844 1.032767415046692 1.036048173904419 1.0368824005126953 1.0377269983291626 1.0317068099975586
1.2828283309936523 1.046900987625122 1.0454835891723633 1.0448670387268066 1.0476670265197754 1.0495281219482422 1.047174096107483 1.0431675910949707 1.0474820137023926 1.0468614101409912 1.0453245639801025 1.0460009574890137 1.0491609573364258 1.049485206604004 1.0508754253387451 1.0450987815856934
1.286868691444397 1.0600976943969727 1.0587021112442017 1.05759596824646 1.060816764831543 1.062816858291626 1.0600988864898682 1.0562384128570557 1.0604779720306396 1.0596404075622559 1.058316946029663 1.059327244758606 1.0623281002044678 1.062145709991455 1.0640668869018555 1.0585718154907227
1.2909090518951416 1.0733875036239624 1.0720566511154175 1.0704240798950195 1.0740511417388916 1.0761735439300537 1.07307767868042 1.0694328546524048 1.0735464096069336 1.0725042819976807 1.071386456489563 1.0727481842041016 1.0755529403686523 1.0748770236968994 1.077306866645813 1.0721278190612793
1.2949495315551758 1.0867743492126465 1.0855488777160645 1.0833625793457031 1.0873745679855347 1.089599847793579 1.0861172676086426 1.0827562808990479 1.0866968631744385 1.085461139678955 1.084538221359253 1.0862658023834229 1.0888397693634033 1.087693452835083 1.0905994176864624 1.0857679843902588
1.2989898920059204 1.10025954246521 1.0991771221160889 1.0964181423187256 1.1007883548736572 1.1030950546264648 1.0992263555526733 1.0962105989456177 1.0999343395233154 1.098520040512085 1.097776174545288 1.0998802185058594 1.102189540863037 1.1006042957305908 1.1039479970932007 1.0994882583618164
1.303030252456665 1.113845944404602 1.1129405498504639 1.1096017360687256 1.1142951250076294 1.1166608333587646 1.112412929534912 1.1097996234893799 1.1132657527923584 1.1116893291473389 1.1111061573028564 1.1135915517807007 1.1156060695648193 1.1136221885681152 1.1173574924468994 1.113288164138794
1.3070707321166992 1.1275362968444824 1.1268376111984253 1.1229205131530762 1.12789785861969 1.1303014755249023 1.1256853342056274 1.123525857925415 1.1266987323760986 1.1249780654907227 1.1245322227478027 1.127400517463684 1.1290955543518066 1.1267588138580322 1.1308338642120361 1.1271724700927734
1.3111110925674438 1.1413302421569824 1.1408621072769165 1.1363790035247803 1.1415973901748657 1.144014835357666 1.139051914215088 1.1373878717422485 1.1402366161346436 1.1383914947509766 1.1380573511123657 1.1413041353225708 1.1426560878753662 1.140021800994873 1.1443800926208496 1.1411333084106445
1.3151514530181885 1.155229091644287 1.1550098657608032 1.1499826908111572 1.155396819114685 1.1578054428100586 1.1525205373764038 1.1513863801956177 1.1538848876953125 1.151937484741211 1.151687741279602 1.1553032398223877 1.156294822692871 1.1534223556518555 1.1580027341842651 1.1551730632781982
1.3191919326782227 1.169235110282898 1.1692746877670288 1.16373872756958 1.1692967414855957 1.1716742515563965 1.1661014556884766 1.1655205488204956 1.167649507522583 1.1656231880187988 1.165427327156067 1.169394612312317 1.170013427734375 1.166968584060669 1.1717063188552856 1.169292688369751
1.3232322931289673 1.1833463907241821 1.1836491823196411 1.1776471138000488 1.1832977533340454 1.1856234073638916 1.1798012256622314 1.1797871589660645 1.1815316677093506 1.1794531345367432 1.1792789697647095 1.1835768222808838 1.1838138103485107 1.1806671619415283 1.1854959726333618 1.1834897994995117
1.327272653579712 1.1975624561309814 1.198125958442688 1.1917088031768799 1.1974009275436401 1.199655532836914 1.1936290264129639 1.1941827535629272 1.1955347061157227 1.193432331085205 1.1932485103607178 1.197845458984375 1.1977012157440186 1.1945257186889648 1.1993765830993652 1.1977605819702148
1.331313133239746 1.2118834257125854 1.2126954793930054 1.205927848815918 1.2116070985794067 1.2137737274169922 1.2075929641723633 1.208703637123108 1.2096607685089111 1.207566499710083 1.2073390483856201 1.212199091911316 1.2116773128509521 1.2085509300231934 1.2133537530899048 1.2121076583862305
1.3353534936904907 1.226306676864624 1.2273482084274292 1.2202990055084229 1.2259154319763184 1.2279794216156006 1.2217001914978027 1.223344087600708 1.2239105701446533 1.221858024597168 1.2215540409088135 1.226631999015808 1.2257463932037354 1.2227468490600586 1.227432370185852 1.226527452468872
1.3393938541412354 1.2408301830291748 1.242074966430664 1.23482346534729 1.2403273582458496 1.2422773838043213 1.2359572649002075 1.2380982637405396 1.2382838726043701 1.236311674118042 1.2358977794647217 1.2411415576934814 1.2399101257324219 1.2371189594268799 1.2416181564331055 1.2410192489624023
1.3434343338012695 1.2554521560668945 1.2568655014038086 1.249500036239624 1.2548415660858154 1.2566709518432617 1.2503712177276611 1.2529594898223877 1.2527806758880615 1.2509303092956543 1.2503747940063477 1.2557214498519897 1.25417160987854 1.2516705989837646 1.2559148073196411 1.2555820941925049
1.3474746942520142 1.2701693773269653 1.2717089653015137 1.2643234729766846 1.2694584131240845 1.271162748336792 1.2649474143981934 1.267921805381775 1.2674000263214111 1.265716552734375 1.2649866342544556 1.2703680992126465 1.2685329914093018 1.2664053440093994 1.2703279256820679 1.2702155113220215
1.3515150547027588 1.2849774360656738 1.286592960357666 1.2792892456054688 1.2841753959655762 1.2857577800750732 1.279691457748413 1.2829753160476685 1.2821390628814697 1.2806720733642578 1.279737949371338 1.2850743532180786 1.2829971313476562 1.2813243865966797 1.2848628759384155 1.2849159240722656
1.355555534362793 1.29987370967865 1.3015087842941284 1.2943933010101318 1.298993468284607 1.3004610538482666 1.2946085929870605 1.2981135845184326 1.296994924545288 1.2958004474639893 1.2946321964263916 1.2998361587524414 1.2975680828094482 1.296431303024292 1.2995237112045288 1.2996842861175537
1.3595958948135376 1.3148518800735474 1.3164422512054443 1.3096275329589844 1.3139100074768066 1.3152761459350586 1.3097004890441895 1.3133256435394287 1.3119637966156006 1.3111004829406738 1.3096708059310913 1.3146458864212036 1.3122446537017822 1.3117256164550781 1.3143149614334106 1.3145177364349365
1.3636363744735718 1.329908013343811 1.331384539604187 1.3249857425689697 1.328925609588623 1.3302092552185059 1.3249735832214355 1.3286038637161255 1.3270399570465088 1.3265748023986816 1.3248594999313354 1.3294987678527832 1.3270318508148193 1.3272063732147217 1.32924222946167 1.3294124603271484
1.3676767349243164 1.3450356721878052 1.3463222980499268 1.3404614925384521 1.3440362215042114 1.3452653884887695 1.3404260873794556 1.343937635421753 1.3422200679779053 1.342223882675171 1.3401975631713867 1.3443865776062012 1.341930627822876 1.342874526977539 1.3443078994750977 1.3443703651428223
1.3717172145843506 1.3602286577224731 1.361245036125183 1.3560469150543213 1.3592419624328613 1.3604505062103271 1.356062412261963 1.3593180179595947 1.3574986457824707 1.358048439025879 1.3556885719299316 1.3593025207519531 1.3569415807724 1.358729600906372 1.3595179319381714 1.3593902587890625
1.3757575750350952 1.3754802942276 1.3761399984359741 1.3717334270477295 1.3745392560958862 1.3757710456848145 1.371881127357483 1.3747340440750122 1.3728673458099365 1.3740479946136475 1.3713359832763672 1.3742395639419556 1.3720678091049194 1.374767541885376 1.3748743534088135 1.3744690418243408
1.3797979354858398 1.390782356262207 1.3909971714019775 1.387510061264038 1.389927625656128 1.391232967376709 1.3878847360610962 1.3901751041412354 1.3883187770843506 1.3902223110198975 1.3871402740478516 1.3891903162002563 1.3873096704483032 1.390986680984497 1.390381932258606 1.3896031379699707
1.383838415145874 1.4061280488967896 1.4058051109313965 1.403369426727295 1.4054042100906372 1.406844139099121 1.4040703773498535 1.4056320190429688 1.4038472175598145 1.406571626663208 1.4031047821044922 1.404147982597351 1.4026689529418945 1.4073846340179443 1.4060442447662354 1.4047956466674805
1.3878787755966187 1.4215072393417358 1.4205528497695923 1.4192979335784912 1.4209672212600708 1.4226100444793701 1.4204378128051758 1.4210933446884155 1.4194421768188477 1.4230940341949463 1.419229507446289 1.419103980064392 1.4181454181671143 1.423954963684082 1.42186439037323 1.4200398921966553
1.3919191360473633 1.4369109869003296 1.4352288246154785 1.4352874755859375 1.4366132020950317 1.4385395050048828 1.4369838237762451 1.4365490674972534 1.4350950717926025 1.4397892951965332 1.4355173110961914 1.43405020236969 1.4337419271469116 1.4406943321228027 1.4378448724746704 1.4353373050689697
1.3959596157073975 1.4523308277130127 1.4498229026794434 1.451326847076416 1.452341914176941 1.4546403884887695 1.4537079334259033 1.4519890546798706 1.4507968425750732 1.4566574096679688 1.4519679546356201 1.4489800930023193 1.4494576454162598 1.4575974941253662 1.4539899826049805 1.4506855010986328
1.399999976158142 1.4677537679672241 1.4643250703811646 1.4674060344696045 1.4681477546691895 1.4709210395812988 1.4706037044525146 1.4674015045166016 1.4665391445159912 1.4736952781677246 1.468582272529602 1.4638830423355103 1.4652894735336304 1.474658489227295 1.4703000783920288 1.4660842418670654


==> figure_code/DLP_8/extrapolation/0.333_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.10880470275878906 0.10658073425292969 0.10663700103759766 0.1052846908569336 0.10725021362304688 0.10582256317138672 0.1069021224975586 0.1041727066040039 0.10450935363769531 0.10241508483886719 0.10235118865966797 0.10300731658935547 0.10197830200195312 0.10257720947265625 0.10542869567871094
1.0080808401107788 0.2137908935546875 0.20946025848388672 0.20968914031982422 0.20711612701416016 0.21081924438476562 0.20819950103759766 0.21015357971191406 0.20504474639892578 0.20568561553955078 0.20170974731445312 0.20165157318115234 0.20286941528320312 0.20097827911376953 0.20197486877441406 0.20745372772216797
1.0121212005615234 0.31282901763916016 0.30666065216064453 0.30721473693847656 0.3036346435546875 0.3087005615234375 0.3052825927734375 0.3077526092529297 0.3008842468261719 0.30175113677978516 0.29631519317626953 0.29634952545166016 0.2979545593261719 0.295501708984375 0.29656219482421875 0.3042621612548828
1.016161561012268 0.4042186737060547 0.39659976959228516 0.3976449966430664 0.39330387115478516 0.3992776870727539 0.3955554962158203 0.39807605743408203 0.3902559280395508 0.39124488830566406 0.3849172592163086 0.38513851165771484 0.3869047164916992 0.3842906951904297 0.3849821090698242 0.39435291290283203
1.0202020406723022 0.4868011474609375 0.4781780242919922 0.4798603057861328 0.4750022888183594 0.48140525817871094 0.47791576385498047 0.47997093200683594 0.4720945358276367 0.4730949401855469 0.4665079116821289 0.46702098846435547 0.4687013626098633 0.4663734436035156 0.4662160873413086 0.47661399841308594
1.0242424011230469 0.5599374771118164 0.5507869720458984 0.5531930923461914 0.5480146408081055 0.5544223785400391 0.5516786575317383 0.5527591705322266 0.5457067489624023 0.5466156005859375 0.5403928756713867 0.5413007736206055 0.5426549911499023 0.5410575866699219 0.5395774841308594 0.550318717956543
1.028282880783081 0.6235837936401367 0.6143417358398438 0.6174898147583008 0.6121053695678711 0.6181955337524414 0.6166191101074219 0.6162881851196289 0.6108322143554688 0.6115703582763672 0.6062526702880859 0.607640266418457 0.6084661483764648 0.6079959869384766 0.6047868728637695 0.615203857421875
1.0323232412338257 0.678196907043457 0.6692285537719727 0.6730451583862305 0.6674814224243164 0.6730642318725586 0.6729450225830078 0.6708831787109375 0.6676025390625 0.668126106262207 0.6641035079956055 0.666046142578125 0.6662015914916992 0.6671562194824219 0.6619195938110352 0.6714134216308594
1.0363636016845703 0.7246665954589844 0.7162437438964844 0.7205686569213867 0.7147684097290039 0.719792366027832 0.7212553024291992 0.7172975540161133 0.7165355682373047 0.7168397903442383 0.7143115997314453 0.7168607711791992 0.716282844543457 0.7188272476196289 0.7114133834838867 0.7195072174072266
1.0404040813446045 0.764124870300293 0.756403923034668 0.7610082626342773 0.7548551559448242 0.7593803405761719 0.7623825073242188 0.7565441131591797 0.7583885192871094 0.7585029602050781 0.7574644088745117 0.760645866394043 0.7593460083007812 0.7635021209716797 0.7539234161376953 0.7602968215942383
1.0444444417953491 0.797825813293457 0.7908639907836914 0.7954673767089844 0.7888088226318359 0.7929935455322266 0.7973337173461914 0.7897853851318359 0.7940921783447266 0.7940740585327148 0.7943267822265625 0.7981510162353516 0.7962026596069336 0.801849365234375 0.790287971496582 0.7947788238525391
1.0484848022460938 0.8271417617797852 0.8208942413330078 0.8252086639404297 0.8178911209106445 0.8219394683837891 0.8272914886474609 0.8183536529541016 0.8247671127319336 0.8246994018554688 0.8258752822875977 0.8303241729736328 0.8278627395629883 0.8347339630126953 0.8215312957763672 0.8241472244262695
1.052525281906128 0.8533134460449219 0.8476667404174805 0.8514184951782227 0.8433208465576172 0.847447395324707 0.8534030914306641 0.8435077667236328 0.851527214050293 0.8514986038208008 0.8531026840209961 0.8581457138061523 0.8553457260131836 0.8630733489990234 0.848689079284668 0.849583625793457
1.0565656423568726 0.8774452209472656 0.8722496032714844 0.8752117156982422 0.8662595748901367 0.8706645965576172 0.8767690658569336 0.8664064407348633 0.8754501342773438 0.875554084777832 0.8770208358764648 0.8826093673706055 0.8796596527099609 0.8878040313720703 0.8727893829345703 0.8722267150878906
1.0606060028076172 0.9004192352294922 0.8954973220825195 0.8975162506103516 0.8876981735229492 0.8925313949584961 0.8983440399169922 0.8880176544189453 0.8974943161010742 0.8978080749511719 0.8985614776611328 0.9046401977539062 0.9017353057861328 0.9098091125488281 0.8947563171386719 0.8930721282958984
1.0646464824676514 0.922910213470459 0.9180965423583984 0.919102668762207 0.908473014831543 0.913823127746582 0.9189496040344238 0.9091429710388184 0.9184842109680176 0.9190788269042969 0.9185800552368164 0.925081729888916 0.9223995208740234 0.9299287796020508 0.9154272079467773 0.9129848480224609
1.068686842918396 0.9453754425048828 0.9405384063720703 0.9405398368835449 0.9292149543762207 0.935114860534668 0.9392280578613281 0.930356502532959 0.9390926361083984 0.9400134086608887 0.9378008842468262 0.9446573257446289 0.9423489570617676 0.9488887786865234 0.9354872703552246 0.9326362609863281
1.0727273225784302 0.9680700302124023 0.963109016418457 0.9622106552124023 0.9503521919250488 0.9567661285400391 0.9596319198608398 0.952031135559082 0.9598002433776855 0.9610710144042969 0.9568042755126953 0.9639506340026855 0.9621310234069824 0.9673032760620117 0.955470085144043 0.9525113105773926
1.0767676830291748 0.9910635948181152 0.9859352111816406 0.9843072891235352 0.9721126556396484 0.978968620300293 0.9804501533508301 0.9743466377258301 0.9809079170227051 0.9825406074523926 0.9760022163391113 0.9833669662475586 0.982111930847168 0.9856305122375488 0.975736141204834 0.9728965759277344
1.0808080434799194 1.0143752098083496 1.0090680122375488 1.0069212913513184 0.9946136474609375 1.001791000366211 1.0018644332885742 0.997377872467041 1.0026254653930664 1.0046076774597168 0.9957160949707031 1.0032353401184082 1.002579689025879 1.0042591094970703 0.9965500831604004 0.9939775466918945
1.0848485231399536 1.0378608703613281 1.0324139595031738 1.0300030708312988 1.017801284790039 1.025162696838379 1.0238699913024902 1.0210318565368652 1.0249671936035156 1.0272774696350098 1.0160775184631348 1.0236907005310059 1.023641586303711 1.023386001586914 1.0180015563964844 1.015749454498291
1.0888888835906982 1.0613937377929688 1.0558767318725586 1.0534605979919434 1.0415821075439453 1.0489840507507324 1.0464434623718262 1.0451946258544922 1.0479187965393066 1.050520896911621 1.0371723175048828 1.0448265075683594 1.0453557968139648 1.0431671142578125 1.040128231048584 1.038172721862793
1.0929292440414429 1.0847840309143066 1.0792813301086426 1.0771241188049316 1.0657625198364258 1.0730562210083008 1.0694351196289062 1.06965970993042 1.0713386535644531 1.0741958618164062 1.058950424194336 1.0665969848632812 1.0676445960998535 1.0636224746704102 1.062849998474121 1.061089038848877
1.096969723701477 1.1078886985778809 1.1025161743164062 1.100844383239746 1.090172290802002 1.097217082977295 1.092729091644287 1.0942530632019043 1.0951004028320312 1.0981736183166504 1.0813498497009277 1.0889363288879395 1.0904369354248047 1.0847487449645996 1.0860724449157715 1.0843591690063477
1.1010100841522217 1.130558967590332 1.1254067420959473 1.1244325637817383 1.1145834922790527 1.1212668418884277 1.1161246299743652 1.118746280670166 1.1190085411071777 1.122251033782959 1.1042089462280273 1.111703872680664 1.1135740280151367 1.10642671585083 1.1096205711364746 1.107771873474121
1.1050504446029663 1.1526894569396973 1.1478567123413086 1.1477513313293457 1.1388344764709473 1.1450600624084473 1.139486312866211 1.1429862976074219 1.1429052352905273 1.1462860107421875 1.1274070739746094 1.1347665786743164 1.1369166374206543 1.1285738945007324 1.1333703994750977 1.1311707496643066
1.1090909242630005 1.1742100715637207 1.1697807312011719 1.170666217803955 1.162752628326416 1.1684389114379883 1.1626477241516113 1.1668167114257812 1.1666145324707031 1.1701016426086426 1.1507658958435059 1.1579556465148926 1.1603069305419922 1.1510396003723145 1.1571440696716309 1.1543822288513184
1.1131312847137451 1.195073127746582 1.191112995147705 1.1930642127990723 1.1861977577209473 1.1912846565246582 1.185469627380371 1.1900997161865234 1.1899981498718262 1.193563461303711 1.174126148223877 1.1811251640319824 1.183596134185791 1.173680305480957 1.1807928085327148 1.1772665977478027
1.1171717643737793 1.215259075164795 1.211817741394043 1.2148795127868652 1.2090630531311035 1.2135319709777832 1.2078557014465332 1.2127599716186523 1.2129292488098145 1.2165498733520508 1.1973485946655273 1.2041254043579102 1.2066383361816406 1.196364402770996 1.2041816711425781 1.1997084617614746
1.121212124824524 1.2348089218139648 1.2318906784057617 1.23606538772583 1.2312936782836914 1.235124111175537 1.2297358512878418 1.2347378730773926 1.2353248596191406 1.2389850616455078 1.2203145027160645 1.2268438339233398 1.2293529510498047 1.2189483642578125 1.2272095680236816 1.221628189086914
1.1252524852752686 1.253744125366211 1.2513456344604492 1.2565999031066895 1.2528409957885742 1.2560358047485352 1.2510347366333008 1.2560052871704102 1.2571215629577637 1.2608137130737305 1.2429132461547852 1.2491817474365234 1.2516160011291504 1.2413325309753418 1.2497844696044922 1.2429618835449219
1.1292929649353027 1.272115707397461 1.2702069282531738 1.276479721069336 1.273676872253418 1.2762665748596191 1.2717432975769043 1.27655029296875 1.2782678604125977 1.2819790840148926 1.265059471130371 1.2710418701171875 1.273383617401123 1.2633981704711914 1.2718381881713867 1.2636818885803223
1.1333333253860474 1.2899870872497559 1.2885198593139648 1.2957324981689453 1.2938122749328613 1.2958288192749023 1.2918367385864258 1.296384334564209 1.298759937286377 1.302480697631836 1.2867012023925781 1.292384147644043 1.2945923805236816 1.2850794792175293 1.2933430671691895 1.2837762832641602
1.137373685836792 1.3074288368225098 1.3063297271728516 1.3143830299377441 1.313270092010498 1.314751148223877 1.3113317489624023 1.3155512809753418 1.3185925483703613 1.3223223686218262 1.307793140411377 1.3131599426269531 1.31522798538208 1.3063111305236816 1.314262866973877 1.3032488822937012
1.1414141654968262 1.3245277404785156 1.3237061500549316 1.3324856758117676 1.33209228515625 1.3330888748168945 1.3302559852600098 1.3340845108032227 1.3377909660339355 1.3415398597717285 1.3283271789550781 1.3333683013916016 1.3352818489074707 1.3270564079284668 1.3346028327941895 1.3221335411071777
1.1454545259475708 1.3413333892822266 1.340681552886963 1.3500771522521973 1.3503179550170898 1.3508763313293457 1.3486361503601074 1.3520355224609375 1.3563880920410156 1.360135555267334 1.3482837677001953 1.3529877662658691 1.3547558784484863 1.3472890853881836 1.354358196258545 1.3404488563537598
1.1494948863983154 1.3579292297363281 1.3573498725891113 1.367231845855713 1.368009090423584 1.368192195892334 1.3665056228637695 1.3694748878479004 1.3744282722473145 1.378185749053955 1.3676905632019043 1.3720436096191406 1.3736743927001953 1.3670001029968262 1.3735780715942383 1.3582568168640137
1.1535353660583496 1.3743724822998047 1.3737454414367676 1.3839917182922363 1.385216236114502 1.3850750923156738 1.3839402198791504 1.3864421844482422 1.3919672966003418 1.3957204818725586 1.386563777923584 1.390550136566162 1.392064094543457 1.3861875534057617 1.3922672271728516 1.3755898475646973
1.1575757265090942 1.3907227516174316 1.3899335861206055 1.400435447692871 1.4020085334777832 1.4015955924987793 1.400970458984375 1.40301513671875 1.4090499877929688 1.41279935836792 1.4049363136291504 1.4085545539855957 1.4099607467651367 1.4048714637756348 1.4104857444763184 1.3925037384033203
1.1616160869598389 1.407029628753662 1.4059700965881348 1.4166054725646973 1.418447494506836 1.4178099632263184 1.417640209197998 1.419260025024414 1.4257454872131348 1.4294800758361816 1.4228405952453613 1.4260859489440918 1.4274086952209473 1.423065185546875 1.42826509475708 1.4090662002563477
1.165656566619873 1.4233546257019043 1.421903133392334 1.4325690269470215 1.4345951080322266 1.4337968826293945 1.4340410232543945 1.4352340698242188 1.4421133995056152 1.445821762084961 1.4403257369995117 1.4431910514831543 1.4444561004638672 1.4408197402954102 1.4456634521484375 1.4253191947937012
1.1696969270706177 1.4397192001342773 1.4377846717834473 1.448378086090088 1.45051908493042 1.4495854377746582 1.4501852989196777 1.4509906768798828 1.4582061767578125 1.4618864059448242 1.457442283630371 1.459916591644287 1.461151123046875 1.4581456184387207 1.4627118110656738 1.4413199424743652
1.1737374067306519 1.456162452697754 1.453658103942871 1.4640803337097168 1.4662656784057617 1.4652562141418457 1.4661598205566406 1.4666047096252441 1.4740934371948242 1.4777302742004395 1.4742388725280762 1.4763202667236328 1.477548599243164 1.475100040435791 1.4794774055480957 1.4571266174316406
1.1777777671813965 1.472702980041504 1.4695549011230469 1.4797320365905762 1.4819021224975586 1.4808435440063477 1.4820051193237305 1.4821033477783203 1.4898171424865723 1.4933991432189941 1.4907574653625488 1.4924402236938477 1.4936914443969727 1.4917187690734863 1.496004581451416 1.4727802276611328
1.1818181276321411 1.4893708229064941 1.4855141639709473 1.4953718185424805 1.4974713325500488 1.4963970184326172 1.4977340698242188 1.497572898864746 1.505436897277832 1.5089483261108398 1.507049560546875 1.508333683013916 1.5096321105957031 1.5080475807189941 1.5123348236083984 1.4883356094360352
1.1858586072921753 1.5061650276184082 1.5015645027160645 1.5110392570495605 1.5130295753479004 1.511960506439209 1.5134363174438477 1.5130252838134766 1.521012306213379 1.5244388580322266 1.523177146911621 1.5240530967712402 1.5254182815551758 1.5241351127624512 1.5285301208496094 1.503840446472168
1.18989896774292 1.5230979919433594 1.517735481262207 1.5267672538757324 1.5286121368408203 1.52756929397583 1.529130458831787 1.5285120010375977 1.5365781784057617 1.5399055480957031 1.5391712188720703 1.5396370887756348 1.5410666465759277 1.5400114059448242 1.5446128845214844 1.5193290710449219
1.193939447402954 1.5401763916015625 1.5340404510498047 1.5425896644592285 1.544262409210205 1.5432658195495605 1.5448565483093262 1.5440750122070312 1.5521783828735352 1.5553946495056152 1.5550837516784668 1.55513334274292 1.5566883087158203 1.5557365417480469 1.5606279373168945 1.5348405838012695
1.1979798078536987 1.557394027709961 1.5504975318908691 1.5585341453552246 1.5600123405456543 1.5590624809265137 1.5606412887573242 1.5597314834594727 1.5678443908691406 1.5709242820739746 1.5709319114685059 1.5705914497375488 1.572265625 1.5713458061218262 1.5766277313232422 1.5504040718078613
1.2020201683044434 1.5747509002685547 1.567124366760254 1.5746150016784668 1.5758872032165527 1.57499361038208 1.576524257659912 1.575516700744629 1.5836119651794434 1.5865468978881836 1.586789608001709 1.5860438346862793 1.5878500938415527 1.586869239807129 1.5926384925842285 1.566051959991455
1.2060606479644775 1.5922374725341797 1.5839290618896484 1.590855598449707 1.5919151306152344 1.5910797119140625 1.592514991760254 1.5914535522460938 1.599515438079834 1.6022891998291016 1.6026763916015625 1.6015262603759766 1.603475570678711 1.6023716926574707 1.608689785003662 1.5818114280700684
1.2101010084152222 1.6098484992980957 1.6009202003479004 1.607271671295166 1.6081185340881348 1.6073393821716309 1.6086440086364746 1.6075596809387207 1.6155657768249512 1.6181674003601074 1.6186237335205078 1.617072582244873 1.6191725730895996 1.61785888671875 1.6248102188110352 1.5976996421813965
1.2141413688659668 1.6275696754455566 1.6181015968322754 1.6238722801208496 1.624509334564209 1.623781681060791 1.624925136566162 1.6238493919372559 1.6317853927612305 1.6342029571533203 1.6346564292907715 1.6327075958251953 1.6349706649780273 1.6333789825439453 1.6410279273986816 1.6137356758117676
1.218181848526001 1.6453924179077148 1.6354761123657227 1.6406669616699219 1.6411042213439941 1.640420913696289 1.6413745880126953 1.6403355598449707 1.6481928825378418 1.6504158973693848 1.6508097648620605 1.648460865020752 1.6508827209472656 1.6489591598510742 1.657351016998291 1.629934310913086
1.2222222089767456 1.6633000373840332 1.6530394554138184 1.6576571464538574 1.6579084396362305 1.6572589874267578 1.6579995155334473 1.6570215225219727 1.6647958755493164 1.6668157577514648 1.6670866012573242 1.6643567085266113 1.6669325828552246 1.6646227836608887 1.6738014221191406 1.6463055610656738
1.2262625694274902 1.6812849044799805 1.6707935333251953 1.6748504638671875 1.6749305725097656 1.6743049621582031 1.6748132705688477 1.6739177703857422 1.6816058158874512 1.6834163665771484 1.6835155487060547 1.6804065704345703 1.6831388473510742 1.6803998947143555 1.6903977394104004 1.6628618240356445
1.2303030490875244 1.6993322372436523 1.6887307167053223 1.6922426223754883 1.692171573638916 1.691556453704834 1.6918182373046875 1.6910223960876465 1.698625087738037 1.7002215385437012 1.7001080513000488 1.6966280937194824 1.6995139122009277 1.6963143348693848 1.7071466445922852 1.679605484008789
1.234343409538269 1.7174315452575684 1.706845760345459 1.7098345756530762 1.7096319198608398 1.709014892578125 1.7090201377868652 1.7083353996276855 1.7158570289611816 1.7172374725341797 1.71687650680542 1.7130379676818848 1.7160701751708984 1.712374210357666 1.7240586280822754 1.6965413093566895
1.2383837699890137 1.7355704307556152 1.7251310348510742 1.7276196479797363 1.7273077964782715 1.7266736030578613 1.7264156341552734 1.7258548736572266 1.7332978248596191 1.7344622611999512 1.7338290214538574 1.7296409606933594 1.732811450958252 1.7285985946655273 1.741137981414795 1.713670253753662
1.2424242496490479 1.7537407875061035 1.743577480316162 1.7455945014953613 1.74519681930542 1.7445330619812012 1.7440061569213867 1.7435760498046875 1.7509479522705078 1.751899242401123 1.750971794128418 1.7464489936828613 1.7497479915618896 1.7450051307678223 1.758389949798584 1.7309918403625488
1.2464646100997925 1.7719335556030273 1.7621760368347168 1.7637500762939453 1.7632884979248047 1.7625818252563477 1.7617883682250977 1.7614917755126953 1.7688007354736328 1.7695426940917969 1.7683062553405762 1.7634644508361816 1.7668800354003906 1.761601448059082 1.7758140563964844 1.7485027313232422
1.250504970550537 1.790140151977539 1.7809157371520996 1.7820796966552734 1.7815752029418945 1.7808146476745605 1.7797584533691406 1.7795953750610352 1.786849021911621 1.7873883247375488 1.7858352661132812 1.7806916236877441 1.784210205078125 1.7783989906311035 1.7934088706970215 1.7661991119384766
1.2545454502105713 1.808356761932373 1.7997870445251465 1.8005757331848145 1.8000493049621582 1.7992238998413086 1.7979106903076172 1.7978782653808594 1.805084228515625 1.8054306507110596 1.8035573959350586 1.7981295585632324 1.8017382621765137 1.795403003692627 1.8111767768859863 1.7840776443481445
1.258585810661316 1.8265776634216309 1.8187789916992188 1.819227695465088 1.8186979293823242 1.8177986145019531 1.8162379264831543 1.816330909729004 1.8234972953796387 1.8236627578735352 1.8214683532714844 1.8157787322998047 1.8194608688354492 1.812619686126709 1.8291096687316895 1.8021302223205566
1.2626261711120605 1.8447999954223633 1.8378782272338867 1.8380227088928223 1.8375091552734375 1.8365278244018555 1.834731101989746 1.8349418640136719 1.8420758247375488 1.8420743942260742 1.8395638465881348 1.833634853363037 1.8373756408691406 1.8300495147705078 1.8472027778625488 1.8203492164611816
1.2666666507720947 1.8630242347717285 1.8570747375488281 1.8569555282592773 1.8564720153808594 1.8554034233093262 1.8533854484558105 1.8537030220031738 1.860811710357666 1.8606581687927246 1.857839584350586 1.8516969680786133 1.8554770946502686 1.8476965427398682 1.8654532432556152 1.8387293815612793
1.2707070112228394 1.881248950958252 1.876354694366455 1.8760108947753906 1.8755712509155273 1.8744120597839355 1.8721885681152344 1.8726000785827637 1.8796892166137695 1.8794028759002686 1.8762860298156738 1.8699555397033691 1.8737592697143555 1.8655593395233154 1.8838496208190918 1.857259750366211
1.2747474908828735 1.8994784355163574 1.895707607269287 1.8951807022094727 1.8947935104370117 1.8935441970825195 1.8911337852478027 1.8916239738464355 1.898698329925537 1.898298740386963 1.8948965072631836 1.8884086608886719 1.8922171592712402 1.8836359977722168 1.902388095855713 1.8759331703186035
1.2787878513336182 1.9177141189575195 1.9151229858398438 1.9144535064697266 1.9141254425048828 1.9127864837646484 1.9102082252502441 1.9107613563537598 1.917825698852539 1.917334794998169 1.9136605262756348 1.9070463180541992 1.9108405113220215 1.9019243717193604 1.9210567474365234 1.8947386741638184
1.2828283309936523 1.9359650611877441 1.934586524963379 1.9338183403015137 1.9335551261901855 1.9321303367614746 1.929405689239502 1.9300031661987305 1.9370574951171875 1.9365005493164062 1.9325690269470215 1.925863265991211 1.9296238422393799 1.920421838760376 1.9398508071899414 1.9136686325073242
1.286868691444397 1.9542322158813477 1.9540901184082031 1.9532628059387207 1.9530649185180664 1.9515624046325684 1.9487128257751465 1.9493350982666016 1.9563817977905273 1.9557831287384033 1.9516100883483887 1.944847583770752 1.9485554695129395 1.9391224384307861 1.958756446838379 1.932713508605957
1.2909090518951416 1.9725279808044434 1.9736213684082031 1.9727797508239746 1.9726438522338867 1.971071720123291 1.968122959136963 1.9687485694885254 1.9757866859436035 1.975172519683838 1.9707732200622559 1.9639945030212402 1.9676294326782227 1.958021640777588 1.9777684211730957 1.9518628120422363
1.2949495315551758 1.9908628463745117 1.993173599243164 1.9923591613769531 1.9922785758972168 1.9906501770019531 1.9876246452331543 1.9882330894470215 1.9952597618103027 1.9946577548980713 1.990048885345459 1.983293056488037 1.9868361949920654 1.9771149158477783 1.9968771934509277 1.9711122512817383
1.2989898920059204 2.009243965148926 2.0127296447753906 2.011988639831543 2.0119547843933105 2.010284423828125 2.0072078704833984 2.0077767372131348 2.014787197113037 2.014228582382202 2.009422779083252 2.0027337074279785 2.0061652660369873 1.9963932037353516 2.01607084274292 1.9904475212097168
1.303030252456665 2.0276827812194824 2.032283306121826 2.0316596031188965 2.0316591262817383 2.0299649238586426 2.0268635749816895 2.0273685455322266 2.034358501434326 2.033871650695801 2.0288829803466797 2.0223073959350586 2.0256073474884033 2.0158519744873047 2.0353407859802246 2.009860038757324
1.3070707321166992 2.0461974143981934 2.0518274307250977 2.0513668060302734 2.0513830184936523 2.049685001373291 2.0465846061706543 2.0470023155212402 2.0539631843566895 2.0535807609558105 2.048422336578369 2.042006492614746 2.045156240463257 2.035484790802002 2.054680824279785 2.029346466064453
1.3111110925674438 2.0647945404052734 2.071349620819092 2.0710959434509277 2.071110248565674 2.0694313049316406 2.0663580894470215 2.0666651725769043 2.0735883712768555 2.073340892791748 2.0680222511291504 2.061817169189453 2.0647988319396973 2.055283546447754 2.0740771293640137 2.0488929748535156
1.3151514530181885 2.0834927558898926 2.0908432006835938 2.0908427238464355 2.0908327102661133 2.089195728302002 2.0861783027648926 2.0863513946533203 2.0932254791259766 2.0931460857391357 2.0876760482788086 2.0817337036132812 2.0845277309417725 2.075239896774292 2.09352445602417 2.0684947967529297
1.3191919326782227 2.1023082733154297 2.110301971435547 2.110600471496582 2.1105384826660156 2.1089730262756348 2.1060376167297363 2.1060523986816406 2.112865924835205 2.1129865646362305 2.1073718070983887 2.101747512817383 2.1043355464935303 2.0953493118286133 2.1130151748657227 2.088146209716797
1.3232322931289673 2.121253728866577 2.1297144889831543 2.1303601264953613 2.130218505859375 2.128751754760742 2.125926971435547 2.1257572174072266 2.1324987411499023 2.132852792739868 2.1270976066589355 2.12184739112854 2.124211549758911 2.1156039237976074 2.1325387954711914 2.107837677001953
1.327272653579712 2.1403470039367676 2.149075984954834 2.150113582611084 2.1498606204986572 2.1485252380371094 2.145838737487793 2.1454620361328125 2.152116298675537 2.152735948562622 2.146841049194336 2.142023801803589 2.144148826599121 2.1359939575195312 2.152087688446045 2.127562999725342
1.331313133239746 2.1596062183380127 2.1683802604675293 2.1698575019836426 2.1694588661193848 2.1682863235473633 2.165767192840576 2.165158748626709 2.17171049118042 2.1726291179656982 2.1665940284729004 2.1622703075408936 2.164138078689575 2.1565160751342773 2.171657085418701 2.1473169326782227
1.3353534936904907 2.1790456771850586 2.187617778778076 2.189584732055664 2.189002752304077 2.1880297660827637 2.1857032775878906 2.1848411560058594 2.1912741661071777 2.192523717880249 2.1863441467285156 2.182576894760132 2.184173345565796 2.1771597862243652 2.1912388801574707 2.167093276977539
1.3393938541412354 2.1986851692199707 2.206784725189209 2.209287643432617 2.2084836959838867 2.2077465057373047 2.2056427001953125 2.2045016288757324 2.2107996940612793 2.212411642074585 2.2060818672180176 2.2029356956481934 2.2042453289031982 2.197920083999634 2.210824489593506 2.1868844032287598
1.3434343338012695 2.2185416221618652 2.2258763313293457 2.2289652824401855 2.2278988361358643 2.227433204650879 2.2255797386169434 2.2241358757019043 2.230283260345459 2.2322885990142822 2.225797653198242 2.223339319229126 2.2243492603302 2.218791961669922 2.230409622192383 2.20668888092041
1.3474746942520142 2.2386322021484375 2.244884490966797 2.248610496520996 2.247237205505371 2.2470827102661133 2.245506763458252 2.243739604949951 2.2497172355651855 2.2521462440490723 2.2454819679260254 2.243779420852661 2.244476795196533 2.239766836166382 2.2499895095825195 2.226499557495117
1.3515150547027588 2.2589762210845947 2.2638063430786133 2.268218517303467 2.266494035720825 2.266688823699951 2.2654213905334473 2.263308048248291 2.269099712371826 2.2719786167144775 2.2651262283325195 2.264249324798584 2.264622449874878 2.2608399391174316 2.269556999206543 2.24631404876709
1.355555534362793 2.279590368270874 2.2826366424560547 2.2877864837646484 2.285665273666382 2.286250114440918 2.2853167057037354 2.282834529876709 2.2884225845336914 2.2917826175689697 2.2847228050231934 2.2847421169281006 2.2847793102264404 2.2820041179656982 2.2891082763671875 2.2661256790161133
1.3595958948135376 2.3004915714263916 2.301370143890381 2.3073105812072754 2.304743528366089 2.305758476257324 2.305187940597534 2.3023171424865723 2.3076834678649902 2.311549186706543 2.304259777069092 2.3052494525909424 2.304941415786743 2.303255081176758 2.3086376190185547 2.2859325408935547
1.3636363744735718 2.32169771194458 2.3200011253356934 2.326785087585449 2.3237242698669434 2.3252124786376953 2.3250315189361572 2.3217501640319824 2.326880931854248 2.3312759399414062 2.323732376098633 2.325765609741211 2.3251049518585205 2.324587106704712 2.328141689300537 2.3057308197021484
1.3676767349243164 2.3432250022888184 2.338529109954834 2.3462085723876953 2.3426034450531006 2.344604015350342 2.344843626022339 2.3411307334899902 2.346008777618408 2.350957155227661 2.3431320190429688 2.346282958984375 2.3452625274658203 2.345994234085083 2.3476157188415527 2.325516700744629
1.3717172145843506 2.3650922775268555 2.3569493293762207 2.3655781745910645 2.3613803386688232 2.363933563232422 2.364621639251709 2.3604564666748047 2.3650665283203125 2.370589017868042 2.362452507019043 2.3667967319488525 2.3654117584228516 2.36747407913208 2.367056369781494 2.3452882766723633
1.3757575750350952 2.3873140811920166 2.375258445739746 2.384890556335449 2.380047559738159 2.383194923400879 2.3843603134155273 2.3797240257263184 2.3840527534484863 2.390167474746704 2.381685733795166 2.387301445007324 2.385546922683716 2.3890209197998047 2.386462688446045 2.3650436401367188
1.3797979354858398 2.4099068641662598 2.3934507369995117 2.404143810272217 2.398604393005371 2.402385711669922 2.4040565490722656 2.3989295959472656 2.4029645919799805 2.4096884727478027 2.400825023651123 2.4077892303466797 2.405663013458252 2.4106295108795166 2.405827522277832 2.384777545928955
1.383838415145874 2.432887077331543 2.411526679992676 2.4233341217041016 2.417048454284668 2.421504020690918 2.423708438873291 2.4180731773376465 2.4218029975891113 2.4291491508483887 2.4198660850524902 2.4282562732696533 2.4257566928863525 2.432298183441162 2.4251513481140137 2.4044899940490723
1.3878787755966187 2.4562673568725586 2.429481029510498 2.442460060119629 2.435377359390259 2.440544605255127 2.443311929702759 2.437148094177246 2.440563678741455 2.4485461711883545 2.4387998580932617 2.448695182800293 2.445824146270752 2.4540202617645264 2.444429397583008 2.424178123474121
1.3919191360473633 2.480065107345581 2.4473118782043457 2.4615187644958496 2.4535889625549316 2.459505081176758 2.4628658294677734 2.4561548233032227 2.459249973297119 2.4678757190704346 2.45762300491333 2.469102621078491 2.4658620357513428 2.4757940769195557 2.4636611938476562 2.4438400268554688
1.3959596157073975 2.50429105758667 2.4650144577026367 2.4805116653442383 2.471682548522949 2.4783849716186523 2.4823670387268066 2.4750924110412598 2.4778599739074707 2.4871349334716797 2.4763288497924805 2.4894721508026123 2.485866069793701 2.4976155757904053 2.482844352722168 2.463474750518799
1.399999976158142 2.528960943222046 2.4825897216796875 2.4994330406188965 2.4896559715270996 2.4971799850463867 2.501812696456909 2.4939565658569336 2.4963951110839844 2.506321668624878 2.4949140548706055 2.509798526763916 2.5058345794677734 2.5194830894470215 2.50197696685791 2.4830808639526367


==> figure_code/DLP_8/extrapolation/0.333_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.15993881225585938 0.1565704345703125 0.15315628051757812 0.15648460388183594 0.15784645080566406 0.1588420867919922 0.15751266479492188 0.155426025390625 0.15291786193847656 0.15657997131347656 0.1548938751220703 0.16040611267089844 0.1562519073486328 0.15720558166503906 0.1580791473388672
1.0080808401107788 0.30355072021484375 0.29773712158203125 0.2911205291748047 0.2976703643798828 0.29981231689453125 0.30199241638183594 0.2997264862060547 0.2959117889404297 0.2910480499267578 0.29749107360839844 0.2940807342529297 0.30491065979003906 0.2966880798339844 0.29898643493652344 0.30088233947753906
1.0121212005615234 0.4209728240966797 0.41413307189941406 0.4048347473144531 0.4142608642578125 0.41632080078125 0.41982460021972656 0.41724586486816406 0.4123516082763672 0.40547752380371094 0.4130735397338867 0.40817832946777344 0.4237327575683594 0.4119129180908203 0.4159069061279297 0.41915130615234375
1.016161561012268 0.5089015960693359 0.5024089813232422 0.49132728576660156 0.502838134765625 0.5040245056152344 0.508941650390625 0.5065984725952148 0.5013008117675781 0.49311065673828125 0.4999580383300781 0.49419212341308594 0.5131816864013672 0.4989471435546875 0.5045223236083984 0.5092906951904297
1.0202020406723022 0.5702934265136719 0.5650186538696289 0.553400993347168 0.5657291412353516 0.5656023025512695 0.571894645690918 0.5700407028198242 0.5648441314697266 0.5563888549804688 0.5608720779418945 0.5551271438598633 0.5755300521850586 0.5608291625976562 0.5671539306640625 0.5733203887939453
1.0242424011230469 0.612004280090332 0.6081628799438477 0.5974550247192383 0.609044075012207 0.6076421737670898 0.6150741577148438 0.6135873794555664 0.6087703704833984 0.6012945175170898 0.6025409698486328 0.5977077484130859 0.6170673370361328 0.6042261123657227 0.6099758148193359 0.6170663833618164
1.028282880783081 0.6422262191772461 0.6394729614257812 0.6310281753540039 0.6404104232788086 0.6381721496582031 0.6462793350219727 0.6447849273681641 0.6404218673706055 0.6350803375244141 0.6331748962402344 0.6298084259033203 0.6457891464233398 0.6368732452392578 0.6406984329223633 0.6480350494384766
1.0323232412338257 0.6680784225463867 0.6657876968383789 0.6605463027954102 0.6667413711547852 0.6642951965332031 0.6724557876586914 0.6705236434936523 0.6665658950805664 0.6641302108764648 0.6600418090820312 0.6581487655639648 0.6691160202026367 0.6653022766113281 0.6663455963134766 0.6732378005981445
1.0363636016845703 0.694340705871582 0.6919078826904297 0.6901569366455078 0.6929388046264648 0.69085693359375 0.6984167098999023 0.6957664489746094 0.6921310424804688 0.6928043365478516 0.6880316734313965 0.6871166229248047 0.6924552917480469 0.6937408447265625 0.6919364929199219 0.6978578567504883
1.0404040813446045 0.7232265472412109 0.7202777862548828 0.7215785980224609 0.7215023040771484 0.7201318740844727 0.7265572547912598 0.7231779098510742 0.7197761535644531 0.7231922149658203 0.7193083763122559 0.7185955047607422 0.718724250793457 0.7240114212036133 0.7200860977172852 0.7247533798217773
1.0444444417953491 0.7550144195556641 0.7514877319335938 0.7548055648803711 0.7530088424682617 0.7524213790893555 0.7573885917663574 0.7535400390625 0.7502946853637695 0.7556543350219727 0.753899097442627 0.7526521682739258 0.7487592697143555 0.7562217712402344 0.7514581680297852 0.7548227310180664
1.0484848022460938 0.7889556884765625 0.7850580215454102 0.7890214920043945 0.7869100570678711 0.7869386672973633 0.790374755859375 0.7864956855773926 0.7833366394042969 0.7896270751953125 0.7906575202941895 0.7884101867675781 0.782078742980957 0.7896394729614258 0.7855396270751953 0.7877140045166016
1.052525281906128 0.8238315582275391 0.8199386596679688 0.8231515884399414 0.8220720291137695 0.8224163055419922 0.8244466781616211 0.8210287094116211 0.8178815841674805 0.8241157531738281 0.8279533386230469 0.824610710144043 0.8174352645874023 0.8232078552246094 0.8211669921875 0.822331428527832
1.0565656423568726 0.8584861755371094 0.855034351348877 0.8563394546508789 0.8573169708251953 0.8576498031616211 0.8585257530212402 0.8559937477111816 0.8527860641479492 0.8581771850585938 0.8643178939819336 0.860102653503418 0.8534159660339355 0.8560047149658203 0.8570761680603027 0.8574008941650391
1.0606060028076172 0.8920149803161621 0.889397144317627 0.8880596160888672 0.8916616439819336 0.8917036056518555 0.8917355537414551 0.8903670310974121 0.8870258331298828 0.8910942077636719 0.8986978530883789 0.894014835357666 0.8887467384338379 0.8873863220214844 0.8921670913696289 0.8917627334594727
1.0646464824676514 0.9238572120666504 0.9223647117614746 0.9181308746337891 0.9244365692138672 0.9239997863769531 0.923499584197998 0.9233951568603516 0.9198546409606934 0.9224462509155273 0.9305500984191895 0.9258255958557129 0.9224791526794434 0.9170379638671875 0.9256396293640137 0.9245529174804688
1.068686842918396 0.9537315368652344 0.9535250663757324 0.9465999603271484 0.9552555084228516 0.9542560577392578 0.9535093307495117 0.9546027183532715 0.9508004188537598 0.9520583152770996 0.959744930267334 0.9553070068359375 0.9540109634399414 0.9449019432067871 0.9569964408874512 0.9552202224731445
1.0727273225784302 0.9815707206726074 0.9826769828796387 0.9736380577087402 0.9839620590209961 0.9824028015136719 0.9816584587097168 0.9837527275085449 0.979640007019043 0.979924201965332 0.986443042755127 0.982454776763916 0.9830589294433594 0.9710860252380371 0.9860062599182129 0.9835023880004883
1.0767676830291748 1.0074362754821777 1.0097627639770508 0.9994397163391113 1.010554313659668 1.008504867553711 1.0079689025878906 1.0107898712158203 1.0063328742980957 1.006124496459961 1.0109477043151855 1.0074043273925781 1.0095839500427246 0.9957904815673828 1.0126352310180664 1.0093698501586914
1.0808080434799194 1.0315208435058594 1.0348882675170898 1.0242223739624023 1.0351834297180176 1.0327558517456055 1.032597541809082 1.0358390808105469 1.0310149192810059 1.0308341979980469 1.0336732864379883 1.0304374694824219 1.0337858200073242 1.019289493560791 1.0370464324951172 1.0330162048339844
1.0848485231399536 1.0540118217468262 1.0581817626953125 1.0481157302856445 1.0580224990844727 1.0553488731384277 1.0556950569152832 1.0590615272521973 1.0538740158081055 1.0541911125183105 1.0549721717834473 1.0518341064453125 1.055941104888916 1.041804313659668 1.0594563484191895 1.054703712463379
1.0888888835906982 1.075169563293457 1.079878807067871 1.0712356567382812 1.0793380737304688 1.0765485763549805 1.0774879455566406 1.0807185173034668 1.075192928314209 1.0763764381408691 1.0752110481262207 1.0719518661499023 1.076448917388916 1.0635719299316406 1.0801997184753418 1.0748157501220703
1.0929292440414429 1.0952067375183105 1.1001906394958496 1.0936074256896973 1.0993595123291016 1.0965776443481445 1.0981531143188477 1.1010422706604004 1.095231533050537 1.0975079536437988 1.0946426391601562 1.0910844802856445 1.0956811904907227 1.0847396850585938 1.099586009979248 1.0937070846557617
1.096969723701477 1.1143765449523926 1.1193938255310059 1.1152653694152832 1.118377685546875 1.1157035827636719 1.1179180145263672 1.1203126907348633 1.114295482635498 1.117741584777832 1.1135218143463135 1.1095619201660156 1.1140494346618652 1.1054496765136719 1.1179790496826172 1.1117668151855469
1.1010100841522217 1.1328520774841309 1.1376953125 1.1361656188964844 1.1366033554077148 1.1341204643249512 1.1369223594665527 1.1387300491333008 1.1326122283935547 1.1371574401855469 1.1319763660430908 1.1276021003723145 1.131852149963379 1.1257476806640625 1.1356534957885742 1.1292901039123535
1.1050504446029663 1.150850772857666 1.1553544998168945 1.1563172340393066 1.154296875 1.1520562171936035 1.1553640365600586 1.156534194946289 1.1504340171813965 1.1558899879455566 1.1501617431640625 1.1454496383666992 1.149402141571045 1.1456975936889648 1.1529150009155273 1.146571159362793
1.1090909242630005 1.16851806640625 1.1725611686706543 1.1757020950317383 1.1716437339782715 1.1696782112121582 1.173367977142334 1.1738920211791992 1.167940616607666 1.1740288734436035 1.168156623840332 1.1632513999938965 1.1668972969055176 1.16530179977417 1.1699762344360352 1.1638035774230957
1.1131312847137451 1.185981273651123 1.1894841194152832 1.1943325996398926 1.1888036727905273 1.1871285438537598 1.1910459995269775 1.1909470558166504 1.1852750778198242 1.1916651725769043 1.1860134601593018 1.181112289428711 1.1844778060913086 1.1845579147338867 1.187004566192627 1.1811261177062988
1.1171717643737793 1.203352928161621 1.2062740325927734 1.2122540473937988 1.2059135437011719 1.20452880859375 1.2085011005401611 1.20782470703125 1.202554702758789 1.2089004516601562 1.2037856578826904 1.1991057395935059 1.2022361755371094 1.2034707069396973 1.2041282653808594 1.198629379272461
1.121212124824524 1.2207226753234863 1.2230515480041504 1.229550838470459 1.2230844497680664 1.2219724655151367 1.2258214950561523 1.2246294021606445 1.2198681831359863 1.2258410453796387 1.2215142250061035 1.2172741889953613 1.220219612121582 1.2220544815063477 1.2214374542236328 1.2163643836975098
1.1252524852752686 1.2381525039672852 1.2398996353149414 1.2463173866271973 1.240379810333252 1.239518642425537 1.2430665493011475 1.2414331436157227 1.2372655868530273 1.242574691772461 1.239222526550293 1.2356162071228027 1.2384271621704102 1.2403249740600586 1.23897123336792 1.234325885772705
1.1292929649353027 1.2556753158569336 1.256871223449707 1.262669563293457 1.2578330039978027 1.2571959495544434 1.2602739334106445 1.2582831382751465 1.2547683715820312 1.2591848373413086 1.2569212913513184 1.2541074752807617 1.2568235397338867 1.2583107948303223 1.256730556488037 1.252492904663086
1.1333333253860474 1.2733311653137207 1.2740187644958496 1.278749942779541 1.275475025177002 1.2750310897827148 1.277491569519043 1.2752351760864258 1.2724032402038574 1.2757658958435059 1.2746384143829346 1.2727313041687012 1.2753791809082031 1.2760696411132812 1.274716854095459 1.270836353302002
1.137373685836792 1.2911262512207031 1.2913541793823242 1.2946834564208984 1.293297290802002 1.2930188179016113 1.2947378158569336 1.2923107147216797 1.2901630401611328 1.292381763458252 1.2923777103424072 1.2914414405822754 1.2940373420715332 1.2936482429504395 1.2928967475891113 1.2893037796020508
1.1414141654968262 1.309077262878418 1.3088970184326172 1.3106083869934082 1.3112993240356445 1.311154842376709 1.3120429515838623 1.3095407485961914 1.3080511093139648 1.3091092109680176 1.3101632595062256 1.3102121353149414 1.312757968902588 1.3111214637756348 1.3112444877624512 1.3078575134277344
1.1454545259475708 1.327160358428955 1.3266263008117676 1.3266210556030273 1.3294386863708496 1.3294029235839844 1.3293981552124023 1.326920509338379 1.326040267944336 1.325976848602295 1.3279786109924316 1.3289837837219238 1.331474781036377 1.3285341262817383 1.3297019004821777 1.3264365196228027
1.1494948863983154 1.345381259918213 1.3445429801940918 1.342827320098877 1.3476996421813965 1.3477540016174316 1.3468248844146729 1.3444700241088867 1.3441252708435059 1.3430376052856445 1.3458430767059326 1.3477363586425781 1.3501591682434082 1.3459596633911133 1.3482413291931152 1.3450169563293457
1.1535353660583496 1.3637142181396484 1.3626189231872559 1.3592877388000488 1.3660430908203125 1.36616849899292 1.364318609237671 1.3621795177459717 1.3622841835021973 1.360304355621338 1.3637473583221436 1.3664312362670898 1.3687686920166016 1.3634400367736816 1.3668179512023926 1.363553524017334
1.1575757265090942 1.3821392059326172 1.3808317184448242 1.3760457038879395 1.3844337463378906 1.3846192359924316 1.38187837600708 1.3800435066223145 1.3804965019226074 1.3777899742126465 1.3816874027252197 1.3850417137145996 1.387275218963623 1.3810162544250488 1.3853936195373535 1.3820219039916992
1.1616160869598389 1.4006361961364746 1.399153709411621 1.3931241035461426 1.4028410911560059 1.4030790328979492 1.399503469467163 1.3980507850646973 1.398747444152832 1.3954925537109375 1.3996589183807373 1.4035496711730957 1.405660629272461 1.3987159729003906 1.403940200805664 1.400400161743164
1.165656566619873 1.4191832542419434 1.417558193206787 1.4105238914489746 1.4212384223937988 1.421525478363037 1.4171931743621826 1.4161884784698486 1.4170184135437012 1.4134025573730469 1.4176535606384277 1.4219412803649902 1.4239139556884766 1.4165558815002441 1.4224324226379395 1.4186797142028809
1.1696969270706177 1.4377479553222656 1.4360108375549316 1.4282212257385254 1.439591407775879 1.4399309158325195 1.4349353313446045 1.434434175491333 1.4352903366088867 1.4314961433410645 1.4356558322906494 1.4401979446411133 1.442021369934082 1.434532642364502 1.4408445358276367 1.4368467330932617
1.1737374067306519 1.4563140869140625 1.4544873237609863 1.4461913108825684 1.4578852653503418 1.4582815170288086 1.4527318477630615 1.4527709484100342 1.4535531997680664 1.4497528076171875 1.4536609649658203 1.4583220481872559 1.4599895477294922 1.4526467323303223 1.4591689109802246 1.454906940460205
1.1777777671813965 1.4748520851135254 1.4729561805725098 1.4643869400024414 1.4760966300964355 1.4765605926513672 1.4705753326416016 1.4711754322052002 1.4717888832092285 1.4681386947631836 1.4716553688049316 1.476306438446045 1.4778170585632324 1.470874309539795 1.4773902893066406 1.472855567932129
1.1818181276321411 1.4933421611785889 1.49139404296875 1.482764720916748 1.494217872619629 1.4947586059570312 1.4884617328643799 1.4896240234375 1.4899883270263672 1.4866256713867188 1.489628791809082 1.4941558837890625 1.4955143928527832 1.4891953468322754 1.4955053329467773 1.4907045364379883
1.1858586072921753 1.5117650032043457 1.5097780227661133 1.501272201538086 1.5122389793395996 1.5128698348999023 1.506385326385498 1.5080952644348145 1.5081405639648438 1.5051794052124023 1.5075736045837402 1.5118741989135742 1.5130915641784668 1.507582664489746 1.5135130882263184 1.5084590911865234
1.18989896774292 1.5301003456115723 1.5280864238739014 1.519859790802002 1.5301532745361328 1.5308890342712402 1.5243406295776367 1.5265624523162842 1.5262346267700195 1.5237665176391602 1.5254783630371094 1.5294666290283203 1.5305566787719727 1.5260038375854492 1.5314126014709473 1.5261340141296387
1.193939447402954 1.5483360290527344 1.5463037490844727 1.5384821891784668 1.547961711883545 1.5488190650939941 1.542323350906372 1.5450055599212646 1.5442652702331543 1.5423583984375 1.5433393716812134 1.5469441413879395 1.5479259490966797 1.5444293022155762 1.549210786819458 1.5437393188476562
1.1979798078536987 1.5664517879486084 1.564413070678711 1.5570921897888184 1.5656604766845703 1.5666565895080566 1.5603210926055908 1.5634005069732666 1.5622210502624512 1.5609207153320312 1.5611445903778076 1.564310073852539 1.5652077198028564 1.5628256797790527 1.5669069290161133 1.5612850189208984
1.2020201683044434 1.5844447612762451 1.582406997680664 1.5756549835205078 1.5832595825195312 1.5844073295593262 1.578334093093872 1.5817310810089111 1.5801000595092773 1.5794339179992676 1.5788967609405518 1.5815801620483398 1.582418441772461 1.581169605255127 1.5845139026641846 1.5787878036499023
1.2060606479644775 1.6023061275482178 1.600278377532959 1.5941390991210938 1.6007623672485352 1.6020784378051758 1.5963544845581055 1.5999794006347656 1.597900390625 1.5978741645812988 1.5965903997421265 1.5987658500671387 1.5995714664459229 1.599435806274414 1.6020393371582031 1.5962600708007812
1.2101010084152222 1.6200361251831055 1.6180264949798584 1.612520694732666 1.6181812286376953 1.6196770668029785 1.614377498626709 1.618133306503296 1.61561918258667 1.6162266731262207 1.6142282485961914 1.6158812046051025 1.6166818141937256 1.6176071166992188 1.6194944381713867 1.6137151718139648
1.2141413688659668 1.6376309394836426 1.635648488998413 1.6307811737060547 1.6355218887329102 1.6372084617614746 1.6323928833007812 1.636178970336914 1.6332550048828125 1.634474754333496 1.6318063735961914 1.6329360008239746 1.6337566375732422 1.6356663703918457 1.6368849277496338 1.6311640739440918
1.218181848526001 1.6550984382629395 1.6531527042388916 1.648909091949463 1.6527979373931885 1.6546845436096191 1.6503970623016357 1.6541125774383545 1.6508126258850098 1.6526131629943848 1.6493325233459473 1.6499462127685547 1.650813102722168 1.6536059379577637 1.6542267799377441 1.6486191749572754
1.2222222089767456 1.6724390983581543 1.6705400943756104 1.6668996810913086 1.6700174808502197 1.672109603881836 1.6683802604675293 1.6719248294830322 1.6682910919189453 1.6706314086914062 1.6668055057525635 1.6669211387634277 1.6678578853607178 1.6714191436767578 1.6715223789215088 1.6660895347595215
1.2262625694274902 1.6896705627441406 1.6878299713134766 1.6847538948059082 1.6871991157531738 1.689497470855713 1.68634033203125 1.6896216869354248 1.6856999397277832 1.6885347366333008 1.6842360496520996 1.6838805675506592 1.684906005859375 1.689107894897461 1.6887903213500977 1.683588981628418
1.2303030490875244 1.7068002223968506 1.7050275802612305 1.7024760246276855 1.7043519020080566 1.7068562507629395 1.7042700052261353 1.707200288772583 1.7030425071716309 1.7063236236572266 1.7016278505325317 1.7008342742919922 1.7019636631011963 1.7066755294799805 1.706038475036621 1.701124668121338
1.234343409538269 1.7238438129425049 1.7221505641937256 1.720076560974121 1.7214887142181396 1.7241945266723633 1.7221637964248657 1.7246711254119873 1.7203278541564941 1.724003791809082 1.7189887762069702 1.7177975177764893 1.719043254852295 1.7241315841674805 1.7232751846313477 1.7187037467956543
1.2383837699890137 1.7408149242401123 1.7392139434814453 1.73756742477417 1.738621473312378 1.7415213584899902 1.7400155067443848 1.7420389652252197 1.7375659942626953 1.7415826320648193 1.7363245487213135 1.7347800731658936 1.7361512184143066 1.7414851188659668 1.7405104637145996 1.7363343238830566
1.2424242496490479 1.7577378749847412 1.7562384605407715 1.7549676895141602 1.7557671070098877 1.758847713470459 1.7578271627426147 1.75931978225708 1.7547683715820312 1.7590739727020264 1.7536495923995972 1.751800298690796 1.7532970905303955 1.758753776550293 1.7577595710754395 1.7540240287780762
1.2464646100997925 1.7746257781982422 1.7732419967651367 1.772291660308838 1.7729344367980957 1.7761807441711426 1.775591492652893 1.7765254974365234 1.7719459533691406 1.7764887809753418 1.7709691524505615 1.7688665390014648 1.7704885005950928 1.775951862335205 1.7750263214111328 1.7717761993408203
1.250504970550537 1.7915027141571045 1.7902445793151855 1.7895607948303223 1.790137767791748 1.793529987335205 1.7933106422424316 1.7936732769012451 1.7891125679016113 1.7938432693481445 1.7882953882217407 1.7859950065612793 1.7877342700958252 1.793097734451294 1.792323112487793 1.789595603942871
1.2545454502105713 1.8083860874176025 1.8072643280029297 1.806797981262207 1.8073863983154297 1.8109049797058105 1.8109816312789917 1.8107810020446777 1.8062834739685059 1.8111541271209717 1.8056355714797974 1.8031935691833496 1.8050386905670166 1.8102116584777832 1.8096568584442139 1.807490348815918
1.258585810661316 1.8252992630004883 1.8243234157562256 1.8240222930908203 1.824692964553833 1.8283109664916992 1.8286083936691284 1.8278684616088867 1.8234710693359375 1.8284358978271484 1.8230029344558716 1.8204760551452637 1.8224091529846191 1.8273138999938965 1.8270387649536133 1.825460433959961
1.2626261711120605 1.842261791229248 1.8414416313171387 1.8412556648254395 1.8420698642730713 1.845757007598877 1.8461958169937134 1.844956636428833 1.8406915664672852 1.8457095623016357 1.8404078483581543 1.8378543853759766 1.8398544788360596 1.844423532485962 1.844477891921997 1.8435068130493164
1.2666666507720947 1.85929274559021 1.858638048171997 1.8585214614868164 1.8595244884490967 1.8632545471191406 1.863743782043457 1.8620657920837402 1.8579626083374023 1.862989902496338 1.8578583002090454 1.855334758758545 1.8573799133300781 1.8615639209747314 1.861980676651001 1.8616375923156738
1.2707070112228394 1.8764111995697021 1.875929594039917 1.8758392333984375 1.8770663738250732 1.8808059692382812 1.8812625408172607 1.8792169094085693 1.8752961158752441 1.8802955150604248 1.8753670454025269 1.8729290962219238 1.8749892711639404 1.8787510395050049 1.8795559406280518 1.8798489570617676
1.2747474908828735 1.8936388492584229 1.8933360576629639 1.8932299613952637 1.894707202911377 1.8984217643737793 1.8987618684768677 1.896432876586914 1.8927102088928223 1.8976449966430664 1.8929448127746582 1.8906471729278564 1.8926913738250732 1.8960075378417969 1.8972139358520508 1.8981428146362305
1.2787878513336182 1.9109904766082764 1.910872220993042 1.9107117652893066 1.9124548435211182 1.9161081314086914 1.9162498712539673 1.9137341976165771 1.9102206230163574 1.9150547981262207 1.9106000661849976 1.908496618270874 1.9104909896850586 1.9133501052856445 1.9149599075317383 1.91652250289917
1.2828283309936523 1.928481101989746 1.9285531044006348 1.9283027648925781 1.9303154945373535 1.9338741302490234 1.9337379932403564 1.9311389923095703 1.9278411865234375 1.9325411319732666 1.9283446073532104 1.9264817237854004 1.928393840789795 1.9307973384857178 1.9328038692474365 1.9349861145019531
1.286868691444397 1.9461276531219482 1.94638991355896 1.9460206031799316 1.948296070098877 1.9517264366149902 1.9512401819229126 1.9486658573150635 1.9455857276916504 1.9501197338104248 1.9461872577667236 1.9446115493774414 1.946404218673706 1.9483630657196045 1.9507513046264648 1.9535322189331055
1.2909090518951416 1.963942050933838 1.964395523071289 1.9638781547546387 1.9664041996002197 1.969670295715332 1.9687708616256714 1.9663331508636475 1.963468074798584 1.9678056240081787 1.9641367197036743 1.9628911018371582 1.9645276069641113 1.966064453125 1.9688119888305664 1.972160816192627
1.2949495315551758 1.9819355010986328 1.9825801849365234 1.9818916320800781 1.984644889831543 1.987718105316162 1.9863452911376953 1.984156608581543 1.9815034866333008 1.9856128692626953 1.9822026491165161 1.981323480606079 1.982771873474121 1.983914852142334 1.9869909286499023 1.990875244140625
1.2989898920059204 2.0001187324523926 2.000950574874878 2.0000686645507812 2.003025770187378 2.0058722496032715 2.003983497619629 2.0021495819091797 1.999699592590332 2.0035531520843506 2.0003955364227295 1.9999148845672607 2.001142740249634 2.0019259452819824 2.0052974224090576 2.0096678733825684
1.303030252456665 2.0184998512268066 2.0195131301879883 2.018423080444336 2.021549701690674 2.0241427421569824 2.021699905395508 2.02032208442688 2.018068313598633 2.021639823913574 2.018721103668213 2.0186662673950195 2.019641160964966 2.0201072692871094 2.0237369537353516 2.028538703918457
1.3070707321166992 2.0370864868164062 2.0382730960845947 2.0369620323181152 2.040222644805908 2.0425400733947754 2.0395193099975586 2.038689136505127 2.0366220474243164 2.0398831367492676 2.03718900680542 2.0375804901123047 2.038276433944702 2.0384716987609863 2.0423173904418945 2.0474929809570312
1.3111110925674438 2.055880308151245 2.0572309494018555 2.0556912422180176 2.0590462684631348 2.061067581176758 2.0574564933776855 2.0572545528411865 2.055361747741699 2.0582919120788574 2.05580472946167 2.056657075881958 2.0570507049560547 2.0570240020751953 2.061044216156006 2.0665206909179688
1.3151514530181885 2.0748884677886963 2.076389789581299 2.074615478515625 2.0780270099639893 2.0797367095947266 2.0755348205566406 2.07602596282959 2.0742993354797363 2.0768752098083496 2.074577808380127 2.0758984088897705 2.0759711265563965 2.075772523880005 2.079925775527954 2.0856218338012695
1.3191919326782227 2.094111442565918 2.095747947692871 2.0937418937683105 2.0971648693084717 2.098557472229004 2.0937743186950684 2.0950076580047607 2.0934386253356934 2.0956408977508545 2.093512773513794 2.095301628112793 2.0950424671173096 2.0947232246398926 2.0989675521850586 2.1047987937927246
1.3232322931289673 2.113548517227173 2.115302562713623 2.1130690574645996 2.1164636611938477 2.117534637451172 2.112196922302246 2.1142001152038574 2.112781524658203 2.114593982696533 2.1126151084899902 2.11486554145813 2.1142685413360596 2.113880157470703 2.1181750297546387 2.124046802520752
1.327272653579712 2.133199691772461 2.1350507736206055 2.1325979232788086 2.135925769805908 2.1366796493530273 2.1308207511901855 2.133603811264038 2.132330894470215 2.1337413787841797 2.1318917274475098 2.1345884799957275 2.1336557865142822 2.1332449913024902 2.1375551223754883 2.1433610916137695
1.331313133239746 2.1530609130859375 2.15498685836792 2.1523289680480957 2.155552864074707 2.1560025215148926 2.1496713161468506 2.1532175540924072 2.1520867347717285 2.1530861854553223 2.1513473987579346 2.154466152191162 2.153208017349243 2.1528220176696777 2.157113790512085 2.1627445220947266
1.3353534936904907 2.1731293201446533 2.1751043796539307 2.172257900238037 2.1753461360931396 2.1755123138427734 2.1687638759613037 2.1730358600616455 2.1720480918884277 2.1726324558258057 2.17098331451416 2.1744954586029053 2.172929525375366 2.1726114749908447 2.176856517791748 2.1821913719177246
1.3393938541412354 2.193399429321289 2.195394992828369 2.1923818588256836 2.195308208465576 2.1952195167541504 2.188119411468506 2.193053722381592 2.1922101974487305 2.1923820972442627 2.190804958343506 2.194671630859375 2.19282603263855 2.192612409591675 2.196789264678955 2.2016987800598145
1.3434343338012695 2.2138638496398926 2.2158501148223877 2.2126970291137695 2.2154366970062256 2.215134620666504 2.2077574729919434 2.213266134262085 2.2125697135925293 2.212336778640747 2.210815906524658 2.2149882316589355 2.2129006385803223 2.212826728820801 2.216917037963867 2.221268653869629
1.3474746942520142 2.234513521194458 2.2364602088928223 2.2331972122192383 2.2357337474823 2.2352676391601562 2.227694034576416 2.2336597442626953 2.233120918273926 2.232496976852417 2.2310147285461426 2.2354393005371094 2.2331595420837402 2.2332496643066406 2.237243890762329 2.2408952713012695
1.3515150547027588 2.255340576171875 2.2572124004364014 2.253873825073242 2.256199359893799 2.255629539489746 2.2479453086853027 2.2542271614074707 2.253854751586914 2.2528626918792725 2.2514047622680664 2.256016492843628 2.253603458404541 2.253880500793457 2.2577757835388184 2.2605791091918945
1.355555534362793 2.2763350009918213 2.278097629547119 2.2747230529785156 2.2768349647521973 2.2762327194213867 2.268527030944824 2.2749574184417725 2.2747631072998047 2.2734339237213135 2.271986722946167 2.276714563369751 2.274240732192993 2.2747154235839844 2.278517484664917 2.280317783355713
1.3595958948135376 2.29748272895813 2.299100875854492 2.2957324981689453 2.2976372241973877 2.297086238861084 2.2894513607025146 2.295837163925171 2.295835018157959 2.2942066192626953 2.292759418487549 2.2975234985351562 2.2950711250305176 2.2957491874694824 2.299471855163574 2.3001065254211426
1.3636363744735718 2.318775177001953 2.3202123641967773 2.316894054412842 2.318610906600952 2.318204402923584 2.31072998046875 2.3168535232543945 2.317056179046631 2.315181016921997 2.3137216567993164 2.3184380531311035 2.316103935241699 2.3169775009155273 2.3206448554992676 2.319944381713867
1.3676767349243164 2.3401951789855957 2.341414213180542 2.338197708129883 2.339749813079834 2.3395981788635254 2.332371950149536 2.3379905223846436 2.338414192199707 2.3363513946533203 2.3348705768585205 2.3394439220428467 2.337336301803589 2.3383941650390625 2.3420393466949463 2.3398308753967285
1.3717172145843506 2.361729145050049 2.3626937866210938 2.359633445739746 2.3610548973083496 2.361280918121338 2.3543858528137207 2.3592324256896973 2.359896183013916 2.3577163219451904 2.3562049865722656 2.36053204536438 2.3587751388549805 2.3599932193756104 2.363656520843506 2.359766960144043
1.3757575750350952 2.3833606243133545 2.384035587310791 2.381190299987793 2.3825254440307617 2.3832626342773438 2.376776695251465 2.3805665969848633 2.3814830780029297 2.379269599914551 2.3777174949645996 2.3816943168640137 2.380422353744507 2.381767511367798 2.3855016231536865 2.379746913909912
1.3797979354858398 2.4050753116607666 2.405426025390625 2.4028544425964355 2.4041614532470703 2.4055566787719727 2.3995471000671387 2.401973247528076 2.4031577110290527 2.4010071754455566 2.3994064331054688 2.402920722961426 2.40228271484375 2.4037067890167236 2.4075779914855957 2.3997702598571777
1.383838415145874 2.426854372024536 2.4268503189086914 2.4246177673339844 2.4259607791900635 2.4281792640686035 2.422701358795166 2.42343807220459 2.4249048233032227 2.422924518585205 2.4212660789489746 2.4241983890533447 2.424359083175659 2.4258055686950684 2.429887533187866 2.419837474822998
1.3878787755966187 2.448680877685547 2.4482908248901367 2.446465015411377 2.4479238986968994 2.4511375427246094 2.4462358951568604 2.4449424743652344 2.4466986656188965 2.445014476776123 2.4432871341705322 2.4455173015594482 2.446654796600342 2.448051691055298 2.4524319171905518 2.4399423599243164
1.3919191360473633 2.4705352783203125 2.4697325229644775 2.4683847427368164 2.4700472354888916 2.4744486808776855 2.470149040222168 2.466468572616577 2.4685235023498535 2.4672701358795166 2.4654626846313477 2.4668638706207275 2.469169855117798 2.470435619354248 2.475213050842285 2.4600882530212402
1.3959596157073975 2.4923994541168213 2.4911608695983887 2.4903669357299805 2.492333173751831 2.498124122619629 2.494434118270874 2.4880013465881348 2.4903564453125 2.4896862506866455 2.4877848625183105 2.4882304668426514 2.491910934448242 2.492947816848755 2.4982330799102783 2.4802722930908203
1.399999976158142 2.514249563217163 2.5125577449798584 2.512394428253174 2.5147743225097656 2.5221762657165527 2.519085168838501 2.5095198154449463 2.512173652648926 2.512254238128662 2.510242223739624 2.509599208831787 2.5148746967315674 2.5155749320983887 2.521488666534424 2.5004963874816895


==> figure_code/DLP_8/extrapolation/0.667_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.2434539794921875 0.24157333374023438 0.23889923095703125 0.2395477294921875 0.240966796875 0.2357025146484375 0.241668701171875 0.23662567138671875 0.23797607421875 0.2317371368408203 0.23067665100097656 0.2326526641845703 0.22563743591308594 0.23525238037109375 0.23530197143554688
1.0080808401107788 0.4778099060058594 0.4742164611816406 0.4693183898925781 0.4706230163574219 0.4732398986816406 0.46334075927734375 0.47461509704589844 0.46524620056152344 0.4678668975830078 0.4560070037841797 0.4540443420410156 0.45781707763671875 0.4443950653076172 0.4627494812011719 0.4625110626220703
1.0121212005615234 0.6978588104248047 0.6929702758789062 0.6865634918212891 0.6884822845458984 0.6919670104980469 0.6785373687744141 0.6939010620117188 0.6815013885498047 0.6851863861083984 0.6688957214355469 0.666229248046875 0.6714763641357422 0.6527824401855469 0.6783332824707031 0.6772098541259766
1.016161561012268 0.8994731903076172 0.8938484191894531 0.8868408203125 0.8892917633056641 0.8932380676269531 0.8776969909667969 0.8955497741699219 0.8818206787109375 0.8862590789794922 0.8671550750732422 0.8640060424804688 0.8702983856201172 0.8478469848632812 0.8785877227783203 0.8757972717285156
1.0202020406723022 1.0798492431640625 1.0741195678710938 1.0674476623535156 1.0703125 1.0743083953857422 1.0582199096679688 1.0767707824707031 1.0635795593261719 1.0683917999267578 1.0483074188232422 1.044921875 1.0517635345458984 1.0273265838623047 1.0609455108642578 1.0556373596191406
1.0242424011230469 1.2375068664550781 1.2322559356689453 1.2267951965332031 1.2299118041992188 1.2335796356201172 1.2184810638427734 1.2359447479248047 1.2251262664794922 1.229898452758789 1.2106971740722656 1.2073040008544922 1.214202880859375 1.1895999908447266 1.2237224578857422 1.2151012420654297
1.028282880783081 1.3723831176757812 1.368082046508789 1.364511489868164 1.3676815032958984 1.3707504272460938 1.3579826354980469 1.372762680053711 1.365884780883789 1.3702144622802734 1.3535823822021484 1.3504009246826172 1.3569049835205078 1.333852767944336 1.3662376403808594 1.353668212890625
1.0323232412338257 1.485635757446289 1.4825916290283203 1.4813175201416016 1.4843368530273438 1.4866161346435547 1.4771995544433594 1.4880714416503906 1.4862709045410156 1.4897937774658203 1.4770755767822266 1.4742927551269531 1.4800472259521484 1.460000991821289 1.4887313842773438 1.4718360900878906
1.0363636016845703 1.5794734954833984 1.5777835845947266 1.57891845703125 1.581563949584961 1.5830135345458984 1.5775604248046875 1.5837345123291016 1.5876274108886719 1.590047836303711 1.5821361541748047 1.5798835754394531 1.5846385955810547 1.5687026977539062 1.5923385620117188 1.5710411071777344
1.0404040813446045 1.656656265258789 1.6562328338623047 1.6595935821533203 1.6616554260253906 1.662343978881836 1.661031723022461 1.6622257232666016 1.6718730926513672 1.6729679107666016 1.670248031616211 1.6686210632324219 1.6722640991210938 1.6610889434814453 1.6787300109863281 1.6532707214355469
1.0444444417953491 1.7202205657958984 1.7208290100097656 1.7259788513183594 1.727273941040039 1.7273521423339844 1.7299556732177734 1.726348876953125 1.7412986755371094 1.7409477233886719 1.7432918548583984 1.7423419952392578 1.7448711395263672 1.7386741638183594 1.749990463256836 1.7209339141845703
1.0484848022460938 1.773447036743164 1.7747306823730469 1.7810688018798828 1.7814521789550781 1.7811317443847656 1.7870731353759766 1.779296875 1.7986373901367188 1.79681396484375 1.8036365509033203 1.803354263305664 1.8048973083496094 1.8034496307373047 1.8086910247802734 1.7768192291259766
1.052525281906128 1.8193206787109375 1.8208808898925781 1.8277034759521484 1.8270721435546875 1.8266048431396484 1.8350486755371094 1.8240127563476562 1.8465557098388672 1.8433113098144531 1.8536663055419922 1.8540191650390625 1.85479736328125 1.8574905395507812 1.8573570251464844 1.8236370086669922
1.0565656423568726 1.8604602813720703 1.8619136810302734 1.8685226440429688 1.8668251037597656 1.8664588928222656 1.876443862915039 1.8632564544677734 1.8876304626464844 1.8831062316894531 1.895792007446289 1.8967208862304688 1.8969898223876953 1.9029254913330078 1.8985214233398438 1.8639774322509766
1.0606060028076172 1.8989543914794922 1.8999576568603516 1.9057445526123047 1.9029521942138672 1.9029083251953125 1.9134330749511719 1.8992862701416016 1.9240894317626953 1.9184703826904297 1.9321842193603516 1.9335994720458984 1.933664321899414 1.9417686462402344 1.9344196319580078 1.900064468383789
1.0646464824676514 1.9364204406738281 1.936716079711914 1.9411792755126953 1.9373359680175781 1.937814712524414 1.9479293823242188 1.933938980102539 1.9578914642333984 1.9514122009277344 1.9648399353027344 1.966653823852539 1.9668235778808594 1.9759273529052734 1.9670639038085938 1.9338092803955078
1.068686842918396 1.9739151000976562 1.9733715057373047 1.9762077331542969 1.971353530883789 1.9724979400634766 1.9813976287841797 1.9685592651367188 1.9905719757080078 1.983494758605957 1.9954471588134766 1.9975605010986328 1.9981050491333008 2.0070571899414062 1.9981307983398438 1.966705322265625
1.0727273225784302 2.0120763778686523 2.0106430053710938 2.0117263793945312 2.0059432983398438 2.007852554321289 2.014921188354492 2.004026412963867 2.0232467651367188 2.015857696533203 2.0253238677978516 2.0276498794555664 2.028811454772949 2.0365524291992188 2.0288753509521484 1.999786376953125
1.0767676830291748 2.0510988235473633 2.048837661743164 2.0482091903686523 2.041592597961426 2.044313430786133 2.049135208129883 2.0407333374023438 2.0566349029541016 2.04917049407959 2.0554189682006836 2.0578765869140625 2.05983829498291 2.0654754638671875 2.0601701736450195 2.0336904525756836
1.0808080434799194 2.0909996032714844 2.0880603790283203 2.0859193801879883 2.0785646438598633 2.0821170806884766 2.0844850540161133 2.078876495361328 2.091205596923828 2.0839271545410156 2.08644962310791 2.088987350463867 2.09185791015625 2.094707489013672 2.0926342010498047 2.068819046020508
1.0848485231399536 2.131505012512207 2.1280736923217773 2.1247215270996094 2.1167373657226562 2.121079444885254 2.1210098266601562 2.118281364440918 2.127009391784668 2.1201391220092773 2.118741989135742 2.1212902069091797 2.125133514404297 2.124736785888672 2.1264963150024414 2.105170249938965
1.0888888835906982 2.172329902648926 2.168621063232422 2.1644487380981445 2.1559619903564453 2.161026954650879 2.1586380004882812 2.1586952209472656 2.1640615463256836 2.157777786254883 2.1524858474731445 2.1550216674804688 2.159834861755371 2.155942916870117 2.1618738174438477 2.1426773071289062
1.0929292440414429 2.213033676147461 2.209292411804199 2.204723358154297 2.195810317993164 2.2015228271484375 2.1971349716186523 2.199692726135254 2.202068328857422 2.196530342102051 2.1875791549682617 2.190065383911133 2.19580078125 2.1883907318115234 2.1985578536987305 2.1810388565063477
1.096969723701477 2.2533321380615234 2.2497472763061523 2.2452173233032227 2.235976219177246 2.242243766784668 2.2361879348754883 2.240902900695801 2.2407798767089844 2.2361154556274414 2.2239160537719727 2.226332664489746 2.232914924621582 2.222123146057129 2.236372947692871 2.219964027404785
1.1010100841522217 2.2928295135498047 2.2895755767822266 2.2854862213134766 2.2760181427001953 2.2827367782592773 2.2754411697387695 2.281855583190918 2.2797727584838867 2.276063919067383 2.2611236572265625 2.263477325439453 2.270771026611328 2.256930351257324 2.2749252319335938 2.259035110473633
1.1050504446029663 2.3313493728637695 2.3285579681396484 2.3252601623535156 2.3156423568725586 2.322688102722168 2.314581871032715 2.3222503662109375 2.318775177001953 2.316073417663574 2.2989864349365234 2.3012800216674805 2.3091516494750977 2.292649269104004 2.3139266967773438 2.297976493835449
1.1090909242630005 2.3686838150024414 2.3664302825927734 2.364215850830078 2.3545303344726562 2.3618040084838867 2.353278160095215 2.3617496490478516 2.357436180114746 2.3557538986206055 2.3371381759643555 2.3393821716308594 2.3476905822753906 2.32901668548584 2.3530101776123047 2.336446762084961
1.1131312847137451 2.404721260070801 2.4030065536499023 2.402102470397949 2.39241886138916 2.3998193740844727 2.3912534713745117 2.400111198425293 2.395467758178711 2.3948049545288086 2.375234603881836 2.3774404525756836 2.3860559463500977 2.3657007217407227 2.391843795776367 2.374155044555664
1.1171717643737793 2.439401626586914 2.4382190704345703 2.4387903213500977 2.429173469543457 2.436598777770996 2.428323745727539 2.437180519104004 2.4326562881469727 2.4329681396484375 2.4130382537841797 2.415182113647461 2.4239797592163086 2.4024887084960938 2.4301366806030273 2.410916328430176
1.121212124824524 2.4728031158447266 2.472024917602539 2.4741649627685547 2.464688301086426 2.472036361694336 2.464348793029785 2.472871780395508 2.4688291549682617 2.470090866088867 2.450270652770996 2.452395439147949 2.461228370666504 2.4391345977783203 2.4677066802978516 2.4466171264648438
1.1252524852752686 2.5049381256103516 2.5044689178466797 2.5081796646118164 2.498894691467285 2.506096839904785 2.499203681945801 2.507108688354492 2.5038747787475586 2.5059995651245117 2.4867496490478516 2.4888505935668945 2.4976415634155273 2.475375175476074 2.5043373107910156 2.4811391830444336
1.1292929649353027 2.535895347595215 2.535555839538574 2.5408411026000977 2.5317888259887695 2.538745880126953 2.532838821411133 2.539945602416992 2.5377302169799805 2.540663719177246 2.522306442260742 2.5244007110595703 2.5330286026000977 2.5110321044921875 2.539888381958008 2.514434814453125
1.1333333253860474 2.565814971923828 2.565402030944824 2.5721874237060547 2.563447952270508 2.570096969604492 2.565272331237793 2.5714111328125 2.5703907012939453 2.5740222930908203 2.5568647384643555 2.5589523315429688 2.5673723220825195 2.546001434326172 2.574337959289551 2.5465240478515625
1.137373685836792 2.5947742462158203 2.594125747680664 2.602304458618164 2.593869209289551 2.600179672241211 2.5965232849121094 2.6015729904174805 2.6018600463867188 2.6061086654663086 2.5903358459472656 2.592418670654297 2.6005678176879883 2.580141067504883 2.607598304748535 2.57742977142334
1.1414141654968262 2.622969627380371 2.621845245361328 2.631315231323242 2.62322998046875 2.629110336303711 2.6266536712646484 2.6305665969848633 2.6322269439697266 2.636991500854492 2.622738838195801 2.624819755554199 2.63265323638916 2.613409996032715 2.6396961212158203 2.607245445251465
1.1454545259475708 2.6504573822021484 2.648636817932129 2.6592588424682617 2.6515684127807617 2.6569766998291016 2.655719757080078 2.658468246459961 2.6615028381347656 2.6666955947875977 2.6540565490722656 2.6561241149902344 2.6636199951171875 2.6457386016845703 2.6706771850585938 2.6360044479370117
1.1494948863983154 2.6774368286132812 2.6747360229492188 2.68631649017334 2.6790218353271484 2.6839523315429688 2.683852195739746 2.6854448318481445 2.6898441314697266 2.6953678131103516 2.684311866760254 2.6864089965820312 2.693556785583496 2.6771440505981445 2.7005672454833984 2.66385555267334
1.1535353660583496 2.7039928436279297 2.7001876831054688 2.712601661682129 2.705702781677246 2.7101335525512695 2.7111740112304688 2.7116165161132812 2.71732234954834 2.723073959350586 2.7135963439941406 2.715695381164551 2.7224864959716797 2.7076282501220703 2.7294740676879883 2.6908864974975586
1.1575757265090942 2.7302656173706055 2.7251358032226562 2.738215446472168 2.7317543029785156 2.735626220703125 2.7377328872680664 2.7370996475219727 2.7440528869628906 2.749932289123535 2.741954803466797 2.7440710067749023 2.750518798828125 2.7372512817382812 2.7574710845947266 2.717198371887207
1.1616160869598389 2.7562637329101562 2.749706268310547 2.763298988342285 2.7572498321533203 2.760587692260742 2.763655662536621 2.762063980102539 2.770122528076172 2.776078224182129 2.7694921493530273 2.7716245651245117 2.777743339538574 2.7660293579101562 2.7846603393554688 2.742905616760254
1.165656566619873 2.7821245193481445 2.77401065826416 2.7880001068115234 2.7823410034179688 2.7851505279541016 2.789078712463379 2.786566734313965 2.7956933975219727 2.801609992980957 2.7963056564331055 2.7984533309936523 2.804250717163086 2.794065475463867 2.81113338470459 2.7681360244750977
1.1696969270706177 2.8079452514648438 2.7981700897216797 2.8123550415039062 2.8070993423461914 2.8093748092651367 2.8141164779663086 2.81075382232666 2.8208065032958984 2.82663631439209 2.82244873046875 2.8246212005615234 2.830127716064453 2.821401596069336 2.836989402770996 2.792949676513672
1.1737374067306519 2.833770751953125 2.8222694396972656 2.8365516662597656 2.8316850662231445 2.8334312438964844 2.8388280868530273 2.834766387939453 2.845613479614258 2.851285934448242 2.848085403442383 2.850261688232422 2.8555192947387695 2.8481311798095703 2.862346649169922 2.817490577697754
1.1777777671813965 2.859638214111328 2.8463754653930664 2.8606367111206055 2.8560848236083984 2.8573732376098633 2.863347053527832 2.858663558959961 2.870213508605957 2.875621795654297 2.8732519149780273 2.875460624694824 2.880465507507324 2.874321937561035 2.887301445007324 2.841817855834961
1.1818181276321411 2.8856096267700195 2.870577812194824 2.8847036361694336 2.8804473876953125 2.8812990188598633 2.8877077102661133 2.882516860961914 2.8946027755737305 2.89984130859375 2.898061752319336 2.9002933502197266 2.905123710632324 2.900066375732422 2.9119176864624023 2.8660526275634766
1.1858586072921753 2.911684036254883 2.894951820373535 2.9088315963745117 2.9048452377319336 2.905284881591797 2.912055015563965 2.906491279602051 2.91898250579834 2.9239015579223633 2.9226016998291016 2.9248886108398438 2.9295244216918945 2.9254560470581055 2.9363832473754883 2.8902463912963867
1.18989896774292 2.937894821166992 2.919515609741211 2.933084487915039 2.9293270111083984 2.9293956756591797 2.9364261627197266 2.930535316467285 2.9433679580688477 2.9479732513427734 2.9469385147094727 2.9492969512939453 2.953784942626953 2.9505300521850586 2.960627555847168 2.9144678115844727
1.193939447402954 2.964259147644043 2.944338798522949 2.957535743713379 2.9539642333984375 2.9537153244018555 2.960892677307129 2.954848289489746 2.9678287506103516 2.972102165222168 2.971247673034668 2.973587989807129 2.9779882431030273 2.9753856658935547 2.9848546981811523 2.9387826919555664
1.1979798078536987 2.990777015686035 2.969447135925293 2.9821996688842773 2.9787683486938477 2.9782495498657227 2.9854965209960938 2.9793500900268555 2.992410659790039 2.996344566345215 2.995429039001465 2.997866630554199 3.0021820068359375 3.0000743865966797 3.009084701538086 2.963231086730957
1.2020201683044434 3.0174570083618164 2.994879722595215 3.0071334838867188 3.0037994384765625 3.0030622482299805 3.010312080383301 3.0041332244873047 3.0171680450439453 3.020761489868164 3.019681930541992 3.0221805572509766 3.0264053344726562 3.0247154235839844 3.033384323120117 2.9878787994384766
1.2060606479644775 3.044295310974121 3.0206546783447266 3.0323734283447266 3.029086112976074 3.0281848907470703 3.0353431701660156 3.0292320251464844 3.042154312133789 3.0454187393188477 3.0440196990966797 3.0465831756591797 3.050809860229492 3.04927921295166 3.0578250885009766 3.012740135192871
1.2101010084152222 3.071287155151367 3.0467844009399414 3.057943344116211 3.0546560287475586 3.053647041320801 3.060640335083008 3.0546741485595703 3.0673770904541016 3.0703248977661133 3.0684986114501953 3.071134567260742 3.075352668762207 3.0739002227783203 3.082371711730957 3.0378541946411133
1.2141413688659668 3.098421096801758 3.07327938079834 3.0838565826416016 3.080516815185547 3.0794601440429688 3.0862245559692383 3.080470085144043 3.0928707122802734 3.0955190658569336 3.0931577682495117 3.095867156982422 3.100116729736328 3.0985918045043945 3.1072330474853516 3.063241958618164
1.218181848526001 3.1256866455078125 3.100142478942871 3.1101255416870117 3.106696128845215 3.1056432723999023 3.1121206283569336 3.106637954711914 3.118654251098633 3.1210336685180664 3.1180553436279297 3.1208391189575195 3.1251115798950195 3.123403549194336 3.1322927474975586 3.0889272689819336
1.2222222089767456 3.1530685424804688 3.1273622512817383 3.136754035949707 3.133180618286133 3.1321945190429688 3.138333320617676 3.133175849914551 3.144740104675293 3.146880626678467 3.1431846618652344 3.1460447311401367 3.1503729820251465 3.1483631134033203 3.157621383666992 3.1149120330810547
1.2262625694274902 3.1805601119995117 3.1549510955810547 3.1637496948242188 3.159989356994629 3.1591224670410156 3.164881706237793 3.160092353820801 3.171142578125 3.1730799674987793 3.1685962677001953 3.171536445617676 3.175933361053467 3.173518180847168 3.183256149291992 3.1412134170532227
1.2303030490875244 3.2081451416015625 3.1828794479370117 3.19110107421875 3.1871089935302734 3.186417579650879 3.1917619705200195 3.1873769760131836 3.197861671447754 3.199634075164795 3.1943063735961914 3.197323799133301 3.201807975769043 3.1989030838012695 3.2092018127441406 3.167827606201172
1.234343409538269 3.235814094543457 3.211146354675293 3.218801498413086 3.2145462036132812 3.2140750885009766 3.2189741134643555 3.2150230407714844 3.224895477294922 3.22654390335083 3.2203292846679688 3.2234244346618652 3.228010654449463 3.224515914916992 3.2354745864868164 3.194753646850586
1.2383837699890137 3.2635507583618164 3.239725112915039 3.2468395233154297 3.242277145385742 3.2420787811279297 3.246511459350586 3.2430152893066406 3.252237319946289 3.2538065910339355 3.246675491333008 3.2498412132263184 3.2545409202575684 3.250380516052246 3.2620792388916016 3.2219858169555664
1.2424242496490479 3.2913522720336914 3.268601417541504 3.2752037048339844 3.2703018188476562 3.270419120788574 3.274372100830078 3.271346092224121 3.279886245727539 3.281418800354004 3.2733535766601562 3.2765870094299316 3.2814106941223145 3.2765235900878906 3.2890214920043945 3.249521255493164
1.2464646100997925 3.319199562072754 3.297755241394043 3.303873062133789 3.298600196838379 3.2990732192993164 3.3025379180908203 3.299985885620117 3.307826042175293 3.3093667030334473 3.3003616333007812 3.303659439086914 3.308615207672119 3.302946090698242 3.3162965774536133 3.2773427963256836
1.250504970550537 3.347092628479004 3.327164649963379 3.332827568054199 3.3271617889404297 3.3280248641967773 3.330996513366699 3.3289241790771484 3.3360462188720703 3.3376431465148926 3.3277015686035156 3.331056594848633 3.336153030395508 3.329662322998047 3.343904495239258 3.305438995361328
1.2545454502105713 3.375020980834961 3.3568029403686523 3.362051010131836 3.355966567993164 3.357253074645996 3.3597373962402344 3.358138084411621 3.364532470703125 3.3662281036376953 3.3553686141967773 3.3587703704833984 3.3640127182006836 3.3566713333129883 3.371835708618164 3.3337974548339844
1.258585810661316 3.402981758117676 3.3866472244262695 3.3915185928344727 3.3849964141845703 3.386734962463379 3.3887367248535156 3.3875999450683594 3.3932695388793945 3.39510440826416 3.3833532333374023 3.3867926597595215 3.3921871185302734 3.3839759826660156 3.4000797271728516 3.3624000549316406
1.2626261711120605 3.4309749603271484 3.416670799255371 3.421206474304199 3.414231300354004 3.416440963745117 3.417978286743164 3.4172916412353516 3.422239303588867 3.4242539405822754 3.411646842956543 3.415116310119629 3.4206624031066895 3.411574363708496 3.4286251068115234 3.391228675842285
1.2666666507720947 3.4589948654174805 3.4468584060668945 3.451096534729004 3.443659782409668 3.446359634399414 3.447445869445801 3.447185516357422 3.451422691345215 3.453658103942871 3.440237045288086 3.443723678588867 3.449425220489502 3.439459800720215 3.457460403442383 3.4202680587768555
1.2707070112228394 3.4870481491088867 3.4771690368652344 3.481161117553711 3.473252773284912 3.4764528274536133 3.477114677429199 3.477259635925293 3.480802536010742 3.4832916259765625 3.4691085815429688 3.472599506378174 3.4784603118896484 3.46762752532959 3.4865665435791016 3.449496269226074
1.2747474908828735 3.515134811401367 3.5075931549072266 3.5113773345947266 3.502997398376465 3.5067052841186523 3.5069656372070312 3.507488250732422 3.5103607177734375 3.513136863708496 3.498249053955078 3.50173282623291 3.507750988006592 3.4960718154907227 3.515933036804199 3.4788990020751953
1.2787878513336182 3.543259620666504 3.5380964279174805 3.541720390319824 3.53287410736084 3.5370874404907227 3.536977767944336 3.5378470420837402 3.540079116821289 3.5431675910949707 3.5276384353637695 3.5311007499694824 3.5372743606567383 3.5247802734375 3.5455360412597656 3.508451461791992
1.2828283309936523 3.5714311599731445 3.56866455078125 3.572174072265625 3.5628604888916016 3.567577362060547 3.5671300888061523 3.568312168121338 3.5699386596679688 3.573367118835449 3.557265281677246 3.560690402984619 3.567016124725342 3.553744316101074 3.575364112854004 3.5381431579589844
1.286868691444397 3.599651336669922 3.59926700592041 3.602705955505371 3.5929412841796875 3.5981483459472656 3.597400665283203 3.5988612174987793 3.599917411804199 3.6037063598632812 3.5871028900146484 3.590480327606201 3.596954345703125 3.582947254180908 3.6053943634033203 3.5679454803466797
1.2909090518951416 3.627932548522949 3.6298818588256836 3.6333017349243164 3.623100757598877 3.6287784576416016 3.6277694702148438 3.629472255706787 3.6300010681152344 3.634167194366455 3.6171398162841797 3.620450973510742 3.627070426940918 3.612377643585205 3.6356067657470703 3.5978479385375977
1.2949495315551758 3.6562862396240234 3.660493850708008 3.663938522338867 3.653320789337158 3.659452438354492 3.6582202911376953 3.6601243019104004 3.6601743698120117 3.664727210998535 3.6473560333251953 3.650585651397705 3.6573486328125 3.642026424407959 3.6659889221191406 3.62783145904541
1.2989898920059204 3.6847219467163086 3.691080093383789 3.694594383239746 3.683581829071045 3.690135955810547 3.6887283325195312 3.6907944679260254 3.6904187202453613 3.695362091064453 3.6777286529541016 3.6808648109436035 3.6877589225769043 3.6718759536743164 3.6965160369873047 3.657878875732422
1.303030252456665 3.713252067565918 3.721616744995117 3.725253105163574 3.713871955871582 3.7208147048950195 3.71927547454834 3.721463680267334 3.7207159996032715 3.7260537147521973 3.7082414627075195 3.7112669944763184 3.7182869911193848 3.701909065246582 3.7271738052368164 3.687973976135254
1.3070707321166992 3.741891384124756 3.752094268798828 3.75589656829834 3.744180679321289 3.7514724731445312 3.749847412109375 3.75211763381958 3.7510581016540527 3.756783962249756 3.7388782501220703 3.7417802810668945 3.748915195465088 3.732117176055908 3.7579450607299805 3.71810245513916
1.3111110925674438 3.770653247833252 3.782489776611328 3.786501884460449 3.774487018585205 3.78208065032959 3.7804222106933594 3.7827281951904297 3.7814230918884277 3.787529468536377 3.7696142196655273 3.7723779678344727 3.77962064743042 3.762479782104492 3.7888078689575195 3.748246192932129
1.3151514530181885 3.7995500564575195 3.812786102294922 3.8170576095581055 3.804783344268799 3.8126296997070312 3.8109846115112305 3.8132882118225098 3.811800956726074 3.8182740211486816 3.800434112548828 3.8030447959899902 3.8103880882263184 3.79298734664917 3.8197460174560547 3.778395652770996
1.3191919326782227 3.8286004066467285 3.8429784774780273 3.8475494384765625 3.8350563049316406 3.8431005477905273 3.8415212631225586 3.8437790870666504 3.842184066772461 3.849000930786133 3.831324577331543 3.8337693214416504 3.8411965370178223 3.8236217498779297 3.850748062133789 3.8085384368896484
1.3232322931289673 3.857818603515625 3.873037338256836 3.877960205078125 3.8652992248535156 3.87347412109375 3.8720173835754395 3.8741869926452637 3.872558116912842 3.8796935081481934 3.8622608184814453 3.8645291328430176 3.8720312118530273 3.8543701171875 3.881793975830078 3.8386592864990234
1.327272653579712 3.887216567993164 3.902960777282715 3.9082746505737305 3.895496368408203 3.903738021850586 3.9024524688720703 3.904493808746338 3.9029083251953125 3.9103331565856934 3.8932294845581055 3.895310401916504 3.9028725624084473 3.8852200508117676 3.9128665924072266 3.8687477111816406
1.331313133239746 3.916815757751465 3.9327316284179688 3.938486099243164 3.9256443977355957 3.933877944946289 3.9328222274780273 3.9346909523010254 3.9332332611083984 3.940906524658203 3.9242162704467773 3.9260969161987305 3.933706283569336 3.9161548614501953 3.943955421447754 3.898797035217285
1.3353534936904907 3.946627616882324 3.962339401245117 3.9685821533203125 3.95573091506958 3.963878631591797 3.9631118774414062 3.9647703170776367 3.9635186195373535 3.971400737762451 3.9552011489868164 3.956876754760742 3.964515209197998 3.9471611976623535 3.975043296813965 3.92879581451416
1.3393938541412354 3.9766716957092285 3.991774559020996 3.998544692993164 3.985753059387207 3.9937305450439453 3.9933042526245117 3.9947128295898438 3.993760108947754 4.001802921295166 3.9861717224121094 3.9876317977905273 3.9952855110168457 3.9782299995422363 4.006119728088379 3.958733558654785
1.3434343338012695 4.006959915161133 4.02103328704834 4.0283708572387695 4.0157060623168945 4.023421287536621 4.023394584655762 4.024515628814697 4.023950576782227 4.03209924697876 4.017116546630859 4.018354892730713 4.026005744934082 4.009347438812256 4.03717041015625 3.988605499267578
1.3474746942520142 4.037513256072998 4.0500946044921875 4.058053016662598 4.045576572418213 4.052936553955078 4.053373336791992 4.0541672706604 4.054085731506348 4.062276840209961 4.048016548156738 4.049026966094971 4.05665922164917 4.040500640869141 4.068181991577148 4.018404960632324
1.3515150547027588 4.0683441162109375 4.078961372375488 4.087580680847168 4.07536506652832 4.082272529602051 4.083229064941406 4.083656311035156 4.0841569900512695 4.092331886291504 4.078864097595215 4.079646110534668 4.087236404418945 4.07167911529541 4.09914493560791 4.048123359680176
1.355555534362793 4.09946346282959 4.107622146606445 4.116944313049316 4.10506534576416 4.111417770385742 4.11295223236084 4.11298131942749 4.11416482925415 4.12224817276001 4.109641075134277 4.110194683074951 4.1177215576171875 4.102874279022217 4.130049705505371 4.077756881713867
1.3595958948135376 4.130892753601074 4.1360673904418945 4.1461381912231445 4.134676456451416 4.140361785888672 4.142538070678711 4.142131805419922 4.144100666046143 4.152017593383789 4.140340805053711 4.140663146972656 4.148108005523682 4.134072780609131 4.160884380340576 4.107302665710449
1.3636363744735718 4.162641525268555 4.164299011230469 4.175159454345703 4.164193630218506 4.169100761413574 4.171981334686279 4.171103000640869 4.1739654541015625 4.181632041931152 4.170950889587402 4.171044826507568 4.178384780883789 4.165268421173096 4.191640853881836 4.136754989624023
1.3676767349243164 4.1947221755981445 4.192305564880371 4.203997611999512 4.193613052368164 4.197622299194336 4.201269149780273 4.199888706207275 4.2037553787231445 4.211089134216309 4.201459884643555 4.201330184936523 4.2085394859313965 4.196450710296631 4.222305774688721 4.166106224060059
1.3717172145843506 4.2271528244018555 4.2200822830200195 4.232651710510254 4.222938537597656 4.225922584533691 4.230401515960693 4.2284836769104 4.2334723472595215 4.2403740882873535 4.231858730316162 4.231509208679199 4.238563537597656 4.227612495422363 4.252876281738281 4.19536018371582
1.3757575750350952 4.2599406242370605 4.247629165649414 4.261119842529297 4.252158164978027 4.253998756408691 4.259371280670166 4.25689172744751 4.2631072998046875 4.269484519958496 4.262136936187744 4.2615790367126465 4.268451690673828 4.258742332458496 4.283343315124512 4.2245097160339355
1.3797979354858398 4.2931013107299805 4.274940490722656 4.289389610290527 4.28127908706665 4.281838417053223 4.288174629211426 4.285094261169434 4.292667865753174 4.298413276672363 4.292288303375244 4.291531085968018 4.298193454742432 4.2898383140563965 4.313698768615723 4.253557205200195
1.383838415145874 4.326643466949463 4.302013397216797 4.317466735839844 4.310299396514893 4.309445381164551 4.316806793212891 4.3130998611450195 4.3221540451049805 4.3271565437316895 4.322303295135498 4.3213605880737305 4.327784061431885 4.320891857147217 4.343932151794434 4.282495021820068
1.3878787755966187 4.360573768615723 4.3288421630859375 4.345338821411133 4.339216232299805 4.336806297302246 4.345260143280029 4.34089994430542 4.351561069488525 4.355710029602051 4.352170944213867 4.351057052612305 4.357212543487549 4.351892471313477 4.37404203414917 4.311327934265137
1.3919191360473633 4.394908905029297 4.355430603027344 4.373013496398926 4.3680291175842285 4.363921165466309 4.373538017272949 4.368495941162109 4.380887508392334 4.384066104888916 4.381887435913086 4.380619525909424 4.386478900909424 4.38284158706665 4.404020309448242 4.34005069732666
1.3959596157073975 4.429654598236084 4.381768226623535 4.400482177734375 4.3967390060424805 4.390786170959473 4.401638031005859 4.395882606506348 4.410145282745361 4.4122209548950195 4.411449432373047 4.410048961639404 4.4155707359313965 4.413728713989258 4.4338603019714355 4.3686676025390625
1.399999976158142 4.46481466293335 4.407859802246094 4.427748680114746 4.425348281860352 4.41739559173584 4.429548740386963 4.423059940338135 4.43932580947876 4.440176486968994 4.4408440589904785 4.439328670501709 4.444487571716309 4.444549083709717 4.463554859161377 4.397176265716553


==> figure_code/DLP_8/extrapolation/0.667_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.3765220642089844 0.3749732971191406 0.3762054443359375 0.37194061279296875 0.3778038024902344 0.3777198791503906 0.377227783203125 0.3771629333496094 0.37046051025390625 0.3699226379394531 0.3761024475097656 0.3714447021484375 0.3766517639160156 0.3702735900878906 0.3708953857421875
1.0080808401107788 0.7116470336914062 0.7095451354980469 0.7105369567871094 0.7043380737304688 0.7145652770996094 0.7144966125488281 0.7142753601074219 0.7134132385253906 0.700775146484375 0.7006187438964844 0.7109832763671875 0.704315185546875 0.7103843688964844 0.7018203735351562 0.7034263610839844
1.0121212005615234 0.98028564453125 0.9790725708007812 0.9777793884277344 0.9729385375976562 0.985198974609375 0.9852256774902344 0.9864006042480469 0.98370361328125 0.966644287109375 0.9677505493164062 0.97967529296875 0.9746780395507812 0.9756240844726562 0.9708709716796875 0.9740142822265625
1.016161561012268 1.1743125915527344 1.1752090454101562 1.17010498046875 1.1691398620605469 1.1810226440429688 1.1814308166503906 1.184844970703125 1.1793479919433594 1.1600418090820312 1.1626968383789062 1.1738815307617188 1.1735267639160156 1.1650238037109375 1.1687469482421875 1.1736869812011719
1.0202020406723022 1.3016395568847656 1.305206298828125 1.2960624694824219 1.2994918823242188 1.3092422485351562 1.310495376586914 1.31622314453125 1.307403564453125 1.2885017395019531 1.292093276977539 1.3012542724609375 1.3064765930175781 1.2880516052246094 1.3014793395996094 1.3078346252441406
1.0242424011230469 1.3801765441894531 1.3861427307128906 1.3742485046386719 1.3804588317871094 1.3872852325439453 1.389862060546875 1.3970985412597656 1.3851432800292969 1.3692569732666016 1.372640609741211 1.3794326782226562 1.388925552368164 1.36407470703125 1.3847732543945312 1.3915557861328125
1.028282880783081 1.4310245513916016 1.4384956359863281 1.4261512756347656 1.4322471618652344 1.4363136291503906 1.4404029846191406 1.4477500915527344 1.4335651397705078 1.422719955444336 1.424825668334961 1.429403305053711 1.4403972625732422 1.4148674011230469 1.4381771087646484 1.4441089630126953
1.0323232412338257 1.4722423553466797 1.480081558227539 1.4697246551513672 1.4728546142578125 1.4749298095703125 1.4803123474121094 1.4863243103027344 1.4712543487548828 1.4664230346679688 1.4668426513671875 1.4693603515625 1.4788875579833984 1.4582290649414062 1.4793643951416016 1.4833240509033203
1.0363636016845703 1.515676498413086 1.5228633880615234 1.5162067413330078 1.5146770477294922 1.515676498413086 1.5218143463134766 1.5254955291748047 1.5109233856201172 1.5118675231933594 1.5110321044921875 1.5114631652832031 1.5174007415771484 1.5050773620605469 1.5207939147949219 1.5221633911132812
1.0404040813446045 1.5665092468261719 1.5723724365234375 1.5699214935302734 1.5636615753173828 1.564321517944336 1.570566177368164 1.5716686248779297 1.5586223602294922 1.564077377319336 1.5630245208740234 1.5612449645996094 1.5628604888916016 1.5595207214355469 1.5687904357910156 1.5675544738769531
1.0444444417953491 1.62506103515625 1.6293258666992188 1.6303844451904297 1.620767593383789 1.6214618682861328 1.627298355102539 1.6262969970703125 1.615274429321289 1.6233406066894531 1.6232185363769531 1.6193008422851562 1.6171436309814453 1.6210403442382812 1.6247749328613281 1.6214561462402344
1.0484848022460938 1.6891555786132812 1.691884994506836 1.6948928833007812 1.684152603149414 1.684915542602539 1.690084457397461 1.687936782836914 1.678915023803711 1.6875247955322266 1.6891555786132812 1.6835460662841797 1.6790313720703125 1.6870002746582031 1.687295913696289 1.6827144622802734
1.052525281906128 1.7556037902832031 1.7570629119873047 1.7601585388183594 1.7506790161132812 1.751321792602539 1.7558259963989258 1.7536382675170898 1.7462177276611328 1.7535476684570312 1.7571697235107422 1.7506980895996094 1.7455291748046875 1.754129409790039 1.7534103393554688 1.7484512329101562
1.0565656423568726 1.8215084075927734 1.822052001953125 1.8235492706298828 1.8172931671142578 1.8175601959228516 1.8215675354003906 1.8203020095825195 1.81390380859375 1.8186626434326172 1.823939323425293 1.8176345825195312 1.8133478164672852 1.8196964263916016 1.8200511932373047 1.8154640197753906
1.0606060028076172 1.8847084045410156 1.8846731185913086 1.8833885192871094 1.8815860748291016 1.8812522888183594 1.8850088119506836 1.885300636291504 1.8793392181396484 1.8808727264404297 1.887059211730957 1.8818931579589844 1.8795766830444336 1.8818130493164062 1.8846511840820312 1.8809394836425781
1.0646464824676514 1.9439353942871094 1.9435787200927734 1.9389848709106445 1.9420452117919922 1.9409828186035156 1.9447126388549805 1.9468088150024414 1.940786361694336 1.9390716552734375 1.9452619552612305 1.9419212341308594 1.9421215057373047 1.9394960403442383 1.9454612731933594 1.9428577423095703
1.068686842918396 1.998621940612793 1.9981164932250977 1.990300178527832 1.9978876113891602 1.9960956573486328 1.9999628067016602 2.0037670135498047 1.9973106384277344 1.992842674255371 1.9982051849365234 1.996943473815918 1.9997005462646484 1.9924468994140625 2.0014963150024414 1.9999961853027344
1.0727273225784302 2.0487165451049805 2.048135757446289 2.0376815795898438 2.04891300201416 2.0464868545532227 2.0505828857421875 2.0557613372802734 2.048617362976074 2.042250633239746 2.0461654663085938 2.0467987060546875 2.0517568588256836 2.0408220291137695 2.052396774291992 2.0518341064453125
1.0767676830291748 2.0944433212280273 2.0937976837158203 2.0816125869750977 2.095256805419922 2.092374801635742 2.0967283248901367 2.1028261184692383 2.0948381423950195 2.08760929107666 2.089735984802246 2.0917205810546875 2.0982799530029297 2.085024833679199 2.0982513427734375 2.098379135131836
1.0808080434799194 2.1363258361816406 2.1355762481689453 2.122708320617676 2.1374034881591797 2.1342811584472656 2.13887882232666 2.145421028137207 2.136507034301758 2.129474639892578 2.129755973815918 2.1323184967041016 2.1397743225097656 2.1256980895996094 2.1395673751831055 2.1401329040527344
1.0848485231399536 2.174825668334961 2.1739301681518555 2.161404609680176 2.175832748413086 2.172700881958008 2.177501678466797 2.1840715408325195 2.1742172241210938 2.1683216094970703 2.166921615600586 2.16922664642334 2.1768884658813477 2.163402557373047 2.176924705505371 2.177724838256836
1.0888888835906982 2.2105607986450195 2.2094783782958984 2.1981735229492188 2.211209297180176 2.208277702331543 2.2132349014282227 2.2195053100585938 2.208754539489746 2.2047176361083984 2.20196533203125 2.2032604217529297 2.2105283737182617 2.1987953186035156 2.2111291885375977 2.2120285034179688
1.0929292440414429 2.2440032958984375 2.2427196502685547 2.2332801818847656 2.24407958984375 2.2415285110473633 2.2465829849243164 2.252335548400879 2.240786552429199 2.2390708923339844 2.235382080078125 2.2350854873657227 2.2415122985839844 2.2323551177978516 2.2428674697875977 2.2438297271728516
1.096969723701477 2.2757110595703125 2.274245262145996 2.2670326232910156 2.275094985961914 2.2730560302734375 2.278151512145996 2.2832565307617188 2.2710676193237305 2.271848678588867 2.267669677734375 2.2654380798339844 2.2707443237304688 2.2645950317382812 2.2729225158691406 2.2739696502685547
1.1010100841522217 2.3060312271118164 2.3044347763061523 2.299532890319824 2.304692268371582 2.303256034851074 2.308328628540039 2.3127288818359375 2.30010986328125 2.3033056259155273 2.2990589141845703 2.2948007583618164 2.2988672256469727 2.2957983016967773 2.3018360137939453 2.303053855895996
1.1050504446029663 2.3354101181030273 2.3337602615356445 2.330996513366699 2.3334131240844727 2.332608222961426 2.337596893310547 2.341276168823242 2.3284778594970703 2.3337907791137695 2.3298463821411133 2.32370662689209 2.3265504837036133 2.326298713684082 2.330206871032715 2.3316965103149414
1.1090909242630005 2.3641252517700195 2.362513542175293 2.3615169525146484 2.3616104125976562 2.36142635345459 2.3662633895874023 2.3692245483398438 2.356527328491211 2.363506317138672 2.3601584434509277 2.3524627685546875 2.354217529296875 2.35626220703125 2.358407974243164 2.3602638244628906
1.1131312847137451 2.392406463623047 2.390939712524414 2.391207695007324 2.3895797729492188 2.389967918395996 2.394576072692871 2.396829605102539 2.384524345397949 2.3926286697387695 2.390089511871338 2.381288528442383 2.3821592330932617 2.3858070373535156 2.3867149353027344 2.3890180587768555
1.1171717643737793 2.420456886291504 2.419234275817871 2.420198440551758 2.417557716369629 2.4184446334838867 2.4227447509765625 2.4242963790893555 2.412661552429199 2.421319007873535 2.4197192192077637 2.410332679748535 2.4105634689331055 2.4150314331054688 2.4153175354003906 2.4181079864501953
1.121212124824524 2.4484434127807617 2.4475488662719727 2.4486465454101562 2.445733070373535 2.4470157623291016 2.450932502746582 2.451777458190918 2.4410696029663086 2.449737548828125 2.449122905731201 2.439681053161621 2.4395275115966797 2.444019317626953 2.444337844848633 2.447601318359375
1.1252524852752686 2.4764575958251953 2.4759626388549805 2.476687431335449 2.4741907119750977 2.4757566452026367 2.479219913482666 2.4793548583984375 2.4697799682617188 2.477982521057129 2.478335380554199 2.469326972961426 2.4690380096435547 2.472806930541992 2.473785400390625 2.477466583251953
1.1292929649353027 2.504549980163574 2.504500389099121 2.5044498443603516 2.502957344055176 2.5046911239624023 2.5076332092285156 2.5070600509643555 2.498777389526367 2.506131172180176 2.5073676109313965 2.499211311340332 2.4990062713623047 2.5014238357543945 2.503607749938965 2.5076217651367188
1.1333333253860474 2.532790184020996 2.5332069396972656 2.5321006774902344 2.5320606231689453 2.5338525772094727 2.5362191200256348 2.5349483489990234 2.5280590057373047 2.534285545349121 2.536278247833252 2.529306411743164 2.529359817504883 2.5299434661865234 2.5337677001953125 2.5379886627197266
1.137373685836792 2.5611839294433594 2.562066078186035 2.5597524642944336 2.5614566802978516 2.5631980895996094 2.5649523735046387 2.563014030456543 2.557554244995117 2.5624914169311523 2.5650739669799805 2.5595130920410156 2.55996036529541 2.558391571044922 2.5641565322875977 2.5684356689453125
1.1414141654968262 2.589761734008789 2.5910844802856445 2.5875396728515625 2.591120719909668 2.592715263366699 2.593838691711426 2.591289520263672 2.5872297286987305 2.590822219848633 2.593804359436035 2.5897817611694336 2.590712547302246 2.5868406295776367 2.5947084426879883 2.5988855361938477
1.1454545259475708 2.6184778213500977 2.620199203491211 2.6155080795288086 2.620943069458008 2.622317314147949 2.622800350189209 2.6197237968444824 2.616985321044922 2.6192626953125 2.6224451065063477 2.619997024536133 2.621458053588867 2.615297317504883 2.6252803802490234 2.6291961669921875
1.1494948863983154 2.6473522186279297 2.649415969848633 2.643749237060547 2.6508874893188477 2.651975631713867 2.6518335342407227 2.6483397483825684 2.6467952728271484 2.64786434173584 2.6510372161865234 2.65012264251709 2.6521263122558594 2.6438302993774414 2.655816078186035 2.6593189239501953
1.1535353660583496 2.676344871520996 2.678682327270508 2.672268867492676 2.680861473083496 2.681619644165039 2.680880069732666 2.6771035194396973 2.6765851974487305 2.676608085632324 2.679570198059082 2.680084228515625 2.6826090812683105 2.6724462509155273 2.686220169067383 2.689167022705078
1.1575757265090942 2.7054319381713867 2.7079668045043945 2.701070785522461 2.7107954025268555 2.7111949920654297 2.709901809692383 2.7059974670410156 2.706310272216797 2.7054824829101562 2.7080459594726562 2.709841728210449 2.7128376960754395 2.7011632919311523 2.7164220809936523 2.718690872192383
1.1616160869598389 2.734586715698242 2.73724365234375 2.730135917663574 2.740628242492676 2.7406606674194336 2.738868236541748 2.7350025177001953 2.735931396484375 2.7344675064086914 2.7364625930786133 2.7393598556518555 2.7427659034729004 2.7299861907958984 2.7463760375976562 2.747860908508301
1.165656566619873 2.7637805938720703 2.766481399536133 2.75942325592041 2.7703065872192383 2.769974708557129 2.767749786376953 2.764094829559326 2.76541805267334 2.7635326385498047 2.7648158073425293 2.7686195373535156 2.7723593711853027 2.7589054107666016 2.776047706604004 2.7766637802124023
1.1696969270706177 2.792970657348633 2.7956409454345703 2.788863182067871 2.799774169921875 2.7990989685058594 2.796509265899658 2.793236255645752 2.794732093811035 2.792630195617676 2.793081283569336 2.797595977783203 2.8015856742858887 2.787888526916504 2.805394172668457 2.805087089538574
1.1737374067306519 2.822134017944336 2.8247084617614746 2.8184070587158203 2.829008102416992 2.828022003173828 2.8251423835754395 2.8224101066589355 2.8238658905029297 2.821732521057129 2.821262836456299 2.826296806335449 2.8304576873779297 2.8169174194335938 2.8344221115112305 2.8331518173217773
1.1777777671813965 2.8512325286865234 2.8536510467529297 2.8479738235473633 2.857974052429199 2.8567209243774414 2.8536248207092285 2.8515748977661133 2.8527936935424805 2.8507843017578125 2.8493409156799316 2.8547143936157227 2.8589653968811035 2.8459434509277344 2.8631162643432617 2.8608665466308594
1.1818181276321411 2.8802385330200195 2.8824539184570312 2.8775014877319336 2.8866615295410156 2.8851985931396484 2.8819565773010254 2.8807058334350586 2.8815126419067383 2.8797550201416016 2.877309799194336 2.8828659057617188 2.887134552001953 2.8749332427978516 2.8914918899536133 2.8882646560668945
1.1858586072921753 2.9091262817382812 2.9110989570617676 2.9069266319274902 2.915069580078125 2.913450241088867 2.9101314544677734 2.9097676277160645 2.9100160598754883 2.908602714538574 2.9051642417907715 2.910763740539551 2.914987564086914 2.9038400650024414 2.9195642471313477 2.915376663208008
1.18989896774292 2.937863349914551 2.9395670890808105 2.936190128326416 2.9431934356689453 2.9414854049682617 2.9381494522094727 2.938730239868164 2.9382972717285156 2.9372920989990234 2.9328932762145996 2.9384231567382812 2.942546844482422 2.932626724243164 2.9473466873168945 2.942233085632324
1.193939447402954 2.9664306640625 2.9678549766540527 2.965247631072998 2.9710497856140137 2.9693174362182617 2.9660186767578125 2.96756649017334 2.966362953186035 2.965799331665039 2.9604997634887695 2.965865135192871 2.9698476791381836 2.961258888244629 2.9748716354370117 2.968876838684082
1.1979798078536987 2.994800567626953 2.995938777923584 2.994053363800049 2.9986391067504883 2.9969558715820312 2.9937329292297363 2.9962406158447266 2.994208335876465 2.994091033935547 2.9879727363586426 2.9931039810180664 2.9969124794006348 2.989699363708496 3.002152442932129 2.9953393936157227
1.2020201683044434 3.0229640007019043 3.0238265991210938 3.022590160369873 3.025993824005127 3.024423599243164 3.0213141441345215 3.0247368812561035 3.0218429565429688 3.0221614837646484 3.015326499938965 3.0201683044433594 3.0237865447998047 3.0179290771484375 3.029233932495117 3.021660804748535
1.2060606479644775 3.0509095191955566 3.051513671875 3.050839900970459 3.0531325340270996 3.051741600036621 3.0487637519836426 3.0530333518981934 3.0492773056030273 3.0499982833862305 3.0425615310668945 3.0470781326293945 3.0504984855651855 3.0459327697753906 3.056135654449463 3.047877311706543
1.2101010084152222 3.0786375999450684 3.0790061950683594 3.078799247741699 3.0800890922546387 3.0789356231689453 3.0761070251464844 3.081122875213623 3.0765247344970703 3.0776023864746094 3.0696959495544434 3.0738658905029297 3.077085494995117 3.0737056732177734 3.0829005241394043 3.0740280151367188
1.2141413688659668 3.1061363220214844 3.1063027381896973 3.1064705848693848 3.1068778038024902 3.106022834777832 3.103336811065674 3.1089835166931152 3.1035890579223633 3.104973316192627 3.0967297554016113 3.1005420684814453 3.103571891784668 3.1012420654296875 3.1095452308654785 3.1001405715942383
1.218181848526001 3.1334195137023926 3.1334190368652344 3.1338706016540527 3.133540153503418 3.1330299377441406 3.1304802894592285 3.136620044708252 3.1304969787597656 3.1321287155151367 3.1236865520477295 3.1271395683288574 3.129995346069336 3.1285581588745117 3.136111259460449 3.126249313354492
1.2222222089767456 3.160487651824951 3.1603598594665527 3.1610121726989746 3.160090923309326 3.159970283508301 3.1575379371643066 3.164024829864502 3.15725040435791 3.15907621383667 3.1505720615386963 3.1536693572998047 3.156372547149658 3.1556596755981445 3.1626124382019043 3.152379035949707
1.2262625694274902 3.187370777130127 3.1871557235717773 3.187933921813965 3.186574935913086 3.1868791580200195 3.184536933898926 3.1912178993225098 3.1838831901550293 3.1858463287353516 3.177415370941162 3.1801681518554688 3.182742118835449 3.18257999420166 3.1890931129455566 3.1785640716552734
1.2303030490875244 3.2140793800354004 3.213813304901123 3.214658737182617 3.213010787963867 3.21376895904541 3.2114810943603516 3.2182040214538574 3.210409164428711 3.212459087371826 3.2042300701141357 3.2066473960876465 3.2091212272644043 3.2093396186828613 3.2155675888061523 3.204819679260254
1.234343409538269 3.2406396865844727 3.240361213684082 3.2412261962890625 3.239429473876953 3.240659713745117 3.2383880615234375 3.2450027465820312 3.2368531227111816 3.2389469146728516 3.2310373783111572 3.2331337928771973 3.235532760620117 3.235971450805664 3.242062568664551 3.231172561645508
1.2383837699890137 3.2670745849609375 3.2668161392211914 3.267669200897217 3.2658510208129883 3.2675676345825195 3.2652652263641357 3.2716288566589355 3.263233184814453 3.265334129333496 3.25784969329834 3.2596397399902344 3.261991024017334 3.262505531311035 3.2685956954956055 3.257636070251465
1.2424242496490479 3.293426990509033 3.293215274810791 3.294032573699951 3.2923107147216797 3.2945146560668945 3.292135238647461 3.2981209754943848 3.2895827293395996 3.291663646697998 3.2846999168395996 3.28619384765625 3.288522243499756 3.2889838218688965 3.295196533203125 3.2842321395874023
1.2464646100997925 3.3197202682495117 3.3195791244506836 3.320350170135498 3.318824291229248 3.3215084075927734 3.3190088272094727 3.324500560760498 3.315922737121582 3.317962646484375 3.3115997314453125 3.3128089904785156 3.315136432647705 3.3154377937316895 3.3218770027160645 3.3109703063964844
1.250504970550537 3.3459930419921875 3.345938205718994 3.3466663360595703 3.345417022705078 3.3485708236694336 3.345900535583496 3.3508052825927734 3.3422813415527344 3.344268321990967 3.3385732173919678 3.339508533477783 3.3418498039245605 3.341907024383545 3.34865665435791 3.3378658294677734
1.2545454502105713 3.372279167175293 3.3723196983337402 3.373014450073242 3.372103214263916 3.375706672668457 3.3728232383728027 3.3770642280578613 3.3686842918395996 3.3706135749816895 3.365633010864258 3.366302013397217 3.3686680793762207 3.3684277534484863 3.3755459785461426 3.364932060241699
1.258585810661316 3.398613452911377 3.3987536430358887 3.399430274963379 3.3989033699035645 3.40293025970459 3.3997931480407715 3.403317451477051 3.3951597213745117 3.397031784057617 3.392803192138672 3.393209457397461 3.3956074714660645 3.3950319290161133 3.402560234069824 3.392169952392578
1.2626261711120605 3.4250359535217285 3.4252734184265137 3.4259490966796875 3.4258365631103516 3.430253028869629 3.4268295764923096 3.429600715637207 3.421736240386963 3.423553466796875 3.4200990200042725 3.4202518463134766 3.422677993774414 3.4217543601989746 3.429717540740967 3.4195871353149414
1.2666666507720947 3.4515738487243652 3.451902389526367 3.452601432800293 3.452911376953125 3.4576807022094727 3.4539413452148438 3.4559507369995117 3.448436737060547 3.4502100944519043 3.447533369064331 3.4474339485168457 3.4498825073242188 3.4486231803894043 3.4570207595825195 3.447195053100586
1.2707070112228394 3.4782633781433105 3.4786672592163086 3.479414463043213 3.4801406860351562 3.485219955444336 3.4811482429504395 3.482400417327881 3.475287437438965 3.4770255088806152 3.4751222133636475 3.4747724533081055 3.4772300720214844 3.475666046142578 3.48447847366333 3.474989891052246
1.2747474908828735 3.5051369667053223 3.5056004524230957 3.5064167976379395 3.507540702819824 3.5128822326660156 3.5084686279296875 3.508991241455078 3.5023159980773926 3.5040297508239746 3.502880096435547 3.5022811889648438 3.504727840423584 3.502906322479248 3.5121068954467773 3.5029783248901367
1.2787878513336182 3.5322213172912598 3.5327205657958984 3.533626079559326 3.5351204872131348 3.5406723022460938 3.535914659500122 3.5357532501220703 3.529542922973633 3.5312418937683105 3.5308170318603516 3.5299720764160156 3.5323805809020996 3.530363082885742 3.5399060249328613 3.531160354614258
1.2828283309936523 3.5595359802246094 3.560053825378418 3.561062812805176 3.5628814697265625 3.568592071533203 3.5635032653808594 3.5627150535583496 3.5569887161254883 3.558683395385742 3.558941125869751 3.557851791381836 3.5601892471313477 3.558056354522705 3.5678839683532715 3.5595359802246094
1.286868691444397 3.587106227874756 3.587615489959717 3.5887451171875 3.5908350944519043 3.596649169921875 3.591249704360962 3.5899057388305664 3.584671974182129 3.586367130279541 3.587261915206909 3.585930347442627 3.588162422180176 3.585995674133301 3.596043109893799 3.588102340698242
1.2909090518951416 3.614950180053711 3.6154255867004395 3.6166796684265137 3.618986129760742 3.6248488426208496 3.6191678047180176 3.6173510551452637 3.61260986328125 3.6143102645874023 3.615784168243408 3.6142139434814453 3.616302490234375 3.6141910552978516 3.624387741088867 3.6168594360351562
1.2949495315551758 3.643078327178955 3.6434969902038574 3.6448817253112793 3.6473355293273926 3.653193473815918 3.6472721099853516 3.6450719833374023 3.6408190727233887 3.6425204277038574 3.644510507583618 3.642707347869873 3.6446070671081543 3.6426515579223633 3.652920722961426 3.645810127258301
1.2989898920059204 3.671504497528076 3.671846866607666 3.673356056213379 3.6758923530578613 3.6816887855529785 3.6755781173706055 3.6730871200561523 3.6693077087402344 3.6710057258605957 3.673447370529175 3.6714181900024414 3.673084259033203 3.671380043029785 3.681647777557373 3.674941062927246
1.303030252456665 3.700235366821289 3.7004780769348145 3.7021050453186035 3.704652786254883 3.7103376388549805 3.704092025756836 3.7014102935791016 3.6980857849121094 3.699770450592041 3.7025904655456543 3.700347900390625 3.701735496520996 3.7003731727600098 3.710564136505127 3.704251289367676
1.3070707321166992 3.7292723655700684 3.729400157928467 3.7311315536499023 3.7336220741271973 3.7391457557678223 3.7328286170959473 3.7300524711608887 3.7271604537963867 3.7288169860839844 3.7319424152374268 3.729496479034424 3.7305617332458496 3.7296338081359863 3.7396750450134277 3.733743667602539
1.3111110925674438 3.7586121559143066 3.758612632751465 3.7604317665100098 3.7627954483032227 3.7681117057800293 3.761795997619629 3.759018898010254 3.7565317153930664 3.7581400871276855 3.7614986896514893 3.758863925933838 3.7595648765563965 3.7591519355773926 3.768975257873535 3.76340389251709
1.3151514530181885 3.7882542610168457 3.788118839263916 3.790006160736084 3.7921786308288574 3.7972450256347656 3.7910022735595703 3.788313388824463 3.7862014770507812 3.7877421379089355 3.7912545204162598 3.7884535789489746 3.7887487411499023 3.788921356201172 3.798471450805664 3.793231964111328
1.3191919326782227 3.8181886672973633 3.8179140090942383 3.8198461532592773 3.8217644691467285 3.826547145843506 3.8204498291015625 3.817934989929199 3.8161673545837402 3.8176121711730957 3.821202039718628 3.8182554244995117 3.818114757537842 3.8189353942871094 3.8281564712524414 3.823223114013672
1.3232322931289673 3.848400592803955 3.847991466522217 3.8499417304992676 3.8515524864196777 3.856022834777832 3.850142478942871 3.8478775024414062 3.84641695022583 3.847740650177002 3.851334571838379 3.8482675552368164 3.8476619720458984 3.8491787910461426 3.858029365539551 3.85336971282959
1.327272653579712 3.878880500793457 3.8783421516418457 3.8802857398986816 3.8815417289733887 3.885673999786377 3.88008189201355 3.8781323432922363 3.876944065093994 3.8781180381774902 3.881639242172241 3.8784866333007812 3.877394676208496 3.879636287689209 3.8880906105041504 3.883665084838867
1.331313133239746 3.90960693359375 3.9089550971984863 3.910867691040039 3.9117302894592285 3.9155097007751465 3.9102652072906494 3.9086899757385254 3.9077353477478027 3.9087305068969727 3.912106990814209 3.9089016914367676 3.907316207885742 3.910295009613037 3.918335437774658 3.9141063690185547
1.3353534936904907 3.9405622482299805 3.939814567565918 3.941673755645752 3.9421114921569824 3.945528030395508 3.9406886100769043 3.9395341873168945 3.938772201538086 3.939560890197754 3.942721128463745 3.9395055770874023 3.9374279975891113 3.941136360168457 3.9487624168395996 3.9446849822998047
1.3393938541412354 3.971719741821289 3.9709062576293945 3.972686290740967 3.9726829528808594 3.9757394790649414 3.9713408946990967 3.9706459045410156 3.9700350761413574 3.970594882965088 3.9734690189361572 3.9702906608581543 3.9677319526672363 3.972141742706299 3.9793667793273926 3.975393295288086
1.3434343338012695 4.00305700302124 4.002207279205322 4.003896713256836 4.0034403800964355 4.006146430969238 4.002215385437012 4.002006530761719 4.001503944396973 4.0018110275268555 4.00433349609375 4.0012407302856445 3.998231887817383 4.003293991088867 4.010146617889404 4.006227493286133
1.3474746942520142 4.034541130065918 4.033695220947266 4.035281658172607 4.03437614440918 4.036750316619873 4.033299922943115 4.03358793258667 4.033146381378174 4.033186912536621 4.035294055938721 4.032344341278076 4.028923988342285 4.034571647644043 4.041095733642578 4.037179946899414
1.3515150547027588 4.066145420074463 4.0653486251831055 4.066827297210693 4.065487861633301 4.067563533782959 4.064574241638184 4.065369129180908 4.064937114715576 4.064704895019531 4.06633186340332 4.063587188720703 4.059818267822266 4.065951824188232 4.072208881378174 4.068245887756348
1.355555534362793 4.097840309143066 4.097139835357666 4.098516941070557 4.096771717071533 4.098587512969971 4.096024513244629 4.097319602966309 4.096843719482422 4.096338272094727 4.097423553466797 4.0949554443359375 4.090914249420166 4.097414016723633 4.103485107421875 4.099417686462402
1.3595958948135376 4.129583358764648 4.129037380218506 4.130327224731445 4.128217697143555 4.129825115203857 4.127627372741699 4.129410743713379 4.128829002380371 4.128061771392822 4.128547191619873 4.126429080963135 4.1222124099731445 4.128931522369385 4.134912967681885 4.130685806274414
1.3636363744735718 4.161355495452881 4.1610212326049805 4.162242412567139 4.1598286628723145 4.161288738250732 4.159356117248535 4.1616129875183105 4.160859107971191 4.159853458404541 4.1596832275390625 4.157998561859131 4.153721809387207 4.1604838371276855 4.166498184204102 4.16204833984375
1.3676767349243164 4.193103790283203 4.193049430847168 4.194240570068359 4.19158935546875 4.192975997924805 4.191185474395752 4.1938886642456055 4.192890167236328 4.191679954528809 4.190797805786133 4.189636707305908 4.1854400634765625 4.192043781280518 4.198223114013672 4.193495750427246
1.3717172145843506 4.224796772003174 4.225091457366943 4.226303577423096 4.223496437072754 4.224897384643555 4.22308349609375 4.226204872131348 4.224882125854492 4.223517894744873 4.221867561340332 4.221323013305664 4.2173662185668945 4.22359037399292 4.23008394241333 4.2250261306762695
1.3757575750350952 4.256396770477295 4.257114410400391 4.2584099769592285 4.255542755126953 4.25705623626709 4.255022048950195 4.258526802062988 4.25678825378418 4.255337238311768 4.252864837646484 4.253039836883545 4.249506950378418 4.255094528198242 4.2620768547058105 4.256634712219238
1.3797979354858398 4.28786563873291 4.2890849113464355 4.290539264678955 4.287728309631348 4.289459705352783 4.286961555480957 4.290822982788086 4.288561820983887 4.287106037139893 4.283759117126465 4.284766674041748 4.281867980957031 4.286532402038574 4.294195175170898 4.28830623626709
1.383838415145874 4.319161891937256 4.320964813232422 4.322672367095947 4.32003927230835 4.322112083435059 4.318867206573486 4.323049545288086 4.320156574249268 4.318800449371338 4.314520835876465 4.316482067108154 4.314447402954102 4.317875862121582 4.3264288902282715 4.32004451751709
1.3878787755966187 4.35024881362915 4.352717399597168 4.3547868728637695 4.352474689483643 4.355018138885498 4.350698471069336 4.355174541473389 4.35152006149292 4.350384712219238 4.345118999481201 4.348161220550537 4.347252368927002 4.349099159240723 4.358773231506348 4.351835250854492
1.3919191360473633 4.381081581115723 4.384303092956543 4.386865615844727 4.385025501251221 4.388182640075684 4.382415771484375 4.38715934753418 4.3826003074646 4.381829261779785 4.375517845153809 4.379778861999512 4.380279541015625 4.380173683166504 4.391217231750488 4.383678436279297
1.3959596157073975 4.411624431610107 4.4156880378723145 4.418889999389648 4.417689800262451 4.42161226272583 4.4139723777771 4.418968200683594 4.4133453369140625 4.4131035804748535 4.405688762664795 4.411314487457275 4.413537979125977 4.411073207855225 4.4237565994262695 4.4155683517456055
1.399999976158142 4.441829681396484 4.446826934814453 4.450833797454834 4.450450420379639 4.455307483673096 4.445327281951904 4.450558185577393 4.443697929382324 4.4441728591918945 4.435595512390137 4.4427361488342285 4.447021007537842 4.441769123077393 4.456373691558838 4.447498321533203


==> figure_code/DLP_8/extrapolation/1.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.4642486572265625 0.4661407470703125 0.4566764831542969 0.4561576843261719 0.45946502685546875 0.4501953125 0.4595451354980469 0.4471702575683594 0.4482002258300781 0.4361610412597656 0.4361572265625 0.4389762878417969 0.4285469055175781 0.4418067932128906 0.4508781433105469
1.0080808401107788 0.9106254577636719 0.9141769409179688 0.8964920043945312 0.8955421447753906 0.9017868041992188 0.8844680786132812 0.9020042419433594 0.8787727355957031 0.8807792663574219 0.8579521179199219 0.8581123352050781 0.8634529113769531 0.8436546325683594 0.8687171936035156 0.8856239318847656
1.0121212005615234 1.3287887573242188 1.3337478637695312 1.3098831176757812 1.3086013793945312 1.3172264099121094 1.2939491271972656 1.31756591796875 1.2862091064453125 1.2889900207519531 1.2577171325683594 1.2581634521484375 1.2655448913574219 1.23828125 1.2727241516113281 1.2952041625976562
1.016161561012268 1.710540771484375 1.7165565490722656 1.6891517639160156 1.6876792907714844 1.6979866027832031 1.67138671875 1.6983718872070312 1.662445068359375 1.6656608581542969 1.6290969848632812 1.6298828125 1.6387214660644531 1.606536865234375 1.6471672058105469 1.6722297668457031
1.0202020406723022 2.0503158569335938 2.0569381713867188 2.0288467407226562 2.027324676513672 2.038532257080078 2.0115432739257812 2.0388832092285156 2.0023422241210938 2.0055770874023438 1.9672927856445312 1.9684410095214844 1.9780769348144531 1.9438323974609375 1.9870948791503906 2.0114212036132812
1.0242424011230469 2.345134735107422 2.3518028259277344 2.325794219970703 2.3243789672851562 2.335693359375 2.3111534118652344 2.3358993530273438 2.3026390075683594 2.3054466247558594 2.269023895263672 2.2705230712890625 2.280323028564453 2.2469520568847656 2.2892494201660156 2.3095054626464844
1.028282880783081 2.594806671142578 2.6008377075195312 2.5792770385742188 2.5781478881835938 2.5888442993164062 2.5691680908203125 2.588817596435547 2.562236785888672 2.564197540283203 2.532848358154297 2.534648895263672 2.5440521240234375 2.5142059326171875 2.5522994995117188 2.565509796142578
1.0323232412338257 2.8015708923339844 2.8061676025390625 2.790813446044922 2.7901229858398438 2.7995529174804688 2.7865524291992188 2.7992935180664062 2.7819557189941406 2.782703399658203 2.758941650390625 2.7610244750976562 2.7695770263671875 2.745441436767578 2.7766761779785156 2.7805404663085938
1.0363636016845703 2.9696578979492188 2.9719810485839844 2.9638595581054688 2.9637451171875 2.9714393615722656 2.9661293029785156 2.970947265625 2.9643707275390625 2.9636459350585938 2.9491119384765625 2.9514083862304688 2.9588394165039062 2.9418869018554688 2.9644813537597656 2.9575347900390625
1.0404040813446045 3.1043777465820312 3.103679656982422 3.1029510498046875 3.1035232543945312 3.1091651916503906 3.111736297607422 3.1085433959960938 3.113147735595703 3.110809326171875 3.106128692626953 3.108592987060547 3.11480712890625 3.10577392578125 3.1188583374023438 3.1005516052246094
1.0444444417953491 3.2115631103515625 3.207183837890625 3.2133636474609375 3.2146949768066406 3.2181434631347656 3.228015899658203 3.2175254821777344 3.232696533203125 3.2286643981933594 3.233539581298828 3.2361602783203125 3.2411880493164062 3.240039825439453 3.2436866760253906 3.2143630981445312
1.0484848022460938 3.2975196838378906 3.2889938354492188 3.3010330200195312 3.303112030029297 3.3043899536132812 3.320384979248047 3.3039817810058594 3.328197479248047 3.32257080078125 3.3358078002929688 3.3385276794433594 3.342578887939453 3.34857177734375 3.34375 3.304515838623047
1.052525281906128 3.3680152893066406 3.3551406860351562 3.371509552001953 3.3742828369140625 3.3735885620117188 3.394023895263672 3.3736038208007812 3.4046783447265625 3.3976402282714844 3.4173812866210938 3.4202117919921875 3.423603057861328 3.4353866577148438 3.4237403869628906 3.3763389587402344
1.0565656423568726 3.428050994873047 3.410961151123047 3.4299888610839844 3.433361053466797 3.4309844970703125 3.454021453857422 3.431598663330078 3.467021942138672 3.4588394165039062 3.4827957153320312 3.4857139587402344 3.488861083984375 3.504638671875 3.488353729248047 3.4348678588867188
1.0606060028076172 3.4816970825195312 3.460742950439453 3.4807472229003906 3.4845809936523438 3.4808425903320312 3.5045814514160156 3.4822998046875 3.5194244384765625 3.5103931427001953 3.536083221435547 3.539144515991211 3.5424118041992188 3.5602073669433594 3.5417251586914062 3.484405517578125
1.0646464824676514 3.5320281982421875 3.507915496826172 3.527324676513672 3.531431198120117 3.5267715454101562 3.5494613647460938 3.529186248779297 3.5655517578125 3.5559940338134766 3.5810165405273438 3.5842323303222656 3.588045120239258 3.6058006286621094 3.58758544921875 3.5286483764648438
1.068686842918396 3.5812244415283203 3.5548629760742188 3.5724258422851562 3.576566696166992 3.571378707885742 3.591531753540039 3.574857711791992 3.6082801818847656 3.598583221435547 3.6207351684570312 3.6241226196289062 3.628873825073242 3.644622802734375 3.6290149688720703 3.570444107055664
1.0727273225784302 3.6305007934570312 3.6029891967773438 3.6177616119384766 3.6217041015625 3.6164207458496094 3.632946014404297 3.620960235595703 3.6497936248779297 3.6403026580810547 3.657756805419922 3.6613616943359375 3.667318344116211 3.6793880462646484 3.6683921813964844 3.6118106842041016
1.0767676830291748 3.680408477783203 3.652914047241211 3.664285659790039 3.6677589416503906 3.662731170654297 3.674947738647461 3.668336868286133 3.691408157348633 3.682403564453125 3.693859100341797 3.697732925415039 3.705078125 3.7121505737304688 3.7073135375976562 3.6539478302001953
1.0808080434799194 3.7311229705810547 3.7048091888427734 3.7125167846679688 3.7153072357177734 3.7108821868896484 3.7185001373291016 3.717466354370117 3.7341041564941406 3.7258987426757812 3.7304649353027344 3.73468017578125 3.7435436248779297 3.7446823120117188 3.747079849243164 3.697704315185547
1.0848485231399536 3.7821731567382812 3.7581844329833984 3.7623214721679688 3.7641944885253906 3.7605857849121094 3.7636585235595703 3.767995834350586 3.7780685424804688 3.7708568572998047 3.768247604370117 3.772846221923828 3.783222198486328 3.777923583984375 3.7880992889404297 3.743053436279297
1.0888888835906982 3.8332443237304688 3.8125133514404297 3.813335418701172 3.8141517639160156 3.811553955078125 3.8104591369628906 3.819671630859375 3.823392868041992 3.817373275756836 3.8077011108398438 3.812681198120117 3.8245620727539062 3.81268310546875 3.830699920654297 3.789989471435547
1.0929292440414429 3.8835716247558594 3.8669910430908203 3.864938735961914 3.864543914794922 3.8630733489990234 3.858407974243164 3.8716888427734375 3.869659423828125 3.864927291870117 3.848684310913086 3.854124069213867 3.867349624633789 3.8491268157958984 3.8746604919433594 3.8379268646240234
1.096969723701477 3.932811737060547 3.920969009399414 3.916555404663086 3.9148406982421875 3.9146060943603516 3.9070491790771484 3.923543930053711 3.916585922241211 3.913188934326172 3.891153335571289 3.8970470428466797 3.911417007446289 3.887481689453125 3.919769287109375 3.886445999145508
1.1010100841522217 3.9803123474121094 3.973611831665039 3.9674606323242188 3.9643783569335938 3.9653587341308594 3.955728530883789 3.974405288696289 3.963438034057617 3.961414337158203 3.934568405151367 3.940927505493164 3.95623779296875 3.9273338317871094 3.9654159545898438 3.9347896575927734
1.1050504446029663 4.025846481323242 4.024463653564453 4.017158508300781 4.0127105712890625 4.014873504638672 4.003925323486328 4.023872375488281 4.009860992431641 4.009210586547852 3.978628158569336 3.985414505004883 4.001459121704102 3.968507766723633 4.011236190795898 3.9825401306152344
1.1090909242630005 4.069087982177734 4.073064804077148 4.065084457397461 4.0593719482421875 4.0626068115234375 4.051153182983398 4.071403503417969 4.055355072021484 4.0559844970703125 4.022806167602539 4.030057907104492 4.046514511108398 4.010557174682617 4.056690216064453 4.029121398925781
1.1131312847137451 4.109992980957031 4.119041442871094 4.110918045043945 4.103937149047852 4.108209609985352 4.096870422363281 4.116668701171875 4.099458694458008 4.101282119750977 4.066608428955078 4.074237823486328 4.090953826904297 4.052988052368164 4.10133171081543 4.074085235595703
1.1171717643737793 4.148532867431641 4.162294387817383 4.154436111450195 4.146232604980469 4.151453018188477 4.140827178955078 4.159427642822266 4.141899108886719 4.144826889038086 4.109668731689453 4.117641448974609 4.134391784667969 4.09539794921875 4.1447601318359375 4.117195129394531
1.121212124824524 4.184793472290039 4.202760696411133 4.1954803466796875 4.186305999755859 4.19219970703125 4.182788848876953 4.199710845947266 4.182519912719727 4.186403274536133 4.151674270629883 4.159887313842773 4.176530838012695 4.137483596801758 4.186733245849609 4.158210754394531
1.1252524852752686 4.218994140625 4.240489959716797 4.234050750732422 4.223962783813477 4.230463027954102 4.222620010375977 4.237401962280273 4.221158981323242 4.225858688354492 4.192310333251953 4.200750350952148 4.2170562744140625 4.178779602050781 4.226980209350586 4.197090148925781
1.1292929649353027 4.251226425170898 4.275581359863281 4.270116806030273 4.25927734375 4.266195297241211 4.260213851928711 4.272584915161133 4.257780075073242 4.263139724731445 4.231412887573242 4.239994049072266 4.25584602355957 4.219030380249023 4.265369415283203 4.233722686767578
1.1333333253860474 4.281810760498047 4.308233261108398 4.303920745849609 4.292512893676758 4.299720764160156 4.295675277709961 4.305459976196289 4.292425155639648 4.298271179199219 4.268886566162109 4.277538299560547 4.292890548706055 4.258094787597656 4.301933288574219 4.268186569213867
1.137373685836792 4.310939788818359 4.338666915893555 4.335538864135742 4.323724746704102 4.331029891967773 4.329099655151367 4.336200714111328 4.325170516967773 4.331418991088867 4.304697036743164 4.313276290893555 4.328035354614258 4.295736312866211 4.336605072021484 4.300632476806641
1.1414141654968262 4.338905334472656 4.367155075073242 4.365217208862305 4.353185653686523 4.360469818115234 4.360595703125 4.365068435668945 4.356206893920898 4.3626556396484375 4.338863372802734 4.34733772277832 4.361469268798828 4.331945419311523 4.3695526123046875 4.331256866455078
1.1454545259475708 4.3658905029296875 4.393886566162109 4.393198013305664 4.381002426147461 4.388128280639648 4.390331268310547 4.392238616943359 4.385627746582031 4.392175674438477 4.371427536010742 4.379663467407227 4.393192291259766 4.366678237915039 4.400775909423828 4.360158920288086
1.1494948863983154 4.392210006713867 4.419172286987305 4.419670104980469 4.407552719116211 4.414371490478516 4.4185333251953125 4.418004989624023 4.4136810302734375 4.420143127441406 4.402505874633789 4.410478591918945 4.423318862915039 4.3999176025390625 4.430456161499023 4.38755989074707
1.1535353660583496 4.417995452880859 4.443267822265625 4.444927215576172 4.4329681396484375 4.439361572265625 4.44532585144043 4.442604064941406 4.440511703491211 4.4468231201171875 4.432207107543945 4.439838409423828 4.452098846435547 4.431753158569336 4.458797454833984 4.413715362548828
1.1575757265090942 4.443387985229492 4.466432571411133 4.46916389465332 4.457517623901367 4.463352203369141 4.471031188964844 4.466266632080078 4.466320037841797 4.47236442565918 4.460702896118164 4.467903137207031 4.479541778564453 4.462287902832031 4.485866546630859 4.438776016235352
1.1616160869598389 4.468690872192383 4.488828659057617 4.492631912231445 4.48137092590332 4.486595153808594 4.49577522277832 4.489253997802734 4.491294860839844 4.497023582458496 4.488088607788086 4.494836807250977 4.505931854248047 4.491594314575195 4.511968612670898 4.462978363037109
1.165656566619873 4.493959426879883 4.510866165161133 4.515504837036133 4.50468635559082 4.509319305419922 4.5197906494140625 4.511707305908203 4.515625 4.521013259887695 4.514589309692383 4.5208740234375 4.531400680541992 4.519805908203125 4.537260055541992 4.486602783203125
1.1696969270706177 4.519285202026367 4.5324554443359375 4.537954330444336 4.527707099914551 4.531543731689453 4.543264389038086 4.533855438232422 4.539520263671875 4.544456481933594 4.540334701538086 4.546054840087891 4.556164741516113 4.547019958496094 4.561851501464844 4.509641647338867
1.1737374067306519 4.544818878173828 4.553989410400391 4.560281753540039 4.550625801086426 4.553676605224609 4.566249847412109 4.556012153625488 4.563085556030273 4.567551612854004 4.565498352050781 4.5706281661987305 4.580333709716797 4.573442459106445 4.585960388183594 4.532411575317383
1.1777777671813965 4.570505142211914 4.575540542602539 4.582536697387695 4.573515892028809 4.575761795043945 4.589191436767578 4.578127861022949 4.586463928222656 4.590439796447754 4.590173721313477 4.594758033752441 4.604098320007324 4.599147796630859 4.609682083129883 4.555071830749512
1.1818181276321411 4.596555709838867 4.597257614135742 4.604887008666992 4.596527099609375 4.597944259643555 4.611919403076172 4.600419998168945 4.609856605529785 4.61334228515625 4.614555358886719 4.618537902832031 4.627564430236816 4.624311447143555 4.633243560791016 4.577655792236328
1.1858586072921753 4.622888565063477 4.619297027587891 4.6274566650390625 4.6197509765625 4.6203460693359375 4.634763717651367 4.623000144958496 4.633350372314453 4.636334419250488 4.638751029968262 4.642141342163086 4.650968551635742 4.649024963378906 4.656782150268555 4.600489616394043
1.18989896774292 4.649561882019043 4.641681671142578 4.650337219238281 4.643284797668457 4.643104553222656 4.657770156860352 4.645988464355469 4.656953811645508 4.659520149230957 4.6627960205078125 4.665779113769531 4.674180030822754 4.673473358154297 4.680238723754883 4.623468399047852
1.193939447402954 4.6765851974487305 4.664531707763672 4.673656463623047 4.667243957519531 4.666238784790039 4.681036949157715 4.669412612915039 4.680839538574219 4.683000564575195 4.68693733215332 4.689334869384766 4.697604179382324 4.697678565979004 4.703860282897949 4.64675235748291
1.1979798078536987 4.703943252563477 4.687896728515625 4.69740104675293 4.691590309143066 4.689830780029297 4.70455265045166 4.693351745605469 4.705034255981445 4.706842422485352 4.711173057556152 4.713043212890625 4.721186637878418 4.721714973449707 4.727825164794922 4.670449256896973
1.2020201683044434 4.731629371643066 4.711833953857422 4.721662521362305 4.716421127319336 4.713946342468262 4.728664398193359 4.717865943908691 4.729632377624512 4.731151580810547 4.735591888427734 4.737001419067383 4.745029449462891 4.745833396911621 4.752031326293945 4.694551467895508
1.2060606479644775 4.759629249572754 4.736377716064453 4.746486663818359 4.7417707443237305 4.738630294799805 4.753119468688965 4.742977142333984 4.754613876342773 4.755910873413086 4.760256767272949 4.7612457275390625 4.769190788269043 4.770011901855469 4.7766008377075195 4.719132423400879
1.2101010084152222 4.787924766540527 4.761552810668945 4.7719011306762695 4.767651557922363 4.763903617858887 4.778074264526367 4.768720626831055 4.780048370361328 4.781197547912598 4.785233497619629 4.7858428955078125 4.793739318847656 4.794336318969727 4.801623344421387 4.74423885345459
1.2141413688659668 4.816465377807617 4.787363052368164 4.797907829284668 4.794069290161133 4.7897748947143555 4.803545951843262 4.795083045959473 4.805927276611328 4.807012557983398 4.810545921325684 4.810820579528809 4.818732261657715 4.818851470947266 4.827054023742676 4.76987361907959
1.218181848526001 4.845241546630859 4.813812255859375 4.824522972106934 4.821030616760254 4.816252708435059 4.829557418823242 4.822074890136719 4.832284927368164 4.833396911621094 4.836267471313477 4.836265563964844 4.844146728515625 4.843625068664551 4.852963447570801 4.796056747436523
1.2222222089767456 4.874203681945801 4.840871810913086 4.851716041564941 4.848505020141602 4.843317985534668 4.856098175048828 4.849672317504883 4.85909366607666 4.860321044921875 4.862349510192871 4.862114906311035 4.870018005371094 4.868679046630859 4.879347801208496 4.822781562805176
1.2262625694274902 4.903336524963379 4.868552207946777 4.879500389099121 4.87650203704834 4.870983123779297 4.883191108703613 4.877871513366699 4.886383056640625 4.887815475463867 4.888853073120117 4.8884382247924805 4.896391868591309 4.894108772277832 4.906240463256836 4.850053787231445
1.2303030490875244 4.932592391967773 4.896801948547363 4.907838821411133 4.904990196228027 4.899201393127441 4.9108123779296875 4.90662956237793 4.9141082763671875 4.915842056274414 4.915775299072266 4.9152326583862305 4.923248291015625 4.919855117797852 4.933625221252441 4.877850532531738
1.234343409538269 4.961945533752441 4.925603866577148 4.936707496643066 4.933928489685059 4.927959442138672 4.938948631286621 4.935929298400879 4.9422712326049805 4.944389343261719 4.943116188049316 4.942498207092285 4.950597763061523 4.94597053527832 4.96150016784668 4.90615177154541
1.2383837699890137 4.991363525390625 4.954916000366211 4.966067314147949 4.963300704956055 4.957211494445801 4.9675703048706055 4.965717315673828 4.970829010009766 4.973423957824707 4.970868110656738 4.970216751098633 4.978411674499512 4.9724626541137695 4.989836692810059 4.934927940368652
1.2424242496490479 5.0208282470703125 4.984713554382324 4.995894432067871 4.993069648742676 4.986931800842285 4.996657371520996 4.995964050292969 4.999773979187012 5.002928733825684 4.999030113220215 4.998396873474121 5.006694793701172 4.999351501464844 5.018634796142578 4.9641523361206055
1.2464646100997925 5.0503034591674805 5.014936447143555 5.026134490966797 5.023190498352051 5.017075538635254 5.026176452636719 5.026613235473633 5.029060363769531 5.032864570617676 5.02757453918457 5.026999473571777 5.0354156494140625 5.026617050170898 5.047854423522949 4.993792533874512
1.250504970550537 5.079770088195801 5.045548439025879 5.056754112243652 5.053637504577637 5.047605514526367 5.056096076965332 5.0576324462890625 5.058671951293945 5.063185691833496 5.056484222412109 5.056009292602539 5.064549446105957 5.054268836975098 5.07747745513916 5.023809432983398
1.2545454502105713 5.109206199645996 5.0764923095703125 5.087702751159668 5.084356307983398 5.078468322753906 5.086371421813965 5.088964462280273 5.088556289672852 5.09385871887207 5.085733413696289 5.0853986740112305 5.094071388244629 5.082284927368164 5.107466697692871 5.054162979125977
1.258585810661316 5.138596534729004 5.1077375411987305 5.118943214416504 5.115302085876465 5.109626770019531 5.11696720123291 5.120562553405762 5.1186933517456055 5.1248369216918945 5.115301132202148 5.11513614654541 5.123950004577637 5.110662460327148 5.137789726257324 5.084804534912109
1.2626261711120605 5.167940139770508 5.139228820800781 5.150420188903809 5.146454811096191 5.141034126281738 5.147838592529297 5.15238094329834 5.149044036865234 5.156085968017578 5.145155906677246 5.14518928527832 5.154150009155273 5.139377593994141 5.168414115905762 5.1157073974609375
1.2666666507720947 5.197209358215332 5.170912742614746 5.1820878982543945 5.177746772766113 5.172641754150391 5.178952217102051 5.184372901916504 5.179571151733398 5.1875505447387695 5.175266265869141 5.175524711608887 5.184633255004883 5.168401718139648 5.1992902755737305 5.146821975708008
1.2707070112228394 5.226395606994629 5.202751159667969 5.213906288146973 5.209158897399902 5.204397201538086 5.210254669189453 5.216480255126953 5.210232734680176 5.219189643859863 5.205601692199707 5.2061052322387695 5.215363502502441 5.197718620300293 5.230391502380371 5.178092956542969
1.2747474908828735 5.2555084228515625 5.234698295593262 5.245828628540039 5.240639686584473 5.236262321472168 5.2417192459106445 5.248673439025879 5.2410078048706055 5.250970840454102 5.236132621765137 5.236900329589844 5.246306419372559 5.227309226989746 5.261673927307129 5.209506034851074
1.2787878513336182 5.2845354080200195 5.266704559326172 5.277812957763672 5.272149085998535 5.268205642700195 5.273293495178223 5.280890464782715 5.271856307983398 5.282833099365234 5.266829490661621 5.267867088317871 5.277419090270996 5.257143974304199 5.293102264404297 5.240995407104492
1.2828283309936523 5.313482284545898 5.298733711242676 5.309814453125 5.3036651611328125 5.300158500671387 5.304937362670898 5.313096046447754 5.3027448654174805 5.3147478103637695 5.297651290893555 5.2989654541015625 5.308669090270996 5.287193298339844 5.3246355056762695 5.272531509399414
1.286868691444397 5.342344284057617 5.330735206604004 5.341794013977051 5.335134506225586 5.332093238830566 5.336612701416016 5.34525203704834 5.333646774291992 5.34666633605957 5.328559875488281 5.3301591873168945 5.34001350402832 5.3174285888671875 5.356226921081543 5.304071426391602
1.2909090518951416 5.371132850646973 5.362678527832031 5.37370491027832 5.366534233093262 5.363974571228027 5.368283271789551 5.377303123474121 5.364521026611328 5.378548622131348 5.359539985656738 5.361415863037109 5.37141227722168 5.347823143005371 5.38785457611084 5.335582733154297
1.2949495315551758 5.399853706359863 5.394526481628418 5.405519485473633 5.397829055786133 5.395754814147949 5.399908065795898 5.409235000610352 5.395358085632324 5.41036319732666 5.39055061340332 5.392694473266602 5.402834892272949 5.3783416748046875 5.419467926025391 5.367016792297363
1.2989898920059204 5.4285125732421875 5.426238059997559 5.437197685241699 5.428999900817871 5.427406311035156 5.431451797485352 5.440995216369629 5.426117897033691 5.4420623779296875 5.42155647277832 5.423966407775879 5.434240341186523 5.408968925476074 5.451030731201172 5.39835262298584
1.303030252456665 5.457117080688477 5.457781791687012 5.468709945678711 5.460002899169922 5.458885192871094 5.4628801345825195 5.472557067871094 5.456781387329102 5.473615646362305 5.4525346755981445 5.455191612243652 5.4655914306640625 5.439653396606445 5.482515335083008 5.429553985595703
1.3070707321166992 5.485690116882324 5.489128112792969 5.500028610229492 5.490822792053223 5.490176200866699 5.494172096252441 5.503887176513672 5.487332344055176 5.504999160766602 5.483461380004883 5.48634147644043 5.496860504150391 5.470391273498535 5.513889312744141 5.4605865478515625
1.3111110925674438 5.514226913452148 5.5202531814575195 5.531110763549805 5.521426200866699 5.521234512329102 5.525278091430664 5.534954071044922 5.517739295959473 5.536164283752441 5.51429557800293 5.517378807067871 5.528013229370117 5.501140594482422 5.545111656188965 5.491423606872559
1.3151514530181885 5.542759895324707 5.551118850708008 5.561941146850586 5.551812171936035 5.552036285400391 5.556181907653809 5.565741539001465 5.547991752624512 5.567094802856445 5.545021057128906 5.548281669616699 5.559021949768066 5.531878471374512 5.576162338256836 5.522031784057617
1.3191919326782227 5.571287155151367 5.581714630126953 5.592494010925293 5.581935882568359 5.58255672454834 5.586857795715332 5.596220970153809 5.578071594238281 5.597760200500488 5.575614929199219 5.579018592834473 5.589847564697266 5.562580108642578 5.607006072998047 5.552403450012207
1.3232322931289673 5.599831581115723 5.612010955810547 5.622749328613281 5.61180305480957 5.612774848937988 5.617267608642578 5.62635612487793 5.607954978942871 5.628131866455078 5.606047630310059 5.609562873840332 5.620474815368652 5.593218803405762 5.637613296508789 5.582493782043457
1.327272653579712 5.628401756286621 5.64198112487793 5.652676582336426 5.641374588012695 5.642667770385742 5.647409439086914 5.65615177154541 5.6376447677612305 5.658194541931152 5.63629150390625 5.639883995056152 5.6508636474609375 5.623767852783203 5.667965888977051 5.6122894287109375
1.331313133239746 5.65701961517334 5.671611785888672 5.6822710037231445 5.670647621154785 5.672210693359375 5.67724609375 5.68557071685791 5.667120933532715 5.687919616699219 5.6663408279418945 5.6699676513671875 5.680999755859375 5.654200553894043 5.698036193847656 5.641778945922852
1.3353534936904907 5.685701370239258 5.700898170471191 5.711504936218262 5.699624061584473 5.7013959884643555 5.706764221191406 5.714605331420898 5.69637393951416 5.717290878295898 5.696167945861816 5.699786186218262 5.710857391357422 5.684508323669434 5.727802276611328 5.670937538146973
1.3393938541412354 5.71445369720459 5.729811668395996 5.740359306335449 5.728266716003418 5.730190277099609 5.735942840576172 5.743237495422363 5.725400924682617 5.746282577514648 5.725754737854004 5.729320526123047 5.7404069900512695 5.714654922485352 5.757238388061523 5.699747085571289
1.3434343338012695 5.743307113647461 5.758340835571289 5.768835067749023 5.756586074829102 5.758604049682617 5.764768600463867 5.771455764770508 5.754188537597656 5.774889945983887 5.755088806152344 5.758549690246582 5.769641876220703 5.744636535644531 5.78632926940918 5.728194236755371
1.3474746942520142 5.772254943847656 5.786476135253906 5.796916961669922 5.784558296203613 5.786599159240723 5.793227195739746 5.799249649047852 5.782733917236328 5.8030900955200195 5.784149169921875 5.787466049194336 5.79853630065918 5.774420738220215 5.815055847167969 5.7562713623046875
1.3515150547027588 5.801336288452148 5.814211845397949 5.824588775634766 5.812195777893066 5.814183235168457 5.821303367614746 5.826611518859863 5.811029434204102 5.830874443054199 5.812928199768066 5.816040992736816 5.82707405090332 5.8039960861206055 5.843406677246094 5.783961296081543
1.355555534362793 5.830541610717773 5.841536521911621 5.851845741271973 5.839476585388184 5.841327667236328 5.848984718322754 5.853527069091797 5.839084625244141 5.858226776123047 5.84141731262207 5.844272613525391 5.855242729187012 5.833349227905273 5.871356010437012 5.811252593994141
1.3595958948135376 5.859907150268555 5.868433952331543 5.87867546081543 5.866401672363281 5.868038177490234 5.876263618469238 5.879992485046387 5.866877555847168 5.885140419006348 5.869588851928711 5.872136116027832 5.883023262023926 5.862460136413574 5.898898124694824 5.838147163391113
1.3636363744735718 5.889431953430176 5.894909858703613 5.905074119567871 5.892962455749512 5.894306182861328 5.903128623962402 5.906008720397949 5.894432067871094 5.911611557006836 5.89744758605957 5.89963436126709 5.910407066345215 5.891319274902344 5.926018714904785 5.864625930786133
1.3676767349243164 5.919139862060547 5.920956611633301 5.9310455322265625 5.919170379638672 5.920119285583496 5.9295806884765625 5.931557655334473 5.921724319458008 5.937620162963867 5.924981117248535 5.9267425537109375 5.937380790710449 5.919913291931152 5.952702522277832 5.890686988830566
1.3717172145843506 5.949028015136719 5.946566581726074 5.956569671630859 5.94500732421875 5.945467948913574 5.955600738525391 5.95664119720459 5.948773384094238 5.963167190551758 5.952178001403809 5.953456878662109 5.963932037353516 5.9482221603393555 5.9789323806762695 5.916319847106934
1.3757575750350952 5.9791259765625 5.971738815307617 5.98165225982666 5.970490455627441 5.970361709594727 5.9811906814575195 5.981271743774414 5.9755754470825195 5.988249778747559 5.979030609130859 5.979778289794922 5.99005126953125 5.976245880126953 6.004724502563477 5.941529273986816
1.3797979354858398 6.00942325592041 5.996474266052246 6.006291389465332 5.995606422424316 5.994790077209473 6.006341934204102 6.005423545837402 6.002134323120117 6.012853622436523 6.005537986755371 6.005687713623047 6.015737533569336 6.003970146179199 6.030037879943848 5.966304779052734
1.383838415145874 6.039959907531738 6.020763397216797 6.030487060546875 6.020367622375488 6.018744468688965 6.031052589416504 6.029112815856934 6.028449058532715 6.036983489990234 6.0316972732543945 6.031184196472168 6.040971755981445 6.031393051147461 6.05488395690918 5.9906463623046875
1.3878787755966187 6.070714950561523 6.044609069824219 6.054229736328125 6.04476261138916 6.042232513427734 6.055318832397461 6.052330017089844 6.054526329040527 6.060639381408691 6.0574846267700195 6.056268692016602 6.065760612487793 6.058501243591309 6.079255104064941 6.014554023742676
1.3919191360473633 6.1017045974731445 6.068015098571777 6.077528953552246 6.068807601928711 6.065249443054199 6.079136848449707 6.075080871582031 6.08036994934082 6.08380126953125 6.082920074462891 6.080928802490234 6.090085983276367 6.085280418395996 6.103131294250488 6.038026809692383
1.3959596157073975 6.132951736450195 6.090985298156738 6.1003828048706055 6.092479705810547 6.087784767150879 6.102509498596191 6.097369194030762 6.105996131896973 6.1064910888671875 6.107992172241211 6.105165481567383 6.113957405090332 6.111739158630371 6.126526832580566 6.061062812805176
1.399999976158142 6.164458274841309 6.113507270812988 6.122783660888672 6.115810394287109 6.109853744506836 6.125438690185547 6.119185447692871 6.131390571594238 6.12869930267334 6.132691383361816 6.128970146179199 6.137354850769043 6.137861251831055 6.149420738220215 6.0836591720581055


==> figure_code/DLP_8/extrapolation/1.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.6909332275390625 0.6948471069335938 0.6865005493164062 0.6841201782226562 0.693634033203125 0.6986846923828125 0.6974258422851562 0.6903839111328125 0.67999267578125 0.6749649047851562 0.6861801147460938 0.6918106079101562 0.6846771240234375 0.6908721923828125 0.6949234008789062
1.0080808401107788 1.3079147338867188 1.3152618408203125 1.2989044189453125 1.2970428466796875 1.3140335083007812 1.3226165771484375 1.3211212158203125 1.3078689575195312 1.2877120971679688 1.2810516357421875 1.3008499145507812 1.31256103515625 1.2944488525390625 1.3099136352539062 1.3178939819335938
1.0121212005615234 1.806243896484375 1.815948486328125 1.7925643920898438 1.7950820922851562 1.8163986206054688 1.8261489868164062 1.8258895874023438 1.8078994750976562 1.77947998046875 1.7755889892578125 1.80029296875 1.8180999755859375 1.784820556640625 1.8129730224609375 1.8246688842773438
1.016161561012268 2.1712570190429688 2.1818161010742188 2.1534652709960938 2.1625747680664062 2.1849594116210938 2.1939315795898438 2.1959991455078125 2.1750411987304688 2.1409454345703125 2.1429214477539062 2.1689834594726562 2.1916580200195312 2.142852783203125 2.183868408203125 2.1983871459960938
1.0202020406723022 2.4168472290039062 2.4265975952148438 2.3963546752929688 2.411113739013672 2.432109832763672 2.4395408630371094 2.444019317626953 2.4218826293945312 2.3857345581054688 2.3938331604003906 2.4184837341308594 2.443328857421875 2.3846473693847656 2.433685302734375 2.449310302734375
1.0242424011230469 2.574542999267578 2.5821266174316406 2.5535926818847656 2.5701255798339844 2.5883941650390625 2.5947113037109375 2.6005477905273438 2.5790176391601562 2.5448074340820312 2.556529998779297 2.5778732299804688 2.601184844970703 2.5431251525878906 2.5914878845214844 2.6059417724609375
1.028282880783081 2.681354522705078 2.686004638671875 2.662445068359375 2.675647735595703 2.69091796875 2.697132110595703 2.702526092529297 2.6833763122558594 2.6545181274414062 2.666065216064453 2.6826858520507812 2.7008590698242188 2.655048370361328 2.6934165954589844 2.704486846923828
1.0323232412338257 2.7686614990234375 2.7703514099121094 2.753887176513672 2.7595138549804688 2.7721595764160156 2.7792015075683594 2.782379150390625 2.76702880859375 2.7455978393554688 2.7536697387695312 2.764415740966797 2.775043487548828 2.749988555908203 2.7719383239746094 2.7780914306640625
1.0363636016845703 2.856609344482422 2.855926513671875 2.847026824951172 2.843250274658203 2.8538131713867188 2.8621177673339844 2.8620529174804688 2.851146697998047 2.8375778198242188 2.840656280517578 2.8447227478027344 2.8472328186035156 2.84564208984375 2.849620819091797 2.850444793701172
1.0404040813446045 2.9535293579101562 2.9514236450195312 2.9489669799804688 2.9366683959960938 2.9455604553222656 2.955047607421875 2.9518470764160156 2.9449539184570312 2.9382781982421875 2.9368324279785156 2.9340362548828125 2.9296607971191406 2.9482879638671875 2.9374961853027344 2.933673858642578
1.0444444417953491 3.0593299865722656 3.056774139404297 3.058521270751953 3.0406723022460938 3.048046112060547 3.0583457946777344 3.053112030029297 3.048816680908203 3.0472373962402344 3.043081283569336 3.0341758728027344 3.0253677368164062 3.056743621826172 3.0375099182128906 3.0305137634277344
1.0484848022460938 3.1698379516601562 3.1676712036132812 3.170917510986328 3.1514511108398438 3.1572532653808594 3.1679649353027344 3.1623497009277344 3.15863037109375 3.1600685119628906 3.1554508209228516 3.142120361328125 3.131824493408203 3.1668701171875 3.146442413330078 3.1380882263183594
1.052525281906128 3.2794837951660156 3.2782459259033203 3.2805042266845703 3.2631797790527344 3.2672767639160156 3.2781143188476562 3.2737255096435547 3.268573760986328 3.271129608154297 3.267942428588867 3.2525100708007812 3.243457794189453 3.2738494873046875 3.258544921875 3.250530242919922
1.0565656423568726 3.383543014526367 3.3834972381591797 3.382946014404297 3.3705883026123047 3.3728904724121094 3.3836917877197266 3.381654739379883 3.3735618591308594 3.3758068084716797 3.375164031982422 3.360076904296875 3.3543128967285156 3.3740692138671875 3.3681373596191406 3.361724853515625
1.0606060028076172 3.478801727294922 3.4799442291259766 3.4756412506103516 3.469820022583008 3.4703407287597656 3.4810104370117188 3.48175048828125 3.470012664794922 3.4710445404052734 3.473268508911133 3.4606170654296875 3.4592857360839844 3.4653167724609375 3.4706783294677734 3.4665374755859375
1.0646464824676514 3.5637454986572266 3.565896987915039 3.5577621459960938 3.558778762817383 3.5576648712158203 3.568147659301758 3.5713939666748047 3.556119918823242 3.555562973022461 3.5603599548339844 3.5515289306640625 3.5548877716064453 3.5468406677246094 3.563304901123047 3.5615310668945312
1.068686842918396 3.6381797790527344 3.641031265258789 3.629690170288086 3.636819839477539 3.6343326568603516 3.6445350646972656 3.649534225463867 3.6315040588378906 3.6293773651123047 3.6361045837402344 3.6316280364990234 3.639190673828125 3.618854522705078 3.6446914672851562 3.644886016845703
1.0727273225784302 3.702770233154297 3.705963134765625 3.6924800872802734 3.7043018341064453 3.7007923126220703 3.710592269897461 3.716348648071289 3.696718215942383 3.693347930908203 3.7012596130371094 3.70086669921875 3.7116222381591797 3.68212890625 3.7147178649902344 3.7161636352539062
1.0767676830291748 3.758625030517578 3.761800765991211 3.7474403381347656 3.7621707916259766 3.7580127716064453 3.767274856567383 3.772825241088867 3.7528533935546875 3.7487239837646484 3.7571239471435547 3.7599430084228516 3.772603988647461 3.737680435180664 3.774059295654297 3.775918960571289
1.0808080434799194 3.807300567626953 3.8101539611816406 3.796144485473633 3.8119354248046875 3.8075027465820312 3.8160877227783203 3.8206939697265625 3.801511764526367 3.7971630096435547 3.8054752349853516 3.8102970123291016 3.8234996795654297 3.786863327026367 3.824197769165039 3.8256378173828125
1.0848485231399536 3.8501205444335938 3.8524208068847656 3.8397865295410156 3.8549575805664062 3.8505859375 3.8583831787109375 3.8616294860839844 3.8441009521484375 3.84002685546875 3.8478221893310547 3.8533592224121094 3.865846633911133 3.8307552337646484 3.866617202758789 3.866964340209961
1.0888888835906982 3.8885879516601562 3.8902034759521484 3.8796520233154297 3.8928775787353516 3.8888168334960938 3.8957576751708984 3.8975868225097656 3.8822269439697266 3.878824234008789 3.885801315307617 3.890899658203125 3.9016494750976562 3.8706226348876953 3.903196334838867 3.9019718170166016
1.0929292440414429 3.9237899780273438 3.924684524536133 3.9165592193603516 3.9269332885742188 3.9233760833740234 3.929433822631836 3.9300708770751953 3.9170894622802734 3.914590835571289 3.920553207397461 3.9243545532226562 3.9326400756835938 3.907360076904297 3.9354705810546875 3.932435989379883
1.096969723701477 3.9569091796875 3.957132339477539 3.9514217376708984 3.9585037231445312 3.9555587768554688 3.9607505798339844 3.9606456756591797 3.9499568939208984 3.9484291076660156 3.9532642364501953 3.955270767211914 3.9607009887695312 3.9419803619384766 3.965106964111328 3.960245132446289
1.1010100841522217 3.9885921478271484 3.988262176513672 3.984649658203125 3.988433837890625 3.9861507415771484 3.9905166625976562 3.990215301513672 3.9815406799316406 3.980897903442383 3.9845542907714844 3.984630584716797 3.9871177673339844 3.9750289916992188 3.9931983947753906 3.9866790771484375
1.1050504446029663 4.019630432128906 4.018909454345703 4.016847610473633 4.0177001953125 4.016069412231445 4.019681930541992 4.01972770690918 4.012666702270508 4.0126953125 4.015154838562012 4.0135040283203125 4.013246536254883 4.007200241088867 4.0209197998046875 4.013023376464844
1.1090909242630005 4.050420761108398 4.0494842529296875 4.048297882080078 4.04686164855957 4.045839309692383 4.048771858215332 4.0496368408203125 4.04371452331543 4.044132232666016 4.04542350769043 4.042491912841797 4.039875030517578 4.038837432861328 4.048944473266602 4.040035247802734
1.1131312847137451 4.081230163574219 4.080263137817383 4.079240798950195 4.076316833496094 4.075845718383789 4.07817268371582 4.080198287963867 4.074945449829102 4.075428009033203 4.075606346130371 4.071983337402344 4.0675554275512695 4.070194244384766 4.077728271484375 4.068178176879883
1.1171717643737793 4.1122589111328125 4.111421585083008 4.109903335571289 4.106353759765625 4.106361389160156 4.108153343200684 4.111522674560547 4.106498718261719 4.106742858886719 4.10589599609375 4.102228164672852 4.0966081619262695 4.101463317871094 4.107549667358398 4.097719192504883
1.121212124824524 4.14362907409668 4.143047332763672 4.140493392944336 4.137149810791016 4.137561798095703 4.138883590698242 4.143621444702148 4.138452529907227 4.138204574584961 4.136432647705078 4.133350372314453 4.127171516418457 4.132785797119141 4.138540267944336 4.128726959228516
1.1252524852752686 4.175323486328125 4.1750946044921875 4.171131134033203 4.168710708618164 4.16944694519043 4.170365333557129 4.176356315612793 4.170732498168945 4.169820785522461 4.167244911193848 4.165273666381836 4.159147262573242 4.164186477661133 4.170616149902344 4.16105842590332
1.1292929649353027 4.207246780395508 4.207432746887207 4.20188045501709 4.200925827026367 4.201927185058594 4.20249080657959 4.209512710571289 4.203203201293945 4.201545715332031 4.198296546936035 4.197826385498047 4.192298889160156 4.195657730102539 4.203577041625977 4.194452285766602
1.1333333253860474 4.23939323425293 4.2400102615356445 4.232874870300293 4.233737945556641 4.234952926635742 4.235203742980957 4.242971420288086 4.235813140869141 4.233423233032227 4.229633331298828 4.23089599609375 4.22642707824707 4.227245330810547 4.237279891967773 4.2286834716796875
1.137373685836792 4.271631240844727 4.272669792175293 4.264134407043457 4.266962051391602 4.268331527709961 4.268319129943848 4.2765045166015625 4.268407821655273 4.265390396118164 4.26118278503418 4.264247894287109 4.26119327545166 4.258913040161133 4.271430969238281 4.263420104980469
1.1414141654968262 4.303918838500977 4.305346488952637 4.29572868347168 4.300482749938965 4.301959991455078 4.301732063293457 4.310014724731445 4.300931930541992 4.297462463378906 4.2929534912109375 4.297738075256348 4.296347618103027 4.290693283081055 4.305852890014648 4.298412322998047
1.1454545259475708 4.336086273193359 4.337850570678711 4.327567100524902 4.334050178527832 4.335588455200195 4.33519172668457 4.34327507019043 4.333217620849609 4.329521179199219 4.324811935424805 4.331109046936035 4.331523895263672 4.322498321533203 4.340227127075195 4.333324432373047
1.1494948863983154 4.368130683898926 4.3701629638671875 4.359683036804199 4.36756706237793 4.369129180908203 4.368602752685547 4.376243591308594 4.365264892578125 4.361589431762695 4.356762886047363 4.364274978637695 4.366533279418945 4.354378700256348 4.374418258666992 4.3679962158203125
1.1535353660583496 4.39993953704834 4.402170181274414 4.391975402832031 4.400854110717773 4.402397155761719 4.401796340942383 4.408802032470703 4.396978378295898 4.393586158752441 4.388708114624023 4.397064208984375 4.401123046875 4.386264801025391 4.4082183837890625 4.402200698852539
1.1575757265090942 4.431468963623047 4.4338226318359375 4.4243669509887695 4.433784484863281 4.435281753540039 4.4346466064453125 4.440901756286621 4.428336143493652 4.425466537475586 4.420583724975586 4.429383277893066 4.435121536254883 4.418123245239258 4.441494941711426 4.4358062744140625
1.1616160869598389 4.462684631347656 4.465088844299316 4.456765174865723 4.4662675857543945 4.467685699462891 4.4670610427856445 4.472508430480957 4.459324836730957 4.457183837890625 4.45233154296875 4.461175918579102 4.468405723571777 4.44992733001709 4.474153518676758 4.468715667724609
1.165656566619873 4.493562698364258 4.495953559875488 4.489071846008301 4.498222351074219 4.499537467956543 4.498970031738281 4.503610610961914 4.489938735961914 4.48869514465332 4.483893394470215 4.492403984069824 4.500889778137207 4.481619834899902 4.506137847900391 4.5008697509765625
1.1696969270706177 4.524055480957031 4.526374816894531 4.521158218383789 4.529574394226074 4.530773162841797 4.530287742614746 4.534178733825684 4.520164489746094 4.519927978515625 4.515186309814453 4.523028373718262 4.532502174377441 4.513132095336914 4.537382125854492 4.5322265625
1.1737374067306519 4.554187774658203 4.556385040283203 4.552952766418457 4.560315132141113 4.561391830444336 4.5610151290893555 4.564250946044922 4.55003547668457 4.550856590270996 4.546189308166504 4.553075790405273 4.563250541687012 4.544426918029785 4.567911148071289 4.562810897827148
1.1777777671813965 4.583934783935547 4.585968971252441 4.584343910217285 4.590414047241211 4.591372489929199 4.591118812561035 4.593823432922363 4.579553604125977 4.581429481506348 4.576842308044434 4.582554817199707 4.593132019042969 4.575429916381836 4.597714424133301 4.592626571655273
1.1818181276321411 4.613310813903809 4.6151533126831055 4.615267753601074 4.619891166687012 4.620743751525879 4.62061882019043 4.622922897338867 4.608746528625488 4.611618995666504 4.607118606567383 4.611509323120117 4.622189521789551 4.6060943603515625 4.626848220825195 4.621740341186523
1.1858586072921753 4.642326354980469 4.643959999084473 4.645666122436523 4.648767471313477 4.649533271789551 4.649533271789551 4.651582717895508 4.637638092041016 4.641401290893555 4.636997222900391 4.639981269836426 4.650482177734375 4.63637638092041 4.655352592468262 4.65019416809082
1.18989896774292 4.670978546142578 4.672399520874023 4.6754961013793945 4.677070617675781 4.6777801513671875 4.677887916564941 4.6798200607299805 4.666236877441406 4.670748710632324 4.666459083557129 4.6680145263671875 4.678071022033691 4.666226387023926 4.683279037475586 4.678062438964844
1.193939447402954 4.6992950439453125 4.700509071350098 4.704738616943359 4.704855918884277 4.705545425415039 4.705733299255371 4.707674980163574 4.694573402404785 4.699663162231445 4.695505142211914 4.695673942565918 4.705044746398926 4.695626258850098 4.7107086181640625 4.705419540405273
1.1979798078536987 4.727265357971191 4.728289604187012 4.733379364013672 4.7321577072143555 4.732872009277344 4.733098983764648 4.7351579666137695 4.722649574279785 4.728123664855957 4.724123001098633 4.722988128662109 4.731468200683594 4.7245378494262695 4.7376813888549805 4.732322692871094
1.2020201683044434 4.7549285888671875 4.755790710449219 4.761447906494141 4.759055137634277 4.759839057922363 4.76005744934082 4.762319564819336 4.750499725341797 4.7561540603637695 4.752345085144043 4.750036239624023 4.757450103759766 4.7529754638671875 4.764293670654297 4.758859634399414
1.2060606479644775 4.782299041748047 4.7830305099487305 4.788969993591309 4.7855987548828125 4.7864990234375 4.786655426025391 4.7891845703125 4.77813720703125 4.783770561218262 4.780182838439941 4.77685546875 4.7830705642700195 4.780937194824219 4.790609359741211 4.785106658935547
1.2101010084152222 4.809409141540527 4.810052871704102 4.816000938415527 4.811871528625488 4.812934875488281 4.812971115112305 4.815803527832031 4.805591583251953 4.811012268066406 4.807676315307617 4.8035173416137695 4.808436393737793 4.8084564208984375 4.816710472106934 4.811138153076172
1.2141413688659668 4.836261749267578 4.836864471435547 4.842577934265137 4.837912559509277 4.839189529418945 4.839035511016846 4.84218692779541 4.832859992980957 4.837888717651367 4.8348388671875 4.830039978027344 4.833603858947754 4.83554744720459 4.842643737792969 4.837009429931641
1.218181848526001 4.862900733947754 4.86351203918457 4.868780136108398 4.863803863525391 4.865333557128906 4.864924430847168 4.868391036987305 4.859976768493652 4.864458084106445 4.861725807189941 4.856485366821289 4.858675003051758 4.862261772155762 4.86848258972168 4.862785339355469
1.2222222089767456 4.889334678649902 4.890006065368652 4.894664764404297 4.88958740234375 4.891412734985352 4.8906779289245605 4.894431114196777 4.886945724487305 4.890750885009766 4.888360500335693 4.88287353515625 4.88370418548584 4.888632774353027 4.894272804260254 4.888517379760742
1.2262625694274902 4.915621757507324 4.916402816772461 4.920324325561523 4.915341377258301 4.917491912841797 4.9163641929626465 4.920367240905762 4.9138078689575195 4.916833877563477 4.914803504943848 4.909261703491211 4.908781051635742 4.914740562438965 4.920085906982422 4.914274215698242
1.2303030490875244 4.9417829513549805 4.942719459533691 4.9458208084106445 4.941106796264648 4.943610191345215 4.942025184631348 4.946227073669434 4.940567970275879 4.942750930786133 4.941093921661377 4.935665130615234 4.933956623077393 4.940622329711914 4.945958137512207 4.940080642700195
1.234343409538269 4.967853546142578 4.968994140625 4.971238136291504 4.966936111450195 4.969810485839844 4.967716693878174 4.9720563888549805 4.967258453369141 4.968554496765137 4.967275619506836 4.962120056152344 4.959293842315674 4.966355323791504 4.9719343185424805 4.96599006652832
1.2383837699890137 4.993865966796875 4.995242118835449 4.996633529663086 4.992860794067383 4.996119499206543 4.993459701538086 4.9978766441345215 4.993887901306152 4.994295120239258 4.993385314941406 4.988633155822754 4.9848151206970215 4.991990089416504 4.998044013977051 4.992023468017578
1.2424242496490479 5.019872665405273 5.021517753601074 5.022095680236816 5.018938064575195 5.022578239440918 5.019317626953125 5.023751735687256 5.020502090454102 5.0200395584106445 5.019484519958496 5.0152482986450195 5.010592460632324 5.017603874206543 5.024333953857422 5.018220901489258
1.2464646100997925 5.045901298522949 5.047839164733887 5.047676086425781 5.045186996459961 5.04920768737793 5.045313358306885 5.049701690673828 5.047111511230469 5.0458269119262695 5.045604705810547 5.04196834564209 5.036638259887695 5.043245315551758 5.050819396972656 5.044600486755371
1.250504970550537 5.071998596191406 5.074243545532227 5.073434829711914 5.0716447830200195 5.076026916503906 5.071483135223389 5.075775146484375 5.073752403259277 5.071713447570801 5.071791648864746 5.068816184997559 5.06298828125 5.068984031677246 5.0775251388549805 5.071183204650879
1.2545454502105713 5.0981903076171875 5.100751876831055 5.099422454833984 5.098318099975586 5.103049278259277 5.097845554351807 5.101992607116699 5.100441932678223 5.097736358642578 5.098074436187744 5.095794677734375 5.08964729309082 5.094861030578613 5.104463577270508 5.097982406616211
1.258585810661316 5.124520301818848 5.127394676208496 5.125679969787598 5.125234603881836 5.130283355712891 5.124432563781738 5.128392696380615 5.127213478088379 5.123943328857422 5.124495983123779 5.122921943664551 5.116640567779541 5.1209306716918945 5.131648063659668 5.125009536743164
1.2626261711120605 5.151030540466309 5.154206275939941 5.152249336242676 5.152410507202148 5.157740592956543 5.151264190673828 5.155013561248779 5.154094696044922 5.150373458862305 5.151087760925293 5.150211334228516 5.143975734710693 5.147239685058594 5.159097671508789 5.152268409729004
1.2666666507720947 5.177733421325684 5.18120002746582 5.179150581359863 5.179841995239258 5.185418128967285 5.178350448608398 5.181868553161621 5.181105613708496 5.17704963684082 5.177871227264404 5.177656173706055 5.171639442443848 5.173818588256836 5.186797142028809 5.179767608642578
1.2707070112228394 5.2046661376953125 5.208401679992676 5.206411361694336 5.207538604736328 5.213315963745117 5.205709457397461 5.208982467651367 5.208271026611328 5.20400333404541 5.204873561859131 5.2052717208862305 5.199641704559326 5.200695991516113 5.214757919311523 5.207502365112305
1.2747474908828735 5.23185920715332 5.235835075378418 5.23404598236084 5.235503196716309 5.241434097290039 5.2333526611328125 5.236384868621826 5.235621452331543 5.231260299682617 5.232118606567383 5.233063697814941 5.227972507476807 5.227904319763184 5.242982864379883 5.235477447509766
1.2787878513336182 5.259328842163086 5.26351261138916 5.262060165405273 5.263731956481934 5.26976203918457 5.261281490325928 5.264084339141846 5.263174057006836 5.258829116821289 5.259620189666748 5.26103401184082 5.256614685058594 5.255455017089844 5.271459579467773 5.2636823654174805
1.2828283309936523 5.287086486816406 5.291448593139648 5.290452003479004 5.292213439941406 5.298293113708496 5.289506912231445 5.292088031768799 5.290949821472168 5.286724090576172 5.287391185760498 5.289181709289551 5.285552024841309 5.283359527587891 5.3001813888549805 5.2921142578125
1.286868691444397 5.315146446228027 5.319650650024414 5.319220542907715 5.3209428787231445 5.327018737792969 5.318021297454834 5.32040548324585 5.318957328796387 5.314948081970215 5.315441608428955 5.317509651184082 5.314770221710205 5.311620712280273 5.329134941101074 5.320758819580078
1.2909090518951416 5.3435163497924805 5.348128318786621 5.348350524902344 5.349905014038086 5.355925559997559 5.346825122833252 5.349038600921631 5.347221374511719 5.343501091003418 5.34377384185791 5.3460187911987305 5.344244003295898 5.340239524841309 5.358312606811523 5.349611282348633
1.2949495315551758 5.372189521789551 5.3768792152404785 5.377826690673828 5.379086494445801 5.385001182556152 5.375909328460693 5.377979755401611 5.375739097595215 5.372374534606934 5.372389793395996 5.374698638916016 5.373944282531738 5.369207382202148 5.387693405151367 5.378661155700684
1.2989898920059204 5.401176452636719 5.405911445617676 5.407633304595947 5.408477783203125 5.4142351150512695 5.405273914337158 5.407229423522949 5.404532432556152 5.401567459106445 5.401293754577637 5.403562545776367 5.403857707977295 5.398515701293945 5.417268753051758 5.407896041870117
1.303030252456665 5.4304609298706055 5.435211181640625 5.43773889541626 5.438057899475098 5.443611145019531 5.434899806976318 5.436771869659424 5.433590888977051 5.431058883666992 5.430469512939453 5.432596206665039 5.433948040008545 5.428142547607422 5.447018623352051 5.437294960021973
1.3070707321166992 5.4600324630737305 5.464775562286377 5.46812105178833 5.467808723449707 5.473112106323242 5.464773178100586 5.466592788696289 5.462920188903809 5.460831642150879 5.459915637969971 5.461799621582031 5.464190483093262 5.458071708679199 5.476923942565918 5.466856002807617
1.3111110925674438 5.489871025085449 5.494585037231445 5.498744010925293 5.497710704803467 5.502728462219238 5.494879245758057 5.49666690826416 5.492511749267578 5.490865707397461 5.489617824554443 5.491161346435547 5.494554042816162 5.488275527954102 5.506960868835449 5.496550559997559
1.3151514530181885 5.519964218139648 5.52463436126709 5.529580593109131 5.52774715423584 5.53244686126709 5.5251970291137695 5.526979446411133 5.522360801696777 5.5211334228515625 5.519560813903809 5.520686149597168 5.525012969970703 5.518729209899902 5.537117004394531 5.526370048522949
1.3191919326782227 5.5502777099609375 5.554895401000977 5.5605854988098145 5.5578932762146 5.562249183654785 5.5557026863098145 5.557493686676025 5.552446365356445 5.551607131958008 5.549726963043213 5.550353050231934 5.555536270141602 5.549399375915527 5.567365646362305 5.556308746337891
1.3232322931289673 5.580788612365723 5.585348129272461 5.591726779937744 5.588132381439209 5.592123031616211 5.586371421813965 5.588184833526611 5.582756996154785 5.582256317138672 5.580094337463379 5.580161094665527 5.5860915184021 5.580254554748535 5.597686767578125 5.586335182189941
1.327272653579712 5.611464500427246 5.615962028503418 5.622962474822998 5.618441581726074 5.62205696105957 5.61717414855957 5.619014739990234 5.613266944885254 5.613043785095215 5.61063814163208 5.610100746154785 5.6166582107543945 5.611254692077637 5.628059387207031 5.61644172668457
1.331313133239746 5.642271995544434 5.646713733673096 5.654253005981445 5.648797988891602 5.652037620544434 5.648082256317139 5.649948596954346 5.643952369689941 5.643938064575195 5.6413373947143555 5.640158653259277 5.647206783294678 5.642369270324707 5.658459663391113 5.646612167358398
1.3353534936904907 5.673174858093262 5.6775665283203125 5.685557842254639 5.67918586730957 5.682053565979004 5.679060459136963 5.680948734283447 5.674779891967773 5.67490291595459 5.672161102294922 5.670323371887207 5.677706241607666 5.673554420471191 5.688869476318359 5.676827430725098
1.3393938541412354 5.704135417938232 5.708483695983887 5.7168288230896 5.709578037261963 5.712091445922852 5.710073471069336 5.711969375610352 5.705718994140625 5.7058916091918945 5.703078746795654 5.7005815505981445 5.708130836486816 5.704771041870117 5.719264984130859 5.707075119018555
1.3434343338012695 5.73511266708374 5.739430904388428 5.748033046722412 5.739959239959717 5.742142677307129 5.741087913513184 5.742975234985352 5.736727714538574 5.736868858337402 5.734060287475586 5.730919361114502 5.738463878631592 5.735980987548828 5.749624252319336 5.737339973449707
1.3474746942520142 5.766059875488281 5.770361423492432 5.779117584228516 5.770301342010498 5.772193908691406 5.772054672241211 5.773908615112305 5.767763137817383 5.767790794372559 5.765068531036377 5.761317253112793 5.768674850463867 5.76713752746582 5.779922008514404 5.767602920532227
1.3515150547027588 5.796937465667725 5.801236152648926 5.8100457191467285 5.800588607788086 5.802243232727051 5.802940368652344 5.804734706878662 5.798781394958496 5.798618316650391 5.796075344085693 5.7917633056640625 5.798743724822998 5.79820442199707 5.810142517089844 5.797855377197266
1.355555534362793 5.827701091766357 5.832006931304932 5.840771675109863 5.830803394317627 5.832272529602051 5.833696365356445 5.835402488708496 5.829734802246094 5.829306602478027 5.82703971862793 5.822239398956299 5.828650951385498 5.829133033752441 5.840264320373535 5.82807731628418
1.3595958948135376 5.858302593231201 5.86262845993042 5.87125301361084 5.8609185218811035 5.862278938293457 5.864278316497803 5.8658599853515625 5.860564231872559 5.859808921813965 5.8579230308532715 5.852719306945801 5.858373641967773 5.859886169433594 5.870261192321777 5.858258247375488
1.3636363744735718 5.888709545135498 5.893059253692627 5.901457786560059 5.890928268432617 5.892260551452637 5.894641876220703 5.896070957183838 5.8912224769592285 5.890093803405762 5.888696670532227 5.883199214935303 5.887906551361084 5.89041805267334 5.900126934051514 5.8883867263793945
1.3676767349243164 5.918859958648682 5.923238277435303 5.931331634521484 5.920799732208252 5.922199249267578 5.924733638763428 5.9259748458862305 5.92164421081543 5.920103073120117 5.919306755065918 5.913642406463623 5.917216777801514 5.920685768127441 5.9298272132873535 5.918440818786621
1.3717172145843506 5.948709011077881 5.953115463256836 5.960840225219727 5.950514793395996 5.952094078063965 5.954501628875732 5.955524444580078 5.951767444610596 5.949798107147217 5.949717998504639 5.944027423858643 5.946293354034424 5.950650215148926 5.959344863891602 5.94841194152832
1.3757575750350952 5.978219032287598 5.9826459884643555 5.9899444580078125 5.9800615310668945 5.981938362121582 5.983899116516113 5.984673023223877 5.981536388397217 5.979136943817139 5.97989559173584 5.974335670471191 5.975128650665283 5.980264663696289 5.9886674880981445 5.978292465209961
1.3797979354858398 6.007343292236328 6.011773109436035 6.018605709075928 6.009424686431885 6.0117292404174805 6.012874603271484 6.01338005065918 6.010879039764404 6.008077144622803 6.009793281555176 6.004544734954834 6.003707408905029 6.009489059448242 6.0177741050720215 6.008064270019531
1.383838415145874 6.036035537719727 6.0404438972473145 6.046788692474365 6.038581371307373 6.0414581298828125 6.041371822357178 6.041589260101318 6.039730072021484 6.036576271057129 6.039371490478516 6.034627437591553 6.032017230987549 6.03828239440918 6.046648025512695 6.037722587585449
1.3878787755966187 6.0642547607421875 6.068607330322266 6.074459075927734 6.067521572113037 6.071122169494629 6.069339275360107 6.069258689880371 6.068020343780518 6.064594745635986 6.068589210510254 6.064559459686279 6.060050964355469 6.0665998458862305 6.07527494430542 6.067246437072754
1.3919191360473633 6.091953277587891 6.096207618713379 6.101579666137695 6.09622049331665 6.100710868835449 6.0967206954956055 6.09634256362915 6.09567928314209 6.092085838317871 6.097399711608887 6.0943121910095215 6.087795734405518 6.094402313232422 6.103633880615234 6.096630096435547
1.3959596157073975 6.119094371795654 6.123195171356201 6.128117084503174 6.12467622756958 6.130230903625488 6.123464584350586 6.122799873352051 6.1226396560668945 6.119016647338867 6.125768661499023 6.12386417388916 6.115248203277588 6.121651649475098 6.131714820861816 6.12586784362793
1.399999976158142 6.145627975463867 6.149508953094482 6.1540398597717285 6.15285587310791 6.15966796875 6.149514675140381 6.148582935333252 6.148820877075195 6.145341396331787 6.153647422790527 6.1531758308410645 6.142394065856934 6.148301124572754 6.159492015838623 6.154942512512207


==> figure_code/DLP_8/extrapolation/1.333_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.3464698791503906 0.4117774963378906 0.3350677490234375 0.29205322265625 0.3623085021972656 0.3456840515136719 0.3698310852050781 0.32646942138671875 0.3339958190917969 0.35123443603515625 0.3235588073730469 0.3404502868652344 0.3398933410644531 0.3694953918457031 0.26836395263671875
1.0080808401107788 0.67822265625 0.8071365356445312 0.6570854187011719 0.5732994079589844 0.7098579406738281 0.677886962890625 0.7249488830566406 0.6405220031738281 0.6555404663085938 0.68988037109375 0.6359405517578125 0.6685981750488281 0.6680641174316406 0.7255859375 0.5269775390625
1.0121212005615234 0.9863319396972656 1.1764755249023438 0.95843505859375 0.8375930786132812 1.0338783264160156 0.9886856079101562 1.0566139221191406 0.9348945617675781 0.957366943359375 1.0088691711425781 0.9307937622070312 0.9774055480957031 0.9779701232910156 1.0606727600097656 0.7703170776367188
1.016161561012268 1.26373291015625 1.5121688842773438 1.2329635620117188 1.0799942016601562 1.3273200988769531 1.2715950012207031 1.3578338623046875 1.2036857604980469 1.2335662841796875 1.3023567199707031 1.2028846740722656 1.2610511779785156 1.2641029357910156 1.3685073852539062 0.9938888549804688
1.0202020406723022 1.5057525634765625 1.8089790344238281 1.4763946533203125 1.2970619201660156 1.5852775573730469 1.5219764709472656 1.6237525939941406 1.4425926208496094 1.4798774719238281 1.5659446716308594 1.4482574462890625 1.5151939392089844 1.5222434997558594 1.6444778442382812 1.1944656372070312
1.0242424011230469 1.7099571228027344 2.064067840576172 1.6862106323242188 1.4868354797363281 1.8050003051757812 1.7369956970214844 1.8516349792480469 1.6490402221679688 1.69366455078125 1.796722412109375 1.6642837524414062 1.7369842529296875 1.7494621276855469 1.8855819702148438 1.370096206665039
1.028282880783081 1.876434326171875 2.2771568298339844 1.8619804382324219 1.6489753723144531 1.9860305786132812 1.9158248901367188 2.0410690307617188 1.82220458984375 1.8741493225097656 1.9935035705566406 1.8498001098632812 1.9252738952636719 1.9443206787109375 2.0907020568847656 1.5202674865722656
1.0323232412338257 2.0073623657226562 2.4502334594726562 2.00494384765625 1.784566879272461 2.1300201416015625 2.0594863891601562 2.1937179565429688 1.9629859924316406 2.0222091674804688 2.1566314697265625 2.0051040649414062 2.080516815185547 2.106781005859375 2.2604293823242188 1.6456565856933594
1.0363636016845703 2.106670379638672 2.5871849060058594 2.117931365966797 1.8959522247314453 2.240367889404297 2.170623779296875 2.3129539489746094 2.0737762451171875 2.140216827392578 2.287952423095703 2.1317615509033203 2.2045974731445312 2.2381858825683594 2.396923065185547 1.7481212615966797
1.0404040813446045 2.1792221069335938 2.69293212890625 2.2046966552734375 1.9861736297607422 2.321521759033203 2.2528438568115234 2.403217315673828 2.1578636169433594 2.231443405151367 2.3902626037597656 2.2321434020996094 2.3003463745117188 2.340749740600586 2.503337860107422 1.8301868438720703
1.0444444417953491 2.230335235595703 2.7729721069335938 2.2694435119628906 2.0586605072021484 2.378541946411133 2.3104629516601562 2.4695072174072266 2.2191734313964844 2.299774169921875 2.467052459716797 2.309314727783203 2.3712692260742188 2.4174423217773438 2.5835647583007812 1.8947696685791016
1.0484848022460938 2.2656593322753906 2.83331298828125 2.3169689178466797 2.117300033569336 2.417043685913086 2.3484363555908203 2.5174007415771484 2.262239456176758 2.3497447967529297 2.522613525390625 2.367015838623047 2.421651840209961 2.472034454345703 2.6422500610351562 1.9452648162841797
1.052525281906128 2.2903499603271484 2.879444122314453 2.351743698120117 2.1657238006591797 2.442291259765625 2.371549606323242 2.5520782470703125 2.2915077209472656 2.385721206665039 2.5612869262695312 2.409048080444336 2.455747604370117 2.508403778076172 2.684049606323242 1.984933853149414
1.0565656423568726 2.308889389038086 2.916278839111328 2.3779335021972656 2.2072525024414062 2.4591026306152344 2.384387969970703 2.5782737731933594 2.311199188232422 2.411893844604492 2.587360382080078 2.4391727447509766 2.4778289794921875 2.530599594116211 2.7135086059570312 2.016834259033203
1.0606060028076172 2.3248233795166016 2.947772979736328 2.39892578125 2.2446441650390625 2.4715118408203125 2.390840530395508 2.5998878479003906 2.324930191040039 2.43182373046875 2.6047096252441406 2.4608230590820312 2.491649627685547 2.5423622131347656 2.734638214111328 2.0435752868652344
1.0646464824676514 2.3408451080322266 2.977062225341797 2.417612075805664 2.280181884765625 2.4827194213867188 2.394315719604492 2.620077133178711 2.335865020751953 2.4486656188964844 2.6168994903564453 2.4771060943603516 2.5006179809570312 2.5472488403320312 2.751047134399414 2.067392349243164
1.068686842918396 2.358867645263672 3.006326675415039 2.436046600341797 2.315523147583008 2.4951648712158203 2.3973941802978516 2.64111328125 2.346494674682617 2.464813232421875 2.626882553100586 2.490621566772461 2.507600784301758 2.548269271850586 2.7656936645507812 2.0899906158447266
1.0727273225784302 2.3798389434814453 3.0368690490722656 2.4556884765625 2.351808547973633 2.510387420654297 2.401968002319336 2.664552688598633 2.3585739135742188 2.4820499420166016 2.6370162963867188 2.503488540649414 2.5147762298583984 2.548036575317383 2.7808303833007812 2.112607955932617
1.0767676830291748 2.404134750366211 3.0692100524902344 2.4771957397460938 2.3895931243896484 2.5291805267333984 2.4092330932617188 2.6910572052001953 2.3732681274414062 2.5014591217041016 2.6489391326904297 2.5171585083007812 2.523670196533203 2.5484752655029297 2.797975540161133 2.135981559753418
1.0808080434799194 2.4317569732666016 3.103546142578125 2.50103759765625 2.429229736328125 2.5519256591796875 2.419881820678711 2.720979690551758 2.39129638671875 2.523773193359375 2.663951873779297 2.5327892303466797 2.5354862213134766 2.5511856079101562 2.8183326721191406 2.160576820373535
1.0848485231399536 2.4622020721435547 3.139413833618164 2.527008056640625 2.4705562591552734 2.578329086303711 2.433980941772461 2.7540225982666016 2.41278076171875 2.5490550994873047 2.6826038360595703 2.55092716217041 2.550680160522461 2.5570507049560547 2.842233657836914 2.186396598815918
1.0888888835906982 2.4949951171875 3.1763439178466797 2.5548782348632812 2.51336669921875 2.6080093383789062 2.451507568359375 2.7897872924804688 2.4376964569091797 2.5773277282714844 2.70526123046875 2.5718746185302734 2.569486618041992 2.5667858123779297 2.8698883056640625 2.213435173034668
1.0929292440414429 2.5293960571289062 3.2136287689208984 2.5840911865234375 2.5572004318237305 2.6403141021728516 2.4719371795654297 2.8276443481445312 2.4655942916870117 2.6080541610717773 2.73175048828125 2.5955677032470703 2.591707229614258 2.580531120300293 2.9010143280029297 2.2413711547851562
1.096969723701477 2.564737319946289 3.2505836486816406 2.6142196655273438 2.6017513275146484 2.674571990966797 2.49483585357666 2.8668861389160156 2.496087074279785 2.6409425735473633 2.7618541717529297 2.621842384338379 2.617142677307129 2.5982866287231445 2.9353199005126953 2.269918441772461
1.1010100841522217 2.6004581451416016 3.2865428924560547 2.6445484161376953 2.646416664123535 2.7099666595458984 2.519411087036133 2.9068260192871094 2.5284833908081055 2.6752443313598633 2.7950897216796875 2.6502208709716797 2.645169258117676 2.6196727752685547 2.972126007080078 2.2986488342285156
1.1050504446029663 2.6360740661621094 3.321056365966797 2.674729347229004 2.690967559814453 2.7459354400634766 2.545236587524414 2.9469223022460938 2.5623464584350586 2.7105932235717773 2.8309288024902344 2.680349349975586 2.6753530502319336 2.6444149017333984 3.0109615325927734 2.3272409439086914
1.1090909242630005 2.671175956726074 3.353656768798828 2.704252243041992 2.7349977493286133 2.78192138671875 2.571634292602539 2.986652374267578 2.597126007080078 2.746401786804199 2.8687973022460938 2.7117576599121094 2.7071352005004883 2.6719741821289062 3.0512237548828125 2.3554201126098633
1.1131312847137451 2.705540657043457 3.384063720703125 2.732821464538574 2.778244972229004 2.817483901977539 2.598179817199707 3.0255517959594727 2.6323022842407227 2.7822036743164062 2.908114433288574 2.7439794540405273 2.7399473190307617 2.7017784118652344 3.0922985076904297 2.38289737701416
1.1171717643737793 2.7389535903930664 3.4121665954589844 2.760159492492676 2.8204870223999023 2.8522253036499023 2.624417304992676 3.06339168548584 2.66754150390625 2.817612648010254 2.9484519958496094 2.7765588760375977 2.773299217224121 2.733384132385254 3.1337203979492188 2.4094486236572266
1.121212124824524 2.7713489532470703 3.437887191772461 2.7862234115600586 2.861680030822754 2.8859519958496094 2.6501359939575195 3.0999975204467773 2.702511787414551 2.852431297302246 2.989297866821289 2.8091812133789062 2.8068714141845703 2.766267776489258 3.1751441955566406 2.434986114501953
1.1252524852752686 2.8027029037475586 3.4612998962402344 2.8108339309692383 2.9017038345336914 2.9185190200805664 2.674990653991699 3.135244369506836 2.737051010131836 2.88645076751709 3.030302047729492 2.841604232788086 2.840280532836914 2.8000125885009766 3.2161874771118164 2.4594650268554688
1.1292929649353027 2.833047866821289 3.482461929321289 2.8340625762939453 2.940591812133789 2.9497785568237305 2.6989173889160156 3.169009208679199 2.770946502685547 2.9194278717041016 3.0711231231689453 2.8735084533691406 2.873201370239258 2.8341779708862305 3.2565860748291016 2.482776641845703
1.1333333253860474 2.862481117248535 3.5015621185302734 2.8558645248413086 2.9783105850219727 2.9798574447631836 2.721860885620117 3.2014636993408203 2.804067611694336 2.951399803161621 3.1115903854370117 2.9047298431396484 2.905567169189453 2.8685855865478516 3.296217918395996 2.505040168762207
1.137373685836792 2.891042709350586 3.5187835693359375 2.8763809204101562 3.014998435974121 3.008721351623535 2.7436904907226562 3.2326583862304688 2.8364992141723633 2.982293128967285 3.151515007019043 2.9351892471313477 2.937122344970703 2.902829170227051 3.3349151611328125 2.5261621475219727
1.1414141654968262 2.918863296508789 3.5344181060791016 2.8957462310791016 3.0506811141967773 3.0364513397216797 2.764559745788574 3.2626171112060547 2.868138313293457 3.012141227722168 3.190770149230957 2.9648380279541016 2.967928886413574 2.936819076538086 3.372673988342285 2.5463743209838867
1.1454545259475708 2.9460973739624023 3.5486011505126953 2.914052963256836 3.0854873657226562 3.0631141662597656 2.784425735473633 3.2915163040161133 2.899052619934082 3.041069984436035 3.229313850402832 2.993600845336914 2.9977922439575195 2.970311164855957 3.4094457626342773 2.565709114074707
1.1494948863983154 2.9727983474731445 3.5616188049316406 2.9315309524536133 3.119457244873047 3.0888795852661133 2.8034658432006836 3.3194494247436523 2.9292736053466797 3.0690250396728516 3.267104148864746 3.0215015411376953 3.02683162689209 3.003382682800293 3.445240020751953 2.584226608276367
1.1535353660583496 2.9991073608398438 3.5737123489379883 2.9481563568115234 3.1528244018554688 3.11383056640625 2.8216733932495117 3.3465967178344727 2.9588966369628906 3.0961856842041016 3.304144859313965 3.0486364364624023 3.055055618286133 3.0357866287231445 3.480144500732422 2.6020917892456055
1.1575757265090942 3.0250749588012695 3.5851011276245117 2.9642343521118164 3.1855411529541016 3.138059616088867 2.8392505645751953 3.373105049133301 2.9880332946777344 3.1226234436035156 3.3404722213745117 3.0749664306640625 3.082463264465332 3.0676279067993164 3.514202117919922 2.619429588317871
1.1616160869598389 3.050755500793457 3.595895767211914 2.979802131652832 3.2178850173950195 3.161776542663574 2.8562469482421875 3.3990373611450195 3.0167083740234375 3.1484127044677734 3.376132011413574 3.100637435913086 3.1092052459716797 3.0987844467163086 3.547471046447754 2.6362991333007812
1.165656566619873 3.0763368606567383 3.6064491271972656 2.99497127532959 3.2496490478515625 3.1850833892822266 2.8727636337280273 3.424501419067383 3.0449934005737305 3.1736526489257812 3.4111690521240234 3.12564754486084 3.135274887084961 3.129469871520996 3.580052375793457 2.6528329849243164
1.1696969270706177 3.1018056869506836 3.616832733154297 3.009982109069824 3.281240463256836 3.2077550888061523 2.88893985748291 3.4497194290161133 3.0730342864990234 3.1984987258911133 3.4456138610839844 3.150181770324707 3.160763740539551 3.1595211029052734 3.611966133117676 2.669017791748047
1.1737374067306519 3.127232551574707 3.6272239685058594 3.0248050689697266 3.3125991821289062 3.2304391860961914 2.9048681259155273 3.4747228622436523 3.1008195877075195 3.222914695739746 3.479611396789551 3.174227714538574 3.1857261657714844 3.1890783309936523 3.6434412002563477 2.6851282119750977
1.1777777671813965 3.152646064758301 3.6377525329589844 3.039729118347168 3.343790054321289 3.2528610229492188 2.920482635498047 3.4995317459106445 3.1284961700439453 3.2472333908081055 3.513141632080078 3.1978368759155273 3.2102479934692383 3.2181596755981445 3.6743621826171875 2.7011404037475586
1.1818181276321411 3.17812442779541 3.648550033569336 3.054645538330078 3.374884605407715 3.275172233581543 2.936100959777832 3.5244197845458984 3.1560239791870117 3.2711477279663086 3.5462608337402344 3.2211904525756836 3.234440803527832 3.246854782104492 3.7049007415771484 2.717132568359375
1.1858586072921753 3.203619956970215 3.659748077392578 3.0696935653686523 3.405853271484375 3.2974395751953125 2.9516773223876953 3.549269676208496 3.183577537536621 3.2950220108032227 3.5791234970092773 3.2442474365234375 3.258376121520996 3.275139808654785 3.735222816467285 2.733168601989746
1.18989896774292 3.229185104370117 3.6713600158691406 3.0849666595458984 3.4370126724243164 3.3197507858276367 2.967278480529785 3.574216842651367 3.2110767364501953 3.3188037872314453 3.61167049407959 3.2671594619750977 3.2819252014160156 3.3031702041625977 3.765108108520508 2.749298095703125
1.193939447402954 3.254831314086914 3.6835012435913086 3.100447654724121 3.4680938720703125 3.3420820236206055 2.982956886291504 3.599257469177246 3.238762855529785 3.3425559997558594 3.643954277038574 3.2899036407470703 3.3053674697875977 3.3308839797973633 3.794870376586914 2.765605926513672
1.1979798078536987 3.280559539794922 3.6962051391601562 3.116199493408203 3.4992313385009766 3.364490509033203 2.9987869262695312 3.6244354248046875 3.266468048095703 3.3663015365600586 3.6760988235473633 3.3125743865966797 3.328645706176758 3.3584117889404297 3.824443817138672 2.782045364379883
1.2020201683044434 3.3063793182373047 3.7095327377319336 3.1322708129882812 3.5304412841796875 3.3870248794555664 3.0147342681884766 3.6497974395751953 3.294322967529297 3.390115737915039 3.7080860137939453 3.335200309753418 3.351811408996582 3.385687828063965 3.8538780212402344 2.7986927032470703
1.2060606479644775 3.3322830200195312 3.7235031127929688 3.1486711502075195 3.561758041381836 3.40969181060791 3.030867576599121 3.6753530502319336 3.322279930114746 3.4139556884765625 3.7399559020996094 3.35781192779541 3.3748855590820312 3.412869453430176 3.8832006454467773 2.8155670166015625
1.2101010084152222 3.3582763671875 3.738142967224121 3.165426254272461 3.5931806564331055 3.432516098022461 3.0472068786621094 3.701117515563965 3.3503942489624023 3.4378786087036133 3.7717361450195312 3.3804473876953125 3.3979148864746094 3.439936637878418 3.912480354309082 2.8326797485351562
1.2141413688659668 3.3843460083007812 3.7534427642822266 3.1825294494628906 3.6247129440307617 3.4554929733276367 3.0637617111206055 3.727084159851074 3.3786678314208984 3.4618778228759766 3.8034286499023438 3.4031476974487305 3.4209365844726562 3.466907501220703 3.941652297973633 2.8500423431396484
1.218181848526001 3.410480499267578 3.7694129943847656 3.1999855041503906 3.6563520431518555 3.478628158569336 3.080540657043457 3.7532644271850586 3.407114028930664 3.4859800338745117 3.8351049423217773 3.425872802734375 3.443902015686035 3.4938154220581055 3.9707813262939453 2.867654323577881
1.2222222089767456 3.436677932739258 3.7860240936279297 3.217780113220215 3.6880998611450195 3.5019149780273438 3.097543716430664 3.7796287536621094 3.435728073120117 3.510165214538574 3.866696357727051 3.4486618041992188 3.466853141784668 3.52066707611084 3.9998464584350586 2.8855161666870117
1.2262625694274902 3.462925910949707 3.80328369140625 3.2359180450439453 3.7199583053588867 3.525358200073242 3.1147775650024414 3.8061904907226562 3.4645156860351562 3.534454345703125 3.8982534408569336 3.47153377532959 3.4898061752319336 3.547527313232422 4.028875350952148 2.9036245346069336
1.2303030490875244 3.4892215728759766 3.821146011352539 3.2543745040893555 3.7519044876098633 3.5489273071289062 3.1322240829467773 3.8329124450683594 3.49346923828125 3.558823585510254 3.9297780990600586 3.494483470916748 3.5127553939819336 3.5743331909179688 4.057858467102051 2.9219675064086914
1.234343409538269 3.515549659729004 3.839596748352051 3.2731332778930664 3.783942222595215 3.572625160217285 3.149881362915039 3.859790802001953 3.522584915161133 3.5832719802856445 3.9612674713134766 3.5175108909606934 3.535707473754883 3.601123809814453 4.086794853210449 2.940539836883545
1.2383837699890137 3.5419092178344727 3.858583450317383 3.2921676635742188 3.8160314559936523 3.5964183807373047 3.167729377746582 3.8867921829223633 3.5518531799316406 3.607771873474121 3.9927244186401367 3.5406103134155273 3.5586462020874023 3.6279029846191406 4.115666389465332 2.959317207336426
1.2424242496490479 3.568282127380371 3.878091812133789 3.31146240234375 3.848173141479492 3.620293617248535 3.1857595443725586 3.913900375366211 3.58126163482666 3.6323280334472656 4.024145126342773 3.5637826919555664 3.5815792083740234 3.6546812057495117 4.144475936889648 2.978288173675537
1.2464646100997925 3.5946836471557617 3.8980674743652344 3.3309850692749023 3.8803558349609375 3.644237518310547 3.2039499282836914 3.941089630126953 3.6108007431030273 3.6569080352783203 4.055521011352539 3.5870161056518555 3.604485511779785 3.681455612182617 4.1732025146484375 2.9974288940429688
1.250504970550537 3.621090888977051 3.918478012084961 3.3507089614868164 3.9125499725341797 3.668224334716797 3.222283363342285 3.9683303833007812 3.640458106994629 3.681502342224121 4.086848258972168 3.610294818878174 3.627359390258789 3.7082252502441406 4.201836585998535 3.016730308532715
1.2545454502105713 3.647507667541504 3.9392757415771484 3.370612144470215 3.944751739501953 3.692228317260742 3.240727424621582 3.9955949783325195 3.6702232360839844 3.7060842514038086 4.118121147155762 3.633606433868408 3.6501874923706055 3.734982490539551 4.2303571701049805 3.0361599922180176
1.258585810661316 3.6739377975463867 3.960416793823242 3.390657424926758 3.976931571960449 3.7162227630615234 3.2592782974243164 4.022856712341309 3.700075149536133 3.730635643005371 4.14931583404541 3.656947612762451 3.6729602813720703 3.7617197036743164 4.258747100830078 3.0557045936584473
1.2626261711120605 3.7003746032714844 3.981861114501953 3.4108190536499023 4.009078025817871 3.7401857376098633 3.2779016494750977 4.050090789794922 3.7300052642822266 3.7551393508911133 4.180436134338379 3.680291175842285 3.6956539154052734 3.7884387969970703 4.286993980407715 3.075333595275879
1.2666666507720947 3.7268238067626953 4.003566741943359 3.431072235107422 4.041166305541992 3.764097213745117 3.296572685241699 4.077278137207031 3.759995460510254 3.779568672180176 4.211462020874023 3.703620433807373 3.718258857727051 3.815122604370117 4.315075874328613 3.095031261444092
1.2707070112228394 3.7532835006713867 4.02548885345459 3.451380729675293 4.073178291320801 3.7879257202148438 3.315272331237793 4.104371070861816 3.790037155151367 3.803898811340332 4.242382049560547 3.726922035217285 3.7407569885253906 3.841768264770508 4.3429670333862305 3.1147713661193848
1.2747474908828735 3.7797555923461914 4.047582626342773 3.4717254638671875 4.105099678039551 3.811659812927246 3.3339786529541016 4.1313676834106445 3.820113182067871 3.828127861022949 4.2731828689575195 3.750182628631592 3.7631330490112305 3.8683557510375977 4.370652198791504 3.134538173675537
1.2787878513336182 3.8062515258789062 4.069815635681152 3.492074966430664 4.136922836303711 3.8352670669555664 3.3526744842529297 4.158226013183594 3.8502187728881836 3.8522119522094727 4.303851127624512 3.773379325866699 3.785367012023926 3.894886016845703 4.398120880126953 3.154304027557373
1.2828283309936523 3.832775115966797 4.0921430587768555 3.512399673461914 4.168611526489258 3.8587265014648438 3.371323585510254 4.184926986694336 3.8803272247314453 3.8761444091796875 4.334377288818359 3.7964987754821777 3.8074474334716797 3.921346664428711 4.425341606140137 3.1740517616271973
1.286868691444397 3.859328269958496 4.114528656005859 3.5326833724975586 4.200170516967773 3.8820247650146484 3.38991641998291 4.211457252502441 3.9104413986206055 3.8998990058898926 4.364748001098633 3.8195180892944336 3.829348564147949 3.9477176666259766 4.452298164367676 3.1937623023986816
1.2909090518951416 3.88592529296875 4.136932373046875 3.552898406982422 4.231570243835449 3.9051389694213867 3.40842342376709 4.237781524658203 3.9405317306518555 3.923462390899658 4.39494514465332 3.8424277305603027 3.851067543029785 3.9739885330200195 4.478972434997559 3.213411331176758
1.2949495315551758 3.912571907043457 4.159329414367676 3.5730133056640625 4.262809753417969 3.9280433654785156 3.426832675933838 4.26387882232666 3.9706058502197266 3.946807861328125 4.424959182739258 3.8652029037475586 3.8725738525390625 4.000153541564941 4.505342483520508 3.232987403869629
1.2989898920059204 3.939284324645996 4.181680679321289 3.593022346496582 4.2938737869262695 3.950723648071289 3.445125102996826 4.2897443771362305 4.000653266906738 3.9699325561523438 4.454775810241699 3.8878355026245117 3.8938608169555664 4.0262017250061035 4.531406402587891 3.252464771270752
1.303030252456665 3.966054916381836 4.203962326049805 3.6128950119018555 4.324737548828125 3.9731664657592773 3.46327543258667 4.315350532531738 4.030657768249512 3.9928064346313477 4.484384536743164 3.910310745239258 3.9149169921875 4.052106857299805 4.557126045227051 3.2718377113342285
1.3070707321166992 3.992917060852051 4.226147651672363 3.6326208114624023 4.3553972244262695 3.9953575134277344 3.481265068054199 4.3406829833984375 4.060603141784668 4.0154290199279785 4.513776779174805 3.932605743408203 3.935718536376953 4.077877044677734 4.582498550415039 3.291081428527832
1.3111110925674438 4.019862174987793 4.248196601867676 3.652167320251465 4.385848045349121 4.017269134521484 3.499091148376465 4.365723609924316 4.0905046463012695 4.037768840789795 4.542935371398926 3.954711437225342 3.95625638961792 4.103486061096191 4.607504844665527 3.310181140899658
1.3151514530181885 4.046909332275391 4.270097732543945 3.671537399291992 4.416088104248047 4.038906097412109 3.5167274475097656 4.39046573638916 4.120334625244141 4.059824466705322 4.571857452392578 3.976613998413086 3.9765162467956543 4.12893533706665 4.6321306228637695 3.3291358947753906
1.3191919326782227 4.074073791503906 4.2918243408203125 3.690704345703125 4.446084976196289 4.060248374938965 3.5341696739196777 4.414894104003906 4.150104999542236 4.081585884094238 4.600525856018066 3.9983062744140625 3.9964966773986816 4.15420389175415 4.65635871887207 3.347916603088379
1.3232322931289673 4.101353645324707 4.3133649826049805 3.7096662521362305 4.475852966308594 4.081284523010254 3.551398277282715 4.438991546630859 4.179803371429443 4.103031158447266 4.628940582275391 4.019769668579102 4.016172885894775 4.179291725158691 4.6801910400390625 3.366527557373047
1.327272653579712 4.128767967224121 4.334684371948242 3.728395462036133 4.505365371704102 4.101999282836914 3.5684003829956055 4.462759017944336 4.209426403045654 4.1241631507873535 4.65708065032959 4.04099702835083 4.035534858703613 4.204174041748047 4.703597068786621 3.3849411010742188
1.331313133239746 4.156333923339844 4.3557844161987305 3.746891975402832 4.534643173217773 4.122393608093262 3.585165500640869 4.486176490783691 4.23896598815918 4.144960880279541 4.68494987487793 4.061983585357666 4.054584503173828 4.228856563568115 4.726572036743164 3.403163433074951
1.3353534936904907 4.184055328369141 4.376635551452637 3.7651443481445312 4.563665390014648 4.142458915710449 3.601696014404297 4.509239196777344 4.268417835235596 4.165421962738037 4.712538719177246 4.082708358764648 4.073303699493408 4.25332498550415 4.749111175537109 3.421184539794922
1.3393938541412354 4.211946487426758 4.397225379943848 3.783144950866699 4.592421531677246 4.162175178527832 3.617969512939453 4.531947135925293 4.2978034019470215 4.185545444488525 4.739828109741211 4.103175640106201 4.091691970825195 4.2775726318359375 4.7711992263793945 3.4389848709106445
1.3434343338012695 4.240009307861328 4.417549133300781 3.800884246826172 4.620917320251465 4.181550979614258 3.6339831352233887 4.554286956787109 4.327093601226807 4.205316066741943 4.76683235168457 4.123374938964844 4.10973596572876 4.3015947341918945 4.792829513549805 3.4565672874450684
1.3474746942520142 4.26827335357666 4.437599182128906 3.8183584213256836 4.649145126342773 4.200572967529297 3.6497325897216797 4.576254844665527 4.356302738189697 4.224733352661133 4.7935285568237305 4.143290996551514 4.127424716949463 4.325371742248535 4.813995361328125 3.4739322662353516
1.3515150547027588 4.296727180480957 4.4573516845703125 3.8355612754821777 4.677103042602539 4.219239234924316 3.6651997566223145 4.597850799560547 4.385422706604004 4.243794918060303 4.819921493530273 4.162931442260742 4.1447649002075195 4.348916530609131 4.834691047668457 3.4910573959350586
1.355555534362793 4.3253889083862305 4.476810455322266 3.852479934692383 4.704803466796875 4.237546920776367 3.6803932189941406 4.61906623840332 4.414462089538574 4.262485504150391 4.846000671386719 4.182286262512207 4.161745548248291 4.372208595275879 4.85490608215332 3.507951259613037
1.3595958948135376 4.354277610778809 4.49595832824707 3.8691234588623047 4.732222557067871 4.255489349365234 3.695310592651367 4.639898300170898 4.443421363830566 4.280812740325928 4.87176513671875 4.201346397399902 4.1783599853515625 4.395251750946045 4.874632835388184 3.524599552154541
1.3636363744735718 4.383383750915527 4.514803886413574 3.885481357574463 4.759377479553223 4.273067474365234 3.7099428176879883 4.660360336303711 4.472299575805664 4.29877233505249 4.897210121154785 4.220121383666992 4.194611072540283 4.41803503036499 4.893877029418945 3.541017532348633
1.3676767349243164 4.4127302169799805 4.533330917358398 3.9015560150146484 4.786245346069336 4.290273666381836 3.724280834197998 4.680429458618164 4.501097202301025 4.316357135772705 4.922336578369141 4.238592624664307 4.210485935211182 4.44055700302124 4.912622451782227 3.557189464569092
1.3717172145843506 4.442312240600586 4.551532745361328 3.9173388481140137 4.8128461837768555 4.30711555480957 3.7383246421813965 4.7001142501831055 4.529805660247803 4.333573818206787 4.947129249572754 4.256766319274902 4.225989818572998 4.4628119468688965 4.930876731872559 3.573112964630127
1.3757575750350952 4.47214412689209 4.569415092468262 3.932835578918457 4.839183330535889 4.3235883712768555 3.752079963684082 4.719411849975586 4.558446884155273 4.350424766540527 4.971599578857422 4.274637699127197 4.241121292114258 4.484798431396484 4.948626518249512 3.5887842178344727
1.3797979354858398 4.502232551574707 4.586980819702148 3.948037624359131 4.865243911743164 4.339692115783691 3.7655386924743652 4.7383317947387695 4.587022304534912 4.3668904304504395 4.99574089050293 4.292207717895508 4.25587272644043 4.506514072418213 4.965873718261719 3.6042137145996094
1.383838415145874 4.5325927734375 4.604206085205078 3.962954044342041 4.891027450561523 4.355425834655762 3.7787041664123535 4.756868362426758 4.615519046783447 4.382987976074219 5.019554138183594 4.309480667114258 4.2702484130859375 4.527952194213867 4.982612609863281 3.6193928718566895
1.3878787755966187 4.563205718994141 4.6211090087890625 3.9775748252868652 4.9165358543396 4.370791435241699 3.7915749549865723 4.775017738342285 4.643950462341309 4.39871883392334 5.043034553527832 4.326446056365967 4.284243583679199 4.549114227294922 4.998851776123047 3.6343140602111816
1.3919191360473633 4.594089508056641 4.637685775756836 3.991914749145508 4.941783428192139 4.385784149169922 3.8041505813598633 4.792787551879883 4.67231559753418 4.414066314697266 5.066170692443848 4.343111515045166 4.297859191894531 4.569998741149902 5.0145721435546875 3.649001121520996
1.3959596157073975 4.625261306762695 4.653934478759766 4.005961894989014 4.9667534828186035 4.400413513183594 3.8164329528808594 4.810186386108398 4.700636386871338 4.429056167602539 5.088985443115234 4.3594794273376465 4.311100959777832 4.590605735778809 5.029791831970215 3.6634292602539062
1.399999976158142 4.6567063331604 4.669846534729004 4.019721508026123 4.991453647613525 4.414676666259766 3.8284106254577637 4.82719612121582 4.728882312774658 4.443676471710205 5.111455917358398 4.375540256500244 4.3239617347717285 4.610921859741211 5.044498443603516 3.6776161193847656


==> figure_code/DLP_8/extrapolation/1.333_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 1.1460723876953125 1.0296173095703125 1.11956787109375 1.14581298828125 1.220184326171875 1.2052154541015625 1.0060882568359375 1.427764892578125 1.052703857421875 1.0246429443359375 0.9200363159179688 1.0892181396484375 1.231781005859375 0.9873199462890625 1.2050018310546875
1.0080808401107788 2.1722412109375 1.956268310546875 2.1195526123046875 2.1761474609375 2.30712890625 2.2781219482421875 1.9056320190429688 2.7008514404296875 2.0067596435546875 1.9515609741210938 1.752960205078125 2.061981201171875 2.327606201171875 1.875396728515625 2.2818450927734375
1.0121212005615234 3.0060882568359375 2.7177276611328125 2.9275054931640625 3.02001953125 3.17840576171875 3.1376953125 2.6333694458007812 3.7230987548828125 2.8034210205078125 2.7207260131835938 2.4454421997070312 2.8453598022460938 3.2057342529296875 2.6035079956054688 3.1507415771484375
1.016161561012268 3.6237945556640625 3.2931137084960938 3.519683837890625 3.651336669921875 3.8045578002929688 3.7567596435546875 3.166839599609375 4.4589691162109375 3.4231338500976562 3.3096160888671875 2.9769973754882812 3.4113082885742188 3.8409805297851562 3.149444580078125 3.781036376953125
1.0202020406723022 4.047943115234375 3.701080322265625 3.91845703125 4.088134765625 4.207763671875 4.15985107421875 3.5245361328125 4.9329681396484375 3.883697509765625 3.732757568359375 3.3592071533203125 3.7760086059570312 4.26031494140625 3.5285720825195312 4.1907958984375
1.0242424011230469 4.3298797607421875 3.9850997924804688 4.174705505371094 4.377716064453125 4.4438629150390625 4.4040985107421875 3.7508392333984375 5.209419250488281 4.2259674072265625 4.029243469238281 3.6248550415039062 3.9855575561523438 4.521354675292969 3.7811126708984375 4.4311676025390625
1.028282880783081 4.5297698974609375 4.1963653564453125 4.347663879394531 4.5784912109375 4.5811004638671875 4.557182312011719 3.8988265991210938 5.367713928222656 4.497650146484375 4.247978210449219 3.8154067993164062 4.0987396240234375 4.688560485839844 3.9569091796875 4.567169189453125
1.0323232412338257 4.698143005371094 4.377983093261719 4.4867401123046875 4.742164611816406 4.6792144775390625 4.676719665527344 4.014434814453125 5.477287292480469 4.738365173339844 4.432655334472656 3.9685935974121094 4.169757843017578 4.813499450683594 4.100410461425781 4.6581268310546875
1.0363636016845703 4.866615295410156 4.556781768798828 4.6224365234375 4.9031829833984375 4.777854919433594 4.7994842529296875 4.128032684326172 5.58355712890625 4.972297668457031 4.612949371337891 4.111278533935547 4.237613677978516 4.926445007324219 4.242031097412109 4.7456512451171875
1.0404040813446045 5.047142028808594 4.742515563964844 4.765876770019531 5.0764312744140625 4.894313812255859 4.940193176269531 4.252937316894531 5.7049407958984375 5.207603454589844 4.8022308349609375 4.257312774658203 4.322742462158203 5.0377044677734375 4.395977020263672 4.850105285644531
1.0444444417953491 5.2377471923828125 4.932826995849609 4.914936065673828 5.261890411376953 5.0291290283203125 5.097667694091797 4.389801025390625 5.8400115966796875 5.441371917724609 5.001148223876953 4.410163879394531 4.430355072021484 5.145214080810547 4.563774108886719 4.9747161865234375
1.0484848022460938 5.430023193359375 5.1198577880859375 5.061763763427734 5.451702117919922 5.174327850341797 5.263034820556641 4.5327301025390625 5.9777679443359375 5.6659393310546875 5.203495025634766 4.567333221435547 4.556488037109375 5.242958068847656 4.739971160888672 5.112796783447266
1.052525281906128 5.613605499267578 5.294189453125 5.197147369384766 5.634941101074219 5.318695068359375 5.424858093261719 4.673053741455078 6.104278564453125 5.872379302978516 5.400127410888672 4.72314453125 4.692176818847656 5.324859619140625 4.915840148925781 5.2527008056640625
1.0565656423568726 5.779991149902344 5.448299407958984 5.314178466796875 5.801952362060547 5.4525146484375 5.573490142822266 4.802959442138672 6.208442687988281 6.053779602050781 5.5828094482421875 4.871738433837891 4.827880859375 5.387699127197266 5.083091735839844 5.382942199707031
1.0606060028076172 5.923534393310547 5.577384948730469 5.408885955810547 5.945796966552734 5.5690765380859375 5.702289581298828 4.9167633056640625 6.283561706542969 6.205814361572266 5.745578765869141 5.008396148681641 4.955482482910156 5.430973052978516 5.235240936279297 5.494300842285156
1.0646464824676514 6.041820526123047 5.679710388183594 5.480442047119141 6.062931060791016 5.6652069091796875 5.808109283447266 5.011558532714844 6.3278045654296875 6.327064514160156 5.885372161865234 5.130241394042969 5.069461822509766 5.456630706787109 5.368427276611328 5.581092834472656
1.068686842918396 6.134937286376953 5.755931854248047 5.530124664306641 6.152568817138672 5.7405242919921875 5.8905181884765625 5.0868377685546875 6.34295654296875 6.418323516845703 6.0015716552734375 5.2361907958984375 5.166805267333984 5.467777252197266 5.481056213378906 5.640918731689453
1.0727273225784302 6.204669952392578 5.808300018310547 5.560535430908203 6.215961456298828 5.796535491943359 5.951011657714844 5.1438751220703125 6.333076477050781 6.4818878173828125 6.095314025878906 5.326499938964844 5.246635437011719 5.467857360839844 5.573356628417969 5.674110412597656
1.0767676830291748 6.253746032714844 5.8399658203125 5.574748992919922 6.2555694580078125 5.83575439453125 5.992118835449219 5.185016632080078 6.303234100341797 6.520866394042969 6.168720245361328 5.402385711669922 5.309543609619141 5.460010528564453 5.646785736083984 5.682899475097656
1.0808080434799194 6.2858734130859375 5.8549957275390625 5.576435089111328 6.275093078613281 5.861671447753906 6.017429351806641 5.213613510131836 6.259376525878906 6.539299011230469 6.224948883056641 5.465991973876953 5.357582092285156 5.4474029541015625 5.703998565673828 5.671360015869141
1.0848485231399536 6.304344177246094 5.857006072998047 5.56854248046875 6.277984619140625 5.877323150634766 6.030162811279297 5.2327117919921875 6.206409454345703 6.540767669677734 6.266845703125 5.519371032714844 5.3929901123046875 5.432132720947266 5.747615814208984 5.643695831298828
1.0888888835906982 6.312870025634766 5.849937438964844 5.554243087768555 6.268314361572266 5.886096954345703 6.033958435058594 5.245645523071289 6.149250030517578 6.529300689697266 6.2976837158203125 5.565029144287109 5.4186859130859375 5.416343688964844 5.780895233154297 5.604949951171875
1.0929292440414429 6.3142852783203125 5.836811065673828 5.53575325012207 6.2493438720703125 5.890522003173828 6.0316162109375 5.254907608032227 6.091251373291016 6.508026123046875 6.320037841796875 5.604896545410156 5.4371490478515625 5.401224136352539 5.806507110595703 5.559383392333984
1.096969723701477 6.3115692138671875 5.820684432983398 5.515390396118164 6.22454833984375 5.893192291259766 6.026065826416016 5.262903213500977 6.035530090332031 6.480247497558594 6.336652755737305 5.641078948974609 5.451038360595703 5.388097763061523 5.827308654785156 5.511360168457031
1.1010100841522217 6.306529998779297 5.803398132324219 5.494419097900391 6.196222305297852 5.895627975463867 6.019081115722656 5.270967483520508 5.983528137207031 6.448081970214844 6.34930419921875 5.674837112426758 5.462139129638672 5.377370834350586 5.845197677612305 5.463863372802734
1.1050504446029663 6.301143646240234 5.786867141723633 5.474348068237305 6.16685676574707 5.899465560913086 6.012609481811523 5.280387878417969 5.936679840087891 6.413871765136719 6.359991073608398 5.707553863525391 5.472320556640625 5.369768142700195 5.862178802490234 5.419776916503906
1.1090909242630005 6.296451568603516 5.772060394287109 5.455921173095703 6.137910842895508 5.905511856079102 6.007667541503906 5.291646957397461 5.895288467407227 6.379026412963867 6.369932174682617 5.739931106567383 5.482635498046875 5.3653717041015625 5.879421234130859 5.380748748779297
1.1131312847137451 6.29315185546875 5.759574890136719 5.439693450927734 6.110454559326172 5.914247512817383 6.004941940307617 5.304895401000977 5.859256744384766 6.344615936279297 6.380077362060547 5.772403717041016 5.493768692016602 5.36418342590332 5.897697448730469 5.347774505615234
1.1171717643737793 6.291662216186523 5.7497100830078125 5.4260406494140625 6.085214614868164 5.925909042358398 6.004827499389648 5.320062637329102 5.828271865844727 6.311483383178711 6.391178131103516 5.805200576782227 5.506109237670898 5.36610221862793 5.91749382019043 5.321315765380859
1.121212124824524 6.2921600341796875 5.742549896240234 5.415243148803711 6.062641143798828 5.940500259399414 6.007486343383789 5.336931228637695 5.8018646240234375 6.280269622802734 6.403779983520508 5.838380813598633 5.519779205322266 5.370996475219727 5.939001083374023 5.301380157470703
1.1252524852752686 6.294498443603516 5.737863540649414 5.407291412353516 6.0427703857421875 5.957733154296875 6.012729644775391 5.355085372924805 5.779356002807617 6.251260757446289 6.418094635009766 5.87175178527832 5.534574508666992 5.37855339050293 5.96209716796875 5.287483215332031
1.1292929649353027 6.298311233520508 5.735260009765625 5.402046203613281 6.025369644165039 5.977148056030273 6.020179748535156 5.374027252197266 5.75999641418457 6.224517822265625 6.434141159057617 5.904994964599609 5.550083160400391 5.3884124755859375 5.9864044189453125 5.278877258300781
1.1333333253860474 6.303375244140625 5.734477996826172 5.399454116821289 6.010339736938477 5.998371124267578 6.029546737670898 5.393438339233398 5.7433013916015625 6.200265884399414 6.451988220214844 5.937894821166992 5.565977096557617 5.400362014770508 6.01165771484375 5.274847030639648
1.137373685836792 6.309225082397461 5.735065460205078 5.399240493774414 5.99726676940918 6.020822525024414 6.040317535400391 5.412883758544922 5.728672027587891 6.178401947021484 6.471429824829102 5.970071792602539 5.581731796264648 5.414045333862305 6.037349700927734 5.27446174621582
1.1414141654968262 6.315578460693359 5.7367706298828125 5.401235580444336 5.985937118530273 6.044086456298828 6.052133560180664 5.432147979736328 5.715782165527344 6.158998489379883 6.492351531982422 6.001312255859375 5.59697151184082 5.429277420043945 6.063150405883789 5.276968002319336
1.1454545259475708 6.321920394897461 5.7391357421875 5.40501594543457 5.975839614868164 6.06755256652832 6.064409255981445 5.450883865356445 5.704143524169922 6.141790390014648 6.51435661315918 6.031225204467773 5.611150741577148 5.44569206237793 6.088508605957031 5.2814483642578125
1.1494948863983154 6.328062057495117 5.7420196533203125 5.410377502441406 5.966794967651367 6.0908966064453125 6.076864242553711 5.46903133392334 5.6936492919921875 6.126806259155273 6.537273406982422 6.059698104858398 5.624000549316406 5.463165283203125 6.1131744384765625 5.287334442138672
1.1535353660583496 6.333677291870117 5.745153427124023 5.4169464111328125 5.958457946777344 6.113683700561523 6.089084625244141 5.486451148986816 5.684076309204102 6.113838195800781 6.560737609863281 6.086507797241211 5.635161399841309 5.481435775756836 6.136783599853516 5.293970108032227
1.1575757265090942 6.338569641113281 5.748407363891602 5.424413681030273 5.950614929199219 6.135622024536133 6.100797653198242 5.503127098083496 5.675344467163086 6.102760314941406 6.584445953369141 6.111560821533203 5.644412994384766 5.500324249267578 6.159107208251953 5.300897598266602
1.1616160869598389 6.342609405517578 5.75169563293457 5.432486534118652 5.943092346191406 6.156492233276367 6.111776351928711 5.519082069396973 5.667428970336914 6.09343147277832 6.608119964599609 6.134799957275391 5.651613235473633 5.5196685791015625 6.179981231689453 5.307779312133789
1.165656566619873 6.345710754394531 5.754970550537109 5.440890312194824 5.935760498046875 6.176130294799805 6.12186336517334 5.5343828201293945 5.660329818725586 6.085714340209961 6.63148307800293 6.156229019165039 5.656679153442383 5.539310455322266 6.199304580688477 5.31434440612793
1.1696969270706177 6.347787857055664 5.758180618286133 5.449336051940918 5.928474426269531 6.194404602050781 6.130906105041504 5.549079895019531 5.654029846191406 6.079402923583984 6.654247283935547 6.175825119018555 5.659555435180664 5.559074401855469 6.216970443725586 5.320400238037109
1.1737374067306519 6.348894119262695 5.761388778686523 5.457651138305664 5.921237945556641 6.211322784423828 6.138903617858887 5.56331729888916 5.648618698120117 6.0744171142578125 6.676235198974609 6.193714141845703 5.6603288650512695 5.578861236572266 6.233030319213867 5.325895309448242
1.1777777671813965 6.349020004272461 5.764601707458496 5.465628623962402 5.913989067077637 6.226860046386719 6.145806312561035 5.577175140380859 5.64410400390625 6.0705718994140625 6.697227478027344 6.209943771362305 5.659054756164551 5.59852409362793 6.247480392456055 5.330774307250977
1.1818181276321411 6.348257064819336 5.767889976501465 5.473149299621582 5.9067487716674805 6.241098403930664 6.151666641235352 5.590792655944824 5.640542984008789 6.067768096923828 6.717093467712402 6.224645614624023 5.655882835388184 5.617975234985352 6.260419845581055 5.3350830078125
1.1858586072921753 6.346673965454102 5.771312713623047 5.480110168457031 5.899540901184082 6.254123687744141 6.1565446853637695 5.604273796081543 5.637971878051758 6.065874099731445 6.735708236694336 6.237939834594727 5.65097713470459 5.637126922607422 6.271938323974609 5.338888168334961
1.18989896774292 6.344356536865234 5.774930000305176 5.486452102661133 5.8924055099487305 6.26605224609375 6.160521507263184 5.617720603942871 5.636406898498535 6.064779281616211 6.7529802322387695 6.249948501586914 5.644515037536621 5.6558990478515625 6.282148361206055 5.34227180480957
1.193939447402954 6.3414154052734375 5.778820991516113 5.492164611816406 5.885400772094727 6.277030944824219 6.1637163162231445 5.631241798400879 5.635872840881348 6.064403533935547 6.768871307373047 6.260820388793945 5.636725425720215 5.674253463745117 6.291179656982422 5.345361709594727
1.1979798078536987 6.337923049926758 5.783026695251465 5.497235298156738 5.878564834594727 6.287189483642578 6.16622257232666 5.644900321960449 5.636343955993652 6.064635276794434 6.783329010009766 6.270647048950195 5.627793312072754 5.692131042480469 6.299150466918945 5.348264694213867
1.2020201683044434 6.334018707275391 5.787637710571289 5.501739501953125 5.872003555297852 6.296714782714844 6.168204307556152 5.658796310424805 5.637846946716309 6.065438270568848 6.796388626098633 6.2795867919921875 5.617977142333984 5.709546089172363 6.306224822998047 5.351123809814453
1.2060606479644775 6.329784393310547 5.79270076751709 5.505724906921387 5.865777969360352 6.305753707885742 6.169780731201172 5.672983169555664 5.640353202819824 6.066746711730957 6.808061599731445 6.287746429443359 5.607490539550781 5.726485252380371 6.312526702880859 5.354068756103516
1.2101010084152222 6.325353622436523 5.798291206359863 5.509310722351074 5.859987258911133 6.314495086669922 6.171120643615723 5.687539100646973 5.643864631652832 6.068551063537598 6.818421363830566 6.295263290405273 5.596590995788574 5.7429914474487305 6.31822395324707 5.357248306274414
1.2141413688659668 6.320775985717773 5.804424285888672 5.512564659118652 5.854668617248535 6.323051452636719 6.172316551208496 5.702474594116211 5.6483154296875 6.070779800415039 6.827496528625488 6.302190780639648 5.585451126098633 5.759073257446289 6.323399543762207 5.360744476318359
1.218181848526001 6.316174507141113 5.8111677169799805 5.515631675720215 5.849922180175781 6.331598281860352 6.173534393310547 5.717853546142578 5.6537065505981445 6.073451042175293 6.835397720336914 6.308653831481934 5.57431697845459 5.77479362487793 6.328205108642578 5.364690780639648
1.2222222089767456 6.311603546142578 5.818535804748535 5.51860237121582 5.845788955688477 6.340240478515625 6.174872398376465 5.733671188354492 5.659976005554199 6.07652473449707 6.842187881469727 6.314705848693848 5.563362121582031 5.790192604064941 6.332723617553711 5.369165420532227
1.2262625694274902 6.307187080383301 5.826590538024902 5.521635055541992 5.842364311218262 6.34913444519043 6.176484107971191 5.749983787536621 5.667122840881348 6.080042839050293 6.848000526428223 6.320446014404297 5.552801132202148 5.805356025695801 6.337100982666016 5.374279022216797
1.2303030490875244 6.302966117858887 5.83534049987793 5.524827003479004 5.839681625366211 6.358365058898926 6.178454399108887 5.766779899597168 5.675095558166504 6.083986282348633 6.852916717529297 6.325913429260254 5.542789459228516 5.82033634185791 6.341395378112793 5.380092620849609
1.234343409538269 6.2990312576293945 5.844815254211426 5.5283050537109375 5.837799072265625 6.368048667907715 6.180901527404785 5.784080505371094 5.683870315551758 6.088382720947266 6.857062339782715 6.331175804138184 5.5334930419921875 5.8352203369140625 6.345706939697266 5.386669158935547
1.2383837699890137 6.295417785644531 5.855016708374023 5.532155990600586 5.836728096008301 6.378229141235352 6.183886528015137 5.801865577697754 5.6934003829956055 6.0932207107543945 6.8605194091796875 6.336243629455566 5.525020599365234 5.850057601928711 6.350080490112305 5.39404296875
1.2424242496490479 6.292226791381836 5.8659820556640625 5.536502838134766 5.836539268493652 6.38901424407959 6.187531471252441 5.820155143737793 5.703691482543945 6.098552703857422 6.863429069519043 6.341189384460449 5.5175323486328125 5.864945411682129 6.3546037673950195 5.402276992797852
1.2464646100997925 6.289482116699219 5.877712249755859 5.541418075561523 5.837230682373047 6.4004316329956055 6.191889762878418 5.838932037353516 5.714696884155273 6.104377746582031 6.865886688232422 6.3460235595703125 5.511109352111816 5.879938125610352 6.359319686889648 5.411371231079102
1.250504970550537 6.287254333496094 5.890215873718262 5.546980857849121 5.838823318481445 6.412530899047852 6.197024345397949 5.858193397521973 5.726415634155273 6.110723495483398 6.868003845214844 6.350775718688965 5.505837917327881 5.895103454589844 6.364267349243164 5.421358108520508
1.2545454502105713 6.285564422607422 5.903486251831055 5.5532426834106445 5.841306686401367 6.425333023071289 6.202978134155273 5.877903461456299 5.738814353942871 6.117592811584473 6.869860649108887 6.3554534912109375 5.5017805099487305 5.910492897033691 6.369467735290527 5.43222713470459
1.258585810661316 6.2844696044921875 5.917532920837402 5.560253143310547 5.844696044921875 6.438857078552246 6.209808349609375 5.898062705993652 5.751890182495117 6.1250104904174805 6.871567726135254 6.36008358001709 5.498995304107666 5.9261627197265625 6.374955177307129 5.443984031677246
1.2626261711120605 6.284008979797363 5.93235969543457 5.568051338195801 5.8489789962768555 6.453117370605469 6.217551231384277 5.918650150299072 5.765646934509277 6.132986068725586 6.873218536376953 6.364673614501953 5.49751615524292 5.942161560058594 6.380748748779297 5.456616401672363
1.2666666507720947 6.284187316894531 5.947940826416016 5.5766448974609375 5.854125022888184 6.468099594116211 6.226214408874512 5.939631938934326 5.780057907104492 6.141523361206055 6.874875068664551 6.369223594665527 5.497344017028809 5.958513259887695 6.386837959289551 5.470101356506348
1.2707070112228394 6.285041809082031 5.964278221130371 5.5860443115234375 5.86012077331543 6.483789443969727 6.2358269691467285 5.960989475250244 5.795125961303711 6.150627136230469 6.87662410736084 6.373746871948242 5.4984941482543945 5.975245475769043 6.393232345581055 5.484410285949707
1.2747474908828735 6.286600112915039 5.981363296508789 5.596253395080566 5.866945266723633 6.500185012817383 6.246408462524414 5.982698440551758 5.810855865478516 6.16030216217041 6.878535270690918 6.378256797790527 5.5009565353393555 5.992395401000977 6.399937629699707 5.499529838562012
1.2787878513336182 6.2888689041137695 5.999176979064941 5.607250213623047 5.874558448791504 6.517253875732422 6.257951736450195 6.004723072052002 5.827243804931641 6.170544624328613 6.880666732788086 6.382749557495117 5.504697799682617 6.009961128234863 6.406935691833496 5.515416145324707
1.2828283309936523 6.291849136352539 6.017698287963867 5.619010925292969 5.882920265197754 6.534960746765137 6.270455837249756 6.027029037475586 5.844282150268555 6.181338310241699 6.883069038391113 6.3872270584106445 5.509675025939941 6.027947425842285 6.414207458496094 5.532029151916504
1.286868691444397 6.2955522537231445 6.0369110107421875 5.631499290466309 5.891997337341309 6.553276062011719 6.2839155197143555 6.049585819244385 5.861971855163574 6.192678451538086 6.885790824890137 6.391697883605957 5.515848159790039 6.046357154846191 6.421740531921387 5.5493316650390625
1.2909090518951416 6.299970626831055 6.056784629821777 5.644675254821777 5.901741981506348 6.572161674499512 6.298308849334717 6.072355270385742 5.880312919616699 6.204543113708496 6.888863563537598 6.396161079406738 5.523158073425293 6.06517219543457 6.429505348205566 5.567281723022461
1.2949495315551758 6.305092811584473 6.077286720275879 5.658489227294922 5.912103652954102 6.591567039489746 6.313615798950195 6.095290184020996 5.899291038513184 6.216909408569336 6.892316818237305 6.40061092376709 5.531525611877441 6.084377288818359 6.437475204467773 5.585827827453613
1.2989898920059204 6.310925483703613 6.09840202331543 5.672893524169922 5.923053741455078 6.611464500427246 6.329827785491943 6.11836576461792 5.918915748596191 6.229763031005859 6.896186828613281 6.405074119567871 5.540894031524658 6.103961944580078 6.445635795593262 5.604940414428711
1.303030252456665 6.317437171936035 6.120083808898926 5.68781852722168 5.934530735015869 6.631802558898926 6.346897602081299 6.1415300369262695 5.9391679763793945 6.243068695068359 6.900477409362793 6.40953254699707 5.551168441772461 6.123883247375488 6.45394229888916 5.624560356140137
1.3070707321166992 6.324613571166992 6.142301559448242 5.703208923339844 5.946485996246338 6.652536392211914 6.364797592163086 6.164741039276123 5.960040092468262 6.256796836853027 6.905204772949219 6.413997650146484 5.5622711181640625 6.144121170043945 6.46236515045166 5.644649505615234
1.3111110925674438 6.332432746887207 6.16501522064209 5.719000816345215 5.958876132965088 6.673617362976074 6.383494853973389 6.187954425811768 5.981515884399414 6.270912170410156 6.910372734069824 6.418471336364746 5.574105739593506 6.164632797241211 6.470873832702637 5.665155410766602
1.3151514530181885 6.340872764587402 6.188185691833496 5.735121250152588 5.97165584564209 6.695005416870117 6.402947425842285 6.211127281188965 6.003579139709473 6.28538703918457 6.915984153747559 6.42296028137207 5.586584568023682 6.1853837966918945 6.479439735412598 5.686038970947266
1.3191919326782227 6.3498992919921875 6.211764335632324 5.751502513885498 5.984769344329834 6.716650009155273 6.4231085777282715 6.234210014343262 6.026210784912109 6.300172805786133 6.92202091217041 6.427457809448242 5.599612712860107 6.206325531005859 6.488018035888672 5.7072553634643555
1.3232322931289673 6.359484672546387 6.2357072830200195 5.76807975769043 5.998175144195557 6.738509178161621 6.443936824798584 6.257158279418945 6.049380302429199 6.315237045288086 6.9284844398498535 6.431980133056641 5.613093852996826 6.227422714233398 6.496580123901367 5.728759765625
1.327272653579712 6.369598388671875 6.2599639892578125 5.784774303436279 6.0118279457092285 6.7605390548706055 6.465376853942871 6.279921054840088 6.073061943054199 6.330535888671875 6.935349941253662 6.436522483825684 5.626932144165039 6.248620986938477 6.50508975982666 5.750506401062012
1.331313133239746 6.3802032470703125 6.284490585327148 5.801519393920898 6.0256805419921875 6.782700538635254 6.487389087677002 6.302456378936768 6.097224235534668 6.346026420593262 6.9426045417785645 6.441089630126953 5.641040802001953 6.269879341125488 6.51351261138916 5.772461891174316
1.3353534936904907 6.391274452209473 6.30922794342041 5.818251132965088 6.0396952629089355 6.804952621459961 6.509907245635986 6.324711799621582 6.121829032897949 6.361668586730957 6.950221538543701 6.445688247680664 5.6553263664245605 6.291146278381348 6.521821022033691 5.794585227966309
1.3393938541412354 6.402767181396484 6.334122657775879 5.834890365600586 6.053824424743652 6.8272504806518555 6.532883644104004 6.346637725830078 6.1468353271484375 6.377412796020508 6.95817232131958 6.450314521789551 5.669694900512695 6.312371253967285 6.529980659484863 5.816839218139648
1.3434343338012695 6.414650917053223 6.359126567840576 5.85137939453125 6.068033695220947 6.849566459655762 6.556262969970703 6.368195533752441 6.1722002029418945 6.393222808837891 6.966431617736816 6.454977989196777 5.68406867980957 6.3335065841674805 6.5379533767700195 5.83918571472168
1.3474746942520142 6.426880836486816 6.384171485900879 5.867645740509033 6.082277297973633 6.871859550476074 6.579977989196777 6.389326572418213 6.197870254516602 6.4090423583984375 6.9749531745910645 6.459667205810547 5.698358535766602 6.354501724243164 6.545709609985352 5.861591339111328
1.3515150547027588 6.439434051513672 6.409209251403809 5.88362979888916 6.096524715423584 6.894099235534668 6.6039814949035645 6.409995079040527 6.223793983459473 6.424839973449707 6.983720779418945 6.464398384094238 5.712490081787109 6.375309944152832 6.553232192993164 5.884025573730469
1.355555534362793 6.452267646789551 6.434177398681641 5.899263858795166 6.110737323760986 6.9162492752075195 6.628203392028809 6.430150508880615 6.249919891357422 6.440563201904297 6.992684841156006 6.469161033630371 5.726386070251465 6.3958740234375 6.560483932495117 5.906459808349609
1.3595958948135376 6.465344429016113 6.459012985229492 5.91449499130249 6.12488317489624 6.938284873962402 6.652584552764893 6.449746608734131 6.27618408203125 6.456164360046387 7.001807689666748 6.473957061767578 5.739980220794678 6.4161529541015625 6.567437171936035 5.92885684967041
1.3636363744735718 6.4786481857299805 6.48366641998291 5.929265022277832 6.138942241668701 6.960186004638672 6.677073001861572 6.46875 6.302529335021973 6.471617698669434 7.011061668395996 6.478794097900391 5.75321626663208 6.436103820800781 6.57408332824707 5.951200485229492
1.3676767349243164 6.492122650146484 6.508066177368164 5.943508148193359 6.152867317199707 6.981906890869141 6.701588153839111 6.487104415893555 6.328880310058594 6.486860275268555 7.020387649536133 6.4836530685424805 5.766021728515625 6.455665588378906 6.580382347106934 5.973458290100098
1.3717172145843506 6.5057373046875 6.53215217590332 5.957179546356201 6.166629314422607 7.003432273864746 6.72607421875 6.504774570465088 6.355171203613281 6.501852035522461 7.029749393463135 6.488534927368164 5.778343677520752 6.474798202514648 6.586313247680664 5.995604515075684
1.3757575750350952 6.519473075866699 6.555872440338135 5.970231056213379 6.180215358734131 7.024744987487793 6.7504730224609375 6.521724700927734 6.3813347816467285 6.5165605545043945 7.03911018371582 6.493442535400391 5.7901411056518555 6.493457794189453 6.591864585876465 6.017620086669922
1.3797979354858398 6.533295631408691 6.579160213470459 5.982604503631592 6.193592548370361 7.045818328857422 6.774718761444092 6.537915229797363 6.407294273376465 6.530940055847168 7.048422813415527 6.498366832733154 5.801365375518799 6.511599540710449 6.597019195556641 6.039488792419434
1.383838415145874 6.547168731689453 6.601954936981201 5.99426794052124 6.206738471984863 7.066632270812988 6.798745632171631 6.5533061027526855 6.432975769042969 6.544950485229492 7.057641983032227 6.503299713134766 5.811977863311768 6.529179573059082 6.6017560958862305 6.061183929443359
1.3878787755966187 6.561073303222656 6.624200820922852 6.005166530609131 6.219632625579834 7.087165832519531 6.822489261627197 6.567872524261475 6.4583001136779785 6.558556079864502 7.066731929779053 6.508235931396484 5.8219475746154785 6.54615592956543 6.606067657470703 6.082694053649902
1.3919191360473633 6.57497501373291 6.645836353302002 6.015264987945557 6.23225212097168 7.10740852355957 6.845890522003174 6.581569194793701 6.4831862449646 6.57171630859375 7.0756425857543945 6.51316499710083 5.831243515014648 6.562482833862305 6.6099348068237305 6.1039934158325195
1.3959596157073975 6.588854789733887 6.666801929473877 6.024529457092285 6.244579315185547 7.127338409423828 6.8688883781433105 6.594374656677246 6.507559299468994 6.5843987464904785 7.084338188171387 6.518083572387695 5.839838027954102 6.578129768371582 6.613349914550781 6.125078201293945
1.399999976158142 6.6026740074157715 6.687041282653809 6.032915115356445 6.256589412689209 7.146941184997559 6.891413688659668 6.606255531311035 6.531329154968262 6.596555233001709 7.092769145965576 6.522971153259277 5.847713470458984 6.593045234680176 6.616297245025635 6.145923614501953


==> figure_code/DLP_8/interpolation/0.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.0355682373046875 0.036403656005859375 0.043852806091308594 0.03937959671020508 0.043256282806396484 0.036626338958740234 0.040369510650634766 0.04137134552001953 0.03509187698364258 0.036740779876708984 0.03669118881225586 0.044506072998046875 0.03817176818847656 0.04095792770385742 0.04276561737060547
1.0080808401107788 0.07017183303833008 0.07182455062866211 0.08636951446533203 0.07762527465820312 0.08527183532714844 0.07230710983276367 0.07963752746582031 0.08163785934448242 0.06930255889892578 0.07252883911132812 0.0723581314086914 0.08764934539794922 0.07530593872070312 0.08079719543457031 0.08429574966430664
1.0121212005615234 0.10336828231811523 0.10580873489379883 0.12685155868530273 0.11418581008911133 0.1254281997680664 0.1066288948059082 0.11727523803710938 0.12027168273925781 0.10223197937011719 0.10692882537841797 0.1065220832824707 0.1287064552307129 0.11091279983520508 0.11897993087768555 0.12396478652954102
1.016161561012268 0.13479089736938477 0.13797521591186523 0.16470623016357422 0.14859724044799805 0.1631917953491211 0.13924551010131836 0.15283441543579102 0.15680837631225586 0.13354730606079102 0.1395707130432129 0.13878154754638672 0.16707468032836914 0.14457941055297852 0.15504884719848633 0.16124200820922852
1.0202020406723022 0.16416406631469727 0.16803598403930664 0.19947481155395508 0.18050527572631836 0.19814157485961914 0.16988611221313477 0.18596887588500977 0.19086885452270508 0.1629934310913086 0.1701641082763672 0.1688385009765625 0.20229530334472656 0.17598581314086914 0.18864870071411133 0.19571685791015625
1.0242424011230469 0.19130420684814453 0.19578886032104492 0.2308349609375 0.20966434478759766 0.22997093200683594 0.1983633041381836 0.2164297103881836 0.22215890884399414 0.19039344787597656 0.1985001564025879 0.19649600982666016 0.23405790328979492 0.2049093246459961 0.2195277214050293 0.2270975112915039
1.028282880783081 0.2161388397216797 0.22115039825439453 0.25863170623779297 0.2359623908996582 0.2585158348083496 0.22458505630493164 0.2440967559814453 0.25049734115600586 0.21567010879516602 0.22446918487548828 0.22167634963989258 0.26222848892211914 0.23123788833618164 0.2475576400756836 0.25524234771728516
1.0323232412338257 0.2386932373046875 0.24413585662841797 0.2828712463378906 0.2594118118286133 0.28375244140625 0.24854707717895508 0.26896190643310547 0.2758159637451172 0.2388324737548828 0.24805927276611328 0.24441194534301758 0.2868356704711914 0.2549729347229004 0.27272844314575195 0.28014659881591797
1.0363636016845703 0.25909876823425293 0.26487207412719727 0.3037252426147461 0.2801527976989746 0.3058047294616699 0.2703390121459961 0.2911391258239746 0.2981729507446289 0.2599790096282959 0.269359827041626 0.2648439407348633 0.3080720901489258 0.27622270584106445 0.2951483726501465 0.30195188522338867
1.0404040813446045 0.27754998207092285 0.2835545539855957 0.32148027420043945 0.29841184616088867 0.32489728927612305 0.29010772705078125 0.3108248710632324 0.3177218437194824 0.2792665958404541 0.288529634475708 0.28318262100219727 0.3262310028076172 0.29517269134521484 0.31500720977783203 0.3208961486816406
1.0444444417953491 0.29429149627685547 0.30043745040893555 0.3365163803100586 0.3144829273223877 0.34135007858276367 0.30805206298828125 0.328277587890625 0.3346998691558838 0.29689598083496094 0.3057851791381836 0.29969191551208496 0.34169673919677734 0.31206512451171875 0.33255982398986816 0.3372964859008789
1.0484848022460938 0.30962586402893066 0.31583690643310547 0.3493194580078125 0.3287360668182373 0.3555772304534912 0.32442545890808105 0.34383535385131836 0.34945225715637207 0.313122034072876 0.3214108943939209 0.3146963119506836 0.35494303703308105 0.32721590995788574 0.3481416702270508 0.3515636920928955
1.052525281906128 0.32385873794555664 0.330075740814209 0.3604001998901367 0.3415567874908447 0.3680236339569092 0.3394944667816162 0.357846736907959 0.36236071586608887 0.3282043933868408 0.3357045650482178 0.3285202980041504 0.3664541244506836 0.34095168113708496 0.36210083961486816 0.36412954330444336
1.0565656423568726 0.33729076385498047 0.3434739112854004 0.37027406692504883 0.3533306121826172 0.3791472911834717 0.3535277843475342 0.3706684112548828 0.3738412857055664 0.3424043655395508 0.34897351264953613 0.34148669242858887 0.37671661376953125 0.3536059856414795 0.3747994899749756 0.37543225288391113
1.0606060028076172 0.35019826889038086 0.3563258647918701 0.3794221878051758 0.36441707611083984 0.38937878608703613 0.3667764663696289 0.3826305866241455 0.38430094718933105 0.3559606075286865 0.36150240898132324 0.3538854122161865 0.38617372512817383 0.3654916286468506 0.38657402992248535 0.3858823776245117
1.0646464824676514 0.3628261089324951 0.36889123916625977 0.38828611373901367 0.3751392364501953 0.39911913871765137 0.37947607040405273 0.39403629302978516 0.3941352367401123 0.3690924644470215 0.37355494499206543 0.36597776412963867 0.39522790908813477 0.3768937587738037 0.39774036407470703 0.395859956741333
1.068686842918396 0.37537384033203125 0.3813817501068115 0.3972353935241699 0.3857724666595459 0.408707857131958 0.39182519912719727 0.40514397621154785 0.4037001132965088 0.3819847106933594 0.3853566646575928 0.3779759407043457 0.4042196273803711 0.3880610466003418 0.4085721969604492 0.4056875705718994
1.0727273225784302 0.38799357414245605 0.39395737648010254 0.4065570831298828 0.3965294361114502 0.4184141159057617 0.40398716926574707 0.4161539077758789 0.41329097747802734 0.3947787284851074 0.3970820903778076 0.3900418281555176 0.4134070873260498 0.3991889953613281 0.41929149627685547 0.4156219959259033
1.0767676830291748 0.400784969329834 0.4067203998565674 0.41645193099975586 0.4075593948364258 0.42842912673950195 0.4160792827606201 0.427213191986084 0.42313647270202637 0.4075758457183838 0.4088573455810547 0.4022858142852783 0.4229702949523926 0.4104189872741699 0.43006014823913574 0.4258451461791992
1.0808080434799194 0.4138178825378418 0.4197368621826172 0.4270594120025635 0.41896772384643555 0.4388892650604248 0.4281959533691406 0.4384293556213379 0.43341517448425293 0.4204537868499756 0.4207763671875 0.4147796630859375 0.4330441951751709 0.421860933303833 0.4410085678100586 0.4364945888519287
1.0848485231399536 0.4271066188812256 0.43301987648010254 0.43842434883117676 0.43079352378845215 0.4498469829559326 0.4403834342956543 0.4498467445373535 0.44422054290771484 0.4334402084350586 0.432875394821167 0.42754602432250977 0.44367122650146484 0.4335627555847168 0.4521956443786621 0.44762229919433594
1.0888888835906982 0.4406466484069824 0.44655609130859375 0.4505481719970703 0.44304418563842773 0.4613173007965088 0.45267176628112793 0.46149206161499023 0.4556095600128174 0.4465498924255371 0.4451737403869629 0.44058704376220703 0.4548635482788086 0.44554948806762695 0.46366071701049805 0.45925402641296387
1.0929292440414429 0.45440220832824707 0.46030259132385254 0.46337175369262695 0.4556887149810791 0.47325754165649414 0.4650564193725586 0.4733450412750244 0.467571496963501 0.45976805686950684 0.45765113830566406 0.453869104385376 0.4665827751159668 0.4578080177307129 0.4753906726837158 0.47135329246520996
1.096969723701477 0.4683256149291992 0.47420787811279297 0.4768099784851074 0.468677282333374 0.485607385635376 0.47753024101257324 0.485379695892334 0.4800708293914795 0.47307348251342773 0.47028183937072754 0.4673495292663574 0.47876930236816406 0.47031569480895996 0.4873647689819336 0.4838728904724121
1.1010100841522217 0.48235440254211426 0.48819923400878906 0.49074292182922363 0.4819343090057373 0.49827051162719727 0.49005818367004395 0.4975419044494629 0.4930300712585449 0.48642516136169434 0.4830167293548584 0.48096728324890137 0.49132728576660156 0.4830164909362793 0.4995267391204834 0.4967231750488281
1.1050504446029663 0.4964280128479004 0.5022122859954834 0.5050506591796875 0.495389461517334 0.5111534595489502 0.502615213394165 0.5097906589508057 0.5063619613647461 0.4997880458831787 0.49581408500671387 0.49466872215270996 0.5041780471801758 0.4958665370941162 0.5118284225463867 0.5098230838775635
1.1090909242630005 0.5104827880859375 0.5161793231964111 0.5195965766906738 0.5089600086212158 0.5241494178771973 0.515167236328125 0.5220677852630615 0.5199630260467529 0.5131213665008545 0.5086219310760498 0.5083937644958496 0.5172157287597656 0.5088069438934326 0.5242021083831787 0.5230741500854492
1.1131312847137451 0.5244557857513428 0.5300388336181641 0.5342514514923096 0.5225722789764404 0.5371608734130859 0.5276761054992676 0.5343244075775146 0.5337245464324951 0.5263848304748535 0.5213942527770996 0.5220863819122314 0.5303499698638916 0.521782398223877 0.5365843772888184 0.5363833904266357
1.1171717643737793 0.5382983684539795 0.5437383651733398 0.548896312713623 0.5361578464508057 0.5500986576080322 0.5401172637939453 0.546518087387085 0.5475459098815918 0.5395464897155762 0.5340955257415771 0.5356974601745605 0.543494462966919 0.534743070602417 0.5489208698272705 0.5496656894683838
1.121212124824524 0.5519654750823975 0.5572352409362793 0.563420295715332 0.5496549606323242 0.5628840923309326 0.552464485168457 0.55861496925354 0.561328649520874 0.5525801181793213 0.5466935634613037 0.5491900444030762 0.5565729141235352 0.5476491451263428 0.5611574649810791 0.5628402233123779
1.1252524852752686 0.5654184818267822 0.5704984664916992 0.5777277946472168 0.5630159378051758 0.5754532814025879 0.5646986961364746 0.5705862045288086 0.5749869346618652 0.5654661655426025 0.5591630935668945 0.5625269412994385 0.569523811340332 0.560460090637207 0.5732488632202148 0.5758445262908936
1.1292929649353027 0.5786356925964355 0.5835046768188477 0.591740608215332 0.5761959552764893 0.5877542495727539 0.5768091678619385 0.5824143886566162 0.5884442329406738 0.5781865119934082 0.5714907646179199 0.575690507888794 0.5822961330413818 0.5731489658355713 0.5851633548736572 0.5886139869689941
1.1333333253860474 0.5915968418121338 0.5962440967559814 0.605396032333374 0.5891737937927246 0.5997524261474609 0.5887837409973145 0.5940914154052734 0.6016397476196289 0.590735673904419 0.5836694240570068 0.5886662006378174 0.5948455333709717 0.5856978893280029 0.596874475479126 0.6011147499084473
1.137373685836792 0.6042962074279785 0.608710527420044 0.6186470985412598 0.6019241809844971 0.6114280223846436 0.6006271839141846 0.6056115627288818 0.6145248413085938 0.6031124591827393 0.5956988334655762 0.6014411449432373 0.6071534156799316 0.5980911254882812 0.6083669662475586 0.6133139133453369
1.1414141654968262 0.616732120513916 0.6209170818328857 0.6314635276794434 0.614443302154541 0.6227777004241943 0.612337589263916 0.6169819831848145 0.6270709037780762 0.6153202056884766 0.6075882911682129 0.6140244007110596 0.619204044342041 0.6103291511535645 0.6196329593658447 0.6251950263977051
1.1454545259475708 0.6289112567901611 0.6328701972961426 0.643822193145752 0.6267263889312744 0.6337952613830566 0.623924732208252 0.6282088756561279 0.6392498016357422 0.6273648738861084 0.6193435192108154 0.6264164447784424 0.6309812068939209 0.6224038600921631 0.6306734085083008 0.6367416381835938
1.1494948863983154 0.6408500671386719 0.644594669342041 0.6557300090789795 0.6387791633605957 0.6445045471191406 0.6353988647460938 0.6393094062805176 0.651059627532959 0.6392626762390137 0.6309869289398193 0.6386301517486572 0.6424992084503174 0.6343259811401367 0.6414923667907715 0.6479623317718506
1.1535353660583496 0.6525638103485107 0.6561107635498047 0.667189359664917 0.6506180763244629 0.6549277305603027 0.6467747688293457 0.6503002643585205 0.6624999046325684 0.6510274410247803 0.6425328254699707 0.6506829261779785 0.653764009475708 0.6461048126220703 0.652108907699585 0.6588618755340576
1.1575757265090942 0.6640737056732178 0.6674494743347168 0.6782181262969971 0.6622555255889893 0.6650879383087158 0.658062219619751 0.6612005233764648 0.6735818386077881 0.6626701354980469 0.6540062427520752 0.6625924110412598 0.6647920608520508 0.657752275466919 0.6625337600708008 0.6694581508636475
1.1616160869598389 0.6754093170166016 0.6786413192749023 0.6888501644134521 0.6737186908721924 0.6750266551971436 0.6692824363708496 0.6720321178436279 0.6843323707580566 0.6742181777954102 0.6654272079467773 0.6743791103363037 0.6756045818328857 0.6692812442779541 0.6727936267852783 0.6797738075256348
1.165656566619873 0.6866002082824707 0.6897170543670654 0.6991150379180908 0.6850254535675049 0.684783935546875 0.6804533004760742 0.6828181743621826 0.6947736740112305 0.6856865882873535 0.6768224239349365 0.686068058013916 0.6862277984619141 0.6807136535644531 0.6829116344451904 0.689842700958252
1.1696969270706177 0.6976726055145264 0.7007136344909668 0.7090604305267334 0.6962082386016846 0.6944005489349365 0.6915891170501709 0.6935818195343018 0.7049422264099121 0.6970970630645752 0.6882114410400391 0.6976828575134277 0.6966886520385742 0.6920654773712158 0.6929161548614502 0.699683666229248
1.1737374067306519 0.7086634635925293 0.7116668224334717 0.7187314033508301 0.707291841506958 0.7039237022399902 0.7027137279510498 0.7043459415435791 0.7148795127868652 0.7084681987762451 0.6996250152587891 0.7092480659484863 0.7070188522338867 0.7033579349517822 0.7028298377990723 0.7093405723571777
1.1777777671813965 0.7195985317230225 0.7226014137268066 0.7281777858734131 0.7183074951171875 0.7133979797363281 0.7138369083404541 0.7151319980621338 0.7246232032775879 0.719820499420166 0.7110793590545654 0.7207856178283691 0.7172560691833496 0.7146086692810059 0.7126922607421875 0.7188498973846436
1.1818181276321411 0.730513334274292 0.733557939529419 0.7374539375305176 0.7292804718017578 0.7228636741638184 0.7249784469604492 0.7259650230407715 0.7342212200164795 0.7311792373657227 0.7225978374481201 0.73232102394104 0.727426290512085 0.7258386611938477 0.7225255966186523 0.7282490730285645
1.1858586072921753 0.7414333820343018 0.7445592880249023 0.7466115951538086 0.7402417659759521 0.7323739528656006 0.7361576557159424 0.7368617057800293 0.7437214851379395 0.7425525188446045 0.7342000007629395 0.7438833713531494 0.7375583648681641 0.7370688915252686 0.7323606014251709 0.7375781536102295
1.18989896774292 0.752394437789917 0.7556424140930176 0.7556993961334229 0.7512168884277344 0.7419657707214355 0.7473816871643066 0.7478394508361816 0.7531654834747314 0.7539708614349365 0.745903730392456 0.7554755210876465 0.7476952075958252 0.7483162879943848 0.742229700088501 0.7468702793121338
1.193939447402954 0.7634210586547852 0.7668251991271973 0.7647883892059326 0.7622382640838623 0.7516684532165527 0.7586753368377686 0.758922815322876 0.7626025676727295 0.7654337882995605 0.7577309608459473 0.7671365737915039 0.7578668594360352 0.7595970630645752 0.752159833908081 0.7561757564544678
1.1979798078536987 0.7745363712310791 0.7781329154968262 0.7738981246948242 0.7733240127563477 0.7615334987640381 0.7700445652008057 0.7701222896575928 0.7720696926116943 0.7769700288772583 0.7696850299835205 0.778876781463623 0.7680981159210205 0.7709338665008545 0.7621653079986572 0.7655136585235596
1.2020201683044434 0.7857627868652344 0.7895851135253906 0.7830982208251953 0.7844979763031006 0.7715857028961182 0.7815027236938477 0.7814524173736572 0.7816176414489746 0.7885878086090088 0.7817847728729248 0.7907118797302246 0.7784178256988525 0.7823340892791748 0.7722892761230469 0.7749357223510742
1.2060606479644775 0.7971186637878418 0.8011989593505859 0.7924261093139648 0.795781135559082 0.7818551063537598 0.7930600643157959 0.7929263114929199 0.7912836074829102 0.800299882888794 0.7940394878387451 0.8026573657989502 0.7888526916503906 0.7938146591186523 0.7825469970703125 0.7844698429107666
1.2101010084152222 0.8086302280426025 0.81298828125 0.8019218444824219 0.8071908950805664 0.7923657894134521 0.8047254085540771 0.804553747177124 0.8011025190353394 0.8121153116226196 0.8064544200897217 0.8147232532501221 0.7994256019592285 0.8053977489471436 0.7929595708847046 0.7941467761993408
1.2141413688659668 0.8203036785125732 0.8249611854553223 0.8116199970245361 0.8187453746795654 0.8031384944915771 0.8165078163146973 0.8163437843322754 0.811102032661438 0.8240455389022827 0.8190357685089111 0.8269236087799072 0.8101615905761719 0.8170826435089111 0.803546667098999 0.8039944171905518
1.218181848526001 0.8321514129638672 0.8371279239654541 0.821556806564331 0.8304529190063477 0.8141944408416748 0.8284158706665039 0.8283064365386963 0.8213256597518921 0.8360943794250488 0.8317883014678955 0.8392601013183594 0.821073055267334 0.8288877010345459 0.8143260478973389 0.8140401840209961
1.2222222089767456 0.8441829681396484 0.8494911193847656 0.8317506313323975 0.842327356338501 0.8255376815795898 0.8404507637023926 0.8404407501220703 0.8317861557006836 0.8482686281204224 0.8447098731994629 0.8517420291900635 0.8321783542633057 0.8408150672912598 0.8253152370452881 0.8243087530136108
1.2262625694274902 0.8564050197601318 0.8620548248291016 0.842228889465332 0.8543760776519775 0.8371834754943848 0.8526201248168945 0.8527545928955078 0.8425066471099854 0.8605729341506958 0.8578014373779297 0.8643724918365479 0.8434922695159912 0.8528764247894287 0.8365223407745361 0.8348159790039062
1.2303030490875244 0.868821382522583 0.8748173713684082 0.8530089855194092 0.8666057586669922 0.8491356372833252 0.8649265766143799 0.8652493953704834 0.8535057306289673 0.8730108737945557 0.8710601329803467 0.8771533966064453 0.855025053024292 0.865077018737793 0.8479605913162231 0.8455817699432373
1.234343409538269 0.8814339637756348 0.8877773284912109 0.8641049861907959 0.8790206909179688 0.8613958358764648 0.8773729801177979 0.8779263496398926 0.8647973537445068 0.8855835199356079 0.8844811916351318 0.8900847434997559 0.8667869567871094 0.877422571182251 0.8596396446228027 0.8566207885742188
1.2383837699890137 0.8942413330078125 0.9009301662445068 0.875525712966919 0.8916223049163818 0.8739640712738037 0.8899621963500977 0.890784502029419 0.8763914108276367 0.8982919454574585 0.898059606552124 0.9031658172607422 0.8787829875946045 0.8899164199829102 0.8715661764144897 0.8679450750350952
1.2424242496490479 0.9072413444519043 0.9142684936523438 0.8872776031494141 0.9044110774993896 0.8868348598480225 0.9026939868927002 0.903822660446167 0.8882943391799927 0.9111353158950806 0.9117879867553711 0.9163930416107178 0.8910191059112549 0.9025611877441406 0.8837467432022095 0.8795640468597412
1.2464646100997925 0.9204287528991699 0.9277839660644531 0.8993628025054932 0.9173848628997803 0.9000017642974854 0.9155688285827637 0.9170372486114502 0.9005082845687866 0.9241117238998413 0.9256570339202881 0.9297621250152588 0.903496503829956 0.9153590202331543 0.8961836099624634 0.8914843797683716
1.250504970550537 0.9337966442108154 0.9414675235748291 0.9117796421051025 0.9305393695831299 0.913454532623291 0.9285852909088135 0.9304244518280029 0.9130336046218872 0.937219500541687 0.9396572113037109 0.9432673454284668 0.9162161350250244 0.9283099174499512 0.9088796377182007 0.9037114381790161
1.2545454502105713 0.9473395347595215 0.9553101062774658 0.924525260925293 0.9438726902008057 0.9271836280822754 0.941744327545166 0.9439806938171387 0.9258677959442139 0.9504560232162476 0.9537794589996338 0.9569032192230225 0.9291782379150391 0.9414145946502686 0.92183518409729 0.9162476062774658
1.258585810661316 0.9610462188720703 0.9692976474761963 0.9375927448272705 0.9573760032653809 0.941173791885376 0.9550421237945557 0.9576997756958008 0.9390034675598145 0.9638156890869141 0.9680101871490479 0.9706611633300781 0.9423789978027344 0.9546716213226318 0.9350501298904419 0.929092526435852
1.2626261711120605 0.9749059677124023 0.9834165573120117 0.9509713649749756 0.9710414409637451 0.955409049987793 0.9684755802154541 0.9715733528137207 0.9524328708648682 0.9772939682006836 0.982337236404419 0.9845314025878906 0.9558131694793701 0.9680783748626709 0.9485199451446533 0.9422444105148315
1.2666666507720947 0.9889101982116699 0.9976575374603271 0.9646532535552979 0.9848647117614746 0.9698748588562012 0.9820454120635986 0.985598087310791 0.9661476612091064 0.9908878803253174 0.9967498779296875 0.9985082149505615 0.9694795608520508 0.9816343784332275 0.9622446298599243 0.9557032585144043
1.2707070112228394 1.0030443668365479 1.012002944946289 0.9786226749420166 0.9988324642181396 0.9845514297485352 0.9957449436187744 0.9997632503509521 0.9801332950592041 1.0045894384384155 1.011232614517212 1.0125787258148193 0.9833686351776123 0.995335578918457 0.97621750831604 0.9694617986679077
1.2747474908828735 1.017296314239502 1.0264394283294678 0.9928674697875977 1.0129365921020508 0.9994199275970459 1.0095717906951904 1.0140621662139893 0.9943761825561523 1.0183932781219482 1.0257728099822998 1.026733160018921 0.997473955154419 1.0091779232025146 0.9904344081878662 0.9835153818130493
1.2787878513336182 1.0316522121429443 1.040952205657959 1.007368564605713 1.027165174484253 1.0144617557525635 1.0235214233398438 1.0284860134124756 1.0088613033294678 1.0322920083999634 1.0403549671173096 1.0409605503082275 1.0117878913879395 1.0231571197509766 1.0048879384994507 0.9978567361831665
1.2828283309936523 1.04610013961792 1.055528163909912 1.0221138000488281 1.0415093898773193 1.029656171798706 1.0375912189483643 1.0430269241333008 1.0235730409622192 1.0462802648544312 1.054966926574707 1.055250644683838 1.0263018608093262 1.037271499633789 1.0195724964141846 1.0124784708023071
1.286868691444397 1.0606231689453125 1.0701491832733154 1.0370821952819824 1.055955171585083 1.0449802875518799 1.0517752170562744 1.057673692703247 1.0384929180145264 1.060349464416504 1.0695922374725342 1.0695900917053223 1.041006088256836 1.0515122413635254 1.034480333328247 1.0273709297180176
1.2909090518951416 1.0752081871032715 1.0848016738891602 1.0522565841674805 1.0704915523529053 1.0604147911071777 1.0660693645477295 1.0724186897277832 1.053602933883667 1.074493169784546 1.0842182636260986 1.0839684009552002 1.055891990661621 1.0658769607543945 1.0496028661727905 1.042525291442871
1.2949495315551758 1.0898425579071045 1.099473237991333 1.0676207542419434 1.0851080417633057 1.0759406089782715 1.0804710388183594 1.0872540473937988 1.0688867568969727 1.0887045860290527 1.0988316535949707 1.0983753204345703 1.0709505081176758 1.0803616046905518 1.0649340152740479 1.0579330921173096
1.2989898920059204 1.1045076847076416 1.114145040512085 1.0831513404846191 1.0997898578643799 1.0915329456329346 1.0949702262878418 1.1021664142608643 1.0843214988708496 1.1029746532440186 1.1134157180786133 1.112795352935791 1.086167573928833 1.0949571132659912 1.0804615020751953 1.0735808610916138
1.303030252456665 1.1191904544830322 1.1288046836853027 1.098832368850708 1.114525318145752 1.1071722507476807 1.1095666885375977 1.1171483993530273 1.099891185760498 1.1172947883605957 1.1279582977294922 1.12721848487854 1.1015360355377197 1.1096596717834473 1.0961780548095703 1.0894588232040405
1.3070707321166992 1.1338779926300049 1.1434390544891357 1.1146454811096191 1.129302978515625 1.1228387355804443 1.1242542266845703 1.1321918964385986 1.1155766248703003 1.131661295890808 1.1424472332000732 1.1416332721710205 1.1170451641082764 1.124464988708496 1.112075686454773 1.1055570840835571
1.3111110925674438 1.1485521793365479 1.1580307483673096 1.1305699348449707 1.1441090106964111 1.1385104656219482 1.1390266418457031 1.1472842693328857 1.1313567161560059 1.1460613012313843 1.156867265701294 1.1560261249542236 1.1326825618743896 1.139364242553711 1.1281416416168213 1.1218620538711548
1.3151514530181885 1.1631994247436523 1.1725683212280273 1.1465864181518555 1.1589312553405762 1.1541666984558105 1.153878927230835 1.162416934967041 1.1472139358520508 1.1604893207550049 1.171205997467041 1.1703855991363525 1.1484391689300537 1.1543526649475098 1.1443678140640259 1.1383620500564575
1.3191919326782227 1.1778075695037842 1.1870391368865967 1.1626801490783691 1.1737592220306396 1.169792890548706 1.1688082218170166 1.1775825023651123 1.163131594657898 1.1749385595321655 1.1854534149169922 1.1847021579742432 1.1643037796020508 1.1694254875183105 1.160745620727539 1.1550483703613281
1.3232322931289673 1.1923596858978271 1.2014296054840088 1.1788296699523926 1.1885786056518555 1.1853652000427246 1.1838078498840332 1.1927690505981445 1.1790889501571655 1.189399242401123 1.1995954513549805 1.1989614963531494 1.1802656650543213 1.1845757961273193 1.177263617515564 1.171905279159546
1.327272653579712 1.2068417072296143 1.215726613998413 1.1950182914733887 1.2033767700195312 1.200866937637329 1.1988725662231445 1.207967758178711 1.1950697898864746 1.203863263130188 1.2136218547821045 1.2131531238555908 1.1963138580322266 1.199796199798584 1.1939131021499634 1.1889230012893677
1.331313133239746 1.2212409973144531 1.2299201488494873 1.2112298011779785 1.2181448936462402 1.2162818908691406 1.2139978408813477 1.2231719493865967 1.211058259010315 1.218325138092041 1.2275230884552002 1.2272663116455078 1.2124385833740234 1.2150835990905762 1.2106842994689941 1.2060893774032593
1.3353534936904907 1.2355425357818604 1.2439963817596436 1.2274465560913086 1.2328684329986572 1.231593132019043 1.2291784286499023 1.2383701801300049 1.2270370721817017 1.2327747344970703 1.2412877082824707 1.2412891387939453 1.228628158569336 1.2304291725158691 1.227565884590149 1.2233918905258179
1.3393938541412354 1.2497336864471436 1.2579455375671387 1.2436516284942627 1.2475364208221436 1.24678373336792 1.2444086074829102 1.2535550594329834 1.242991328239441 1.2472044229507446 1.2549068927764893 1.2552106380462646 1.244873285293579 1.2458271980285645 1.24454927444458 1.2408194541931152
1.3434343338012695 1.2638003826141357 1.271756887435913 1.2598319053649902 1.2621383666992188 1.2618417739868164 1.2596845626831055 1.268716812133789 1.2589070796966553 1.2616078853607178 1.2683725357055664 1.269021987915039 1.2611641883850098 1.261272668838501 1.2616249322891235 1.2583600282669067
1.3474746942520142 1.2777307033538818 1.28542160987854 1.2759721279144287 1.2766642570495605 1.2767503261566162 1.2750012874603271 1.283848762512207 1.2747700214385986 1.275976538658142 1.2816765308380127 1.2827115058898926 1.2774910926818848 1.2767603397369385 1.278783917427063 1.2760027647018433
1.3515150547027588 1.2915115356445312 1.2989287376403809 1.2920572757720947 1.2911009788513184 1.2914981842041016 1.2903532981872559 1.2989420890808105 1.2905683517456055 1.2903025150299072 1.294811725616455 1.2962684631347656 1.2938427925109863 1.2922825813293457 1.296015739440918 1.293735146522522
1.355555534362793 1.305130958557129 1.3122706413269043 1.3080742359161377 1.30544114112854 1.3060734272003174 1.305736780166626 1.3139886856079102 1.306289553642273 1.3045793771743774 1.307771921157837 1.3096849918365479 1.3102104663848877 1.3078339099884033 1.3133118152618408 1.3115472793579102
1.3595958948135376 1.3185758590698242 1.3254387378692627 1.3240103721618652 1.319671869277954 1.3204638957977295 1.3211462497711182 1.328981876373291 1.3219243288040161 1.3187979459762573 1.3205509185791016 1.3229501247406006 1.326584815979004 1.3234093189239502 1.3306642770767212 1.3294267654418945
1.3636363744735718 1.3318357467651367 1.3384251594543457 1.3398535251617432 1.3337841033935547 1.3346610069274902 1.3365752696990967 1.3439133167266846 1.337460994720459 1.3329517841339111 1.3331434726715088 1.3360555171966553 1.3429551124572754 1.3390016555786133 1.3480613231658936 1.3473620414733887
1.3676767349243164 1.3448996543884277 1.3512237071990967 1.3555924892425537 1.3477692604064941 1.3486547470092773 1.3520219326019287 1.3587758541107178 1.3528923988342285 1.3470336198806763 1.3455464839935303 1.3489916324615479 1.3593144416809082 1.3546059131622314 1.3654956817626953 1.3653440475463867
1.3717172145843506 1.3577556610107422 1.3638277053833008 1.3712177276611328 1.361619234085083 1.3624391555786133 1.3674826622009277 1.3735637664794922 1.3682109117507935 1.3610366582870483 1.3577556610107422 1.3617513179779053 1.37565279006958 1.3702185153961182 1.3829612731933594 1.3833613395690918
1.3757575750350952 1.370394229888916 1.3762319087982178 1.386718988418579 1.3753232955932617 1.3760056495666504 1.3829495906829834 1.3882699012756348 1.3834091424942017 1.3749520778656006 1.3697686195373535 1.3743250370025635 1.3919615745544434 1.3858308792114258 1.4004454612731934 1.4014036655426025
1.3797979354858398 1.3828046321868896 1.3884289264678955 1.4020874500274658 1.388873815536499 1.3893508911132812 1.3984193801879883 1.4028871059417725 1.398482322692871 1.388774037361145 1.3815832138061523 1.3867053985595703 1.4082310199737549 1.4014384746551514 1.4179432392120361 1.419459581375122
1.383838415145874 1.3949782848358154 1.4004182815551758 1.4173157215118408 1.4022624492645264 1.4024665355682373 1.4138884544372559 1.4174113273620605 1.413426399230957 1.4024953842163086 1.3931982517242432 1.398885726928711 1.424455165863037 1.417036771774292 1.4354462623596191 1.4375221729278564
1.3878787755966187 1.406904697418213 1.4121928215026855 1.43239426612854 1.415482759475708 1.4153521060943604 1.4293508529663086 1.4318342208862305 1.4282373189926147 1.4161083698272705 1.4046134948730469 1.4108576774597168 1.4406225681304932 1.4326183795928955 1.4529447555541992 1.4555766582489014
1.3919191360473633 1.4185757637023926 1.423750400543213 1.4473187923431396 1.4285259246826172 1.4280040264129639 1.4448037147521973 1.4461514949798584 1.4429126977920532 1.4296064376831055 1.4158289432525635 1.422614574432373 1.4567272663116455 1.4481799602508545 1.470433235168457 1.473616123199463
1.3959596157073975 1.4299838542938232 1.435088872909546 1.4620826244354248 1.4413855075836182 1.4404213428497314 1.4602417945861816 1.460359811782837 1.4574519395828247 1.4429832696914673 1.4268465042114258 1.4341521263122559 1.4727611541748047 1.4637155532836914 1.487903356552124 1.491631269454956
1.399999976158142 1.4411203861236572 1.4462065696716309 1.4766817092895508 1.4540557861328125 1.4526023864746094 1.4756615161895752 1.4744510650634766 1.4718538522720337 1.456231951713562 1.437666654586792 1.4454619884490967 1.4887166023254395 1.4792201519012451 1.5053486824035645 1.5096116065979004


==> figure_code/DLP_8/interpolation/0.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.02145695686340332 0.021270751953125 0.021548986434936523 0.021239519119262695 0.02116227149963379 0.021262168884277344 0.021396875381469727 0.021262645721435547 0.02129220962524414 0.021239519119262695 0.021250247955322266 0.02122950553894043 0.021404504776000977 0.02128314971923828 0.02147698402404785
1.0080808401107788 0.04257655143737793 0.04220747947692871 0.042758941650390625 0.042145729064941406 0.0419921875 0.0421905517578125 0.04245734214782715 0.042191267013549805 0.04225015640258789 0.042145729064941406 0.042166948318481445 0.04212546348571777 0.04247283935546875 0.04223203659057617 0.042616844177246094
1.0121212005615234 0.0633697509765625 0.0628204345703125 0.06364107131958008 0.0627293586730957 0.0625009536743164 0.06279587745666504 0.06319212913513184 0.06279659271240234 0.06288433074951172 0.0627298355102539 0.06276082992553711 0.06269955635070801 0.06321525573730469 0.06285762786865234 0.0634303092956543
1.016161561012268 0.0838472843170166 0.08312082290649414 0.08420610427856445 0.08300113677978516 0.08269906044006348 0.08308887481689453 0.08361196517944336 0.08308959007263184 0.0832061767578125 0.08300256729125977 0.08304309844970703 0.0829627513885498 0.08364248275756836 0.08317065238952637 0.08392834663391113
1.0202020406723022 0.10402035713195801 0.1031191349029541 0.10446476936340332 0.10297226905822754 0.10259819030761719 0.10308122634887695 0.10372781753540039 0.10308146476745605 0.10322690010070801 0.10297584533691406 0.10302495956420898 0.10292649269104004 0.10376572608947754 0.10318231582641602 0.10412216186523438
1.0242424011230469 0.12389874458312988 0.12282633781433105 0.12442779541015625 0.12265300750732422 0.1222083568572998 0.12278270721435547 0.1235496997833252 0.12278175354003906 0.1229560375213623 0.12265944480895996 0.12271618843078613 0.12260103225708008 0.12359476089477539 0.12290334701538086 0.12402153015136719
1.028282880783081 0.1434941291809082 0.14225268363952637 0.1441059112548828 0.14205503463745117 0.1415407657623291 0.14220476150512695 0.14308905601501465 0.14220261573791504 0.14240598678588867 0.14206552505493164 0.14212918281555176 0.1419980525970459 0.1431410312652588 0.14234447479248047 0.14363908767700195
1.0323232412338257 0.1628127098083496 0.16140532493591309 0.16350626945495605 0.16118454933166504 0.16060256958007812 0.16135430335998535 0.1623523235321045 0.16135001182556152 0.16158294677734375 0.16120100021362305 0.1612699031829834 0.16112470626831055 0.16241097450256348 0.161513090133667 0.1629805564880371
1.0363636016845703 0.18186712265014648 0.1802961826324463 0.18264031410217285 0.1800541877746582 0.17940568923950195 0.18024349212646484 0.1813511848449707 0.1802363395690918 0.18049931526184082 0.18007731437683105 0.18015074729919434 0.1799924373626709 0.18141627311706543 0.1804206371307373 0.18205857276916504
1.0404040813446045 0.20066428184509277 0.19893264770507812 0.20151615142822266 0.1986713409423828 0.19795751571655273 0.19887971878051758 0.20009350776672363 0.1988687515258789 0.19916224479675293 0.19870281219482422 0.19877958297729492 0.1986095905303955 0.2001650333404541 0.19907522201538086 0.2008805274963379
1.0444444417953491 0.21921300888061523 0.21732354164123535 0.22014212608337402 0.21704459190368652 0.21626710891723633 0.2172715663909912 0.21858787536621094 0.2172565460205078 0.21758103370666504 0.2170865535736084 0.2171647548675537 0.21698522567749023 0.21866536140441895 0.2174854278564453 0.21945548057556152
1.0484848022460938 0.23752188682556152 0.23547673225402832 0.2385265827178955 0.2351822853088379 0.2343428134918213 0.2354276180267334 0.23684215545654297 0.23540759086608887 0.2357635498046875 0.23523640632629395 0.23531508445739746 0.23512721061706543 0.23692560195922852 0.23565936088562012 0.2377917766571045
1.052525281906128 0.2555999755859375 0.2534019947052002 0.25667858123779297 0.2530937194824219 0.2521936893463135 0.2533571720123291 0.2548658847808838 0.25333094596862793 0.2537193298339844 0.2531623840332031 0.25323963165283203 0.25304532051086426 0.2549550533294678 0.25360655784606934 0.25589823722839355
1.0565656423568726 0.2734529972076416 0.2711048126220703 0.27460432052612305 0.2707853317260742 0.26982593536376953 0.27106618881225586 0.27266478538513184 0.27103281021118164 0.2714545726776123 0.2708699703216553 0.27094435691833496 0.27074551582336426 0.27275919914245605 0.2713332176208496 0.27378153800964355
1.0606060028076172 0.2910900115966797 0.28859376907348633 0.2923126220703125 0.2882652282714844 0.2872481346130371 0.28856325149536133 0.29024791717529297 0.28852224349975586 0.28897762298583984 0.28836822509765625 0.2884383201599121 0.2882366180419922 0.2903470993041992 0.2888476848602295 0.29145026206970215
1.0646464824676514 0.3085181713104248 0.3058764934539795 0.3098104000091553 0.3055410385131836 0.30446815490722656 0.30585575103759766 0.30762195587158203 0.30580568313598633 0.30629611015319824 0.3056645393371582 0.3057284355163574 0.3055257797241211 0.3077256679534912 0.30615735054016113 0.3089115619659424
1.068686842918396 0.3257443904876709 0.32295942306518555 0.3271045684814453 0.3226194381713867 0.32149195671081543 0.3229506015777588 0.32479405403137207 0.3228905200958252 0.32341694831848145 0.3227660655975342 0.32282185554504395 0.322620153427124 0.3249020576477051 0.3232696056365967 0.3261728286743164
1.0727273225784302 0.3427755832672119 0.33984994888305664 0.34420251846313477 0.339508056640625 0.33832740783691406 0.3398551940917969 0.34177136421203613 0.3397841453552246 0.3403470516204834 0.3396797180175781 0.33972597122192383 0.339526891708374 0.34188294410705566 0.3401908874511719 0.34324097633361816
1.0767676830291748 0.3596177101135254 0.356553316116333 0.36110925674438477 0.35621190071105957 0.3549797534942627 0.35657453536987305 0.35855913162231445 0.3564913272857666 0.35709214210510254 0.3564112186431885 0.3564455509185791 0.35625195503234863 0.3586742877960205 0.35692715644836426 0.360121488571167
1.0808080434799194 0.37627720832824707 0.3730769157409668 0.37783265113830566 0.3727383613586426 0.3714561462402344 0.37311601638793945 0.3751647472381592 0.3730199337005615 0.3736593723297119 0.3729677200317383 0.3729887008666992 0.3728017807006836 0.37528252601623535 0.3734855651855469 0.37682151794433594
1.0848485231399536 0.3927609920501709 0.38942670822143555 0.3943784236907959 0.38909387588500977 0.38776302337646484 0.38948631286621094 0.39159440994262695 0.3893756866455078 0.39005517959594727 0.3893554210662842 0.3893611431121826 0.38918328285217285 0.39171409606933594 0.38987207412719727 0.39334750175476074
1.0888888835906982 0.4090750217437744 0.4056088924407959 0.410752534866333 0.40528368949890137 0.40390610694885254 0.40569067001342773 0.4078538417816162 0.405564546585083 0.40628504753112793 0.4055805206298828 0.40556907653808594 0.40540170669555664 0.4079751968383789 0.40609312057495117 0.40970540046691895
1.0929292440414429 0.42522406578063965 0.421628475189209 0.42696070671081543 0.4213137626647949 0.4198908805847168 0.4217348098754883 0.4239485263824463 0.42159223556518555 0.42235469818115234 0.4216482639312744 0.4216177463531494 0.4214632511138916 0.4240708351135254 0.4221534729003906 0.4259006977081299
1.096969723701477 0.44121503829956055 0.43749189376831055 0.4430084228515625 0.43719053268432617 0.43572402000427246 0.4376249313354492 0.43988490104675293 0.43746447563171387 0.43827009201049805 0.4375646114349365 0.4375133514404297 0.43737316131591797 0.44000744819641113 0.43805980682373047 0.4419393539428711
1.1010100841522217 0.45705270767211914 0.4532041549682617 0.45890164375305176 0.45291876792907715 0.45140981674194336 0.4533662796020508 0.45566773414611816 0.4531867504119873 0.4540367126464844 0.4533352851867676 0.4532608985900879 0.4531376361846924 0.45578956604003906 0.45381736755371094 0.457827091217041
1.1050504446029663 0.47274208068847656 0.46877002716064453 0.47464466094970703 0.4685029983520508 0.4669532775878906 0.468963623046875 0.4713020324707031 0.4687635898590088 0.46965909004211426 0.4689648151397705 0.46886539459228516 0.46876049041748047 0.4714224338531494 0.46943044662475586 0.4735682010650635
1.1090909242630005 0.48828911781311035 0.4841954708099365 0.49024367332458496 0.4839494228363037 0.4823606014251709 0.4844224452972412 0.48679375648498535 0.48420119285583496 0.48514318466186523 0.48445868492126465 0.4843325614929199 0.48424792289733887 0.4869117736816406 0.484905481338501 0.4891691207885742
1.1131312847137451 0.5036978721618652 0.4994847774505615 0.5057027339935303 0.49926209449768066 0.4976363182067871 0.49974751472473145 0.5021474361419678 0.49950337409973145 0.5004935264587402 0.49982166290283203 0.4996669292449951 0.4996044635772705 0.5022618770599365 0.500246524810791 0.5046336650848389
1.1171717643737793 0.5189740657806396 0.5146434307098389 0.5210275650024414 0.5144472122192383 0.5127851963043213 0.5149440765380859 0.5173680782318115 0.5146763324737549 0.5157153606414795 0.5150587558746338 0.514873743057251 0.5148351192474365 0.5174782276153564 0.5154585838317871 0.5199675559997559
1.121212124824524 0.5341215133666992 0.5296752452850342 0.5362215042114258 0.5295078754425049 0.5278115272521973 0.5300157070159912 0.5324599742889404 0.5297231674194336 0.5308125019073486 0.530174732208252 0.5299570560455322 0.5299439430236816 0.5325644016265869 0.5305466651916504 0.5351748466491699
1.1252524852752686 0.5491445064544678 0.5445842742919922 0.5512893199920654 0.5444481372833252 0.5427191257476807 0.5449669361114502 0.5474269390106201 0.5446481704711914 0.5457890033721924 0.5451722145080566 0.5449204444885254 0.5449345111846924 0.5475246906280518 0.5455136299133301 0.5502591133117676
1.1292929649353027 0.5640485286712646 0.5593762397766113 0.5662362575531006 0.5592741966247559 0.557513952255249 0.5598034858703613 0.5622751712799072 0.559457540512085 0.5606505870819092 0.5600581169128418 0.5597701072692871 0.5598127841949463 0.5623648166656494 0.560366153717041 0.5652272701263428
1.1333333253860474 0.5788373947143555 0.5740547180175781 0.5810661315917969 0.5739893913269043 0.5721995830535889 0.574528694152832 0.5770077705383301 0.5741541385650635 0.5754010677337646 0.5748348236083984 0.5745093822479248 0.5745820999145508 0.5770878791809082 0.5751068592071533 0.5800812244415283
1.137373685836792 0.593515157699585 0.5886237621307373 0.595782995223999 0.5885975360870361 0.5867800712585449 0.589146614074707 0.5916295051574707 0.588742733001709 0.5900442600250244 0.5895073413848877 0.5891423225402832 0.5892467498779297 0.591698408126831 0.589740514755249 0.5948264598846436
1.1414141654968262 0.6080856323242188 0.6030871868133545 0.6103906631469727 0.603102445602417 0.6012585163116455 0.6036608219146729 0.6061434745788574 0.6032261848449707 0.604583740234375 0.6040787696838379 0.6036725044250488 0.6038095951080322 0.6061999797821045 0.6042706966400146 0.6094658374786377
1.1454545259475708 0.6225519180297852 0.6174483299255371 0.624891996383667 0.6175076961517334 0.6156389713287354 0.618074893951416 0.6205534934997559 0.6176083087921143 0.6190226078033447 0.6185519695281982 0.6181032657623291 0.6182742118835449 0.6205956935882568 0.6187005043029785 0.6240034103393555
1.1494948863983154 0.6369204521179199 0.6317129135131836 0.6392931938171387 0.6318185329437256 0.6299266815185547 0.6323943138122559 0.6348652839660645 0.6318950653076172 0.6333675384521484 0.6329338550567627 0.6324403285980225 0.6326467990875244 0.6348915100097656 0.6330356597900391 0.6384444236755371
1.1535353660583496 0.6511926651000977 0.6458828449249268 0.6535961627960205 0.6460375785827637 0.6441242694854736 0.6466214656829834 0.6490809917449951 0.6460881233215332 0.6476194858551025 0.6472249031066895 0.6466858386993408 0.6469283103942871 0.6490893363952637 0.6472785472869873 0.6527912616729736
1.1575757265090942 0.6653726100921631 0.6599619388580322 0.667804479598999 0.6601676940917969 0.6582343578338623 0.660759687423706 0.6632041931152344 0.6601912975311279 0.6617825031280518 0.6614298820495605 0.6608428955078125 0.6611225605010986 0.6631925106048584 0.6614325046539307 0.6670472621917725
1.1616160869598389 0.6794636249542236 0.6739537715911865 0.6819217205047607 0.6742129325866699 0.6722612380981445 0.6748120784759521 0.6772384643554688 0.6742079257965088 0.6758599281311035 0.675551176071167 0.6749153137207031 0.6752331256866455 0.6772050857543945 0.6755011081695557 0.6812162399291992
1.165656566619873 0.6934695243835449 0.6878616809844971 0.6959514617919922 0.6881763935089111 0.6862082481384277 0.6887829303741455 0.6911876201629639 0.6881415843963623 0.6898555755615234 0.6895925998687744 0.6889066696166992 0.689263105392456 0.6911301612854004 0.6894876956939697 0.6953015327453613
1.1696969270706177 0.7073931694030762 0.7016890048980713 0.7098968029022217 0.7020614147186279 0.7000782489776611 0.7026746273040771 0.705054759979248 0.7019953727722168 0.7037723064422607 0.7035574913024902 0.70281982421875 0.7032158374786377 0.7049708366394043 0.7033953666687012 0.7093064785003662
1.1737374067306519 0.7212386131286621 0.7154393196105957 0.7237613201141357 0.715872049331665 0.7138750553131104 0.7164912223815918 0.7188436985015869 0.7157731056213379 0.717613697052002 0.7174487113952637 0.7166581153869629 0.7170941829681396 0.7187309265136719 0.7172281742095947 0.7232344150543213
1.1777777671813965 0.7350075244903564 0.7291140556335449 0.7375469207763672 0.7296090126037598 0.7276003360748291 0.730233907699585 0.732555627822876 0.7294762134552002 0.7313811779022217 0.7312679290771484 0.7304236888885498 0.7308998107910156 0.7324118614196777 0.7309870719909668 0.7370872497558594
1.1818181276321411 0.7487037181854248 0.7427177429199219 0.7512571811676025 0.7432765960693359 0.741257905960083 0.7439072132110596 0.7461953163146973 0.7431087493896484 0.7450790405273438 0.7450194358825684 0.7441198825836182 0.7446367740631104 0.7460176944732666 0.7446763515472412 0.7508687973022461
1.1858586072921753 0.7623302936553955 0.7562530040740967 0.7648952007293701 0.7568776607513428 0.7548503875732422 0.7575137615203857 0.7597658634185791 0.7566735744476318 0.7587101459503174 0.7587056159973145 0.7577500343322754 0.7583074569702148 0.7595510482788086 0.7582991123199463 0.7645821571350098
1.18989896774292 0.7758893966674805 0.7697217464447021 0.7784631252288818 0.7704145908355713 0.7683801651000977 0.7710552215576172 0.7732689380645752 0.7701733112335205 0.7722761631011963 0.7723283767700195 0.7713158130645752 0.771914005279541 0.7730145454406738 0.7718572616577148 0.7782294750213623
1.193939447402954 0.7893850803375244 0.7831282615661621 0.7919647693634033 0.7838907241821289 0.781851053237915 0.7845358848571777 0.7867085933685303 0.7836108207702637 0.7857809066772461 0.7858912944793701 0.7848212718963623 0.7854599952697754 0.7864115238189697 0.7853546142578125 0.7918145656585693
1.1979798078536987 0.8028192520141602 0.7964742183685303 0.8054020404815674 0.7973084449768066 0.795264482498169 0.7979574203491211 0.8000869750976562 0.7969887256622314 0.7992267608642578 0.7993965148925781 0.7982678413391113 0.7989468574523926 0.7997441291809082 0.798792839050293 0.8053390979766846
1.2020201683044434 0.8161938190460205 0.8097617626190186 0.8187770843505859 0.8106689453125 0.8086233139038086 0.8113219738006592 0.813406229019165 0.8103086948394775 0.8126153945922852 0.8128457069396973 0.8116574287414551 0.8123767375946045 0.8130142688751221 0.8121738433837891 0.8188049793243408
1.2060606479644775 0.8295128345489502 0.8229947090148926 0.8320932388305664 0.8239767551422119 0.8219304084777832 0.8246331214904785 0.8266701698303223 0.8235747814178467 0.8259501457214355 0.8262424468994141 0.8249943256378174 0.8257529735565186 0.8262255191802979 0.8255019187927246 0.8322169780731201
1.2101010084152222 0.8427767753601074 0.8361737728118896 0.8453514575958252 0.8372321128845215 0.8351864814758301 0.8378913402557373 0.8398795127868652 0.836787223815918 0.8392322063446045 0.8395872116088867 0.8382785320281982 0.839076042175293 0.839378833770752 0.8387770652770996 0.8455743789672852
1.2141413688659668 0.8559896945953369 0.8493025302886963 0.8585560321807861 0.8504388332366943 0.848395824432373 0.8511004447937012 0.8530380725860596 0.8499505519866943 0.8524651527404785 0.8528833389282227 0.8515138626098633 0.8523497581481934 0.85247802734375 0.852003812789917 0.8588821887969971
1.218181848526001 0.8691544532775879 0.8623838424682617 0.8717086315155029 0.8635988235473633 0.8615603446960449 0.8642632961273193 0.8661489486694336 0.8630664348602295 0.8656513690948486 0.8661332130432129 0.8647029399871826 0.8655757904052734 0.8655247688293457 0.8651835918426514 0.8721420764923096
1.2222222089767456 0.8822715282440186 0.8754184246063232 0.8848106861114502 0.8767142295837402 0.8746812343597412 0.87738037109375 0.8792128562927246 0.8761365413665771 0.8787915706634521 0.8793380260467529 0.8778464794158936 0.8787553310394287 0.8785214424133301 0.8783183097839355 0.8853557109832764
1.2262625694274902 0.8953442573547363 0.8884096145629883 0.8978650569915771 0.8897871971130371 0.8877613544464111 0.8904550075531006 0.89223313331604 0.8891632556915283 0.8918888568878174 0.8925001621246338 0.8909471035003662 0.8918912410736084 0.8914694786071777 0.8914103507995605 0.8985257148742676
1.2303030490875244 0.908374547958374 0.9013590812683105 0.9108736515045166 0.9028191566467285 0.9008026123046875 0.9034886360168457 0.9052109718322754 0.9021484851837158 0.904944896697998 0.9056217670440674 0.9040071964263916 0.904984712600708 0.9043715000152588 0.9044616222381592 0.9116535186767578
1.234343409538269 0.9213645458221436 0.914268970489502 0.9238386154174805 0.9158127307891846 0.9138069152832031 0.9164831638336182 0.9181497097015381 0.9150948524475098 0.917961835861206 0.918703556060791 0.9170281887054443 0.9180376529693604 0.917229413986206 0.9174737930297852 0.9247419834136963
1.2383837699890137 0.9343171119689941 0.9271419048309326 0.9367620944976807 0.9287705421447754 0.9267768859863281 0.9294412136077881 0.93105149269104 0.9280045032501221 0.9309420585632324 0.9317491054534912 0.9300124645233154 0.9310526847839355 0.9300460815429688 0.9304502010345459 0.9377932548522949
1.2424242496490479 0.9472324848175049 0.9399781227111816 0.9496448040008545 0.9416928291320801 0.9397127628326416 0.9423637390136719 0.9439167976379395 0.9408783912658691 0.9438865184783936 0.9447586536407471 0.9429609775543213 0.9440300464630127 0.9428219795227051 0.9433910846710205 0.9508082866668701
1.2464646100997925 0.960113525390625 0.9527809619903564 0.9624900817871094 0.9545822143554688 0.9526171684265137 0.9552526473999023 0.9567487239837646 0.9537184238433838 0.9567971229553223 0.9577336311340332 0.9558761119842529 0.9569718837738037 0.9555590152740479 0.956298828125 0.9637892246246338
1.250504970550537 0.9729621410369873 0.9655518531799316 0.9752984046936035 0.9674396514892578 0.965491771697998 0.9681100845336914 0.9695487022399902 0.9665265083312988 0.9696757793426514 0.9706764221191406 0.9687590599060059 0.9698796272277832 0.968259334564209 0.9691751003265381 0.9767379760742188
1.2545454502105713 0.9857819080352783 0.9782941341400146 0.9880740642547607 0.9802696704864502 0.9783401489257812 0.9809396266937256 0.9823212623596191 0.9793064594268799 0.9825255870819092 0.9835894107818604 0.9816133975982666 0.9827563762664795 0.980926513671875 0.9820230007171631 0.9896578788757324
1.258585810661316 0.9985718727111816 0.9910073280334473 1.0008163452148438 0.9930713176727295 0.9911618232727051 0.9937400817871094 0.9950649738311768 0.9920578002929688 0.9953465461730957 0.9964728355407715 0.9944384098052979 0.9956018924713135 0.9935598373413086 0.9948427677154541 1.0025489330291748
1.2626261711120605 1.0113341808319092 1.003692865371704 1.0135266780853271 1.005845308303833 1.0039575099945068 1.0065131187438965 1.0077815055847168 1.0047812461853027 1.0081396102905273 1.0093274116516113 1.0072355270385742 1.0084164142608643 1.0061602592468262 1.0076351165771484 1.0154118537902832
1.2666666507720947 1.0240731239318848 1.0163557529449463 1.0262095928192139 1.018596887588501 1.0167322158813477 1.0192627906799316 1.0204761028289795 1.017482042312622 1.020909070968628 1.0221569538116455 1.0200092792510986 1.021205186843872 1.018733263015747 1.0204048156738281 1.0282518863677979
1.2707070112228394 1.036787986755371 1.0289947986602783 1.0388638973236084 1.031325101852417 1.029484748840332 1.0319890975952148 1.0331478118896484 1.0301589965820312 1.0336542129516602 1.034961223602295 1.0327582359313965 1.0339665412902832 1.0312774181365967 1.0331504344940186 1.0410680770874023
1.2747474908828735 1.0494811534881592 1.041612148284912 1.0514922142028809 1.0440318584442139 1.0422179698944092 1.0446934700012207 1.0457985401153564 1.0428144931793213 1.0463776588439941 1.0477416515350342 1.045485019683838 1.0467023849487305 1.0437943935394287 1.045875072479248 1.0538625717163086
1.2787878513336182 1.0621535778045654 1.0542089939117432 1.0640954971313477 1.056717872619629 1.054931402206421 1.0573770999908447 1.0584304332733154 1.0554494857788086 1.059079647064209 1.0604994297027588 1.0581903457641602 1.0594141483306885 1.0562865734100342 1.0585789680480957 1.0666358470916748
1.2828283309936523 1.074808120727539 1.0667884349822998 1.076676368713379 1.0693864822387695 1.0676295757293701 1.0700430870056152 1.0710453987121582 1.0680670738220215 1.071763038635254 1.0732364654541016 1.0708768367767334 1.0721030235290527 1.0687551498413086 1.071265697479248 1.0793914794921875
1.286868691444397 1.0874443054199219 1.0793499946594238 1.0892345905303955 1.0820367336273193 1.0803101062774658 1.0826902389526367 1.083643913269043 1.0806663036346436 1.0844271183013916 1.0859522819519043 1.0835435390472412 1.0847697257995605 1.0812008380889893 1.0839335918426514 1.0921289920806885
1.2909090518951416 1.1000659465789795 1.0918960571289062 1.1017727851867676 1.0946717262268066 1.092977523803711 1.0953221321105957 1.0962283611297607 1.093249797821045 1.0970757007598877 1.0986497402191162 1.096193552017212 1.0974161624908447 1.093625783920288 1.0965864658355713 1.1048505306243896
1.2949495315551758 1.1126742362976074 1.1044292449951172 1.1142935752868652 1.1072931289672852 1.1056327819824219 1.1079397201538086 1.1088013648986816 1.105820655822754 1.1097097396850586 1.111330509185791 1.1088290214538574 1.110044002532959 1.106032133102417 1.1092255115509033 1.1175591945648193
1.2989898920059204 1.1252682209014893 1.1169486045837402 1.1267945766448975 1.1199002265930176 1.118274450302124 1.1205427646636963 1.1213619709014893 1.1183769702911377 1.1223280429840088 1.1239933967590332 1.1214485168457031 1.1226520538330078 1.1184191703796387 1.1218500137329102 1.130253553390503
1.303030252456665 1.1378505229949951 1.1294562816619873 1.1392793655395508 1.1324944496154785 1.1309058666229248 1.1331334114074707 1.1339125633239746 1.1309213638305664 1.1349334716796875 1.1366398334503174 1.1340537071228027 1.1352427005767822 1.1307883262634277 1.1344623565673828 1.1429352760314941
1.3070707321166992 1.1504251956939697 1.1419553756713867 1.1517505645751953 1.14508056640625 1.1435296535491943 1.145714521408081 1.1464564800262451 1.1434569358825684 1.1475286483764648 1.14927339553833 1.14664888381958 1.1478183269500732 1.143144130706787 1.1470658779144287 1.155608892440796
1.3111110925674438 1.1629889011383057 1.1544437408447266 1.1642065048217773 1.1576545238494873 1.1561431884765625 1.1582839488983154 1.158991813659668 1.1559817790985107 1.160111665725708 1.1618916988372803 1.159231185913086 1.160376787185669 1.1554834842681885 1.1596581935882568 1.168271780014038
1.3151514530181885 1.1755452156066895 1.1669249534606934 1.176649570465088 1.170220136642456 1.1687495708465576 1.1708450317382812 1.1715216636657715 1.1684982776641846 1.1726853847503662 1.1744966506958008 1.1718027591705322 1.1729204654693604 1.167809009552002 1.172241449356079 1.1809265613555908
1.3191919326782227 1.1880967617034912 1.1794004440307617 1.189082145690918 1.182779312133789 1.1813514232635498 1.1833994388580322 1.1840479373931885 1.181009292602539 1.1852514743804932 1.18709135055542 1.184366226196289 1.1854522228240967 1.1801233291625977 1.184818983078003 1.1935756206512451
1.3232322931289673 1.2006430625915527 1.191870927810669 1.2015039920806885 1.1953325271606445 1.1939482688903809 1.1959466934204102 1.1965718269348145 1.193514347076416 1.197810411453247 1.199674129486084 1.1969218254089355 1.1979706287384033 1.1924269199371338 1.197390079498291 1.2062196731567383
1.327272653579712 1.2131845951080322 1.204336404800415 1.2139160633087158 1.2078790664672852 1.2065398693084717 1.2084879875183105 1.2090928554534912 1.2060141563415527 1.210362195968628 1.2122464179992676 1.2094686031341553 1.2104763984680176 1.2047193050384521 1.2099549770355225 1.218858242034912
1.331313133239746 1.225724697113037 1.2167999744415283 1.226320743560791 1.2204225063323975 1.2191298007965088 1.2210259437561035 1.221614122390747 1.2185111045837402 1.222909688949585 1.2248094081878662 1.2220103740692139 1.2229719161987305 1.217003345489502 1.2225167751312256 1.231494426727295
1.3353534936904907 1.23826265335083 1.2292611598968506 1.2387173175811768 1.232961893081665 1.2317168712615967 1.2335591316223145 1.234135627746582 1.2310049533843994 1.2354519367218018 1.237363576889038 1.234546184539795 1.2354562282562256 1.229278802871704 1.2350742816925049 1.2441277503967285
1.3393938541412354 1.2508001327514648 1.2417209148406982 1.2511072158813477 1.2454986572265625 1.2443032264709473 1.2460901737213135 1.2466585636138916 1.243497371673584 1.2479910850524902 1.2499094009399414 1.247077226638794 1.2479312419891357 1.2415473461151123 1.2476296424865723 1.2567598819732666
1.3434343338012695 1.2633388042449951 1.2541816234588623 1.2634923458099365 1.2580344676971436 1.2568893432617188 1.2586195468902588 1.2591853141784668 1.2559893131256104 1.2605273723602295 1.2624478340148926 1.2596044540405273 1.26039719581604 1.2538096904754639 1.2601845264434814 1.269392728805542
1.3474746942520142 1.275879144668579 1.2666435241699219 1.2758729457855225 1.2705698013305664 1.2694764137268066 1.2711482048034668 1.2717163562774658 1.2684824466705322 1.2730624675750732 1.2749793529510498 1.2721290588378906 1.272855281829834 1.2660667896270752 1.2727384567260742 1.282026767730713
1.3515150547027588 1.2884221076965332 1.2791078090667725 1.2882509231567383 1.2831056118011475 1.2820653915405273 1.283677339553833 1.2842521667480469 1.2809762954711914 1.2855966091156006 1.2875053882598877 1.284651756286621 1.2853055000305176 1.2783198356628418 1.2852933406829834 1.2946627140045166
1.355555534362793 1.3009696006774902 1.2915751934051514 1.300626277923584 1.2956430912017822 1.294656753540039 1.2962079048156738 1.296795129776001 1.293473482131958 1.298130989074707 1.3000261783599854 1.2971735000610352 1.2977499961853027 1.29056978225708 1.2978496551513672 1.3073019981384277
1.3595958948135376 1.3135216236114502 1.304046869277954 1.3129997253417969 1.3081817626953125 1.3072514533996582 1.3087401390075684 1.3093452453613281 1.3059732913970947 1.3106663227081299 1.3125417232513428 1.3096940517425537 1.310187578201294 1.3028171062469482 1.3104078769683838 1.3199453353881836
1.3636363744735718 1.3260784149169922 1.3165228366851807 1.325371265411377 1.3207228183746338 1.3198487758636475 1.3212740421295166 1.3219029903411865 1.3184759616851807 1.323202133178711 1.325052261352539 1.322213888168335 1.3226187229156494 1.3150618076324463 1.3229682445526123 1.332592487335205
1.3676767349243164 1.3386421203613281 1.3290045261383057 1.3377432823181152 1.3332672119140625 1.3324518203735352 1.3338115215301514 1.334470272064209 1.330984354019165 1.3357408046722412 1.337559461593628 1.3347346782684326 1.335045337677002 1.3273060321807861 1.3355331420898438 1.3452460765838623
1.3717172145843506 1.3512139320373535 1.3414943218231201 1.3501172065734863 1.3458175659179688 1.3450605869293213 1.3463544845581055 1.3470487594604492 1.3434991836547852 1.3482835292816162 1.3500642776489258 1.3472583293914795 1.347468376159668 1.3395507335662842 1.3481032848358154 1.3579070568084717
1.3757575750350952 1.3637948036193848 1.3539915084838867 1.362492561340332 1.358372688293457 1.3576762676239014 1.3589024543762207 1.3596386909484863 1.356020450592041 1.3608298301696777 1.3625659942626953 1.35978364944458 1.3598878383636475 1.3517961502075195 1.3606784343719482 1.3705761432647705
1.3797979354858398 1.3763844966888428 1.3664965629577637 1.3748698234558105 1.3709330558776855 1.370297908782959 1.3714549541473389 1.3722405433654785 1.368549108505249 1.373380184173584 1.3750648498535156 1.3723113536834717 1.3723032474517822 1.3640425205230713 1.3732590675354004 1.3832528591156006
1.383838415145874 1.3889849185943604 1.3790113925933838 1.3872509002685547 1.383500337600708 1.3829278945922852 1.3840150833129883 1.3848559856414795 1.3810861110687256 1.3859364986419678 1.3875629901885986 1.3848426342010498 1.384716510772705 1.3762917518615723 1.385847806930542 1.3959400653839111
1.3878787755966187 1.401595115661621 1.3915355205535889 1.399634838104248 1.3960740566253662 1.3955652713775635 1.3965811729431152 1.3974850177764893 1.3936309814453125 1.3984978199005127 1.4000585079193115 1.3973772525787354 1.3971269130706787 1.388542652130127 1.3984425067901611 1.4086365699768066
1.3919191360473633 1.4142177104949951 1.4040706157684326 1.4120235443115234 1.4086558818817139 1.4082112312316895 1.4091551303863525 1.4101288318634033 1.4061861038208008 1.4110653400421143 1.4125535488128662 1.409916877746582 1.4095356464385986 1.4007976055145264 1.411045789718628 1.421344518661499
1.3959596157073975 1.4268524646759033 1.4166173934936523 1.4244170188903809 1.42124605178833 1.4208674430847168 1.4217379093170166 1.4227888584136963 1.4187510013580322 1.423640489578247 1.4250476360321045 1.4224610328674316 1.421942949295044 1.4130563735961914 1.4236571788787842 1.4340643882751465
1.399999976158142 1.4395015239715576 1.4291765689849854 1.4368171691894531 1.4338452816009521 1.4335334300994873 1.4343292713165283 1.4354655742645264 1.4313271045684814 1.4362232685089111 1.4375419616699219 1.4350109100341797 1.4343500137329102 1.4253201484680176 1.4362788200378418 1.4467968940734863


==> figure_code/DLP_8/interpolation/0.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.06004047393798828 0.063568115234375 0.07121658325195312 0.07889175415039062 0.0583195686340332 0.06725025177001953 0.06618690490722656 0.06393289566040039 0.06866073608398438 0.061921119689941406 0.060152530670166016 0.06279563903808594 0.06859302520751953 0.0807657241821289 0.06302356719970703
1.0080808401107788 0.1138463020324707 0.12007284164428711 0.133758544921875 0.14743518829345703 0.11079978942871094 0.12649106979370117 0.1250762939453125 0.12007904052734375 0.12916994094848633 0.11635351181030273 0.11384963989257812 0.11864948272705078 0.12944698333740234 0.15128326416015625 0.11951446533203125
1.0121212005615234 0.1576704978942871 0.16520023345947266 0.1823267936706543 0.19931745529174805 0.153900146484375 0.17281198501586914 0.17220497131347656 0.16390466690063477 0.17651128768920898 0.1588578224182129 0.15698862075805664 0.16335439682006836 0.17770957946777344 0.2051687240600586 0.16539669036865234
1.016161561012268 0.1902909278869629 0.19748926162719727 0.21523809432983398 0.23275184631347656 0.186370849609375 0.20471572875976562 0.20595264434814453 0.19442224502563477 0.20907020568847656 0.18828630447387695 0.1881730556488037 0.19546747207641602 0.2114715576171875 0.24022817611694336 0.19913148880004883
1.0202020406723022 0.21287298202514648 0.2182178497314453 0.23423290252685547 0.2501373291015625 0.20915794372558594 0.2239532470703125 0.2274646759033203 0.21378231048583984 0.22846078872680664 0.20662212371826172 0.20860648155212402 0.21624135971069336 0.231781005859375 0.2583189010620117 0.22165966033935547
1.0242424011230469 0.2280750274658203 0.23043012619018555 0.2432107925415039 0.25634002685546875 0.22461223602294922 0.23428869247436523 0.239715576171875 0.2258138656616211 0.23833608627319336 0.21778011322021484 0.22117900848388672 0.22870397567749023 0.2417912483215332 0.26397275924682617 0.23558998107910156
1.028282880783081 0.2390456199645996 0.23783349990844727 0.24681901931762695 0.25687432289123535 0.23562145233154297 0.24010658264160156 0.24643611907958984 0.23452472686767578 0.24305510520935059 0.22619247436523438 0.22940897941589355 0.2365708351135254 0.24567699432373047 0.26275205612182617 0.24424362182617188
1.0323232412338257 0.24851083755493164 0.24375247955322266 0.24916315078735352 0.2563514709472656 0.2447800636291504 0.24513483047485352 0.25107240676879883 0.24294686317443848 0.2464432716369629 0.23546409606933594 0.23644506931304932 0.24316644668579102 0.24749469757080078 0.2596921920776367 0.25071167945861816
1.0363636016845703 0.25830531120300293 0.25054240226745605 0.2530977725982666 0.25775909423828125 0.25394392013549805 0.2517862319946289 0.2561655044555664 0.252734899520874 0.25111937522888184 0.24764156341552734 0.2444906234741211 0.25080108642578125 0.25039196014404297 0.2583794593811035 0.257291316986084
1.0404040813446045 0.26930737495422363 0.25943875312805176 0.2600858211517334 0.262451171875 0.26411986351013184 0.26108264923095703 0.26315736770629883 0.2643296718597412 0.2583651542663574 0.26314568519592285 0.25467628240585327 0.26059865951538086 0.25625133514404297 0.2607095241546631 0.265300989151001
1.0444444417953491 0.28170061111450195 0.2707846164703369 0.27048802375793457 0.27062129974365234 0.275662899017334 0.27303624153137207 0.2725846767425537 0.27745914459228516 0.2684342861175537 0.2812216281890869 0.2672773003578186 0.27275800704956055 0.26580166816711426 0.2672255039215088 0.2752528190612793
1.0484848022460938 0.29531216621398926 0.2843773365020752 0.2839951515197754 0.2818629741668701 0.28855180740356445 0.2871396541595459 0.28441286087036133 0.2916126251220703 0.2809925079345703 0.30055904388427734 0.28206247091293335 0.28693366050720215 0.2789309024810791 0.2776453495025635 0.2871589660644531
1.052525281906128 0.3098123073577881 0.2997133731842041 0.29992246627807617 0.29550957679748535 0.30256009101867676 0.30269312858581543 0.2982630729675293 0.3062906265258789 0.29541969299316406 0.3198080062866211 0.29852408170700073 0.30252647399902344 0.2949674129486084 0.29123878479003906 0.30073094367980957
1.0565656423568726 0.32488512992858887 0.3162219524383545 0.317488431930542 0.3109015226364136 0.3174247741699219 0.3190596103668213 0.31364989280700684 0.3211536407470703 0.3110842704772949 0.33794713020324707 0.3160972595214844 0.3189406394958496 0.3130064010620117 0.30718374252319336 0.3155961036682129
1.0606060028076172 0.3402743339538574 0.33337926864624023 0.3359503746032715 0.32747888565063477 0.3329043388366699 0.3357503414154053 0.33009862899780273 0.33601832389831543 0.32746171951293945 0.354419469833374 0.33425840735435486 0.33568358421325684 0.3321261405944824 0.3247213363647461 0.33139562606811523
1.0646464824676514 0.3557913303375244 0.35076284408569336 0.3546895980834961 0.3447995185852051 0.34880876541137695 0.3524363040924072 0.34720778465270996 0.35082483291625977 0.3441755771636963 0.36911439895629883 0.35256826877593994 0.35240793228149414 0.3515188694000244 0.3432304859161377 0.34782981872558594
1.068686842918396 0.3712890148162842 0.368056058883667 0.37322044372558594 0.36251378059387207 0.36498355865478516 0.3689110279083252 0.36465024948120117 0.36557841300964355 0.3609800338745117 0.3822503089904785 0.37067341804504395 0.3688843250274658 0.37055110931396484 0.3622143268585205 0.3646559715270996
1.0727273225784302 0.3866398334503174 0.38503599166870117 0.39119577407836914 0.38033318519592285 0.38129758834838867 0.3850514888763428 0.38216710090637207 0.38030338287353516 0.3777287006378174 0.39423060417175293 0.38830357789993286 0.3849775791168213 0.38878560066223145 0.3812839984893799 0.3816792964935303
1.0767676830291748 0.40172648429870605 0.40155577659606934 0.4083898067474365 0.3980153799057007 0.3976314067840576 0.4007835388183594 0.3995509147644043 0.3950183391571045 0.3943367004394531 0.4055140018463135 0.4052594304084778 0.40061068534851074 0.40596556663513184 0.4001321792602539 0.39873433113098145
1.0808080434799194 0.41645383834838867 0.41753530502319336 0.4246957302093506 0.41535937786102295 0.4138796329498291 0.41607534885406494 0.4166393280029297 0.4097321033477783 0.41076064109802246 0.41654348373413086 0.4214196503162384 0.415757417678833 0.4219973087310791 0.4185218811035156 0.41568493843078613
1.0848485231399536 0.4307377338409424 0.4329352378845215 0.44008755683898926 0.4321972131729126 0.42993927001953125 0.43090760707855225 0.43329858779907227 0.4244241714477539 0.4269673824310303 0.4276590347290039 0.4367212653160095 0.43041181564331055 0.4369044303894043 0.43626952171325684 0.43240952491760254
1.0888888835906982 0.4445345401763916 0.4477579593658447 0.45461344718933105 0.4484041929244995 0.4457266330718994 0.44528913497924805 0.4494285583496094 0.43906283378601074 0.4429330825805664 0.43911218643188477 0.45117461681365967 0.4445991516113281 0.4508059024810791 0.4532508850097656 0.4488101005554199
1.0929292440414429 0.4578266143798828 0.4620242118835449 0.4683549404144287 0.46389615535736084 0.4611661434173584 0.4592341184616089 0.464946985244751 0.4535973072052002 0.45862340927124023 0.4510314464569092 0.46482956409454346 0.45835041999816895 0.46386289596557617 0.46938228607177734 0.4648020267486572
1.096969723701477 0.47064685821533203 0.4757828712463379 0.4814324378967285 0.478641152381897 0.476210355758667 0.4727818965911865 0.47980785369873047 0.46797966957092285 0.47400879859924316 0.4634718894958496 0.4777938723564148 0.4717216491699219 0.4762725830078125 0.4846346378326416 0.4803287982940674
1.1010100841522217 0.4830453395843506 0.48908066749572754 0.49395322799682617 0.4926401376724243 0.49082183837890625 0.48596763610839844 0.49397706985473633 0.48215222358703613 0.4890439510345459 0.47640228271484375 0.49017995595932007 0.48476099967956543 0.48821520805358887 0.4990057945251465 0.4953427314758301
1.1050504446029663 0.495114803314209 0.5019862651824951 0.5060417652130127 0.505940318107605 0.5049903392791748 0.4988492727279663 0.5074596405029297 0.4960765838623047 0.503692626953125 0.4897594451904297 0.502137303352356 0.49753594398498535 0.49986863136291504 0.5125415325164795 0.509827733039856
1.1090909242630005 0.5069520473480225 0.5145580768585205 0.5177967548370361 0.5186139345169067 0.5187194347381592 0.5114783048629761 0.5202767848968506 0.5097179412841797 0.5179150104522705 0.5034453868865967 0.5137986540794373 0.510103702545166 0.5113751888275146 0.525303840637207 0.5237764120101929
1.1131312847137451 0.5186581611633301 0.5268571376800537 0.5293052196502686 0.530752420425415 0.5320250988006592 0.5239067077636719 0.532468318939209 0.5230581760406494 0.5316756963729858 0.5173535346984863 0.5252867341041565 0.5225188732147217 0.5228455066680908 0.5373725891113281 0.5371986627578735
1.1171717643737793 0.5303325653076172 0.5389420986175537 0.5406465530395508 0.5424633026123047 0.5449371337890625 0.5361870527267456 0.5440998077392578 0.5360960960388184 0.5449537038803101 0.5313827991485596 0.5367097854614258 0.5348320007324219 0.5343620777130127 0.548844575881958 0.5501171350479126
1.121212124824524 0.5420620441436768 0.5508675575256348 0.5518894195556641 0.5538580417633057 0.5574929714202881 0.5483657121658325 0.5552537441253662 0.548846960067749 0.5577400922775269 0.5454428195953369 0.5481551885604858 0.5470852851867676 0.5459802150726318 0.5598247051239014 0.5625675916671753
1.1252524852752686 0.5539119243621826 0.5626790523529053 0.5630924701690674 0.5650427341461182 0.5697312355041504 0.5604809522628784 0.5660221576690674 0.5613362789154053 0.5700407028198242 0.5594563484191895 0.5596845149993896 0.5593123435974121 0.5577287673950195 0.5704166889190674 0.5745905637741089
1.1292929649353027 0.5659291744232178 0.5744166374206543 0.5743041038513184 0.5761152505874634 0.5816929340362549 0.572563648223877 0.5765020847320557 0.5735983848571777 0.5818736553192139 0.5733661651611328 0.5713330507278442 0.5715358257293701 0.5696203708648682 0.5807180404663086 0.5862313508987427
1.1333333253860474 0.5781433582305908 0.5861172676086426 0.5855751037597656 0.587165355682373 0.593421459197998 0.5846401453018188 0.5868043899536133 0.5856784582138062 0.5932786464691162 0.5871326923370361 0.5831244587898254 0.5837748050689697 0.5816566944122314 0.5908312797546387 0.5975445508956909
1.137373685836792 0.5905640125274658 0.5978069305419922 0.5969409942626953 0.5982636213302612 0.604954719543457 0.5967276096343994 0.5970337390899658 0.5976201295852661 0.6043069362640381 0.60072922706604 0.5950626134872437 0.5960390567779541 0.5938277244567871 0.6008446216583252 0.6085828542709351
1.1414141654968262 0.6031889915466309 0.6095118522644043 0.6084434986114502 0.6094735860824585 0.6163332462310791 0.6088416576385498 0.607297420501709 0.6094708442687988 0.6150263547897339 0.6141457557678223 0.6071468591690063 0.6083359718322754 0.606121301651001 0.610846996307373 0.6194055080413818
1.1454545259475708 0.6159999370574951 0.621243953704834 0.6201019287109375 0.620832085609436 0.6275866031646729 0.6209855079650879 0.6176836490631104 0.6212680339813232 0.6255042552947998 0.6273782253265381 0.6193562746047974 0.6206648349761963 0.6185188293457031 0.6209053993225098 0.6300626993179321
1.1494948863983154 0.6289775371551514 0.6330223083496094 0.6319417953491211 0.6323730945587158 0.6387505531311035 0.6331672668457031 0.628286600112915 0.6330534219741821 0.6358275413513184 0.6404364109039307 0.6316758394241333 0.633028507232666 0.6310083866119385 0.6310896873474121 0.6406148672103882
1.1535353660583496 0.6420917510986328 0.6448526382446289 0.6439659595489502 0.6441105604171753 0.6498522758483887 0.6453862190246582 0.6391754150390625 0.6448566913604736 0.6460752487182617 0.6533317565917969 0.6440862417221069 0.6454219818115234 0.6435713768005371 0.6414525508880615 0.6511121988296509
1.1575757265090942 0.6553125381469727 0.6567394733428955 0.6561803817749023 0.6560488939285278 0.6609182357788086 0.6576409339904785 0.6504073143005371 0.6567018032073975 0.6563286781311035 0.6660785675048828 0.6565639972686768 0.6578421592712402 0.6561944484710693 0.6520383358001709 0.661604642868042
1.1616160869598389 0.6686084270477295 0.6686875820159912 0.6685755252838135 0.6681836843490601 0.6719722747802734 0.6699293851852417 0.6620266437530518 0.6686078310012817 0.6666659116744995 0.678694486618042 0.6690933108329773 0.6702861785888672 0.6688652038574219 0.6628835201263428 0.6721394062042236
1.165656566619873 0.6819515228271484 0.6806964874267578 0.6811394691467285 0.6805024147033691 0.6830377578735352 0.6822488307952881 0.6740596294403076 0.6805882453918457 0.6771559715270996 0.6911985874176025 0.6816556453704834 0.6827504634857178 0.6815733909606934 0.6740139722824097 0.6827597618103027
1.1696969270706177 0.6953132152557373 0.6927642822265625 0.6938531398773193 0.6929852962493896 0.6941328048706055 0.6945940256118774 0.6865119934082031 0.6926484107971191 0.6878560781478882 0.7036058902740479 0.6942349672317505 0.69523024559021 0.6943087577819824 0.6854441165924072 0.6935000419616699
1.1737374067306519 0.7086701393127441 0.7048900127410889 0.7066936492919922 0.7056103944778442 0.7052786350250244 0.7069627046585083 0.6993794441223145 0.704792857170105 0.6988165378570557 0.7159345149993896 0.7068214416503906 0.7077240943908691 0.7070662975311279 0.6971850395202637 0.7043955326080322
1.1777777671813965 0.7219991683959961 0.717069149017334 0.719632625579834 0.7183507680892944 0.7164909839630127 0.7193491458892822 0.7126369476318359 0.71701979637146 0.710070013999939 0.7281959056854248 0.7194045782089233 0.7202270030975342 0.7198374271392822 0.7092363834381104 0.7154711484909058
1.1818181276321411 0.7352838516235352 0.7292993068695068 0.7326455116271973 0.73117995262146 0.7277870178222656 0.731751561164856 0.7262518405914307 0.7293258905410767 0.7216407060623169 0.7404041290283203 0.731978714466095 0.7327399253845215 0.7326185703277588 0.7215927839279175 0.7267487049102783
1.1858586072921753 0.7485091686248779 0.7415773868560791 0.7457022666931152 0.7440718412399292 0.7391812801361084 0.744166374206543 0.7401771545410156 0.7417068481445312 0.7335373163223267 0.7525699138641357 0.744540274143219 0.7452607154846191 0.745405912399292 0.7342427968978882 0.7382451295852661
1.18989896774292 0.7616639137268066 0.7538986206054688 0.7587804794311523 0.7569973468780518 0.7506856918334961 0.7565913200378418 0.7543578147888184 0.7541550397872925 0.7457575798034668 0.7647013664245605 0.7570847868919373 0.7577869892120361 0.7581949234008789 0.7471668720245361 0.7499693632125854
1.193939447402954 0.7747395038604736 0.7662618160247803 0.7718586921691895 0.7699350118637085 0.7623124122619629 0.7690250873565674 0.7687327861785889 0.7666643857955933 0.7582900524139404 0.7768070697784424 0.7696145176887512 0.7703216075897217 0.7709848880767822 0.7603467702865601 0.7619284391403198
1.1979798078536987 0.787729024887085 0.7786622047424316 0.7849116325378418 0.7828590869903564 0.7740700244903564 0.7814644575119019 0.7832350730895996 0.7792255878448486 0.7711124420166016 0.7888920307159424 0.7821254730224609 0.7828612327575684 0.7837722301483154 0.77375328540802 0.7741216421127319
1.2020201683044434 0.8006289005279541 0.7910997867584229 0.7979245185852051 0.7957521677017212 0.7859652042388916 0.7939101457595825 0.797799825668335 0.7918338775634766 0.7841964960098267 0.8009614944458008 0.7946239113807678 0.7954075336456299 0.7965548038482666 0.7873607873916626 0.7865455150604248
1.2060606479644775 0.8134393692016602 0.8035728931427002 0.8108861446380615 0.8085974454879761 0.7980043888092041 0.8063622713088989 0.8123619556427002 0.8044817447662354 0.7975106239318848 0.8130204677581787 0.8071105480194092 0.8079617023468018 0.809333086013794 0.8011374473571777 0.7991923093795776
1.2101010084152222 0.8261592388153076 0.8160808086395264 0.8237824440002441 0.8213828802108765 0.8101892471313477 0.8188199996948242 0.8268585205078125 0.8171628713607788 0.811016321182251 0.8250713348388672 0.8195911049842834 0.8205249309539795 0.82210373878479 0.8150522708892822 0.8120503425598145
1.2141413688659668 0.8387906551361084 0.8286228179931641 0.8366115093231201 0.8340984582901001 0.8225204944610596 0.8312838077545166 0.8412339687347412 0.829872727394104 0.824676513671875 0.8371191024780273 0.8320659399032593 0.8330979347229004 0.8348674774169922 0.8290729522705078 0.8251054286956787
1.218181848526001 0.8513383865356445 0.8412008285522461 0.8493692874908447 0.8467401266098022 0.8349964618682861 0.8437557220458984 0.8554365634918213 0.8426069021224976 0.8384532928466797 0.8491661548614502 0.8445420861244202 0.8456833362579346 0.8476240634918213 0.8431673049926758 0.8383413553237915
1.2222222089767456 0.8638057708740234 0.853813648223877 0.8620543479919434 0.8593043088912964 0.8476123809814453 0.8562357425689697 0.8694233894348145 0.8553614616394043 0.8523088693618774 0.8612158298492432 0.8570212125778198 0.8582804203033447 0.8603720664978027 0.8573015928268433 0.8517379760742188
1.2262625694274902 0.87619948387146 0.8664650917053223 0.8746683597564697 0.871794581413269 0.8603618144989014 0.8687264919281006 0.883162260055542 0.8681344985961914 0.8662084341049194 0.8732712268829346 0.8695101141929626 0.8708944320678711 0.8731129169464111 0.8714475631713867 0.8652749061584473
1.2303030490875244 0.8885259628295898 0.879155158996582 0.887218713760376 0.8842146396636963 0.8732366561889648 0.8812299966812134 0.8966283798217773 0.8809248208999634 0.8801214694976807 0.8853359222412109 0.8820136785507202 0.8835251331329346 0.8858463764190674 0.8855750560760498 0.8789317607879639
1.234343409538269 0.9007928371429443 0.8918867111206055 0.8997089862823486 0.8965719938278198 0.8862264156341553 0.8937472105026245 0.9098055362701416 0.8937301635742188 0.8940190076828003 0.8974137306213379 0.8945344090461731 0.8961753845214844 0.8985724449157715 0.899657130241394 0.8926846981048584
1.2383837699890137 0.9130079746246338 0.9046618938446045 0.9121546745300293 0.9088772535324097 0.8993194103240967 0.9062818288803101 0.9226858615875244 0.9065505266189575 0.9078778028488159 0.9095091819763184 0.9070764183998108 0.9088473320007324 0.9112942218780518 0.9136698246002197 0.9065136909484863
1.2424242496490479 0.9251806735992432 0.917482852935791 0.9245555400848389 0.9211444854736328 0.9125030040740967 0.9188361167907715 0.9352748394012451 0.9193878173828125 0.9216786623001099 0.9216258525848389 0.9196476340293884 0.921544075012207 0.9240114688873291 0.9275918006896973 0.920396089553833
1.2464646100997925 0.9373199939727783 0.930351734161377 0.9369304180145264 0.9333864450454712 0.9257628917694092 0.9314121007919312 0.9475810527801514 0.9322409629821777 0.9354065656661987 0.9337689876556396 0.9322494268417358 0.9342665672302246 0.9367258548736572 0.9414039850234985 0.9343104362487793
1.250504970550537 0.9494359493255615 0.9432711601257324 0.9492874145507812 0.9456204175949097 0.9390854835510254 0.9440137147903442 0.9596233367919922 0.945112943649292 0.9490509033203125 0.9459426403045654 0.9448881149291992 0.9470200538635254 0.9494397640228271 0.9550923109054565 0.9482371807098389
1.2545454502105713 0.9615383148193359 0.9562437534332275 0.9616413116455078 0.9578615427017212 0.9524579048156738 0.9566444158554077 0.9714250564575195 0.9580056667327881 0.9626052379608154 0.9581549167633057 0.9575643539428711 0.9598054885864258 0.9621574878692627 0.9686431884765625 0.9621597528457642
1.258585810661316 0.973637580871582 0.9692709445953369 0.9740016460418701 0.9701297283172607 0.9658656120300293 0.9693067073822021 0.9830172061920166 0.9709209203720093 0.9760669469833374 0.9704084396362305 0.9702843427658081 0.9726259708404541 0.9748802185058594 0.9820491075515747 0.9760589599609375
1.2626261711120605 0.9857442378997803 0.9823553562164307 0.9863853454589844 0.9824421405792236 0.9792969226837158 0.9820044040679932 0.9944345951080322 0.9838614463806152 0.9894355535507202 0.9827098846435547 0.9830541610717773 0.9854850769042969 0.98760986328125 0.9953064918518066 0.9899219274520874
1.2666666507720947 0.9978699684143066 0.9954988956451416 0.9987993240356445 0.9948164224624634 0.9927425384521484 0.9947419166564941 1.0057144165039062 0.9968315362930298 1.0027165412902832 0.9950671195983887 0.9958727359771729 0.9983868598937988 1.000354290008545 1.0084123611450195 1.0037351846694946
1.2707070112228394 1.010023832321167 1.0087029933929443 1.0112590789794922 1.007271409034729 1.0061910152435303 1.0075222253799438 1.0168952941894531 1.0098321437835693 1.0159159898757935 1.0074846744537354 1.0087462663650513 1.0113327503204346 1.0131144523620605 1.0213687419891357 1.0174899101257324
1.2747474908828735 1.0222184658050537 1.0219683647155762 1.0237774848937988 1.0198217630386353 1.0196373462677002 1.0203502178192139 1.028024673461914 1.0228686332702637 1.0290424823760986 1.019970417022705 1.0216796398162842 1.0243275165557861 1.0258948802947998 1.0341821908950806 1.0311768054962158
1.2787878513336182 1.0344641208648682 1.0352966785430908 1.0363647937774658 1.0324848890304565 1.0330753326416016 1.033228874206543 1.0391416549682617 1.0359433889389038 1.0421066284179688 1.0325300693511963 1.034674048423767 1.03737473487854 1.0387005805969238 1.046859860420227 1.0447908639907837
1.2828283309936523 1.0467724800109863 1.048689365386963 1.0490338802337646 1.0452736616134644 1.046504020690918 1.0461641550064087 1.0502898693084717 1.049060344696045 1.0551209449768066 1.0451717376708984 1.0477333068847656 1.0504770278930664 1.0515389442443848 1.0594134330749512 1.0583299398422241
1.286868691444397 1.059153437614441 1.062145709991455 1.061793327331543 1.0582008361816406 1.0599219799041748 1.059159755706787 1.0615103244781494 1.062223196029663 1.0680979490280151 1.0579016208648682 1.0608618259429932 1.0636379718780518 1.0644128322601318 1.071855902671814 1.0717936754226685
1.2909090518951416 1.0716196298599243 1.0756666660308838 1.0746543407440186 1.071277379989624 1.0733330249786377 1.072220802307129 1.0728459358215332 1.0754361152648926 1.0810531377792358 1.0707271099090576 1.0740610361099243 1.076862096786499 1.0773286819458008 1.084205985069275 1.0851831436157227
1.2949495315551758 1.0841814279556274 1.0892536640167236 1.0876269340515137 1.08451247215271 1.0867424011230469 1.0853521823883057 1.0843355655670166 1.0887024402618408 1.0940006971359253 1.0836570262908936 1.0873349905014038 1.090153694152832 1.090296745300293 1.0964808464050293 1.098504662513733
1.2989898920059204 1.096849799156189 1.1029043197631836 1.1007194519042969 1.0979114770889282 1.100156307220459 1.0985585451126099 1.0960137844085693 1.1020259857177734 1.1069543361663818 1.0966970920562744 1.1006885766983032 1.1035151481628418 1.103318214416504 1.1087015867233276 1.111762523651123
1.303030252456665 1.1096357107162476 1.11661958694458 1.1139395236968994 1.1114797592163086 1.1135821342468262 1.1118457317352295 1.1079158782958984 1.1154110431671143 1.1199307441711426 1.1098556518554688 1.1141215562820435 1.116950511932373 1.1164028644561768 1.1208914518356323 1.1249682903289795
1.3070707321166992 1.1225522756576538 1.1303997039794922 1.1272950172424316 1.1252191066741943 1.1270344257354736 1.1252193450927734 1.1200721263885498 1.1288622617721558 1.1329437494277954 1.1231412887573242 1.1276400089263916 1.1304655075073242 1.1295597553253174 1.1330747604370117 1.1381314992904663
1.3111110925674438 1.1356068849563599 1.144242763519287 1.1407911777496338 1.1391286849975586 1.1405203342437744 1.1386843919754028 1.132509708404541 1.142380952835083 1.1460070610046387 1.136561632156372 1.1412463188171387 1.14406156539917 1.1427931785583496 1.1452759504318237 1.151265025138855
1.3151514530181885 1.1488127708435059 1.1581482887268066 1.154435396194458 1.1532061100006104 1.1540532112121582 1.1522471904754639 1.145251750946045 1.1559737920761108 1.159135103225708 1.1501250267028809 1.1549427509307861 1.1577441692352295 1.1561131477355957 1.15752375125885 1.1643846035003662
1.3191919326782227 1.1621814966201782 1.172116994857788 1.16823148727417 1.1674473285675049 1.167646884918213 1.1659138202667236 1.1583185195922852 1.169643759727478 1.1723417043685913 1.1638405323028564 1.168732762336731 1.1715168952941895 1.1695291996002197 1.1698440313339233 1.177506685256958
1.3232322931289673 1.175722360610962 1.1861467361450195 1.1821832656860352 1.1818435192108154 1.1813125610351562 1.1796902418136597 1.1717243194580078 1.1833947896957397 1.1856375932693481 1.1777162551879883 1.1826200485229492 1.1853833198547363 1.1830501556396484 1.1822649240493774 1.1906474828720093
1.327272653579712 1.1894475221633911 1.2002372741699219 1.1962957382202148 1.1963869333267212 1.1950626373291016 1.193583369255066 1.1854844093322754 1.1972306966781616 1.1990355253219604 1.1917617321014404 1.1966089010238647 1.1993465423583984 1.1966807842254639 1.194817066192627 1.203826904296875
1.331313133239746 1.2033675909042358 1.2143890857696533 1.2105717658996582 1.211066484451294 1.208909511566162 1.2075998783111572 1.1996033191680908 1.211155891418457 1.2125447988510132 1.2059862613677979 1.2107013463974 1.2134120464324951 1.210437297821045 1.2075287103652954 1.217064619064331
1.3353534936904907 1.2174934148788452 1.2285990715026855 1.2250125408172607 1.2258682250976562 1.222862720489502 1.2217459678649902 1.2140885591506958 1.2251743078231812 1.2261748313903809 1.2203998565673828 1.2249000072479248 1.2275822162628174 1.224323034286499 1.2204296588897705 1.2303811311721802
1.3393938541412354 1.2318369150161743 1.2428686618804932 1.2396204471588135 1.2407779693603516 1.236933708190918 1.236029028892517 1.228940486907959 1.23928964138031 1.2399355173110962 1.2350118160247803 1.2392107248306274 1.2418606281280518 1.238351583480835 1.2335491180419922 1.243797779083252
1.3434343338012695 1.2464085817337036 1.2571978569030762 1.254396915435791 1.255780577659607 1.2511298656463623 1.2504565715789795 1.2441524267196655 1.2535067796707153 1.25383460521698 1.2498338222503662 1.2536355257034302 1.256251335144043 1.2525320053100586 1.2469168901443481 1.2573381662368774
1.3474746942520142 1.2612197399139404 1.2715859413146973 1.269341230392456 1.2708570957183838 1.265460729598999 1.2650359869003296 1.2597202062606812 1.2678290605545044 1.2678780555725098 1.2648766040802002 1.2681773900985718 1.2707574367523193 1.2668750286102295 1.2605619430541992 1.2710226774215698
1.3515150547027588 1.2762812376022339 1.286034107208252 1.2844555377960205 1.2859892845153809 1.279930591583252 1.2797739505767822 1.2756307125091553 1.2822606563568115 1.2820730209350586 1.2801513671875 1.2828408479690552 1.2853808403015137 1.28139066696167 1.2745130062103271 1.2848747968673706
1.355555534362793 1.291606068611145 1.3005423545837402 1.299738883972168 1.3011596202850342 1.2945470809936523 1.2946794033050537 1.2918717861175537 1.2968074083328247 1.296424150466919 1.295670747756958 1.2976295948028564 1.300126552581787 1.296091079711914 1.2887994050979614 1.29891836643219
1.3595958948135376 1.3072041273117065 1.3151116371154785 1.3151905536651611 1.3163447380065918 1.309314489364624 1.309759259223938 1.3084237575531006 1.311471939086914 1.3109350204467773 1.311446189880371 1.3125483989715576 1.3149960041046143 1.3109862804412842 1.3034484386444092 1.3131743669509888
1.3636363744735718 1.3230879306793213 1.329742431640625 1.3308100700378418 1.3315248489379883 1.3242366313934326 1.3250226974487305 1.3252665996551514 1.3262603282928467 1.3256092071533203 1.327491044998169 1.3276015520095825 1.3299925327301025 1.3260867595672607 1.3184897899627686 1.3276654481887817
1.3676767349243164 1.3392689228057861 1.3444383144378662 1.3465979099273682 1.3466804027557373 1.3393194675445557 1.340477466583252 1.3423773050308228 1.3411747217178345 1.3404513597488403 1.3438198566436768 1.3427913188934326 1.345118522644043 1.3414053916931152 1.3339482545852661 1.3424142599105835
1.3717172145843506 1.3557599782943726 1.3592004776000977 1.3625493049621582 1.3617862462997437 1.3545653820037842 1.356131911277771 1.3597270250320435 1.3562227487564087 1.3554631471633911 1.3604464530944824 1.3581225872039795 1.3603763580322266 1.3569557666778564 1.3498516082763672 1.3574434518814087
1.3757575750350952 1.3725720643997192 1.3740322589874268 1.3786673545837402 1.3768229484558105 1.3699800968170166 1.3719943761825562 1.3772846460342407 1.371407151222229 1.3706451654434204 1.3773863315582275 1.3735982179641724 1.375767707824707 1.3727467060089111 1.366225004196167 1.3727737665176392
1.3797979354858398 1.3897182941436768 1.3889355659484863 1.3949487209320068 1.391768455505371 1.3855667114257812 1.388073444366455 1.3950212001800537 1.3867332935333252 1.3859976530075073 1.3946537971496582 1.3892263174057007 1.3912949562072754 1.3887906074523926 1.383094072341919 1.3884263038635254
1.383838415145874 1.4072115421295166 1.403916358947754 1.411393165588379 1.406601071357727 1.401331901550293 1.4043793678283691 1.4128994941711426 1.4022074937820435 1.4015246629714966 1.4122672080993652 1.4050097465515137 1.4069592952728271 1.405102014541626 1.4004844427108765 1.404422402381897
1.3878787755966187 1.4250640869140625 1.4189765453338623 1.4279983043670654 1.4213004112243652 1.4172799587249756 1.4209192991256714 1.4308840036392212 1.417833685874939 1.417222261428833 1.430241584777832 1.420953392982483 1.422762155532837 1.4216902256011963 1.4184198379516602 1.420780062675476
1.3919191360473633 1.4432882070541382 1.4341228008270264 1.4447648525238037 1.4358432292938232 1.433417797088623 1.4377038478851318 1.4489326477050781 1.4336174726486206 1.433092474937439 1.4485962390899658 1.4370611906051636 1.4387047290802002 1.4385695457458496 1.4369221925735474 1.4375191926956177
1.3959596157073975 1.4618990421295166 1.4493608474731445 1.4616925716400146 1.4502122402191162 1.449754238128662 1.4547414779663086 1.46700918674469 1.449564814567566 1.4491344690322876 1.4673478603363037 1.4533392190933228 1.4547879695892334 1.4557533264160156 1.4560164213180542 1.4546582698822021
1.399999976158142 1.4809082746505737 1.464695930480957 1.4787793159484863 1.4643864631652832 1.4662959575653076 1.4720402956008911 1.4850651025772095 1.4656814336776733 1.4653457403182983 1.486518144607544 1.4697909355163574 1.4710121154785156 1.4732539653778076 1.4757219552993774 1.4722157716751099


==> figure_code/DLP_8/interpolation/0.167_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.08205890655517578 0.0886697769165039 0.09920024871826172 0.0846109390258789 0.09769535064697266 0.08932971954345703 0.09450721740722656 0.0971059799194336 0.08198738098144531 0.08706283569335938 0.08263111114501953 0.10097408294677734 0.08635711669921875 0.0980997085571289 0.1004495620727539
1.0080808401107788 0.1617422103881836 0.17472076416015625 0.19538211822509766 0.16675472259521484 0.19251155853271484 0.17611312866210938 0.18625545501708984 0.19152259826660156 0.16166305541992188 0.17168426513671875 0.16286087036132812 0.19880390167236328 0.17024993896484375 0.19336414337158203 0.1979055404663086
1.0121212005615234 0.2378864288330078 0.2568483352661133 0.28697681427001953 0.24521541595458984 0.2829780578613281 0.25912952423095703 0.27385425567626953 0.2819232940673828 0.23787879943847656 0.2526674270629883 0.23949813842773438 0.29181766510009766 0.2504711151123047 0.2843637466430664 0.29082679748535156
1.016161561012268 0.3095073699951172 0.3339395523071289 0.3726472854614258 0.3189573287963867 0.36783885955810547 0.3373432159423828 0.3561277389526367 0.3671560287475586 0.3096647262573242 0.3289957046508789 0.3115520477294922 0.3786125183105469 0.32599353790283203 0.3698854446411133 0.3779029846191406
1.0202020406723022 0.37586498260498047 0.40515708923339844 0.4513702392578125 0.38718414306640625 0.44611167907714844 0.4099607467651367 0.43216609954833984 0.44629383087158203 0.3762798309326172 0.399871826171875 0.37827014923095703 0.45812511444091797 0.39601707458496094 0.4489917755126953 0.4581270217895508
1.0242424011230469 0.43645191192626953 0.46991920471191406 0.5224189758300781 0.44933032989501953 0.5170869827270508 0.47642040252685547 0.5013351440429688 0.5186290740966797 0.4372119903564453 0.4647226333618164 0.43914127349853516 0.529632568359375 0.4599771499633789 0.5210151672363281 0.5307826995849609
1.028282880783081 0.4910421371459961 0.5279674530029297 0.5854482650756836 0.5051202774047852 0.5803985595703125 0.5364513397216797 0.563319206237793 0.5837459564208984 0.4922189712524414 0.523259162902832 0.49394702911376953 0.5928163528442383 0.5175848007202148 0.5856208801269531 0.59552001953125
1.0323232412338257 0.5396747589111328 0.5793399810791016 0.6404638290405273 0.5545520782470703 0.6360092163085938 0.5900411605834961 0.6181192398071289 0.6415119171142578 0.5413141250610352 0.5754461288452148 0.5427322387695312 0.6477317810058594 0.5688180923461914 0.6427755355834961 0.6523284912109375
1.0363636016845703 0.5826482772827148 0.6243724822998047 0.6878347396850586 0.5978975296020508 0.6842145919799805 0.6374530792236328 0.666041374206543 0.6920995712280273 0.5847587585449219 0.621525764465332 0.5858039855957031 0.6948032379150391 0.6139230728149414 0.6927661895751953 0.7015399932861328
1.0404040813446045 0.6204376220703125 0.6636056900024414 0.728175163269043 0.635615348815918 0.7255544662475586 0.6791191101074219 0.7075986862182617 0.7358922958374023 0.6229829788208008 0.6619272232055664 0.6236448287963867 0.7347002029418945 0.6533279418945312 0.7360830307006836 0.7437238693237305
1.0444444417953491 0.6536436080932617 0.6977272033691406 0.7622919082641602 0.6683197021484375 0.7607488632202148 0.7156124114990234 0.7434701919555664 0.7734756469726562 0.6565451622009277 0.6972312927246094 0.656865119934082 0.7682743072509766 0.6876134872436523 0.7733879089355469 0.779637336730957
1.0484848022460938 0.6830191612243652 0.7276029586791992 0.7912321090698242 0.6967964172363281 0.7907505035400391 0.7476720809936523 0.7745227813720703 0.805668830871582 0.6861529350280762 0.7281932830810547 0.6862263679504395 0.7965946197509766 0.7175283432006836 0.805546760559082 0.8102483749389648
1.052525281906128 0.7093343734741211 0.7541084289550781 0.8160610198974609 0.7218623161315918 0.8165578842163086 0.7760658264160156 0.8016529083251953 0.8333587646484375 0.7125382423400879 0.7556023597717285 0.712498664855957 0.8207473754882812 0.7438564300537109 0.8334560394287109 0.8365716934204102
1.0565656423568726 0.7333545684814453 0.7781181335449219 0.8378801345825195 0.7443437576293945 0.8391885757446289 0.8015689849853516 0.8257665634155273 0.8575029373168945 0.7364263534545898 0.7802672386169434 0.7364487648010254 0.8418216705322266 0.7674012184143066 0.8580436706542969 0.8596439361572266
1.0606060028076172 0.7557716369628906 0.8004240989685059 0.8576908111572266 0.7650113105773926 0.8595976829528809 0.8249053955078125 0.8476996421813965 0.8790173530578613 0.7584972381591797 0.8029351234436035 0.7587709426879883 0.8608126640319824 0.7889189720153809 0.8801794052124023 0.8804225921630859
1.0646464824676514 0.7772121429443359 0.8217282295227051 0.8764138221740723 0.7845644950866699 0.878666877746582 0.846735954284668 0.8682136535644531 0.8987851142883301 0.7793607711791992 0.8242959976196289 0.7800917625427246 0.8786191940307617 0.8091001510620117 0.900672435760498 0.8997917175292969
1.068686842918396 0.7981915473937988 0.8426070213317871 0.8948206901550293 0.8035998344421387 0.8971338272094727 0.8676424026489258 0.8879547119140625 0.9175915718078613 0.799532413482666 0.8449301719665527 0.8009243011474609 0.8959941864013672 0.8285417556762695 0.9202179908752441 0.9185075759887695
1.0727273225784302 0.8191003799438477 0.8634886741638184 0.9135079383850098 0.8225831985473633 0.9155869483947754 0.8880753517150879 0.9074277877807617 0.9360828399658203 0.8194212913513184 0.86529541015625 0.8216619491577148 0.9135189056396484 0.8477268218994141 0.9393901824951172 0.9371700286865234
1.0767676830291748 0.8402042388916016 0.8846549987792969 0.9328899383544922 0.8418359756469727 0.9344382286071777 0.9083666801452637 0.9269900321960449 0.9547533988952637 0.8393106460571289 0.8857145309448242 0.8425683975219727 0.9315996170043945 0.8670001029968262 0.9586057662963867 0.9562058448791504
1.0808080434799194 0.8616914749145508 0.9062972068786621 0.9532537460327148 0.8616018295288086 0.9539871215820312 0.9287862777709961 0.9469089508056641 0.9739913940429688 0.8594212532043457 0.9064297676086426 0.8638401031494141 0.950533390045166 0.8866348266601562 0.9781947135925293 0.9759373664855957
1.0848485231399536 0.88360595703125 0.9284539222717285 0.974700927734375 0.8819694519042969 0.9743471145629883 0.9494514465332031 0.9672918319702148 0.9940004348754883 0.8798365592956543 0.9275345802307129 0.8855290412902832 0.9704203605651855 0.9067521095275879 0.9983282089233398 0.9965019226074219
1.0888888835906982 0.9059643745422363 0.9511137008666992 0.9972419738769531 0.9029765129089355 0.9955730438232422 0.9704465866088867 0.9881982803344727 1.0149078369140625 0.9006028175354004 0.9490780830383301 0.9076504707336426 0.9912991523742676 0.9274210929870605 1.0191001892089844 1.0179634094238281
1.0929292440414429 0.928678035736084 0.9741735458374023 1.020768165588379 0.9245529174804688 1.0175747871398926 0.9917526245117188 1.009572982788086 1.0366926193237305 0.9216828346252441 0.97100830078125 0.9301342964172363 1.0130925178527832 0.9486198425292969 1.0404973030090332 1.0402584075927734
1.096969723701477 0.9516615867614746 0.9975218772888184 1.045128345489502 0.9466180801391602 1.040238380432129 1.0133461952209473 1.031360149383545 1.05930757522583 0.943023681640625 0.993262767791748 0.9528918266296387 1.0356736183166504 0.9702935218811035 1.0624785423278809 1.0632991790771484
1.1010100841522217 0.9747633934020996 1.0209813117980957 1.070091724395752 0.9690194129943848 1.063382625579834 1.0351200103759766 1.0534167289733887 1.0825867652893066 0.9645099639892578 1.015711784362793 0.975794792175293 1.0588555335998535 0.9923229217529297 1.0849084854125977 1.0868945121765137
1.1050504446029663 0.9978647232055664 1.0444140434265137 1.0954480171203613 0.991631031036377 1.086824893951416 1.0570039749145508 1.075632095336914 1.1063871383666992 0.9860525131225586 1.038252353668213 0.9987244606018066 1.0824604034423828 1.0146074295043945 1.1076817512512207 1.1108932495117188
1.1090909242630005 1.0208210945129395 1.0676655769348145 1.120966911315918 1.014286994934082 1.1103768348693848 1.0788898468017578 1.097867488861084 1.1305127143859863 1.0075373649597168 1.0607542991638184 1.0215530395507812 1.106295108795166 1.037015438079834 1.1306428909301758 1.1350932121276855
1.1131312847137451 1.0434989929199219 1.0905938148498535 1.146409511566162 1.0368475914001465 1.1338462829589844 1.100682258605957 1.1200027465820312 1.1547651290893555 1.0288605690002441 1.0831012725830078 1.044156551361084 1.1301584243774414 1.059417724609375 1.1536445617675781 1.1593084335327148
1.1171717643737793 1.065805435180664 1.1130924224853516 1.1715760231018066 1.0591840744018555 1.1570744514465332 1.1222844123840332 1.1419200897216797 1.1789679527282715 1.0499348640441895 1.105196475982666 1.066441535949707 1.1538944244384766 1.0817084312438965 1.1765503883361816 1.183370590209961
1.121212124824524 1.0876445770263672 1.135077953338623 1.1963119506835938 1.0811963081359863 1.1799259185791016 1.143641471862793 1.1635527610778809 1.2029638290405273 1.0706915855407715 1.1269640922546387 1.0883288383483887 1.177351951599121 1.1037979125976562 1.1992497444152832 1.2071290016174316
1.1252524852752686 1.1089458465576172 1.156480312347412 1.2204618453979492 1.1027932167053223 1.202291488647461 1.164677619934082 1.1848106384277344 1.2266082763671875 1.091064453125 1.1483421325683594 1.1097564697265625 1.2004103660583496 1.1255931854248047 1.2216401100158691 1.2304677963256836
1.1292929649353027 1.1296696662902832 1.1772651672363281 1.24391508102417 1.1239066123962402 1.224081039428711 1.185361385345459 1.2056498527526855 1.249776840209961 1.1110219955444336 1.1692824363708496 1.1306781768798828 1.2229819297790527 1.147038459777832 1.243626594543457 1.2532782554626465
1.1333333253860474 1.1497883796691895 1.1974272727966309 1.2665987014770508 1.1445002555847168 1.245251178741455 1.2056713104248047 1.2260503768920898 1.272390365600586 1.1305408477783203 1.1897735595703125 1.1510858535766602 1.2449946403503418 1.1680984497070312 1.2651772499084473 1.2754926681518555
1.137373685836792 1.169306755065918 1.2169618606567383 1.288465976715088 1.1645498275756836 1.265777587890625 1.225578784942627 1.24599027633667 1.294382095336914 1.149609088897705 1.2098016738891602 1.170964241027832 1.2664194107055664 1.1887483596801758 1.286224365234375 1.2970705032348633
1.1414141654968262 1.1882281303405762 1.2359089851379395 1.3095049858093262 1.1840629577636719 1.2856602668762207 1.2451128959655762 1.2654900550842285 1.3157315254211426 1.1682453155517578 1.2293877601623535 1.1903343200683594 1.2872366905212402 1.2089786529541016 1.3067760467529297 1.3179888725280762
1.1454545259475708 1.2065777778625488 1.254289150238037 1.3297133445739746 1.2030401229858398 1.3049087524414062 1.2642650604248047 1.2845525741577148 1.3364043235778809 1.1864533424377441 1.2485418319702148 1.2092156410217285 1.3074274063110352 1.2287888526916504 1.3268160820007324 1.3382353782653809
1.1494948863983154 1.224402904510498 1.2721729278564453 1.3491196632385254 1.2215113639831543 1.3235669136047363 1.2830777168273926 1.3032069206237793 1.3564238548278809 1.2042717933654785 1.2673053741455078 1.2276482582092285 1.3270268440246582 1.248206615447998 1.3463540077209473 1.3578381538391113
1.1535353660583496 1.2417402267456055 1.2896113395690918 1.3677787780761719 1.2395191192626953 1.3416743278503418 1.3015594482421875 1.3214998245239258 1.3758163452148438 1.2217302322387695 1.2857131958007812 1.245668888092041 1.3460712432861328 1.2672486305236816 1.3654274940490723 1.3768210411071777
1.1575757265090942 1.2586421966552734 1.3066716194152832 1.3857455253601074 1.2571048736572266 1.3592987060546875 1.3197526931762695 1.3394618034362793 1.3946166038513184 1.2388687133789062 1.3038020133972168 1.2633233070373535 1.3645877838134766 1.2859535217285156 1.3840460777282715 1.3952298164367676
1.1616160869598389 1.275184154510498 1.3234162330627441 1.4030876159667969 1.2743120193481445 1.3765053749084473 1.3376975059509277 1.3571372032165527 1.4128727912902832 1.2557296752929688 1.3216328620910645 1.2806754112243652 1.3826217651367188 1.3043556213378906 1.402270793914795 1.4131073951721191
1.165656566619873 1.2914133071899414 1.3399238586425781 1.4198923110961914 1.2912030220031738 1.393366813659668 1.3554306030273438 1.3745770454406738 1.4306535720825195 1.2723579406738281 1.3392434120178223 1.2977705001831055 1.4002585411071777 1.322504997253418 1.4201345443725586 1.4305248260498047
1.1696969270706177 1.3073973655700684 1.3562560081481934 1.4362359046936035 1.3078360557556152 1.409949779510498 1.3729987144470215 1.3918256759643555 1.448019027709961 1.2888002395629883 1.3566794395446777 1.3146657943725586 1.4175219535827637 1.340437412261963 1.4376931190490723 1.4475340843200684
1.1737374067306519 1.323195457458496 1.3724923133850098 1.4522194862365723 1.3242607116699219 1.4263396263122559 1.3904309272766113 1.4089369773864746 1.465043067932129 1.3051128387451172 1.3739995956420898 1.3314223289489746 1.4344868659973145 1.358203411102295 1.4549999237060547 1.4642081260681152
1.1777777671813965 1.3388705253601074 1.3886833190917969 1.4679126739501953 1.3405418395996094 1.4425983428955078 1.4077796936035156 1.4259467124938965 1.48179292678833 1.3213279247283936 1.391237735748291 1.3480792045593262 1.4512310028076172 1.3758373260498047 1.4721078872680664 1.48060941696167
1.1818181276321411 1.3544864654541016 1.4048924446105957 1.4834184646606445 1.3567390441894531 1.4587993621826172 1.425076961517334 1.4428982734680176 1.498349666595459 1.3374929428100586 1.4084458351135254 1.3646950721740723 1.4677886962890625 1.3933963775634766 1.489060401916504 1.4968156814575195
1.1858586072921753 1.3700952529907227 1.4211959838867188 1.4988112449645996 1.3728957176208496 1.4750208854675293 1.4423527717590332 1.4598488807678223 1.5147795677185059 1.3536460399627686 1.4256582260131836 1.3813138008117676 1.4842352867126465 1.410919189453125 1.5059127807617188 1.5128765106201172
1.18989896774292 1.3857436180114746 1.4376039505004883 1.51417875289917 1.3890800476074219 1.4913105964660645 1.4596424102783203 1.4768085479736328 1.531156063079834 1.3698406219482422 1.4429130554199219 1.3979897499084473 1.5006518363952637 1.4284400939941406 1.5227222442626953 1.528876781463623
1.193939447402954 1.4014654159545898 1.4541935920715332 1.5295629501342773 1.4053115844726562 1.5077080726623535 1.4769892692565918 1.4938392639160156 1.547536849975586 1.3860828876495361 1.4602293968200684 1.4147439002990723 1.5170278549194336 1.4460163116455078 1.5395431518554688 1.5448598861694336
1.1979798078536987 1.417325496673584 1.4709887504577637 1.5450940132141113 1.421651840209961 1.5242938995361328 1.4944100379943848 1.510955810546875 1.5639934539794922 1.4024271965026855 1.477653980255127 1.4316391944885254 1.5334711074829102 1.4636507034301758 1.5563592910766602 1.5608983039855957
1.2020201683044434 1.4333558082580566 1.4880218505859375 1.5607872009277344 1.438133716583252 1.5410981178283691 1.5119285583496094 1.5281882286071777 1.5805482864379883 1.4188823699951172 1.4951934814453125 1.4486775398254395 1.5500068664550781 1.4814023971557617 1.5732793807983398 1.5770363807678223
1.2060606479644775 1.4495692253112793 1.5053200721740723 1.5767078399658203 1.454789638519287 1.5581564903259277 1.5295696258544922 1.5455608367919922 1.5972912311553955 1.4355084896087646 1.5128931999206543 1.4658961296081543 1.5666751861572266 1.499290943145752 1.5903124809265137 1.5933232307434082
1.2101010084152222 1.4660096168518066 1.5229072570800781 1.5929055213928223 1.4716486930847168 1.57550048828125 1.547351360321045 1.563094139099121 1.6142501831054688 1.4522898197174072 1.5307445526123047 1.4833226203918457 1.58351469039917 1.5173420906066895 1.607494831085205 1.609804630279541
1.2141413688659668 1.4826922416687012 1.5407867431640625 1.6094155311584473 1.4887375831604004 1.5931587219238281 1.5652775764465332 1.5808067321777344 1.6314501762390137 1.4692614078521729 1.5487704277038574 1.500960350036621 1.600562572479248 1.5355772972106934 1.624849796295166 1.626513957977295
1.218181848526001 1.4996261596679688 1.558973789215088 1.6262822151184082 1.5060677528381348 1.6111364364624023 1.5834064483642578 1.5987043380737305 1.6489553451538086 1.4864263534545898 1.566971778869629 1.5188307762145996 1.6178317070007324 1.5540223121643066 1.642406940460205 1.6434779167175293
1.2222222089767456 1.5168218612670898 1.5774688720703125 1.6435108184814453 1.5236563682556152 1.6294488906860352 1.601696491241455 1.6167974472045898 1.666757583618164 1.5038001537322998 1.5853548049926758 1.5369386672973633 1.6353468894958496 1.5726799964904785 1.6601905822753906 1.6607627868652344
1.2262625694274902 1.5342903137207031 1.5962748527526855 1.6611342430114746 1.5415153503417969 1.6481046676635742 1.6201753616333008 1.6350979804992676 1.6848950386047363 1.521390676498413 1.60392427444458 1.5552935600280762 1.6531319618225098 1.5915722846984863 1.6782078742980957 1.6783466339111328
1.2303030490875244 1.5520305633544922 1.6153850555419922 1.6791582107543945 1.5596513748168945 1.6671051979064941 1.6388492584228516 1.65360689163208 1.7033700942993164 1.5392038822174072 1.622678279876709 1.5738935470581055 1.6711959838867188 1.6107053756713867 1.6964764595031738 1.6962637901306152
1.234343409538269 1.5700397491455078 1.6347918510437012 1.6975932121276855 1.5780668258666992 1.6864442825317383 1.6577224731445312 1.6723251342773438 1.7221965789794922 1.5572397708892822 1.6416103839874268 1.5927376747131348 1.6895489692687988 1.6300888061523438 1.7150084972381592 1.7145299911499023
1.2383837699890137 1.5883116722106934 1.6544814109802246 1.7164368629455566 1.5967607498168945 1.7061138153076172 1.6767945289611816 1.6912517547607422 1.741375207901001 1.5754992961883545 1.6607167720794678 1.611821174621582 1.708193302154541 1.6497254371643066 1.7338106632232666 1.7331531047821045
1.2424242496490479 1.6068413257598877 1.6744418144226074 1.7356882095336914 1.6157293319702148 1.7261028289794922 1.6960663795471191 1.7103829383850098 1.760911464691162 1.593979835510254 1.6799883842468262 1.6311378479003906 1.7271356582641602 1.6696186065673828 1.7528879642486572 1.7521402835845947
1.2464646100997925 1.6256120204925537 1.694655418395996 1.7553353309631348 1.634965419769287 1.746394157409668 1.7155346870422363 1.7297143936157227 1.7807941436767578 1.6126759052276611 1.6994132995605469 1.6506757736206055 1.7463712692260742 1.6897664070129395 1.7722408771514893 1.771491527557373
1.250504970550537 1.6446142196655273 1.7151026725769043 1.775367259979248 1.6544599533081055 1.7669706344604492 1.7351980209350586 1.7492365837097168 1.8010175228118896 1.6315808296203613 1.718980312347412 1.6704235076904297 1.7658963203430176 1.7101702690124512 1.7918686866760254 1.7912061214447021
1.2545454502105713 1.6638298034667969 1.7357640266418457 1.7957696914672852 1.674203872680664 1.7878108024597168 1.755052089691162 1.7689452171325684 1.821570634841919 1.6506884098052979 1.7386775016784668 1.6903691291809082 1.78570556640625 1.7308239936828613 1.811769723892212 1.8112812042236328
1.258585810661316 1.6832430362701416 1.756617546081543 1.8165206909179688 1.6941814422607422 1.8088927268981934 1.7750883102416992 1.788825511932373 1.8424358367919922 1.6699867248535156 1.7584898471832275 1.710495948791504 1.8057866096496582 1.7517218589782715 1.8319354057312012 1.8317065238952637
1.2626261711120605 1.7028322219848633 1.7776408195495605 1.837601661682129 1.7143774032592773 1.8301897048950195 1.7952990531921387 1.8088679313659668 1.863598108291626 1.6894655227661133 1.77840256690979 1.7307868003845215 1.8261299133300781 1.772855281829834 1.8523602485656738 1.8524718284606934
1.2666666507720947 1.7225799560546875 1.798811912536621 1.8589882850646973 1.734778881072998 1.8516807556152344 1.815680980682373 1.829063892364502 1.8850369453430176 1.7091155052185059 1.7983999252319336 1.7512264251708984 1.8467247486114502 1.7942194938659668 1.8730370998382568 1.8735694885253906
1.2707070112228394 1.742464303970337 1.8201050758361816 1.8806562423706055 1.7553653717041016 1.8733348846435547 1.836219310760498 1.8493947982788086 1.9067325592041016 1.7289204597473145 1.8184664249420166 1.771794319152832 1.8675527572631836 1.8158035278320312 1.8939530849456787 1.8949811458587646
1.2747474908828735 1.7624633312225342 1.8414993286132812 1.9025802612304688 1.7761211395263672 1.895127534866333 1.8569092750549316 1.8698506355285645 1.9286627769470215 1.748870611190796 1.8385865688323975 1.7924728393554688 1.8886024951934814 1.8375959396362305 1.9150972366333008 1.916693925857544
1.2787878513336182 1.7825567722320557 1.862968921661377 1.9247331619262695 1.797025203704834 1.9170308113098145 1.8777375221252441 1.8904166221618652 1.9508028030395508 1.7689480781555176 1.8587422370910645 1.813241958618164 1.9098551273345947 1.8595852851867676 1.9364571571350098 1.938688039779663
1.2828283309936523 1.8027215003967285 1.8844914436340332 1.9470891952514648 1.8180594444274902 1.9390177726745605 1.8986973762512207 1.9110822677612305 1.973132848739624 1.7891428470611572 1.8789212703704834 1.834083080291748 1.9312949180603027 1.881762981414795 1.958022117614746 1.9609489440917969
1.286868691444397 1.8229353427886963 1.9060440063476562 1.969618320465088 1.8392033576965332 1.9610605239868164 1.9197750091552734 1.9318275451660156 1.9956254959106445 1.8094370365142822 1.8991053104400635 1.8549742698669434 1.9529027938842773 1.904111385345459 1.979773998260498 1.9834554195404053
1.2909090518951416 1.843177080154419 1.927605152130127 1.9922966957092285 1.8604378700256348 1.983133316040039 1.9409608840942383 1.952641487121582 2.018258571624756 1.829817295074463 1.919280767440796 1.8758974075317383 1.974663257598877 1.926621437072754 2.001699924468994 2.006190061569214
1.2949495315551758 1.8634254932403564 1.9491524696350098 2.015097141265869 1.8817462921142578 2.005213975906372 1.9622459411621094 1.9735102653503418 2.0410079956054688 1.8502697944641113 1.9394330978393555 1.896833896636963 1.9965579509735107 1.94927978515625 2.0237886905670166 2.029132604598999
1.2989898920059204 1.8836584091186523 1.9706659317016602 2.0379912853240967 1.9031033515930176 2.0272724628448486 1.9836153984069824 1.9944186210632324 2.0638513565063477 1.870776891708374 1.959547519683838 1.9177627563476562 2.018566370010376 1.9720706939697266 2.046020030975342 2.0522615909576416
1.303030252456665 1.9038543701171875 1.9921236038208008 2.0609543323516846 1.9244928359985352 2.049288749694824 2.0050597190856934 2.0153512954711914 2.086763858795166 1.891324758529663 1.9796116352081299 1.9386649131774902 2.0406720638275146 1.994981288909912 2.0683789253234863 2.075556516647339
1.3070707321166992 1.9239966869354248 2.013512134552002 2.083965301513672 1.9458980560302734 2.0712404251098633 2.0265707969665527 2.036299228668213 2.1097278594970703 1.9119009971618652 1.9996144771575928 1.959524154663086 2.062859058380127 2.0180001258850098 2.0908548831939697 2.099000930786133
1.3111110925674438 1.9440627098083496 2.034806251525879 2.1069939136505127 1.967294692993164 2.093104839324951 2.0481319427490234 2.057243824005127 2.132718086242676 1.9324865341186523 2.0195424556732178 1.980318307876587 2.085106611251831 2.041110038757324 2.1134281158447266 2.122570276260376
1.3151514530181885 1.9640331268310547 2.0559935569763184 2.130021095275879 1.9886674880981445 2.114863634109497 2.0697360038757324 2.078174114227295 2.155717134475708 1.9530704021453857 2.0393855571746826 2.0010321140289307 2.107398271560669 2.064298152923584 2.1360855102539062 2.146245241165161
1.3191919326782227 1.9838933944702148 2.077059268951416 2.1530284881591797 2.010003089904785 2.1364974975585938 2.0913753509521484 2.0990805625915527 2.1787068843841553 1.9736392498016357 2.059136390686035 2.0216503143310547 2.1297197341918945 2.0875539779663086 2.1588134765625 2.170008897781372
1.3232322931289673 2.0036227703094482 2.0979857444763184 2.175989866256714 2.031278610229492 2.157989978790283 2.1130337715148926 2.1199488639831543 2.201669692993164 1.9941754341125488 2.078784465789795 2.042154312133789 2.1520514488220215 2.110861301422119 2.181596040725708 2.1938395500183105
1.327272653579712 2.0232064723968506 2.1187610626220703 2.1988887786865234 2.052478790283203 2.1793274879455566 2.1347036361694336 2.1407642364501953 2.2245876789093018 2.0146687030792236 2.0983219146728516 2.0625267028808594 2.1743781566619873 2.1342058181762695 2.2044174671173096 2.2177176475524902
1.331313133239746 2.042628526687622 2.1393723487854004 2.221708059310913 2.073592185974121 2.2004945278167725 2.1563773155212402 2.161522388458252 2.247450113296509 2.035104990005493 2.1177432537078857 2.0827553272247314 2.196686029434204 2.157578468322754 2.227267265319824 2.2416269779205322
1.3353534936904907 2.061873435974121 2.1598095893859863 2.244429349899292 2.0945992469787598 2.221479654312134 2.178041458129883 2.1822080612182617 2.2702417373657227 2.0554707050323486 2.13704252243042 2.102825403213501 2.2189598083496094 2.180962562561035 2.2501308917999268 2.265547037124634
1.3393938541412354 2.0809295177459717 2.180060386657715 2.2670397758483887 2.1154870986938477 2.2422714233398438 2.1996870040893555 2.2028117179870605 2.2929494380950928 2.075752019882202 2.156214714050293 2.1227197647094727 2.241182565689087 2.204346179962158 2.272993564605713 2.289461135864258
1.3434343338012695 2.0997817516326904 2.200118064880371 2.289524555206299 2.1362438201904297 2.2628631591796875 2.2213072776794434 2.223327159881592 2.315565347671509 2.0959415435791016 2.1752567291259766 2.142430067062378 2.26334285736084 2.227720260620117 2.295844316482544 2.313354253768921
1.3474746942520142 2.118417978286743 2.219973564147949 2.311870574951172 2.1568546295166016 2.283245086669922 2.242891788482666 2.243741989135742 2.3380823135375977 2.116022825241089 2.1941657066345215 2.1619410514831543 2.285428762435913 2.251070499420166 2.3186721801757812 2.337207317352295
1.3515150547027588 2.1368277072906494 2.239621639251709 2.334068775177002 2.177309036254883 2.303412437438965 2.2644333839416504 2.2640514373779297 2.3604891300201416 2.1359875202178955 2.2129392623901367 2.181241512298584 2.307424545288086 2.274385452270508 2.341464042663574 2.3610074520111084
1.355555534362793 2.155000686645508 2.2590558528900146 2.356106996536255 2.1975960731506348 2.323361873626709 2.2859230041503906 2.2842445373535156 2.382782459259033 2.155822992324829 2.231578826904297 2.200322151184082 2.3293209075927734 2.2976536750793457 2.364210844039917 2.384737014770508
1.3595958948135376 2.172926902770996 2.278271436691284 2.377977132797241 2.217702865600586 2.3430898189544678 2.3073525428771973 2.3043155670166016 2.404958963394165 2.1755192279815674 2.250082492828369 2.2191712856292725 2.3511064052581787 2.3208656311035156 2.386899948120117 2.408381938934326
1.3636363744735718 2.190598249435425 2.297264575958252 2.3996729850769043 2.2376222610473633 2.3625946044921875 2.3287110328674316 2.3242592811584473 2.4270150661468506 2.1950643062591553 2.2684519290924072 2.237778663635254 2.3727669715881348 2.3440093994140625 2.409522294998169 2.4319286346435547
1.3676767349243164 2.2080063819885254 2.3160347938537598 2.421187400817871 2.2573447227478027 2.381878137588501 2.3499979972839355 2.3440675735473633 2.4489479064941406 2.214449882507324 2.2866880893707275 2.256138324737549 2.3942959308624268 2.367072582244873 2.4320669174194336 2.4553635120391846
1.3717172145843506 2.2251436710357666 2.334578514099121 2.4425179958343506 2.276862621307373 2.4009387493133545 2.371201515197754 2.3637356758117676 2.4707586765289307 2.2336690425872803 2.3047945499420166 2.2742390632629395 2.4156839847564697 2.390049934387207 2.4545300006866455 2.478675365447998
1.3757575750350952 2.2420055866241455 2.352897882461548 2.4636588096618652 2.2961673736572266 2.4197816848754883 2.3923168182373047 2.3832597732543945 2.4924492835998535 2.2527084350585938 2.322777271270752 2.2920758724212646 2.4369189739227295 2.412930488586426 2.4768993854522705 2.501852035522461
1.3797979354858398 2.2585856914520264 2.3709919452667236 2.4846088886260986 2.3152518272399902 2.438410520553589 2.413334846496582 2.4026336669921875 2.51401948928833 2.271561622619629 2.340635061264038 2.309641122817993 2.4579930305480957 2.435701847076416 2.4991657733917236 2.5248782634735107
1.383838415145874 2.2748806476593018 2.388862371444702 2.505366086959839 2.334113597869873 2.456831455230713 2.434251308441162 2.421854019165039 2.535478115081787 2.290219306945801 2.35837721824646 2.3269312381744385 2.478900909423828 2.458360195159912 2.5213265419006348 2.5477473735809326
1.3878787755966187 2.2908856868743896 2.4065122604370117 2.5259294509887695 2.3527426719665527 2.4750475883483887 2.4550585746765137 2.440915107727051 2.556825876235962 2.3086750507354736 2.3760082721710205 2.3439371585845947 2.499631404876709 2.4808926582336426 2.5433690547943115 2.5704469680786133
1.3919191360473633 2.306598424911499 2.4239447116851807 2.5463013648986816 2.3711371421813965 2.4930713176727295 2.4757513999938965 2.4598188400268555 2.578068733215332 2.326918125152588 2.3935322761535645 2.3606560230255127 2.52017879486084 2.503291130065918 2.565291166305542 2.5929667949676514
1.3959596157073975 2.322016954421997 2.4411635398864746 2.566483974456787 2.389293670654297 2.510908365249634 2.4963254928588867 2.47855806350708 2.599215507507324 2.344944715499878 2.4109585285186768 2.3770856857299805 2.5405354499816895 2.5255513191223145 2.587085247039795 2.615298271179199
1.399999976158142 2.337139129638672 2.45817494392395 2.5864768028259277 2.40720796585083 2.528566598892212 2.5167741775512695 2.497134208679199 2.6202728748321533 2.362746000289917 2.428292751312256 2.3932178020477295 2.5607004165649414 2.5476646423339844 2.6087470054626465 2.6374332904815674


==> figure_code/DLP_8/interpolation/0.167_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.08573246002197266 0.08590984344482422 0.08563995361328125 0.0857086181640625 0.08570575714111328 0.08584976196289062 0.08562850952148438 0.08569526672363281 0.0856161117553711 0.0857696533203125 0.08542728424072266 0.08558845520019531 0.08546924591064453 0.0859231948852539 0.08561134338378906
1.0080808401107788 0.17009830474853516 0.17045116424560547 0.16991519927978516 0.17005062103271484 0.1700458526611328 0.17032909393310547 0.1698932647705078 0.17002391815185547 0.16986751556396484 0.17017173767089844 0.1694936752319336 0.16981029510498047 0.16957473754882812 0.17047691345214844 0.16985702514648438
1.0121212005615234 0.25312137603759766 0.2536478042602539 0.25284862518310547 0.2530498504638672 0.25304222106933594 0.2534646987915039 0.25281620025634766 0.25301170349121094 0.2527790069580078 0.2532310485839844 0.25222015380859375 0.25269317626953125 0.25234222412109375 0.25368404388427734 0.2527627944946289
1.016161561012268 0.3348264694213867 0.3355226516723633 0.33446693420410156 0.3347339630126953 0.33472347259521484 0.3352823257446289 0.3344240188598633 0.33468151092529297 0.33437442779541016 0.33497142791748047 0.3336362838745117 0.3342618942260742 0.3337974548339844 0.3355731964111328 0.3343534469604492
1.0202020406723022 0.41524505615234375 0.4161081314086914 0.4147977828979492 0.4151287078857422 0.4151163101196289 0.41580867767333984 0.4147453308105469 0.41506481170654297 0.41468334197998047 0.4154243469238281 0.41376781463623047 0.41454315185546875 0.4139671325683594 0.4161691665649414 0.4146575927734375
1.0242424011230469 0.4943971633911133 0.4954252243041992 0.493865966796875 0.4942588806152344 0.4942445755004883 0.4950695037841797 0.4938020706176758 0.4941825866699219 0.4937286376953125 0.4946107864379883 0.49263954162597656 0.4935617446899414 0.4928770065307617 0.4954986572265625 0.4936981201171875
1.028282880783081 0.5723161697387695 0.5735063552856445 0.5717000961303711 0.5721559524536133 0.572138786315918 0.573094367980957 0.5716276168823242 0.5720682144165039 0.5715417861938477 0.5725641250610352 0.5702810287475586 0.5713481903076172 0.570556640625 0.5735902786254883 0.571507453918457
1.0323232412338257 0.6490135192871094 0.6503629684448242 0.6483144760131836 0.6488313674926758 0.6488122940063477 0.6498956680297852 0.6482324600219727 0.6487312316894531 0.6481351852416992 0.6492938995361328 0.6467046737670898 0.6479158401489258 0.6470165252685547 0.6504573822021484 0.6480951309204102
1.0363636016845703 0.7245235443115234 0.7260293960571289 0.7237434387207031 0.7243204116821289 0.724299430847168 0.7255086898803711 0.7236509323120117 0.7242088317871094 0.7235431671142578 0.7248373031616211 0.7219467163085938 0.7232990264892578 0.722294807434082 0.7261362075805664 0.7234992980957031
1.0404040813446045 0.7988643646240234 0.8005247116088867 0.798004150390625 0.798640251159668 0.7986173629760742 0.7999505996704102 0.7979030609130859 0.7985172271728516 0.7977838516235352 0.7992105484008789 0.7960224151611328 0.7975139617919922 0.7964067459106445 0.8006420135498047 0.797734260559082
1.0444444417953491 0.8720569610595703 0.8738698959350586 0.871119499206543 0.8718137741088867 0.8717880249023438 0.8732433319091797 0.8710079193115234 0.871678352355957 0.8708772659301758 0.8724355697631836 0.8689556121826172 0.8705835342407227 0.8693752288818359 0.8739995956420898 0.870823860168457
1.0484848022460938 0.9441261291503906 0.9460878372192383 0.9431095123291016 0.9438619613647461 0.9438333511352539 0.9454097747802734 0.9429893493652344 0.9437160491943359 0.9428491592407227 0.9445343017578125 0.9407672882080078 0.942530632019043 0.9412221908569336 0.94622802734375 0.9427909851074219
1.052525281906128 1.0150957107543945 1.0172061920166016 1.0140047073364258 1.0148124694824219 1.0147819519042969 1.0164756774902344 1.0138731002807617 1.0146551132202148 1.0137224197387695 1.0155353546142578 1.0114850997924805 1.013381004333496 1.0119733810424805 1.0173559188842773 1.0136604309082031
1.0565656423568726 1.0849809646606445 1.0872364044189453 1.0838136672973633 1.084676742553711 1.0846452713012695 1.086456298828125 1.083674430847168 1.0845098495483398 1.0835132598876953 1.0854501724243164 1.081120491027832 1.0831470489501953 1.081644058227539 1.0873966217041016 1.0834465026855469
1.0606060028076172 1.1538057327270508 1.1562042236328125 1.1525650024414062 1.153482437133789 1.1534490585327148 1.155374526977539 1.1524162292480469 1.153304100036621 1.1522445678710938 1.1543045043945312 1.1497011184692383 1.1518564224243164 1.1502561569213867 1.1563739776611328 1.1521739959716797
1.0646464824676514 1.2215909957885742 1.2241296768188477 1.2202768325805664 1.2212495803833008 1.2212133407592773 1.2232513427734375 1.2201194763183594 1.221059799194336 1.2199382781982422 1.2221193313598633 1.217245101928711 1.2195262908935547 1.2178335189819336 1.224308967590332 1.219862937927246
1.068686842918396 1.2883539199829102 1.2910327911376953 1.2869691848754883 1.287994384765625 1.2879562377929688 1.2901058197021484 1.2868032455444336 1.287795066833496 1.286611557006836 1.2889118194580078 1.2837715148925781 1.286177635192871 1.2843923568725586 1.2912225723266602 1.2865324020385742
1.0727273225784302 1.3541183471679688 1.3569326400756836 1.3526620864868164 1.3537397384643555 1.3537006378173828 1.3559589385986328 1.352487564086914 1.353529930114746 1.3522863388061523 1.3547039031982422 1.3493003845214844 1.3518304824829102 1.3499536514282227 1.3571319580078125 1.3522024154663086
1.0767676830291748 1.4188957214355469 1.421844482421875 1.4173698425292969 1.4184980392456055 1.41845703125 1.4208240509033203 1.4171867370605469 1.4182796478271484 1.416975975036621 1.4195098876953125 1.4138469696044922 1.4164981842041016 1.4145317077636719 1.422053337097168 1.4168882369995117
1.0808080434799194 1.4827089309692383 1.4857902526855469 1.481114387512207 1.4822940826416016 1.4822502136230469 1.4847230911254883 1.4809226989746094 1.482065200805664 1.4807024002075195 1.4833507537841797 1.477433204650879 1.4802026748657227 1.4781484603881836 1.486008644104004 1.4806108474731445
1.0848485231399536 1.5455732345581055 1.5487871170043945 1.5439128875732422 1.5451412200927734 1.5450963973999023 1.5476741790771484 1.5437126159667969 1.5449028015136719 1.543482780456543 1.5462427139282227 1.5400753021240234 1.5429630279541016 1.5408201217651367 1.5490140914916992 1.5433874130249023
1.0888888835906982 1.6075115203857422 1.6108531951904297 1.6057844161987305 1.6070623397827148 1.607015609741211 1.609696388244629 1.6055755615234375 1.6068134307861328 1.605337142944336 1.6082077026367188 1.6017932891845703 1.6047964096069336 1.6025676727294922 1.6110897064208984 1.6052379608154297
1.0929292440414429 1.668534278869629 1.6720027923583984 1.6667423248291016 1.6680688858032227 1.6680192947387695 1.670802116394043 1.6665258407592773 1.6678094863891602 1.6662778854370117 1.6692562103271484 1.66259765625 1.6657161712646484 1.6634035110473633 1.6722478866577148 1.6661748886108398
1.096969723701477 1.7286653518676758 1.7322587966918945 1.7268085479736328 1.7281837463378906 1.7281322479248047 1.7310152053833008 1.7265844345092773 1.727914810180664 1.7263269424438477 1.7294139862060547 1.7225151062011719 1.7257461547851562 1.7233495712280273 1.732513427734375 1.7262201309204102
1.1010100841522217 1.7879133224487305 1.7916297912597656 1.7859926223754883 1.7874135971069336 1.7873620986938477 1.7903423309326172 1.7857599258422852 1.7871370315551758 1.7854957580566406 1.7886877059936523 1.7815523147583008 1.7848939895629883 1.782414436340332 1.7918920516967773 1.785384178161621
1.1050504446029663 1.8462982177734375 1.8501358032226562 1.8443164825439453 1.8457832336425781 1.845728874206543 1.848806381225586 1.8440752029418945 1.8454961776733398 1.8438005447387695 1.847097396850586 1.8397293090820312 1.8431806564331055 1.840620994567871 1.850407600402832 1.8436870574951172
1.1090909242630005 1.9038372039794922 1.9077959060668945 1.9017934799194336 1.9033069610595703 1.9032506942749023 1.9064254760742188 1.901545524597168 1.9030113220214844 1.9012632369995117 1.9046621322631836 1.8970632553100586 1.9006233215332031 1.8979835510253906 1.9080753326416016 1.9011449813842773
1.1131312847137451 1.9605426788330078 1.9646186828613281 1.9584379196166992 1.959996223449707 1.9599390029907227 1.9632072448730469 1.9581823348999023 1.9596920013427734 1.9578914642333984 1.9613914489746094 1.9535675048828125 1.9572324752807617 1.954514503479004 1.9649066925048828 1.9577693939208984
1.1171717643737793 2.0164308547973633 2.020623207092285 2.0142669677734375 2.015869140625 2.015810012817383 2.019171714782715 2.0140037536621094 2.0155563354492188 2.013705253601074 2.017305374145508 2.0092573165893555 2.013028144836426 2.0102319717407227 2.0209197998046875 2.0135793685913086
1.121212124824524 2.0715179443359375 2.075824737548828 2.069295883178711 2.0709409713745117 2.0708799362182617 2.0743322372436523 2.069024085998535 2.070619583129883 2.0687170028686523 2.072416305541992 2.06414794921875 2.068021774291992 2.0651493072509766 2.0761289596557617 2.068587303161621
1.1252524852752686 2.125814437866211 2.1302337646484375 2.123533248901367 2.1252222061157227 2.1251602172851562 2.128702163696289 2.1232547760009766 2.124892234802246 2.1229400634765625 2.1267356872558594 2.1182498931884766 2.1222267150878906 2.119278907775879 2.1305465698242188 2.122807502746582
1.1292929649353027 2.1793365478515625 2.183868408203125 2.177000045776367 2.178730010986328 2.178666114807129 2.1822986602783203 2.1767139434814453 2.178391456604004 2.1763906478881836 2.180281639099121 2.1715831756591797 2.1756591796875 2.1726369857788086 2.184187889099121 2.1762542724609375
1.1333333253860474 2.2320995330810547 2.236741065979004 2.2297067642211914 2.231478691101074 2.231412887573242 2.2351322174072266 2.2294130325317383 2.2311315536499023 2.2290821075439453 2.233067512512207 2.2241573333740234 2.2283334732055664 2.225238800048828 2.2370681762695312 2.22894287109375
1.137373685836792 2.2841148376464844 2.288865089416504 2.281667709350586 2.283479690551758 2.2834129333496094 2.2872180938720703 2.2813663482666016 2.2831249237060547 2.2810277938842773 2.2851057052612305 2.2759885787963867 2.280261993408203 2.277094841003418 2.2891998291015625 2.2808847427368164
1.1414141654968262 2.335397720336914 2.3402538299560547 2.3328962326049805 2.3347482681274414 2.3346805572509766 2.338571548461914 2.332587242126465 2.334385871887207 2.3322410583496094 2.336411476135254 2.327089309692383 2.33145809173584 2.3282203674316406 2.3405961990356445 2.332095146179199
1.1454545259475708 2.3859548568725586 2.390915870666504 2.38339900970459 2.38529109954834 2.385221481323242 2.3891963958740234 2.383082389831543 2.384921073913574 2.3827295303344727 2.3869895935058594 2.37746524810791 2.3819313049316406 2.3786211013793945 2.391265869140625 2.382579803466797
1.1494948863983154 2.435810089111328 2.4408750534057617 2.433201789855957 2.4351329803466797 2.4350624084472656 2.439119338989258 2.4328784942626953 2.43475341796875 2.4325180053710938 2.4368667602539062 2.427143096923828 2.4317026138305664 2.428323745727539 2.4412317276000977 2.4323644638061523
1.1535353660583496 2.4849672317504883 2.4901351928710938 2.482306480407715 2.48427677154541 2.4842042922973633 2.4883432388305664 2.4819765090942383 2.483889579772949 2.481609344482422 2.4860448837280273 2.4761247634887695 2.480776786804199 2.477330207824707 2.490497589111328 2.481451988220215
1.1575757265090942 2.5334396362304688 2.538707733154297 2.5307273864746094 2.532735824584961 2.5326623916625977 2.5368804931640625 2.5303897857666016 2.532341957092285 2.5300159454345703 2.534539222717285 2.5244245529174805 2.529168128967285 2.5256528854370117 2.539078712463379 2.5298547744750977
1.1616160869598389 2.5812387466430664 2.586606979370117 2.578476905822754 2.5805225372314453 2.5804481506347656 2.584745407104492 2.5781326293945312 2.5801210403442383 2.5777511596679688 2.58236026763916 2.572054862976074 2.576888084411621 2.5733070373535156 2.586984634399414 2.5775880813598633
1.165656566619873 2.6283798217773438 2.6338462829589844 2.6255693435668945 2.6276512145996094 2.627574920654297 2.6319503784179688 2.625216484069824 2.627242088317871 2.6248292922973633 2.6295223236083984 2.6190271377563477 2.623950958251953 2.620303153991699 2.634230613708496 2.624662399291992
1.1696969270706177 2.6748714447021484 2.6804332733154297 2.6720104217529297 2.674128532409668 2.674051284790039 2.67850399017334 2.6716508865356445 2.6737117767333984 2.6712570190429688 2.676032066345215 2.6653528213500977 2.6703624725341797 2.666651725769043 2.6808242797851562 2.671086311340332
1.1737374067306519 2.7207260131835938 2.7263851165771484 2.7178173065185547 2.719972610473633 2.7198925018310547 2.724421501159668 2.717452049255371 2.7195472717285156 2.717050552368164 2.7219085693359375 2.711045265197754 2.716141700744629 2.7123661041259766 2.7267818450927734 2.7168779373168945
1.1777777671813965 2.765951156616211 2.7717037200927734 2.7629947662353516 2.7651844024658203 2.765104293823242 2.769707679748535 2.7626218795776367 2.7647523880004883 2.7622146606445312 2.7671518325805664 2.7561073303222656 2.7612905502319336 2.7574520111083984 2.7721071243286133 2.762038230895996
1.1818181276321411 2.8105592727661133 2.8164052963256836 2.80755615234375 2.809781074523926 2.809699058532715 2.8143768310546875 2.8071765899658203 2.8093414306640625 2.8067626953125 2.8117809295654297 2.800558090209961 2.8058252334594727 2.801924705505371 2.8168153762817383 2.806584358215332
1.1858586072921753 2.854564666748047 2.860501289367676 2.8515148162841797 2.8537731170654297 2.8536901473999023 2.8584413528442383 2.8511295318603516 2.853327751159668 2.8507080078125 2.855804443359375 2.8444061279296875 2.8497562408447266 2.845794677734375 2.860917091369629 2.8505258560180664
1.18989896774292 2.8979721069335938 2.9039993286132812 2.8948774337768555 2.897170066833496 2.897085189819336 2.9019079208374023 2.894484519958496 2.896717071533203 2.8940582275390625 2.8992319107055664 2.8876590728759766 2.8930912017822266 2.8890695571899414 2.904421806335449 2.8938722610473633
1.193939447402954 2.9407968521118164 2.9469146728515625 2.9376583099365234 2.939983367919922 2.9398984909057617 2.944790840148926 2.937258720397949 2.9395246505737305 2.936825752258301 2.942075729370117 2.9303321838378906 2.935845375061035 2.931764602661133 2.947342872619629 2.9366369247436523
1.1979798078536987 2.983043670654297 2.9892492294311523 2.979860305786133 2.982217788696289 2.9821319580078125 2.987093925476074 2.9794540405273438 2.9817514419555664 2.979015350341797 2.9843406677246094 2.972428321838379 2.978020668029785 2.9738807678222656 2.989682197570801 2.978823661804199
1.2020201683044434 3.024724006652832 3.031015396118164 3.0214967727661133 3.0238876342773438 3.0237998962402344 3.0288305282592773 3.0210838317871094 3.0234146118164062 3.020639419555664 3.0260400772094727 3.0139598846435547 3.0196313858032227 3.0154333114624023 3.0314550399780273 3.020443916320801
1.2060606479644775 3.0658483505249023 3.0722265243530273 3.0625782012939453 3.0650014877319336 3.064912796020508 3.0700111389160156 3.062159538269043 3.0645217895507812 3.061708450317383 3.0671825408935547 3.054938316345215 3.060688018798828 3.0564327239990234 3.072671890258789 3.0615100860595703
1.2101010084152222 3.106424331665039 3.112886428833008 3.10311222076416 3.10556697845459 3.1054763793945312 3.1106414794921875 3.102686882019043 3.1050806045532227 3.1022300720214844 3.107776641845703 3.095369338989258 3.1011962890625 3.096883773803711 3.1133384704589844 3.1020288467407227
1.2141413688659668 3.146463394165039 3.1530094146728516 3.1431093215942383 3.1455936431884766 3.145503044128418 3.1507349014282227 3.1426773071289062 3.145101547241211 3.142214775085449 3.1478328704833984 3.135265350341797 3.1411685943603516 3.1367998123168945 3.15346622467041 3.1420106887817383
1.218181848526001 3.18597412109375 3.1926021575927734 3.1825790405273438 3.185093879699707 3.185002326965332 3.1902990341186523 3.1821393966674805 3.1845951080322266 3.1816720962524414 3.1873607635498047 3.1746349334716797 3.1806135177612305 3.1761903762817383 3.193063735961914 3.1814661026000977
1.2222222089767456 3.224961280822754 3.2316694259643555 3.221525192260742 3.2240705490112305 3.223978042602539 3.2293386459350586 3.2210798263549805 3.223565101623535 3.220606803894043 3.226365089416504 3.2134828567504883 3.2195348739624023 3.2150583267211914 3.232137680053711 3.2203969955444336
1.2262625694274902 3.2634382247924805 3.270228385925293 3.259963035583496 3.262537956237793 3.262444496154785 3.267868995666504 3.259511947631836 3.262026786804199 3.259033203125 3.264860153198242 3.2518224716186523 3.257948875427246 3.25341796875 3.270700454711914 3.2588205337524414
1.2303030490875244 3.3014116287231445 3.308279037475586 3.297896385192871 3.3005008697509766 3.3004064559936523 3.305891990661621 3.297438621520996 3.299983024597168 3.2969541549682617 3.302849769592285 3.289661407470703 3.295858383178711 3.2912750244140625 3.3087587356567383 3.2967395782470703
1.234343409538269 3.338888168334961 3.345834732055664 3.3353357315063477 3.337967872619629 3.3378725051879883 3.3434200286865234 3.334871292114258 3.3374452590942383 3.3343820571899414 3.340343475341797 3.327005386352539 3.3332738876342773 3.32863712310791 3.3463191986083984 3.3341636657714844
1.2383837699890137 3.37587833404541 3.3829030990600586 3.3722877502441406 3.374948501586914 3.374852180480957 3.380460739135742 3.371816635131836 3.3744192123413086 3.3713226318359375 3.377349853515625 3.363862991333008 3.37020206451416 3.3655147552490234 3.3833913803100586 3.3711013793945312
1.2424242496490479 3.412388801574707 3.4194889068603516 3.4087600708007812 3.411449432373047 3.4113521575927734 3.417019844055176 3.408283233642578 3.4109134674072266 3.4077844619750977 3.413876533508301 3.4002437591552734 3.4066524505615234 3.401913642883301 3.41998291015625 3.407560348510742
1.2464646100997925 3.448427200317383 3.455601692199707 3.444760322570801 3.447476387023926 3.447378158569336 3.453105926513672 3.444276809692383 3.4469356536865234 3.443772315979004 3.4499292373657227 3.4361515045166016 3.442629814147949 3.4378414154052734 3.4561004638671875 3.4435462951660156
1.250504970550537 3.483999252319336 3.4912490844726562 3.480297088623047 3.4830408096313477 3.4829416275024414 3.488727569580078 3.479806900024414 3.4824934005737305 3.479297637939453 3.485518455505371 3.4715986251831055 3.478144645690918 3.4733057022094727 3.4917526245117188 3.4790687561035156
1.2545454502105713 3.519118309020996 3.5264406204223633 3.515380859375 3.5181503295898438 3.518050193786621 3.523893356323242 3.5148849487304688 3.517597198486328 3.5143699645996094 3.52065372467041 3.506591796875 3.513204574584961 3.5083179473876953 3.526949882507324 3.5141372680664062
1.258585810661316 3.553786277770996 3.56118106842041 3.5500125885009766 3.552809715270996 3.552708625793457 3.558608055114746 3.549510955810547 3.552250862121582 3.548992156982422 3.5553369522094727 3.541135787963867 3.5478153228759766 3.542880058288574 3.561695098876953 3.5487565994262695
1.2626261711120605 3.588009834289551 3.5954761505126953 3.584200859069824 3.5870237350463867 3.5869216918945312 3.5928783416748047 3.583693504333496 3.586459159851074 3.583169937133789 3.58957576751709 3.5752382278442383 3.5819826126098633 3.576998710632324 3.5959949493408203 3.5829315185546875
1.2666666507720947 3.6218032836914062 3.6293392181396484 3.6179590225219727 3.620807647705078 3.6207046508789062 3.6267166137695312 3.6174449920654297 3.6202383041381836 3.616917610168457 3.6233835220336914 3.6089096069335938 3.6157188415527344 3.6106882095336914 3.629861831665039 3.6166763305664062
1.2707070112228394 3.6551637649536133 3.6627702713012695 3.651285171508789 3.6541595458984375 3.654055595397949 3.660122871398926 3.650766372680664 3.6535844802856445 3.650233268737793 3.656759262084961 3.642152786254883 3.6490249633789062 3.6439476013183594 3.663297653198242 3.6499900817871094
1.2747474908828735 3.6881046295166016 3.695779800415039 3.6841936111450195 3.6870927810668945 3.68698787689209 3.6931076049804688 3.6836671829223633 3.686511993408203 3.6831302642822266 3.6897144317626953 3.6749753952026367 3.6819114685058594 3.676788330078125 3.6963119506835938 3.6828842163085938
1.2787878513336182 3.720630645751953 3.728372573852539 3.716686248779297 3.719609260559082 3.719503402709961 3.725677490234375 3.716154098510742 3.7190237045288086 3.7156124114990234 3.722254753112793 3.7073850631713867 3.714383125305176 3.709214210510254 3.7289085388183594 3.7153635025024414
1.2828283309936523 3.7527475357055664 3.7605581283569336 3.7487707138061523 3.751718521118164 3.751612663269043 3.7578372955322266 3.748232841491699 3.751127243041992 3.7476863861083984 3.7543869018554688 3.7393884658813477 3.7464475631713867 3.74123477935791 3.761098861694336 3.747434616088867
1.286868691444397 3.78446102142334 3.7923383712768555 3.7804527282714844 3.7834243774414062 3.7833175659179688 3.7895946502685547 3.779909133911133 3.7828283309936523 3.7793588638305664 3.7861146926879883 3.7709884643554688 3.778108596801758 3.7728519439697266 3.7928829193115234 3.7791032791137695
1.2909090518951416 3.815779685974121 3.8237218856811523 3.811739921569824 3.81473445892334 3.814626693725586 3.820955276489258 3.811189651489258 3.814131736755371 3.8106346130371094 3.8174476623535156 3.8021955490112305 3.809375762939453 3.804074287414551 3.824270248413086 3.810378074645996
1.2949495315551758 3.846712112426758 3.8547182083129883 3.842639923095703 3.845658302307129 3.8455495834350586 3.8519287109375 3.8420848846435547 3.8450517654418945 3.841525077819824 3.8483924865722656 3.833017349243164 3.840256690979004 3.8349123001098633 3.855271339416504 3.8412656784057617
1.2989898920059204 3.877256393432617 3.8853273391723633 3.873154640197754 3.8761959075927734 3.8760862350463867 3.8825149536132812 3.8725929260253906 3.875584602355957 3.8720293045043945 3.8789520263671875 3.863452911376953 3.8707523345947266 3.8653650283813477 3.8858842849731445 3.871767997741699
1.303030252456665 3.907423973083496 3.915557861328125 3.9032907485961914 3.9063539505004883 3.906245231628418 3.912722587585449 3.9027233123779297 3.9057388305664062 3.902155876159668 3.9091320037841797 3.893512725830078 3.9008684158325195 3.895440101623535 3.9161176681518555 3.901890754699707
1.3070707321166992 3.937222480773926 3.945418357849121 3.933058738708496 3.936145782470703 3.93603515625 3.942561149597168 3.9324865341186523 3.9355239868164062 3.931915283203125 3.938943862915039 3.9232053756713867 3.9306182861328125 3.9251480102539062 3.9459829330444336 3.9316482543945312
1.3111110925674438 3.96665096282959 3.9749088287353516 3.962458610534668 3.965566635131836 3.965456008911133 3.972029685974121 3.9618797302246094 3.964940071105957 3.9613046646118164 3.968385696411133 3.9525279998779297 3.9599990844726562 3.954486846923828 3.9754772186279297 3.9610347747802734
1.3151514530181885 3.995720863342285 4.0040388107299805 3.9914979934692383 3.9946279525756836 3.994516372680664 4.001137733459473 3.9909143447875977 3.9939966201782227 3.9903345108032227 3.9974679946899414 3.9814929962158203 3.989020347595215 3.9834680557250977 4.004611015319824 3.9900617599487305
1.3191919326782227 4.024436950683594 4.032814979553223 4.020186424255371 4.023336410522461 4.023224830627441 4.029892921447754 4.019596099853516 4.022701263427734 4.019012451171875 4.02619743347168 4.01010799407959 4.0176897048950195 4.012096405029297 4.033390998840332 4.01873779296875
1.3232322931289673 4.052802085876465 4.061239242553711 4.04852294921875 4.051695823669434 4.051582336425781 4.058296203613281 4.047926902770996 4.051054954528809 4.047340393066406 4.0545759201049805 4.038372039794922 4.046008110046387 4.040376663208008 4.061819076538086 4.047062873840332
1.327272653579712 4.080821990966797 4.08931827545166 4.07651424407959 4.079707145690918 4.079593658447266 4.086352348327637 4.075913429260254 4.079062461853027 4.075322151184082 4.082608222961426 4.066291809082031 4.073981285095215 4.068310737609863 4.089900970458984 4.075042724609375
1.331313133239746 4.108504295349121 4.117057800292969 4.104169845581055 4.107382774353027 4.107268333435059 4.114073753356934 4.103562355041504 4.106733322143555 4.102968215942383 4.110301971435547 4.093874931335449 4.101618766784668 4.095909118652344 4.117644309997559 4.102685928344727
1.3353534936904907 4.135852813720703 4.144463539123535 4.131490707397461 4.1347246170043945 4.134610176086426 4.141458511352539 4.130878448486328 4.13407039642334 4.130280494689941 4.137663841247559 4.121126174926758 4.128922462463379 4.123174667358398 4.145054817199707 4.129995346069336
1.3393938541412354 4.162870407104492 4.171538352966309 4.158482551574707 4.161736488342285 4.161620140075684 4.168512344360352 4.157863616943359 4.161076545715332 4.157261848449707 4.164693832397461 4.14804744720459 4.155896186828613 4.150111198425293 4.172131538391113 4.156974792480469
1.3434343338012695 4.1895647048950195 4.198288917541504 4.185150146484375 4.188423156738281 4.188307762145996 4.195242881774902 4.184526443481445 4.187760353088379 4.183921813964844 4.191400527954102 4.174647331237793 4.182546615600586 4.176724433898926 4.198886871337891 4.18363094329834
1.3474746942520142 4.215940475463867 4.224720001220703 4.211499214172363 4.2147932052612305 4.2146759033203125 4.221653938293457 4.210869789123535 4.21412467956543 4.210261344909668 4.217787742614746 4.200927734375 4.208879470825195 4.203020095825195 4.225320816040039 4.209969520568848
1.3515150547027588 4.242002487182617 4.250835418701172 4.23753547668457 4.240847587585449 4.240730285644531 4.247750282287598 4.236900329589844 4.240175247192383 4.236289024353027 4.243861198425293 4.226897239685059 4.234897613525391 4.229002952575684 4.251440048217773 4.235993385314941
1.355555534362793 4.267754554748535 4.276641845703125 4.263262748718262 4.266593933105469 4.266475677490234 4.273537635803223 4.262622833251953 4.265915870666504 4.262006759643555 4.269624710083008 4.252556800842285 4.260607719421387 4.254677772521973 4.277249336242676 4.261709213256836
1.3595958948135376 4.293200492858887 4.302141189575195 4.288683891296387 4.2920331954956055 4.291914939880371 4.299017906188965 4.28803825378418 4.291352272033691 4.287418365478516 4.295083045959473 4.277912139892578 4.286012649536133 4.280045509338379 4.302751541137695 4.287118911743164
1.3636363744735718 4.318346977233887 4.327340126037598 4.31380558013916 4.317173004150391 4.317054748535156 4.324197769165039 4.313154220581055 4.3164873123168945 4.312531471252441 4.320240020751953 4.302968978881836 4.311118125915527 4.305116653442383 4.327954292297363 4.312230110168457
1.3676767349243164 4.343195915222168 4.352241516113281 4.338628768920898 4.342015266418457 4.341897010803223 4.349079132080078 4.337973594665527 4.341325759887695 4.337347984313965 4.345100402832031 4.327729225158691 4.3359270095825195 4.329889297485352 4.352858543395996 4.337043762207031
1.3717172145843506 4.367753028869629 4.376849174499512 4.363162040710449 4.3665666580200195 4.366447448730469 4.373669624328613 4.362500190734863 4.365872383117676 4.361871719360352 4.369668006896973 4.352197647094727 4.360442161560059 4.354372024536133 4.377470016479492 4.361565589904785
1.3757575750350952 4.392023086547852 4.40117073059082 4.3874101638793945 4.39083194732666 4.390710830688477 4.39797306060791 4.38674259185791 4.390132904052734 4.386110305786133 4.393950462341309 4.376381874084473 4.384674072265625 4.378569602966309 4.401793479919434 4.385800361633301
1.3797979354858398 4.416009902954102 4.425207138061523 4.411371231079102 4.414811134338379 4.414690017700195 4.421991348266602 4.410699844360352 4.414109230041504 4.410063743591309 4.417946815490723 4.40028190612793 4.408620834350586 4.402482986450195 4.425832748413086 4.40975284576416
1.383838415145874 4.4397172927856445 4.448965072631836 4.435056686401367 4.438512802124023 4.43839168548584 4.445730209350586 4.434378623962402 4.437807083129883 4.433740615844727 4.441664695739746 4.423905372619629 4.432290077209473 4.426118850708008 4.449593544006348 4.433426856994629
1.3878787755966187 4.46314811706543 4.472444534301758 4.458465576171875 4.46193790435791 4.461817741394043 4.4691925048828125 4.457781791687012 4.461228370666504 4.457140922546387 4.4651079177856445 4.447253227233887 4.455683708190918 4.449480056762695 4.473076820373535 4.456825256347656
1.3919191360473633 4.486309051513672 4.495654106140137 4.481603622436523 4.485093116760254 4.484971046447754 4.492384910583496 4.480914115905762 4.484378814697266 4.480269432067871 4.488278388977051 4.470330238342285 4.4788055419921875 4.472570419311523 4.496288299560547 4.479952812194824
1.3959596157073975 4.509202003479004 4.5185956954956055 4.504474639892578 4.50798225402832 4.507859230041504 4.5153093338012695 4.503781318664551 4.50726318359375 4.503133773803711 4.51118278503418 4.493143081665039 4.5016632080078125 4.495394706726074 4.519233703613281 4.502813339233398
1.399999976158142 4.531832695007324 4.541272163391113 4.527082443237305 4.530605316162109 4.530483245849609 4.537968635559082 4.526383399963379 4.52988338470459 4.52573299407959 4.533823013305664 4.515691757202148 4.524255752563477 4.517955780029297 4.541913986206055 4.5254106521606445


==> figure_code/DLP_8/interpolation/0.167_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.14301300048828125 0.15021705627441406 0.15695571899414062 0.16127777099609375 0.14821815490722656 0.1453876495361328 0.14170265197753906 0.14378738403320312 0.1446399688720703 0.15616798400878906 0.144866943359375 0.14987564086914062 0.1595172882080078 0.16433334350585938 0.15310287475585938
1.0080808401107788 0.27051353454589844 0.28394317626953125 0.2960224151611328 0.30493736267089844 0.28096961975097656 0.2748260498046875 0.26812171936035156 0.2708606719970703 0.2737846374511719 0.2944316864013672 0.2742462158203125 0.2840576171875 0.3020782470703125 0.3111572265625 0.2910308837890625
1.0121212005615234 0.3731517791748047 0.39113616943359375 0.4063568115234375 0.4203681945800781 0.38892364501953125 0.37856292724609375 0.36994361877441406 0.3714866638183594 0.37799739837646484 0.40389442443847656 0.37836360931396484 0.3930931091308594 0.4171161651611328 0.42972564697265625 0.40442466735839844
1.016161561012268 0.4479351043701172 0.46839046478271484 0.48447513580322266 0.5043430328369141 0.46896934509277344 0.4535188674926758 0.44385528564453125 0.44344329833984375 0.45416927337646484 0.48101234436035156 0.45379066467285156 0.4736213684082031 0.5003871917724609 0.5161762237548828 0.48978137969970703
1.0202020406723022 0.4978303909301758 0.5186538696289062 0.5338201522827148 0.5604581832885742 0.5238571166992188 0.5029172897338867 0.49233341217041016 0.4911508560180664 0.5051708221435547 0.5293598175048828 0.5032081604003906 0.5282230377197266 0.5539846420288086 0.5733251571655273 0.5492849349975586
1.0242424011230469 0.5294742584228516 0.5488929748535156 0.5620899200439453 0.5963411331176758 0.5599689483642578 0.5339145660400391 0.5215950012207031 0.5225639343261719 0.5376119613647461 0.5571527481079102 0.5332484245300293 0.563380241394043 0.5844783782958984 0.6083526611328125 0.5888738632202148
1.028282880783081 0.5506315231323242 0.5675125122070312 0.5783281326293945 0.6207237243652344 0.584864616394043 0.5548906326293945 0.5392894744873047 0.5460052490234375 0.5593490600585938 0.5742340087890625 0.5520358085632324 0.5870838165283203 0.6005840301513672 0.630157470703125 0.6160211563110352
1.0323232412338257 0.5679378509521484 0.5819330215454102 0.5903615951538086 0.6409196853637695 0.6050882339477539 0.5729985237121582 0.5523357391357422 0.5677604675292969 0.5772056579589844 0.589137077331543 0.5668368339538574 0.6064910888671875 0.610713005065918 0.6467752456665039 0.6375541687011719
1.0363636016845703 0.5857648849487305 0.5972871780395508 0.603480339050293 0.6616592407226562 0.6250400543212891 0.5928878784179688 0.5656747817993164 0.5912222862243652 0.5957732200622559 0.6073713302612305 0.5827274322509766 0.6265678405761719 0.621337890625 0.6638984680175781 0.6584005355834961
1.0404040813446045 0.6061387062072754 0.6161441802978516 0.6202535629272461 0.6850485801696777 0.6468448638916016 0.6165547370910645 0.5819568634033203 0.6172828674316406 0.617213249206543 0.6310329437255859 0.6022982597351074 0.6497230529785156 0.6362638473510742 0.6844749450683594 0.6812229156494141
1.0444444417953491 0.629420280456543 0.6390862464904785 0.6412429809570312 0.711359977722168 0.6709604263305664 0.6440668106079102 0.6020278930664062 0.6453604698181152 0.6418571472167969 0.6596221923828125 0.6261866092681885 0.6763725280761719 0.6569280624389648 0.7092914581298828 0.7068705558776855
1.0484848022460938 0.6551752090454102 0.6655697822570801 0.6659045219421387 0.7399654388427734 0.6970109939575195 0.6745190620422363 0.6256675720214844 0.6744332313537598 0.6690616607666016 0.6912555694580078 0.6539223194122314 0.7058038711547852 0.6831188201904297 0.7378673553466797 0.735145092010498
1.052525281906128 0.6826648712158203 0.6944694519042969 0.6931571960449219 0.7698674201965332 0.7242469787597656 0.7066383361816406 0.652064323425293 0.7035293579101562 0.6977424621582031 0.7236309051513672 0.6844532489776611 0.7367830276489258 0.7135457992553711 0.7690668106079102 0.7652692794799805
1.0565656423568726 0.7112555503845215 0.7246112823486328 0.7218971252441406 0.8001518249511719 0.7519750595092773 0.739288330078125 0.6802978515625 0.7320342063903809 0.7268714904785156 0.754847526550293 0.7166750431060791 0.7681169509887695 0.7465438842773438 0.8016824722290039 0.796389102935791
1.0606060028076172 0.7405080795288086 0.7549929618835449 0.7511944770812988 0.8301205635070801 0.7796726226806641 0.7716264724731445 0.7095437049865723 0.7596726417541504 0.7556624412536621 0.7837109565734863 0.7496259212493896 0.7988777160644531 0.7804660797119141 0.8346877098083496 0.8277711868286133
1.0646464824676514 0.7701807022094727 0.7848892211914062 0.7803831100463867 0.8593268394470215 0.8070316314697266 0.8031415939331055 0.7391724586486816 0.7864394187927246 0.7836489677429199 0.8097896575927734 0.7825851440429688 0.8284950256347656 0.8139438629150391 0.8673391342163086 0.8589019775390625
1.068686842918396 0.8001351356506348 0.8138294219970703 0.8090276718139648 0.887514591217041 0.833892822265625 0.8335742950439453 0.7687282562255859 0.812467098236084 0.8106241226196289 0.8332386016845703 0.8150414228439331 0.8566923141479492 0.8459711074829102 0.8991546630859375 0.8894577026367188
1.0727273225784302 0.8302640914916992 0.8415465354919434 0.8368821144104004 0.9145445823669434 0.8601737022399902 0.8628296852111816 0.7978982925415039 0.8379330635070801 0.8365697860717773 0.8545727729797363 0.8466541767120361 0.8834123611450195 0.8759183883666992 0.929847240447998 0.9192538261413574
1.0767676830291748 0.860445499420166 0.8679237365722656 0.863828182220459 0.9403376579284668 0.8858246803283691 0.8909101486206055 0.8264474868774414 0.8629899024963379 0.8615708351135254 0.8744416236877441 0.8772029876708984 0.9087257385253906 0.9034762382507324 0.959256649017334 0.9481906890869141
1.0808080434799194 0.8905506134033203 0.892979621887207 0.8898739814758301 0.9648938179016113 0.9108395576477051 0.9178943634033203 0.8542327880859375 0.8877816200256348 0.88580322265625 0.8935256004333496 0.9065941572189331 0.9328117370605469 0.9286417961120605 0.9873542785644531 0.9762530326843262
1.0848485231399536 0.9204058647155762 0.9167718887329102 0.9150567054748535 0.988192081451416 0.9351806640625 0.9438519477844238 0.8811197280883789 0.9123644828796387 0.9094142913818359 0.912355899810791 0.9347833395004272 0.9558324813842773 0.951570987701416 1.0141243934631348 1.0034255981445312
1.0888888835906982 0.949859619140625 0.9394359588623047 0.9394817352294922 1.010274887084961 0.9588499069213867 0.9688973426818848 0.907036304473877 0.9367814064025879 0.9325776100158691 0.9313583374023438 0.9618278741836548 0.9780006408691406 0.9725947380065918 1.0396442413330078 1.0297508239746094
1.0929292440414429 0.9787521362304688 0.9610991477966309 0.9632339477539062 1.0311651229858398 0.9818277359008789 0.9931097030639648 0.9319047927856445 0.9610023498535156 0.9553956985473633 0.9507594108581543 0.9878002405166626 0.9994611740112305 0.9920735359191895 1.0639681816101074 1.0552453994750977
1.096969723701477 1.006983757019043 0.9819345474243164 0.9864315986633301 1.0509562492370605 1.0041441917419434 1.0166025161743164 0.9557037353515625 0.985008716583252 0.9779796600341797 0.9706954956054688 1.0128589868545532 1.0203847885131836 1.0104265213012695 1.0872249603271484 1.0799803733825684
1.1010100841522217 1.0344605445861816 1.0020675659179688 1.009138584136963 1.0697064399719238 1.025805950164795 1.0394396781921387 0.978400707244873 1.008723258972168 1.000351905822754 0.9911479949951172 1.0371285676956177 1.0408544540405273 1.0280022621154785 1.109494686126709 1.103982925415039
1.1050504446029663 1.0611686706542969 1.0216598510742188 1.0314459800720215 1.0875535011291504 1.046879768371582 1.0617268085479736 1.0000362396240234 1.032111644744873 1.0225515365600586 1.012068748474121 1.0607998371124268 1.0609841346740723 1.0451478958129883 1.1309309005737305 1.1273341178894043
1.1090909242630005 1.0871076583862305 1.0408306121826172 1.053398609161377 1.104609489440918 1.0674176216125488 1.0835292339324951 1.0206494331359863 1.0551156997680664 1.0445594787597656 1.0333385467529297 1.0840208530426025 1.0808262825012207 1.0621209144592285 1.1516451835632324 1.1500849723815918
1.1131312847137451 1.1123137474060059 1.0596818923950195 1.0750346183776855 1.1210055351257324 1.0874872207641602 1.1049110889434814 1.0403099060058594 1.077695369720459 1.0663444995880127 1.054825782775879 1.1069259643554688 1.1004152297973633 1.0791125297546387 1.1717529296875 1.1722888946533203
1.1171717643737793 1.1368460655212402 1.0783095359802246 1.096388816833496 1.1368799209594727 1.107165813446045 1.1259329319000244 1.0591225624084473 1.0998330116271973 1.0878727436065674 1.0764079093933105 1.1296358108520508 1.1197781562805176 1.0962605476379395 1.1913766860961914 1.1940045356750488
1.121212124824524 1.1607823371887207 1.0967931747436523 1.1175003051757812 1.1523773670196533 1.126535415649414 1.1466522216796875 1.0772194862365723 1.1215319633483887 1.109114170074463 1.0979766845703125 1.152246356010437 1.1389341354370117 1.1136512756347656 1.2106385231018066 1.2152934074401855
1.1252524852752686 1.1841964721679688 1.1151862144470215 1.1383938789367676 1.167619228363037 1.1456637382507324 1.1671090126037598 1.0947375297546387 1.1428048610687256 1.1300344467163086 1.1194391250610352 1.174823522567749 1.1578869819641113 1.131314754486084 1.2296404838562012 1.2361993789672852
1.1292929649353027 1.207158088684082 1.1335291862487793 1.1590986251831055 1.1827116012573242 1.1646099090576172 1.1873328685760498 1.1118197441101074 1.16367506980896 1.1506068706512451 1.1407294273376465 1.1973912715911865 1.1766266822814941 1.1492528915405273 1.2484664916992188 1.2567625045776367
1.1333333253860474 1.2297425270080566 1.1518630981445312 1.1796536445617676 1.1977665424346924 1.1834383010864258 1.2073614597320557 1.1286358833312988 1.1841881275177002 1.1708312034606934 1.161811351776123 1.2199784517288208 1.1951594352722168 1.1674528121948242 1.2672152519226074 1.2770357131958008
1.137373685836792 1.2520055770874023 1.170203685760498 1.2000913619995117 1.2128589153289795 1.2021870613098145 1.2272133827209473 1.1453361511230469 1.2043852806091309 1.1907124519348145 1.1826658248901367 1.2425824403762817 1.2134766578674316 1.1858773231506348 1.2859578132629395 1.297053337097168
1.1414141654968262 1.2740049362182617 1.1885747909545898 1.2204537391662598 1.2280664443969727 1.2209010124206543 1.2469162940979004 1.1620817184448242 1.2243242263793945 1.210282564163208 1.2032966613769531 1.2652075290679932 1.2315855026245117 1.204491138458252 1.3047723770141602 1.3168635368347168
1.1454545259475708 1.2957706451416016 1.2069716453552246 1.240755558013916 1.2434232234954834 1.2395939826965332 1.2664721012115479 1.1789956092834473 1.2440369129180908 1.2295639514923096 1.2237114906311035 1.2878161668777466 1.2494678497314453 1.2232460975646973 1.3236985206604004 1.3364911079406738
1.1494948863983154 1.3173465728759766 1.2254104614257812 1.261033535003662 1.2589757442474365 1.258296012878418 1.2859039306640625 1.196214199066162 1.2635796070098877 1.2486140727996826 1.2439446449279785 1.31040358543396 1.2671403884887695 1.242112636566162 1.3427977561950684 1.3559839725494385
1.1535353660583496 1.3387537002563477 1.2438850402832031 1.2812986373901367 1.2747399806976318 1.2770137786865234 1.3052165508270264 1.2138328552246094 1.2829864025115967 1.267482042312622 1.2640204429626465 1.3329452276229858 1.2845983505249023 1.2610478401184082 1.3621034622192383 1.3753724098205566
1.1575757265090942 1.3600091934204102 1.2623915672302246 1.3015637397766113 1.2907226085662842 1.295755386352539 1.3244149684906006 1.2319345474243164 1.3022887706756592 1.2862226963043213 1.2839736938476562 1.3554191589355469 1.301851749420166 1.2800230979919434 1.3816428184509277 1.3946897983551025
1.1616160869598389 1.3811287879943848 1.2809276580810547 1.3218283653259277 1.3069260120391846 1.314523696899414 1.343508005142212 1.250579833984375 1.3215150833129883 1.304896354675293 1.3038372993469238 1.3778126239776611 1.3189067840576172 1.2990140914916992 1.4014368057250977 1.4139683246612549
1.165656566619873 1.4021220207214355 1.2994885444641113 1.3420939445495605 1.3233375549316406 1.3333215713500977 1.3625001907348633 1.2698049545288086 1.3406858444213867 1.3235552310943604 1.3236455917358398 1.4001154899597168 1.3357768058776855 1.3180017471313477 1.4214982986450195 1.4332411289215088
1.1696969270706177 1.4229907989501953 1.3180656433105469 1.3623437881469727 1.339940071105957 1.3521461486816406 1.3813915252685547 1.2896180152893066 1.3598105907440186 1.3422436714172363 1.3434219360351562 1.4223098754882812 1.3524675369262695 1.3369684219360352 1.4418234825134277 1.4525275230407715
1.1737374067306519 1.44374418258667 1.3366594314575195 1.382570743560791 1.3567166328430176 1.370999813079834 1.400188684463501 1.3100190162658691 1.3789029121398926 1.3610050678253174 1.3631954193115234 1.4443981647491455 1.3689985275268555 1.3559083938598633 1.4624147415161133 1.471858024597168
1.1777777671813965 1.4643783569335938 1.3552613258361816 1.4027538299560547 1.3736424446105957 1.3898777961730957 1.4188919067382812 1.330976963043213 1.3979649543762207 1.3798654079437256 1.3829822540283203 1.4663758277893066 1.3853793144226074 1.3748087882995605 1.4832539558410645 1.4912469387054443
1.1818181276321411 1.4848966598510742 1.373870849609375 1.4228854179382324 1.3906946182250977 1.4087810516357422 1.4375061988830566 1.3524541854858398 1.4170005321502686 1.398848295211792 1.4028010368347168 1.488245964050293 1.4016284942626953 1.3936681747436523 1.504328727722168 1.510713815689087
1.1858586072921753 1.505298137664795 1.392486572265625 1.4429397583007812 1.4078516960144043 1.427708625793457 1.45603346824646 1.3743982315063477 1.436009407043457 1.417964220046997 1.4226617813110352 1.5100140571594238 1.4177608489990234 1.4124855995178223 1.5256175994873047 1.530268907546997
1.18989896774292 1.5255813598632812 1.4111075401306152 1.46290922164917 1.4250898361206055 1.446660041809082 1.4744751453399658 1.3967442512512207 1.454988718032837 1.4372117519378662 1.4425721168518066 1.5316829681396484 1.4337916374206543 1.431258201599121 1.547091007232666 1.549919843673706
1.193939447402954 1.545745849609375 1.4297375679016113 1.4827828407287598 1.4423933029174805 1.4656352996826172 1.4928374290466309 1.4194245338439941 1.4739394187927246 1.4565868377685547 1.4625401496887207 1.5532652139663696 1.4497380256652832 1.4499902725219727 1.5687205791473389 1.569671869277954
1.1979798078536987 1.565788745880127 1.448376178741455 1.502549648284912 1.4597406387329102 1.4846343994140625 1.5111188888549805 1.4423646926879883 1.4928524494171143 1.4760713577270508 1.4825639724731445 1.5747630596160889 1.4656095504760742 1.468679428100586 1.5904693603515625 1.5895202159881592
1.2020201683044434 1.5857110023498535 1.4670295715332031 1.5222055912017822 1.4771244525909424 1.5036568641662598 1.5293269157409668 1.465494155883789 1.511730432510376 1.4956490993499756 1.5026473999023438 1.5961940288543701 1.48142671585083 1.4873309135437012 1.6123099327087402 1.609466552734375
1.2060606479644775 1.6055140495300293 1.4857029914855957 1.5417494773864746 1.4945356845855713 1.5227041244506836 1.5474650859832764 1.4887442588806152 1.530571460723877 1.5152959823608398 1.5227890014648438 1.617565393447876 1.4972004890441895 1.5059466361999512 1.6342036724090576 1.6295015811920166
1.2101010084152222 1.6251988410949707 1.504404067993164 1.561185359954834 1.5119717121124268 1.541776180267334 1.5655386447906494 1.5120491981506348 1.549375057220459 1.5349879264831543 1.5429883003234863 1.6388927698135376 1.5129480361938477 1.5245280265808105 1.6561222076416016 1.6496186256408691
1.2141413688659668 1.6447668075561523 1.5231385231018066 1.5805175304412842 1.5294296741485596 1.5608720779418945 1.583550214767456 1.535351276397705 1.568138599395752 1.5546960830688477 1.5632438659667969 1.6601828336715698 1.5286784172058105 1.5430793762207031 1.678025722503662 1.669802188873291
1.218181848526001 1.664222240447998 1.541916847229004 1.5997564792633057 1.5469181537628174 1.5799951553344727 1.6015076637268066 1.558598518371582 1.5868675708770752 1.574397325515747 1.5835552215576172 1.6814486980438232 1.5444059371948242 1.5616049766540527 1.6998872756958008 1.690044641494751
1.2222222089767456 1.6835665702819824 1.5607447624206543 1.6189088821411133 1.5644404888153076 1.5991401672363281 1.619412899017334 1.5817456245422363 1.6055598258972168 1.5940651893615723 1.6039199829101562 1.702696442604065 1.5601387023925781 1.580106258392334 1.7216720581054688 1.710324764251709
1.2262625694274902 1.7028083801269531 1.5796351432800293 1.6379916667938232 1.5820133686065674 1.6183116436004639 1.6372754573822021 1.604767084121704 1.6242215633392334 1.613682508468628 1.624340534210205 1.723943829536438 1.5758929252624512 1.598586082458496 1.7433605194091797 1.730635643005371
1.2303030490875244 1.7219529151916504 1.5985941886901855 1.6570172309875488 1.5996501445770264 1.6375069618225098 1.6551003456115723 1.6276359558105469 1.6428568363189697 1.6332306861877441 1.644815444946289 1.7451980113983154 1.5916743278503418 1.6170473098754883 1.764923334121704 1.7509572505950928
1.234343409538269 1.74100923538208 1.6176338195800781 1.676004409790039 1.6173689365386963 1.6567282676696777 1.6728947162628174 1.650339126586914 1.6614711284637451 1.6526951789855957 1.6653485298156738 1.766466498374939 1.6074929237365723 1.6354937553405762 1.786341905593872 1.7712769508361816
1.2383837699890137 1.7599818706512451 1.6367607116699219 1.6949660778045654 1.635188102722168 1.6759746074676514 1.6906628608703613 1.6728708744049072 1.6800682544708252 1.6720669269561768 1.6859426498413086 1.7877572774887085 1.623356819152832 1.6539292335510254 1.8075988292694092 1.7915797233581543
1.2424242496490479 1.7788853645324707 1.655984878540039 1.7139229774475098 1.6531343460083008 1.6952495574951172 1.7084159851074219 1.6952414512634277 1.698657751083374 1.6913435459136963 1.7065997123718262 1.809084177017212 1.6392765045166016 1.6723546981811523 1.8286843299865723 1.8118538856506348
1.2464646100997925 1.797727346420288 1.6753144264221191 1.7328901290893555 1.6712260246276855 1.7145533561706543 1.7261574268341064 1.7174568176269531 1.71724534034729 1.7105233669281006 1.727325439453125 1.8304506540298462 1.6552557945251465 1.6907753944396973 1.8495867252349854 1.8320879936218262
1.250504970550537 1.8165197372436523 1.694756031036377 1.7518815994262695 1.6894910335540771 1.7338895797729492 1.743898630142212 1.73954176902771 1.735840082168579 1.7296106815338135 1.74812650680542 1.8518667221069336 1.6713032722473145 1.709193229675293 1.8703060150146484 1.8522732257843018
1.2545454502105713 1.8352739810943604 1.7143206596374512 1.7709200382232666 1.7079477310180664 1.7532637119293213 1.7616441249847412 1.7615177631378174 1.7544476985931396 1.7486138343811035 1.769010066986084 1.873332142829895 1.6874232292175293 1.727616310119629 1.8908371925354004 1.872401237487793
1.258585810661316 1.85400390625 1.7340121269226074 1.7900176048278809 1.7266240119934082 1.772679328918457 1.7794034481048584 1.7834177017211914 1.7730774879455566 1.7675447463989258 1.7899799346923828 1.8948593139648438 1.7036237716674805 1.746046543121338 1.9111859798431396 1.8924684524536133
1.2626261711120605 1.8727219104766846 1.7538352012634277 1.8091936111450195 1.7455418109893799 1.7921416759490967 1.797184705734253 1.8052771091461182 1.7917397022247314 1.7864174842834473 1.811044692993164 1.9164553880691528 1.71990966796875 1.764486312866211 1.9313631057739258 1.912471055984497
1.2666666507720947 1.891442060470581 1.7737984657287598 1.8284542560577393 1.764721155166626 1.8116583824157715 1.8149951696395874 1.8271303176879883 1.8104407787322998 1.8052499294281006 1.8322153091430664 1.9381184577941895 1.7362847328186035 1.782947063446045 1.9513754844665527 1.932410478591919
1.2707070112228394 1.9101777076721191 1.793905258178711 1.8478164672851562 1.7841813564300537 1.8312366008758545 1.8328438997268677 1.8490180969238281 1.829188346862793 1.824061393737793 1.8534951210021973 1.9598569869995117 1.7527523040771484 1.8014287948608398 1.9712398052215576 1.952286958694458
1.2747474908828735 1.9289450645446777 1.8141584396362305 1.867292881011963 1.803941011428833 1.8508853912353516 1.850740671157837 1.8709840774536133 1.8479955196380615 1.8428747653961182 1.8748984336853027 1.9816781282424927 1.7693204879760742 1.8199400901794434 1.9909768104553223 1.97210693359375
1.2787878513336182 1.9477567672729492 1.8345613479614258 1.8868935108184814 1.8240137100219727 1.8706116676330566 1.868692398071289 1.8930671215057373 1.866865873336792 1.8617091178894043 1.8964285850524902 2.0035817623138428 1.785989761352539 1.8384876251220703 2.010606527328491 1.9918768405914307
1.2828283309936523 1.966628074645996 1.855118751525879 1.9066286087036133 1.8444132804870605 1.890425205230713 1.886707067489624 1.9153063297271729 1.8858106136322021 1.8805902004241943 1.9180974960327148 2.02557373046875 1.8027634620666504 1.8570785522460938 2.0301513671875 2.011608123779297
1.286868691444397 1.9855732917785645 1.8758292198181152 1.926504373550415 1.8651459217071533 1.9103333950042725 1.9047958850860596 1.9377403259277344 1.9048357009887695 1.8995389938354492 1.939913272857666 2.0476555824279785 1.8196468353271484 1.8757200241088867 2.0496387481689453 2.0313103199005127
1.2909090518951416 2.004607915878296 1.8966951370239258 1.9465279579162598 1.8862197399139404 1.9303460121154785 1.9229656457901 1.960407018661499 1.923950433731079 1.9185810089111328 1.9618830680847168 2.069833278656006 1.8366403579711914 1.894421100616455 2.0690979957580566 2.0510008335113525
1.2949495315551758 2.0237486362457275 1.9177203178405762 1.9667093753814697 1.907637119293213 1.950472116470337 1.9412257671356201 1.9833405017852783 1.9431617259979248 1.9377350807189941 1.9840188026428223 2.092103958129883 1.8537487983703613 1.913194179534912 2.0885589122772217 2.0706934928894043
1.2989898920059204 2.043006658554077 1.9388999938964844 1.9870500564575195 1.9293978214263916 1.9707162380218506 1.9595860242843628 2.006571054458618 1.962477445602417 1.9570274353027344 2.0063257217407227 2.1144795417785645 1.8709750175476074 1.932042121887207 2.108053207397461 2.09040904045105
1.303030252456665 2.0623984336853027 1.9602375030517578 2.0075559616088867 1.9514968395233154 1.9910879135131836 1.9780545234680176 2.0301263332366943 1.981905221939087 1.976475477218628 2.028810977935791 2.136956214904785 1.8883190155029297 1.9509778022766113 2.127615213394165 2.1101646423339844
1.3070707321166992 2.0819404125213623 1.9817347526550293 2.028231143951416 1.9739298820495605 2.011593818664551 1.9966411590576172 2.0540313720703125 2.001452684402466 1.996100664138794 2.0514869689941406 2.159536361694336 1.9057860374450684 1.970015525817871 2.147278070449829 2.1299848556518555
1.3111110925674438 2.1016433238983154 2.0033841133117676 2.0490729808807373 1.9966833591461182 2.032236099243164 2.0153541564941406 2.078303813934326 2.0211238861083984 2.0159173011779785 2.0743565559387207 2.1822245121002197 1.9233746528625488 1.9891619682312012 2.167074680328369 2.1498889923095703
1.3151514530181885 2.1215245723724365 2.025190830230713 2.070086717605591 2.019745111465454 2.0530216693878174 2.03420352935791 2.1029605865478516 2.0409278869628906 2.035944938659668 2.0974302291870117 2.2050249576568604 1.9410896301269531 2.0084290504455566 2.1870431900024414 2.169902801513672
1.3191919326782227 2.141599416732788 2.047152519226074 2.0912742614746094 2.0430989265441895 2.0739541053771973 2.053199291229248 2.1280105113983154 2.06087064743042 2.0561981201171875 2.120716094970703 2.2279350757598877 1.958930492401123 2.027833938598633 2.20721697807312 2.190049886703491
1.3232322931289673 2.1618785858154297 2.0692691802978516 2.11263370513916 2.066725254058838 2.095036506652832 2.0723485946655273 2.153460741043091 2.0809569358825684 2.076688051223755 2.144219398498535 2.2509605884552 1.9768986701965332 2.047386646270752 2.227630138397217 2.210357189178467
1.327272653579712 2.182378053665161 2.0915379524230957 2.1341662406921387 2.0906028747558594 2.116271495819092 2.091662883758545 2.179311990737915 2.101194381713867 2.0974280834198 2.167947769165039 2.274104595184326 1.9949955940246582 2.067098617553711 2.248321056365967 2.230846405029297
1.331313133239746 2.2031137943267822 2.1139607429504395 2.1558704376220703 2.1147072315216064 2.137662887573242 2.1111512184143066 2.2055602073669434 2.121589422225952 2.1184253692626953 2.1919097900390625 2.297368288040161 2.0132226943969727 2.0869879722595215 2.2693207263946533 2.2515480518341064
1.3353534936904907 2.22409725189209 2.136536121368408 2.1777451038360596 2.1390116214752197 2.1592109203338623 2.13082218170166 2.2322001457214355 2.1421453952789307 2.1396889686584473 2.2161126136779785 2.3207528591156006 2.03157901763916 2.107064723968506 2.2906665802001953 2.2724831104278564
1.3393938541412354 2.245342493057251 2.15926456451416 2.1997900009155273 2.1634857654571533 2.1809208393096924 2.1506872177124023 2.2592151165008545 2.1628706455230713 2.1612253189086914 2.2405619621276855 2.3442654609680176 2.0500683784484863 2.1273460388183594 2.3123912811279297 2.293679714202881
1.3434343338012695 2.2668652534484863 2.1821470260620117 2.222003936767578 2.1881024837493896 2.202796459197998 2.1707546710968018 2.286590337753296 2.183769941329956 2.183037281036377 2.2652673721313477 2.3679049015045166 2.068686008453369 2.1478471755981445 2.3345253467559814 2.315164089202881
1.3474746942520142 2.28867769241333 2.2051849365234375 2.244384288787842 2.212826728820801 2.2248406410217285 2.1910338401794434 2.3143022060394287 2.204847574234009 2.2051315307617188 2.2902374267578125 2.391674280166626 2.0874342918395996 2.1685853004455566 2.357103109359741 2.33695912361145
1.3515150547027588 2.310793876647949 2.2283778190612793 2.2669315338134766 2.2376272678375244 2.2470579147338867 2.2115349769592285 2.3423242568969727 2.2261106967926025 2.2275047302246094 2.315476894378662 2.415576457977295 2.1063122749328613 2.1895761489868164 2.380153179168701 2.359088659286499
1.355555534362793 2.333228826522827 2.251729965209961 2.289644241333008 2.262471914291382 2.269456624984741 2.2322683334350586 2.3706300258636475 2.2475647926330566 2.2501611709594727 2.3409981727600098 2.439617156982422 2.125321865081787 2.210834503173828 2.403707981109619 2.381577968597412
1.3595958948135376 2.35599422454834 2.2752432823181152 2.3125202655792236 2.287323236465454 2.2920408248901367 2.2532429695129395 2.399177312850952 2.2692136764526367 2.273097515106201 2.366809368133545 2.463796615600586 2.1444573402404785 2.2323784828186035 2.4277937412261963 2.404449224472046
1.3636363744735718 2.37910532951355 2.298920154571533 2.3355600833892822 2.3121471405029297 2.314822196960449 2.274470806121826 2.427933931350708 2.2910664081573486 2.2963147163391113 2.392918586730957 2.4881253242492676 2.163722515106201 2.2542238235473633 2.4524426460266113 2.427722215652466
1.3676767349243164 2.402576208114624 2.322765350341797 2.358762741088867 2.3369078636169434 2.337808847427368 2.295958995819092 2.456854820251465 2.313124179840088 2.3198060989379883 2.4193382263183594 2.512598991394043 2.1831107139587402 2.2763895988464355 2.4776768684387207 2.451418876647949
1.3717172145843506 2.4264185428619385 2.3467864990234375 2.382129669189453 2.3615689277648926 2.3610129356384277 2.317718029022217 2.4858949184417725 2.335395574569702 2.343571186065674 2.4460792541503906 2.5372228622436523 2.2026209831237793 2.2988977432250977 2.5035226345062256 2.475557804107666
1.3757575750350952 2.4506478309631348 2.370987892150879 2.4056599140167236 2.3860955238342285 2.384448289871216 2.3397579193115234 2.5150034427642822 2.3578851222991943 2.367602825164795 2.4731521606445312 2.561999797821045 2.2222518920898438 2.3217620849609375 2.5300040245056152 2.500159740447998
1.3797979354858398 2.475276470184326 2.3953752517700195 2.429356575012207 2.410451889038086 2.40812611579895 2.362088203430176 2.54413104057312 2.3805997371673584 2.3918964862823486 2.50056791305542 2.5869390964508057 2.242001533508301 2.345001697540283 2.5571463108062744 2.525237560272217
1.383838415145874 2.5003206729888916 2.4199576377868652 2.453220844268799 2.434605598449707 2.4320671558380127 2.3847200870513916 2.573223114013672 2.403545379638672 2.4164462089538574 2.5283451080322266 2.612044334411621 2.2618651390075684 2.3686366081237793 2.584970474243164 2.5508105754852295
1.3878787755966187 2.5257911682128906 2.44474458694458 2.477254867553711 2.458522319793701 2.4562814235687256 2.4076623916625977 2.6022207736968994 2.426727771759033 2.4412457942962646 2.5564932823181152 2.6373162269592285 2.2818398475646973 2.392683982849121 2.6134965419769287 2.576890230178833
1.3919191360473633 2.5517029762268066 2.4697437286376953 2.5014617443084717 2.4821648597717285 2.4807913303375244 2.430922508239746 2.631065607070923 2.4501538276672363 2.466287851333618 2.5850276947021484 2.662762403488159 2.301921844482422 2.4171648025512695 2.6427435874938965 2.6034932136535645
1.3959596157073975 2.578070640563965 2.494966983795166 2.525846004486084 2.5055088996887207 2.5056138038635254 2.4545135498046875 2.6596996784210205 2.473829746246338 2.4915664196014404 2.613966464996338 2.6883914470672607 2.3221068382263184 2.442096710205078 2.6727330684661865 2.6306300163269043
1.399999976158142 2.604905843734741 2.5204286575317383 2.5504133701324463 2.528515338897705 2.5307681560516357 2.478440046310425 2.6880557537078857 2.497760534286499 2.517068862915039 2.643324851989746 2.7141988277435303 2.3423867225646973 2.4675040245056152 2.703477621078491 2.6583094596862793


==> figure_code/DLP_8/interpolation/0.333_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.22893142700195312 0.23057174682617188 0.22571754455566406 0.22561073303222656 0.22305870056152344 0.2242870330810547 0.22574424743652344 0.2201404571533203 0.2281475067138672 0.22721481323242188 0.22872161865234375 0.22841835021972656 0.22376441955566406 0.22655868530273438 0.22803688049316406
1.0080808401107788 0.4505729675292969 0.4537639617919922 0.44437599182128906 0.4442405700683594 0.4392738342285156 0.44164276123046875 0.4444618225097656 0.43386268615722656 0.4491729736328125 0.44739723205566406 0.4502124786376953 0.44957923889160156 0.4407024383544922 0.44615936279296875 0.4489555358886719
1.0121212005615234 0.6610240936279297 0.6656150817871094 0.6522121429443359 0.6522331237792969 0.6450443267822266 0.6484947204589844 0.6524429321289062 0.6378574371337891 0.6592864990234375 0.656829833984375 0.6606235504150391 0.6595726013183594 0.6472721099853516 0.6551437377929688 0.6589794158935547
1.016161561012268 0.857025146484375 0.8628273010253906 0.8460617065429688 0.8465080261230469 0.8373203277587891 0.8418540954589844 0.8465747833251953 0.8292884826660156 0.8552970886230469 0.8523693084716797 0.8567428588867188 0.8551387786865234 0.8404960632324219 0.8504409790039062 0.8549156188964844
1.0202020406723022 1.036111831665039 1.0428924560546875 1.0234947204589844 1.0246944427490234 1.0137462615966797 1.0194168090820312 1.02447509765625 1.0059185028076172 1.0347862243652344 1.031595230102539 1.0361251831054688 1.0337944030761719 1.018045425415039 1.0296669006347656 1.0343208312988281
1.0242424011230469 1.1965980529785156 1.204122543334961 1.1828117370605469 1.1851177215576172 1.1726608276367188 1.1795940399169922 1.1844978332519531 1.1660823822021484 1.1961002349853516 1.1928081512451172 1.1971149444580078 1.1938667297363281 1.1782951354980469 1.191152572631836 1.195474624633789
1.028282880783081 1.3377456665039062 1.3457832336425781 1.3232192993164062 1.3269710540771484 1.313253402709961 1.321624755859375 1.3258705139160156 1.3088550567626953 1.3384647369384766 1.3351879119873047 1.3389778137207031 1.334615707397461 1.320425033569336 1.3340625762939453 1.3375625610351562
1.0323232412338257 1.4596881866455078 1.4680347442626953 1.444732666015625 1.4502372741699219 1.4354877471923828 1.445516586303711 1.4486408233642578 1.4340076446533203 1.4619560241699219 1.4587230682373047 1.4618301391601562 1.4561481475830078 1.4443683624267578 1.4583473205566406 1.4605579376220703
1.0363636016845703 1.5633983612060547 1.5718975067138672 1.5482349395751953 1.5557212829589844 1.5401535034179688 1.552053451538086 1.5536613464355469 1.5420494079589844 1.5674629211425781 1.5642356872558594 1.566629409790039 1.5594291687011719 1.550863265991211 1.564748764038086 1.5653018951416016
1.0404040813446045 1.650411605834961 1.6589698791503906 1.6351299285888672 1.6447601318359375 1.6285629272460938 1.642507553100586 1.642324447631836 1.6339893341064453 1.6564006805419922 1.6530990600585938 1.654876708984375 1.6459770202636719 1.6411266326904297 1.6545276641845703 1.6531620025634766
1.0444444417953491 1.7226791381835938 1.7312736511230469 1.7072906494140625 1.7191143035888672 1.7024574279785156 1.7185478210449219 1.7164287567138672 1.7112751007080078 1.7306022644042969 1.72711181640625 1.7284812927246094 1.7177104949951172 1.7168102264404297 1.7293548583984375 1.7259407043457031
1.0484848022460938 1.7826251983642578 1.7913074493408203 1.7670707702636719 1.7810478210449219 1.764089584350586 1.7823104858398438 1.7782402038574219 1.7758674621582031 1.7923698425292969 1.7885780334472656 1.7898120880126953 1.7770614624023438 1.7800426483154297 1.7913951873779297 1.785959243774414
1.052525281906128 1.83270263671875 1.8415718078613281 1.8168888092041016 1.832876205444336 1.8157672882080078 1.8359527587890625 1.8300819396972656 1.8298568725585938 1.8440284729003906 1.8398551940917969 1.8412837982177734 1.8264484405517578 1.8330230712890625 1.8428936004638672 1.8355789184570312
1.0565656423568726 1.8753643035888672 1.8845596313476562 1.85919189453125 1.8769664764404297 1.8598365783691406 1.8816986083984375 1.8742847442626953 1.8754425048828125 1.8879241943359375 1.8833389282226562 1.8852767944335938 1.8683338165283203 1.8780193328857422 1.8861579895019531 1.877248764038086
1.0606060028076172 1.9127979278564453 1.9224853515625 1.896219253540039 1.9154701232910156 1.8984603881835938 1.921560287475586 1.9129753112792969 1.914703369140625 1.9261970520019531 1.9212017059326172 1.923959732055664 1.9049358367919922 1.9170951843261719 1.9233112335205078 1.9131908416748047
1.0646464824676514 1.9469966888427734 1.9573211669921875 1.9299964904785156 1.9503536224365234 1.933614730834961 1.9574108123779297 1.9480857849121094 1.9496192932128906 1.9607906341552734 1.9554481506347656 1.9592609405517578 1.9382553100585938 1.952188491821289 1.9563484191894531 1.9454593658447266
1.068686842918396 1.9795818328857422 1.9906787872314453 1.9622325897216797 1.9832935333251953 1.9669370651245117 1.9908313751220703 1.9812231063842773 1.981912612915039 1.993332862854004 1.9877262115478516 1.992788314819336 1.9699907302856445 1.984954833984375 1.9869909286499023 1.9758100509643555
1.0727273225784302 2.0118112564086914 2.023758888244629 1.9942474365234375 2.0155725479125977 1.999746322631836 2.0230846405029297 2.013674736022949 2.013019561767578 2.0250940322875977 2.0193376541137695 2.0257768630981445 2.001429557800293 2.0167055130004883 2.0166149139404297 2.0056209564208984
1.0767676830291748 2.044515609741211 2.057340621948242 2.0269412994384766 2.048100471496582 2.032918930053711 2.05507755279541 2.046298027038574 2.04398250579834 2.0569534301757812 2.051182746887207 2.059048652648926 2.0334768295288086 2.048379898071289 2.0462446212768555 2.0358781814575195
1.0808080434799194 2.078319549560547 2.091965675354004 2.0609750747680664 2.0815677642822266 2.067143440246582 2.0875368118286133 2.079768180847168 2.0756702423095703 2.089611053466797 2.0839242935180664 2.093219757080078 2.066798210144043 2.080735206604004 2.0766992568969727 2.067363739013672
1.0848485231399536 2.113398551940918 2.127774238586426 2.096599578857422 2.1162166595458984 2.1026601791381836 2.12076473236084 2.114333152770996 2.108494758605957 2.1233224868774414 2.1178197860717773 2.128474235534668 2.101642608642578 2.114093780517578 2.10837459564209 2.100369453430176
1.0888888835906982 2.1498289108276367 2.164785385131836 2.1338863372802734 2.1521825790405273 2.139590263366699 2.154994010925293 2.150136947631836 2.142749786376953 2.1582374572753906 2.152996063232422 2.164915084838867 2.138111114501953 2.1486740112304688 2.1415224075317383 2.1351022720336914
1.0929292440414429 2.1873836517333984 2.2027387619018555 2.1726388931274414 2.189316749572754 2.17775821685791 2.190156936645508 2.1870317459106445 2.1784048080444336 2.194228172302246 2.189291000366211 2.202324867248535 2.1760425567626953 2.184396743774414 2.176118850708008 2.1714248657226562
1.096969723701477 2.225857734680176 2.2413768768310547 2.212599754333496 2.227428436279297 2.2169580459594727 2.2261695861816406 2.22489070892334 2.2153806686401367 2.231146812438965 2.22653865814209 2.2405242919921875 2.215216636657715 2.2211618423461914 2.212082862854004 2.2091875076293945
1.1010100841522217 2.264833450317383 2.2802820205688477 2.2533531188964844 2.266132354736328 2.256802558898926 2.2627439498901367 2.263326644897461 2.2533645629882812 2.2686538696289062 2.264364242553711 2.279109001159668 2.2552404403686523 2.2586402893066406 2.2490978240966797 2.2480010986328125
1.1050504446029663 2.303985595703125 2.319127082824707 2.2945337295532227 2.3051462173461914 2.2969837188720703 2.299671173095703 2.3021020889282227 2.2921018600463867 2.306468963623047 2.302504539489746 2.317798614501953 2.295774459838867 2.2965927124023438 2.2869443893432617 2.28757381439209
1.1090909242630005 2.3429384231567383 2.3575639724731445 2.335698127746582 2.3441028594970703 2.337082862854004 2.3366851806640625 2.3408632278442383 2.331212043762207 2.34427547454834 2.3405885696411133 2.3562278747558594 2.336395263671875 2.3346738815307617 2.325240135192871 2.3274707794189453
1.1131312847137451 2.3813533782958984 2.3952388763427734 2.376458168029785 2.3826189041137695 2.3767757415771484 2.3734560012817383 2.379314422607422 2.3703527450561523 2.3817367553710938 2.3783130645751953 2.394073486328125 2.376776695251465 2.3725948333740234 2.3636770248413086 2.3673295974731445
1.1171717643737793 2.4189271926879883 2.4319190979003906 2.4164981842041016 2.4204444885253906 2.4157485961914062 2.409788131713867 2.417191505432129 2.409191131591797 2.418609619140625 2.415403366088867 2.431096076965332 2.4165525436401367 2.410062789916992 2.4019346237182617 2.4068145751953125
1.121212124824524 2.455486297607422 2.46744441986084 2.4555282592773438 2.457347869873047 2.4537763595581055 2.445502281188965 2.454291343688965 2.4474611282348633 2.454681396484375 2.4516782760620117 2.467087745666504 2.4555139541625977 2.4468650817871094 2.439774513244629 2.445667266845703
1.1252524852752686 2.4908313751220703 2.5016603469848633 2.493337631225586 2.493144989013672 2.490659713745117 2.4804201126098633 2.4904518127441406 2.484930992126465 2.4897899627685547 2.486967086791992 2.5019092559814453 2.493377685546875 2.482818603515625 2.476959228515625 2.4836111068725586
1.1292929649353027 2.524839401245117 2.534496307373047 2.5297422409057617 2.527700424194336 2.5262508392333984 2.5144166946411133 2.5255346298217773 2.5213804244995117 2.5238094329833984 2.5211400985717773 2.5354318618774414 2.5300397872924805 2.517751693725586 2.5132741928100586 2.5204811096191406
1.1333333253860474 2.5575056076049805 2.5659637451171875 2.5647029876708984 2.5609540939331055 2.5605077743530273 2.547422409057617 2.559512138366699 2.5567102432250977 2.55666446685791 2.5541725158691406 2.5676698684692383 2.5653676986694336 2.5516223907470703 2.5486364364624023 2.5561628341674805
1.137373685836792 2.5887794494628906 2.5960702896118164 2.598147392272949 2.592900276184082 2.593386650085449 2.579439163208008 2.592327117919922 2.5908212661743164 2.5883426666259766 2.5860347747802734 2.5985660552978516 2.5993175506591797 2.5843658447265625 2.5829477310180664 2.590578079223633
1.1414141654968262 2.618760108947754 2.6249237060546875 2.630098342895508 2.6235456466674805 2.6249303817749023 2.610447883605957 2.624032974243164 2.623702049255371 2.6188840866088867 2.6167688369750977 2.6282262802124023 2.6319093704223633 2.6159982681274414 2.6161880493164062 2.623697280883789
1.1454545259475708 2.647451400756836 2.652589797973633 2.660604476928711 2.6529407501220703 2.655153274536133 2.6404876708984375 2.654637336730957 2.6553268432617188 2.6482982635498047 2.6464147567749023 2.656675338745117 2.663132667541504 2.6465063095092773 2.648283004760742 2.655527114868164
1.1494948863983154 2.6750173568725586 2.679213523864746 2.6897621154785156 2.681197166442871 2.6842002868652344 2.669607162475586 2.684231758117676 2.6857423782348633 2.6766786575317383 2.675051689147949 2.684062957763672 2.69309139251709 2.675971031188965 2.679319381713867 2.686117172241211
1.1535353660583496 2.7015256881713867 2.704930305480957 2.717667579650879 2.708371162414551 2.712139129638672 2.6978673934936523 2.712881088256836 2.7150259017944336 2.7041234970092773 2.702784538269043 2.710474967956543 2.7218246459960938 2.704479217529297 2.7093334197998047 2.715531349182129
1.1575757265090942 2.727126121520996 2.729872703552246 2.744466781616211 2.734635353088379 2.7391061782836914 2.7253732681274414 2.740680694580078 2.743257522583008 2.7307310104370117 2.7297134399414062 2.736029624938965 2.749483108520508 2.732074737548828 2.7383804321289062 2.7438535690307617
1.1616160869598389 2.751964569091797 2.7542285919189453 2.770284652709961 2.7600793838500977 2.765213966369629 2.7521800994873047 2.7677536010742188 2.7705307006835938 2.7565813064575195 2.755939483642578 2.7609033584594727 2.776156425476074 2.7589111328125 2.766543388366699 2.771193504333496
1.165656566619873 2.7761945724487305 2.7780961990356445 2.795257568359375 2.7848615646362305 2.790623664855957 2.7784461975097656 2.794187545776367 2.796980857849121 2.781827926635742 2.7816057205200195 2.785202980041504 2.8019819259643555 2.785062789916992 2.7939109802246094 2.7976579666137695
1.1696969270706177 2.7999134063720703 2.801654815673828 2.8195505142211914 2.8090925216674805 2.815431594848633 2.804205894470215 2.8200864791870117 2.822697639465332 2.806558609008789 2.8067922592163086 2.809062957763672 2.827058792114258 2.8106555938720703 2.820575714111328 2.8233699798583984
1.1737374067306519 2.823317527770996 2.8250207901000977 2.843332290649414 2.832913398742676 2.8398265838623047 2.829587936401367 2.8455810546875 2.847832679748535 2.8309507369995117 2.8316354751586914 2.8326416015625 2.851551055908203 2.8357629776000977 2.8466482162475586 2.848470687866211
1.1777777671813965 2.846466064453125 2.848330497741699 2.8666915893554688 2.8564834594726562 2.863889694213867 2.8546581268310547 2.870737075805664 2.8724679946899414 2.8550262451171875 2.8562145233154297 2.856034278869629 2.875552177429199 2.8605260848999023 2.8722076416015625 2.8730335235595703
1.1818181276321411 2.869565010070801 2.871687889099121 2.889805793762207 2.8798532485961914 2.8877687454223633 2.8795175552368164 2.895679473876953 2.896760940551758 2.87896728515625 2.8806533813476562 2.8793563842773438 2.899247169494629 2.8850202560424805 2.897383689880371 2.8972291946411133
1.1858586072921753 2.8926305770874023 2.8952083587646484 2.9127979278564453 2.9031972885131836 2.911553382873535 2.904268264770508 2.9204769134521484 2.9207944869995117 2.9027976989746094 2.9050254821777344 2.9027185440063477 2.922647476196289 2.909364700317383 2.9222517013549805 2.921113967895508
1.18989896774292 2.9158477783203125 2.9189815521240234 2.935788154602051 2.9265518188476562 2.9353818893432617 2.9289464950561523 2.945209503173828 2.944683074951172 2.9266843795776367 2.9294567108154297 2.9262428283691406 2.945972442626953 2.9336280822753906 2.9468860626220703 2.9448471069335938
1.193939447402954 2.9392709732055664 2.9430761337280273 2.9588146209716797 2.9500532150268555 2.959275245666504 2.9536705017089844 2.969980239868164 2.9685134887695312 2.9506711959838867 2.953925132751465 2.949991226196289 2.9692134857177734 2.9579238891601562 2.971381187438965 2.9684534072875977
1.1979798078536987 2.9629650115966797 2.967522621154785 2.982058525085449 2.9737730026245117 2.983365058898926 2.9784631729125977 2.994805335998535 2.992361545562744 2.974821090698242 2.978573799133301 2.9740285873413086 2.9925336837768555 2.9822921752929688 2.9958343505859375 2.992094039916992
1.2020201683044434 2.9870071411132812 2.9924516677856445 3.00553035736084 2.997744560241699 3.0076990127563477 3.003390312194824 3.019815444946289 3.0163378715515137 2.999166488647461 3.003432273864746 2.9984216690063477 3.0159549713134766 3.0068063735961914 3.020297050476074 3.0158166885375977
1.2060606479644775 3.011444091796875 3.017825126647949 3.029332160949707 3.0221099853515625 3.0323314666748047 3.0284957885742188 3.044987678527832 3.040461540222168 3.023866653442383 3.0285463333129883 3.023223876953125 3.039644241333008 3.031519889831543 3.044827461242676 3.0396900177001953
1.2101010084152222 3.036343574523926 3.0437145233154297 3.053511619567871 3.046834945678711 3.0573081970214844 3.0538196563720703 3.070394515991211 3.064863681793213 3.048860549926758 3.053953170776367 3.048489570617676 3.0635643005371094 3.056485176086426 3.069490432739258 3.0637826919555664
1.2141413688659668 3.061695098876953 3.070098876953125 3.078113555908203 3.0719871520996094 3.0826683044433594 3.0793933868408203 3.096067428588867 3.0895113945007324 3.0742311477661133 3.07968807220459 3.0742111206054688 3.087810516357422 3.081737518310547 3.0943174362182617 3.088137626647949
1.218181848526001 3.087538719177246 3.097003936767578 3.103151321411133 3.097574234008789 3.108412742614746 3.1052627563476562 3.1220197677612305 3.11447811126709 3.099978446960449 3.1057519912719727 3.1004295349121094 3.1123924255371094 3.10732364654541 3.1193628311157227 3.11281681060791
1.2222222089767456 3.1138811111450195 3.1244211196899414 3.128647804260254 3.1236190795898438 3.1345624923706055 3.131410598754883 3.148273468017578 3.1397786140441895 3.1261281967163086 3.132160186767578 3.127145767211914 3.137350082397461 3.133237838745117 3.1446666717529297 3.137820243835449
1.2262625694274902 3.1407318115234375 3.1523475646972656 3.154627799987793 3.1501388549804688 3.1611313819885254 3.1578731536865234 3.1748504638671875 3.165459156036377 3.152703285217285 3.1589345932006836 3.1543731689453125 3.1627197265625 3.1595191955566406 3.170229434967041 3.163196086883545
1.2303030490875244 3.168086051940918 3.1807613372802734 3.1810860633850098 3.1771297454833984 3.188109874725342 3.184652328491211 3.2017526626586914 3.1914987564086914 3.1797027587890625 3.186067581176758 3.182103157043457 3.1885061264038086 3.186171531677246 3.1960859298706055 3.1889591217041016
1.234343409538269 3.1959285736083984 3.2096405029296875 3.2080187797546387 3.204591751098633 3.2154951095581055 3.2117576599121094 3.228984832763672 3.217921257019043 3.207127094268799 3.2135562896728516 3.210322380065918 3.2147226333618164 3.213205337524414 3.2222518920898438 3.215120315551758
1.2383837699890137 3.224240303039551 3.2389516830444336 3.2354087829589844 3.23250675201416 3.2432641983032227 3.2391862869262695 3.2565364837646484 3.2447147369384766 3.234966278076172 3.2413902282714844 3.239008903503418 3.241365432739258 3.240614891052246 3.2487282752990723 3.241682529449463
1.2424242496490479 3.253006935119629 3.268671989440918 3.263247013092041 3.2608604431152344 3.271407127380371 3.266934394836426 3.284409523010254 3.2718868255615234 3.263214111328125 3.269561767578125 3.2681503295898438 3.268435478210449 3.268397331237793 3.27553129196167 3.268648147583008
1.2464646100997925 3.282191276550293 3.2987565994262695 3.2915048599243164 3.2896318435668945 3.2998900413513184 3.294989585876465 3.312588691711426 3.2994165420532227 3.291851043701172 3.298050880432129 3.2977094650268555 3.2959184646606445 3.296542167663574 3.3026504516601562 3.2960052490234375
1.250504970550537 3.311769962310791 3.3291730880737305 3.320157051086426 3.3187952041625977 3.3286948204040527 3.3233470916748047 3.3410568237304688 3.3272953033447266 3.3208560943603516 3.3268394470214844 3.3276638984680176 3.323802947998047 3.325039863586426 3.330087661743164 3.3237476348876953
1.2545454502105713 3.3417043685913086 3.3598790168762207 3.349173069000244 3.3483200073242188 3.357786178588867 3.351992607116699 3.3698034286499023 3.3554954528808594 3.350213050842285 3.3559093475341797 3.3579750061035156 3.3520712852478027 3.3538684844970703 3.3578314781188965 3.351861000061035
1.258585810661316 3.371962070465088 3.3908333778381348 3.37852144241333 3.3781747817993164 3.387134075164795 3.380904197692871 3.3988075256347656 3.3840036392211914 3.379889965057373 3.3852334022521973 3.388607978820801 3.3806991577148438 3.3830108642578125 3.3858704566955566 3.380321502685547
1.2626261711120605 3.4025015830993652 3.4219961166381836 3.408163547515869 3.4083261489868164 3.4167075157165527 3.410064697265625 3.428042411804199 3.412790298461914 3.409858226776123 3.4147887229919434 3.4195265769958496 3.409663200378418 3.412440299987793 3.4141926765441895 3.409104824066162
1.2666666507720947 3.433286190032959 3.453321933746338 3.4380669593811035 3.4387407302856445 3.446467876434326 3.4394617080688477 3.4574928283691406 3.4418325424194336 3.440096378326416 3.444554328918457 3.450690746307373 3.43894100189209 3.442140579223633 3.4427833557128906 3.438194751739502
1.2707070112228394 3.4642763137817383 3.484771251678467 3.468188762664795 3.4693756103515625 3.4763855934143066 3.4690628051757812 3.4871301651000977 3.4711008071899414 3.4705653190612793 3.4745001792907715 3.482058525085449 3.4684996604919434 3.472079277038574 3.4716176986694336 3.4675564765930176
1.2747474908828735 3.4954347610473633 3.5163044929504395 3.4984965324401855 3.500202178955078 3.5064244270324707 3.4988536834716797 3.516934394836426 3.5005698204040527 3.5012388229370117 3.5046067237854004 3.51359224319458 3.4983105659484863 3.502227306365967 3.500680923461914 3.4971680641174316
1.2787878513336182 3.5267162322998047 3.547880172729492 3.5289530754089355 3.531174659729004 3.5365524291992188 3.5288076400756836 3.546872615814209 3.530211925506592 3.5320773124694824 3.5348410606384277 3.545250415802002 3.528343677520752 3.532559871673584 3.5299525260925293 3.526994228363037
1.2828283309936523 3.558086395263672 3.579461097717285 3.5595197677612305 3.562263011932373 3.5667386054992676 3.558905601501465 3.5769338607788086 3.5599966049194336 3.563056468963623 3.565185546875 3.576995372772217 3.558568000793457 3.5630478858947754 3.559408664703369 3.5570082664489746
1.286868691444397 3.5895042419433594 3.6110100746154785 3.590157985687256 3.5934224128723145 3.5969467163085938 3.5891151428222656 3.607077121734619 3.5899033546447754 3.5941357612609863 3.5956106185913086 3.6087822914123535 3.5889511108398438 3.593658924102783 3.5890231132507324 3.587174415588379
1.2909090518951416 3.62093448638916 3.642491340637207 3.6208372116088867 3.6246209144592285 3.627150058746338 3.61942195892334 3.6372857093811035 3.6198954582214355 3.625286102294922 3.626096248626709 3.6405773162841797 3.619464874267578 3.62436580657959 3.6187753677368164 3.6174678802490234
1.2949495315551758 3.6523399353027344 3.6738739013671875 3.651524543762207 3.6558284759521484 3.6573243141174316 3.6497983932495117 3.6675353050231934 3.6499552726745605 3.656477451324463 3.656620502471924 3.6723432540893555 3.6500778198242188 3.655139923095703 3.6486454010009766 3.6478524208068848
1.2989898920059204 3.6836862564086914 3.705125331878662 3.6821842193603516 3.686999797821045 3.68743896484375 3.680215835571289 3.697801113128662 3.680056571960449 3.6876702308654785 3.687160015106201 3.704042911529541 3.6807546615600586 3.685947895050049 3.67860746383667 3.6783013343811035
1.303030252456665 3.714942455291748 3.7362165451049805 3.7127909660339355 3.718108654022217 3.717470645904541 3.7106542587280273 3.728058338165283 3.7101759910583496 3.7188401222229004 3.7176966667175293 3.7356390953063965 3.711470127105713 3.7167587280273438 3.7086334228515625 3.7087769508361816
1.3070707321166992 3.746077537536621 3.76712703704834 3.743316173553467 3.7491250038146973 3.74739933013916 3.741100311279297 3.7582859992980957 3.740293025970459 3.7499566078186035 3.748213768005371 3.7671031951904297 3.7421975135803223 3.7475533485412598 3.738710880279541 3.7392592430114746
1.3111110925674438 3.7770566940307617 3.7978248596191406 3.7737293243408203 3.7800140380859375 3.777204990386963 3.771517753601074 3.7884626388549805 3.770388603210449 3.7809853553771973 3.778690814971924 3.798398971557617 3.7729039192199707 3.778299331665039 3.768807888031006 3.769711971282959
1.3151514530181885 3.8078579902648926 3.828293800354004 3.8040108680725098 3.8107476234436035 3.8068714141845703 3.801891326904297 3.8185653686523438 3.800445556640625 3.8118996620178223 3.809115409851074 3.829498291015625 3.803562641143799 3.808964252471924 3.798903465270996 3.800107955932617
1.3191919326782227 3.838454246520996 3.8585119247436523 3.834139823913574 3.841306686401367 3.8363819122314453 3.8322038650512695 3.8485774993896484 3.8304476737976074 3.8426756858825684 3.8394742012023926 3.86037540435791 3.8341541290283203 3.839529037475586 3.828983783721924 3.830422878265381
1.3232322931289673 3.8688201904296875 3.888465404510498 3.8640918731689453 3.871657371520996 3.8657236099243164 3.8624267578125 3.8784847259521484 3.8603782653808594 3.873286247253418 3.869751453399658 3.8910012245178223 3.8646507263183594 3.8699703216552734 3.8590211868286133 3.8606314659118652
1.327272653579712 3.898935317993164 3.918135643005371 3.893853187561035 3.9017796516418457 3.894883632659912 3.8925485610961914 3.908259391784668 3.890228271484375 3.9037017822265625 3.8999366760253906 3.9213523864746094 3.895024299621582 3.9002561569213867 3.8889970779418945 3.89070463180542
1.331313133239746 3.9287805557250977 3.9475111961364746 3.923407554626465 3.931654930114746 3.923860549926758 3.92254638671875 3.937891960144043 3.919990062713623 3.933906078338623 3.9300217628479004 3.951404094696045 3.9252610206604004 3.9303722381591797 3.9188976287841797 3.920620918273926
1.3353534936904907 3.958336353302002 3.976585865020752 3.9527416229248047 3.9612598419189453 3.9526424407958984 3.952404022216797 3.967367172241211 3.949655055999756 3.963871479034424 3.9599995613098145 3.981137752532959 3.9553332328796387 3.960293769836426 3.948700428009033 3.950357437133789
1.3393938541412354 3.987588882446289 4.005343914031982 3.9818434715270996 3.99057674407959 3.9812259674072266 3.982105255126953 3.996666431427002 3.97921085357666 3.993577480316162 3.9898600578308105 4.010532379150391 3.9852285385131836 3.9899964332580566 3.978386878967285 3.9798922538757324
1.3434343338012695 4.0165205001831055 4.033784866333008 4.010704040527344 4.019592761993408 4.009612083435059 4.011631965637207 4.025783538818359 4.0086588859558105 4.023007392883301 4.019604206085205 4.0395708084106445 4.014925003051758 4.019466400146484 4.007950782775879 4.009210109710693
1.3474746942520142 4.045119285583496 4.06190299987793 4.039314270019531 4.048290729522705 4.037797927856445 4.0409746170043945 4.054703712463379 4.037994861602783 4.052139759063721 4.049220085144043 4.068238735198975 4.044404029846191 4.04868221282959 4.0373640060424805 4.038285732269287
1.3515150547027588 4.0733747482299805 4.089696884155273 4.067668914794922 4.076659202575684 4.065784931182861 4.070112228393555 4.083414077758789 4.067218780517578 4.080959796905518 4.078711032867432 4.096523284912109 4.073657035827637 4.077630996704102 4.066622257232666 4.067108631134033
1.355555534362793 4.101279258728027 4.117166042327881 4.095764636993408 4.104687213897705 4.093577861785889 4.099037170410156 4.11190938949585 4.0963311195373535 4.109448432922363 4.108071804046631 4.1244096755981445 4.102664947509766 4.106286525726318 4.095708847045898 4.095658302307129
1.3595958948135376 4.128819942474365 4.144309997558594 4.123597621917725 4.1323652267456055 4.121180057525635 4.1277313232421875 4.140176773071289 4.125331878662109 4.137592792510986 4.137303352355957 4.151885032653809 4.131412506103516 4.134645462036133 4.124611854553223 4.1239213943481445
1.3636363744735718 4.1559977531433105 4.171131610870361 4.1511688232421875 4.159685134887695 4.148601531982422 4.156185150146484 4.168209552764893 4.154228210449219 4.165378570556641 4.166408061981201 4.178947448730469 4.1598944664001465 4.162690162658691 4.153318881988525 4.151884078979492
1.3676767349243164 4.182802200317383 4.197635173797607 4.178476333618164 4.186639308929443 4.175845623016357 4.184389114379883 4.196004867553711 4.183021545410156 4.19279146194458 4.195383548736572 4.205582141876221 4.18809175491333 4.19040584564209 4.181822299957275 4.179529190063477
1.3717172145843506 4.209231853485107 4.2238264083862305 4.2055230140686035 4.2132248878479 4.2029218673706055 4.212331771850586 4.22354793548584 4.211719036102295 4.219822883605957 4.2242326736450195 4.231783866882324 4.216002464294434 4.217782974243164 4.210110187530518 4.206852912902832
1.3757575750350952 4.235285758972168 4.249717712402344 4.2323126792907715 4.239438056945801 4.229846000671387 4.240008354187012 4.2508463859558105 4.240329742431641 4.246462345123291 4.252961158752441 4.257549285888672 4.243617534637451 4.244810581207275 4.23817777633667 4.233841896057129
1.3797979354858398 4.260961532592773 4.275310516357422 4.258849143981934 4.26527214050293 4.2566237449646 4.267403602600098 4.2778825759887695 4.268864154815674 4.272700309753418 4.281569004058838 4.282876014709473 4.270923137664795 4.271480560302734 4.266011714935303 4.260488033294678
1.383838415145874 4.286263942718506 4.3006181716918945 4.285137176513672 4.2907328605651855 4.283270359039307 4.2945098876953125 4.304666519165039 4.297324180603027 4.298524856567383 4.310068130493164 4.3077592849731445 4.297916889190674 4.297780513763428 4.293610095977783 4.286778450012207
1.3878787755966187 4.311188697814941 4.325652122497559 4.311183452606201 4.315816879272461 4.309799671173096 4.321324348449707 4.331181526184082 4.3257246017456055 4.323928356170654 4.3384528160095215 4.3322014808654785 4.324592590332031 4.323703765869141 4.3209614753723145 4.312708377838135
1.3919191360473633 4.33574104309082 4.350420951843262 4.3369927406311035 4.3405232429504395 4.336220741271973 4.347832679748535 4.3574323654174805 4.354079246520996 4.348909854888916 4.3667378425598145 4.356197834014893 4.350945472717285 4.349245548248291 4.348064422607422 4.338273048400879
1.3959596157073975 4.359926700592041 4.374939441680908 4.362582206726074 4.364856719970703 4.362557411193848 4.3740339279174805 4.383419990539551 4.382396697998047 4.373459815979004 4.394925594329834 4.379753112792969 4.376966953277588 4.374398231506348 4.374910354614258 4.363463878631592
1.399999976158142 4.383747100830078 4.399219512939453 4.387948513031006 4.388818264007568 4.3888163566589355 4.399921417236328 4.409134864807129 4.410686492919922 4.3975749015808105 4.423020362854004 4.402867794036865 4.402660369873047 4.3991570472717285 4.401498317718506 4.388278961181641


==> figure_code/DLP_8/interpolation/0.333_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.0857391357421875 0.08591842651367188 0.08565711975097656 0.08571624755859375 0.08571529388427734 0.08585357666015625 0.08563613891601562 0.08570289611816406 0.08562374114990234 0.08577632904052734 0.08543205261230469 0.08559513092041016 0.08548164367675781 0.08592796325683594 0.08561515808105469
1.0080808401107788 0.17011070251464844 0.17046642303466797 0.16994857788085938 0.17006683349609375 0.17006492614746094 0.17033767700195312 0.1699066162109375 0.17003822326660156 0.16988277435302734 0.17018508911132812 0.16950130462646484 0.16982650756835938 0.1695995330810547 0.1704874038696289 0.16986560821533203
1.0121212005615234 0.2531394958496094 0.25366973876953125 0.2528982162475586 0.25307369232177734 0.2530708312988281 0.2534770965576172 0.2528352737426758 0.2530326843261719 0.25280094146728516 0.2532501220703125 0.25223445892333984 0.2527179718017578 0.2523784637451172 0.25370025634765625 0.2527751922607422
1.016161561012268 0.3348512649536133 0.3355531692504883 0.3345317840576172 0.3347654342651367 0.3347606658935547 0.3352985382080078 0.33444976806640625 0.33471012115478516 0.33440399169921875 0.33499813079833984 0.33365345001220703 0.3342933654785156 0.3338451385498047 0.33559322357177734 0.3343696594238281
1.0202020406723022 0.41527462005615234 0.41614532470703125 0.41487884521484375 0.41516780853271484 0.4151630401611328 0.4158296585083008 0.4147768020629883 0.41510009765625 0.4147195816040039 0.41545677185058594 0.4137897491455078 0.4145832061767578 0.41402626037597656 0.4161949157714844 0.41467761993408203
1.0242424011230469 0.4944334030151367 0.4954700469970703 0.4939613342285156 0.4943056106567383 0.49429988861083984 0.49509334564208984 0.49384021759033203 0.49422550201416016 0.4937715530395508 0.49464893341064453 0.49266529083251953 0.4936103820800781 0.4929475784301758 0.4955291748046875 0.49372196197509766
1.028282880783081 0.572357177734375 0.5735578536987305 0.5718116760253906 0.5722103118896484 0.5722036361694336 0.5731220245361328 0.5716714859008789 0.5721168518066406 0.5715932846069336 0.5726089477539062 0.5703105926513672 0.5714044570922852 0.5706377029418945 0.5736265182495117 0.5715351104736328
1.0323232412338257 0.6490602493286133 0.650421142578125 0.6484403610229492 0.6488924026489258 0.6488847732543945 0.6499261856079102 0.6482820510864258 0.6487865447998047 0.648193359375 0.6493434906005859 0.6467390060424805 0.6479787826538086 0.6471090316772461 0.6504983901977539 0.6481266021728516
1.0363636016845703 0.7245759963989258 0.7260951995849609 0.7238836288452148 0.7243890762329102 0.7243804931640625 0.7255430221557617 0.7237071990966797 0.7242708206176758 0.723607063293457 0.7248926162719727 0.72198486328125 0.7233686447143555 0.7223978042602539 0.7261819839477539 0.7235345840454102
1.0404040813446045 0.7989215850830078 0.8005971908569336 0.7981586456298828 0.7987155914306641 0.7987060546875 0.7999887466430664 0.7979650497436523 0.7985849380493164 0.7978534698486328 0.7992706298828125 0.7960643768310547 0.7975912094116211 0.7965202331542969 0.8006935119628906 0.7977733612060547
1.0444444417953491 0.8721208572387695 0.8739490509033203 0.8712882995605469 0.8718957901000977 0.8718852996826172 0.8732852935791016 0.8710746765136719 0.8717536926269531 0.8709554672241211 0.872502326965332 0.8690023422241211 0.8706684112548828 0.8694992065429688 0.874053955078125 0.8708667755126953
1.0484848022460938 0.9441938400268555 0.9461736679077148 0.9432926177978516 0.9439506530761719 0.943939208984375 0.9454545974731445 0.9430618286132812 0.9437961578369141 0.94293212890625 0.9446077346801758 0.9408178329467773 0.9426212310791016 0.9413557052612305 0.9462862014770508 0.942835807800293
1.052525281906128 1.0151691436767578 1.0172977447509766 1.0141992568969727 1.014906883239746 1.0148954391479492 1.016524314880371 1.0139522552490234 1.0147409439086914 1.0138120651245117 1.0156135559082031 1.0115394592285156 1.0134782791137695 1.0121183395385742 1.0174188613891602 1.0137100219726562
1.0565656423568726 1.0850582122802734 1.0873346328735352 1.0840225219726562 1.0847797393798828 1.0847663879394531 1.0865068435668945 1.0837583541870117 1.0846014022827148 1.083608627319336 1.0855331420898438 1.0811786651611328 1.0832509994506836 1.0817975997924805 1.0874643325805664 1.0834989547729492
1.0606060028076172 1.1538887023925781 1.1563081741333008 1.152787208557129 1.1535911560058594 1.1535778045654297 1.1554288864135742 1.152505874633789 1.153402328491211 1.1523466110229492 1.154393196105957 1.1497621536254883 1.1519670486450195 1.1504201889038086 1.1564464569091797 1.1522293090820312
1.0646464824676514 1.2216777801513672 1.2242393493652344 1.2205114364624023 1.2213630676269531 1.221348762512207 1.2233095169067383 1.2202138900756836 1.2211627960205078 1.2200450897216797 1.222212791442871 1.2173089981079102 1.2196435928344727 1.2180061340332031 1.2243852615356445 1.2199220657348633
1.068686842918396 1.2884464263916016 1.2911481857299805 1.2872161865234375 1.2881145477294922 1.2880992889404297 1.2901668548583984 1.2869024276733398 1.28790283203125 1.2867240905761719 1.289011001586914 1.283839225769043 1.2863006591796875 1.2845735549926758 1.2913017272949219 1.2865943908691406
1.0727273225784302 1.3542146682739258 1.3570547103881836 1.352921485900879 1.353865623474121 1.3538494110107422 1.356022834777832 1.3525915145874023 1.3536443710327148 1.3524045944213867 1.3548078536987305 1.3493719100952148 1.351959228515625 1.350144386291504 1.3572168350219727 1.3522672653198242
1.0767676830291748 1.4189958572387695 1.4219722747802734 1.4176416397094727 1.418630599975586 1.4186134338378906 1.4208908081054688 1.4172954559326172 1.4183979034423828 1.4170989990234375 1.4196176528930664 1.4139213562011719 1.4166326522827148 1.4147310256958008 1.4221420288085938 1.4169559478759766
1.0808080434799194 1.482813835144043 1.4859228134155273 1.481398582458496 1.4824323654174805 1.4824142456054688 1.4847936630249023 1.4810361862182617 1.4821882247924805 1.4808320999145508 1.4834623336791992 1.4775114059448242 1.4803447723388672 1.4783573150634766 1.486100196838379 1.480682373046875
1.0848485231399536 1.5456829071044922 1.548924446105957 1.5442075729370117 1.5452852249145508 1.5452661514282227 1.5477466583251953 1.5438308715820312 1.5450315475463867 1.5436182022094727 1.5463590621948242 1.540156364440918 1.5431089401245117 1.5410375595092773 1.5491094589233398 1.5434608459472656
1.0888888835906982 1.607625961303711 1.6109962463378906 1.6060905456542969 1.6072111129760742 1.607192039489746 1.609771728515625 1.605698585510254 1.606947898864746 1.6054773330688477 1.6083288192749023 1.6018762588500977 1.6049480438232422 1.6027936935424805 1.6111888885498047 1.6053142547607422
1.0929292440414429 1.6686515808105469 1.6721506118774414 1.6670589447021484 1.668222427368164 1.6682014465332031 1.6708803176879883 1.6666526794433594 1.6679487228393555 1.666421890258789 1.669382095336914 1.6626853942871094 1.6658735275268555 1.6636371612548828 1.6723508834838867 1.6662530899047852
1.096969723701477 1.7287874221801758 1.732412338256836 1.7271366119384766 1.7283411026000977 1.7283210754394531 1.731095314025879 1.726715087890625 1.7280588150024414 1.7264766693115234 1.729543685913086 1.7226057052612305 1.7259082794189453 1.7235918045043945 1.732619285583496 1.726302146911621
1.1010100841522217 1.788039207458496 1.791788101196289 1.786332130432129 1.7875776290893555 1.7875566482543945 1.790426254272461 1.7858963012695312 1.7872848510742188 1.7856483459472656 1.7888212203979492 1.7816448211669922 1.7850608825683594 1.7826652526855469 1.7920026779174805 1.7854681015014648
1.1050504446029663 1.8464269638061523 1.8502998352050781 1.8446645736694336 1.845952033996582 1.8459300994873047 1.848893165588379 1.8442144393920898 1.8456497192382812 1.8439598083496094 1.8472356796264648 1.8398256301879883 1.8433523178100586 1.8408784866333008 1.850520133972168 1.8437728881835938
1.1090909242630005 1.903970718383789 1.907963752746582 1.9021530151367188 1.9034795761108398 1.903456687927246 1.9065122604370117 1.901688575744629 1.9031686782836914 1.9014263153076172 1.9048042297363281 1.8971624374389648 1.9008007049560547 1.8982486724853516 1.9081907272338867 1.9012336730957031
1.1131312847137451 1.9606800079345703 1.9647912979125977 1.9588079452514648 1.960174560546875 1.9601507186889648 1.963296890258789 1.9583301544189453 1.959853172302246 1.958059310913086 1.9615373611450195 1.9536685943603516 1.957413673400879 1.954787254333496 1.9650249481201172 1.9578609466552734
1.1171717643737793 2.0165719985961914 2.0208005905151367 2.014645576477051 2.01605224609375 2.01602840423584 2.0192642211914062 2.014155387878418 2.015721321105957 2.0138769149780273 2.017454147338867 2.0093603134155273 2.013214111328125 2.0105113983154297 2.0210418701171875 2.013671875
1.121212124824524 2.071661949157715 2.0760059356689453 2.0696840286254883 2.0711278915405273 2.071103096008301 2.074427604675293 2.069178581237793 2.0707883834838867 2.0688934326171875 2.072567939758301 2.064253807067871 2.0682125091552734 2.0654354095458984 2.076253890991211 2.068683624267578
1.1252524852752686 2.125962257385254 2.1304197311401367 2.123931884765625 2.1254138946533203 2.1253881454467773 2.128800392150879 2.1234140396118164 2.125065803527832 2.1231203079223633 2.12689208984375 2.1183595657348633 2.122420310974121 2.1195716857910156 2.130674362182617 2.122905731201172
1.1292929649353027 2.179488182067871 2.18405818939209 2.1774063110351562 2.1789255142211914 2.178898811340332 2.18239688873291 2.176875114440918 2.1785688400268555 2.17657470703125 2.180440902709961 2.171693801879883 2.175858497619629 2.1729373931884766 2.1843185424804688 2.17635440826416
1.1333333253860474 2.2322540283203125 2.236935615539551 2.2301225662231445 2.231678009033203 2.2316513061523438 2.235234260559082 2.229578971862793 2.2313127517700195 2.2292699813842773 2.2332305908203125 2.224271774291992 2.2285356521606445 2.2255449295043945 2.237201690673828 2.2290449142456055
1.137373685836792 2.284273147583008 2.2890625 2.2820920944213867 2.2836837768554688 2.283656120300293 2.287322998046875 2.281534194946289 2.2833099365234375 2.281219482421875 2.2852725982666016 2.276103973388672 2.2804689407348633 2.277406692504883 2.289335250854492 2.2809886932373047
1.1414141654968262 2.3355588912963867 2.340456962585449 2.333329200744629 2.334956169128418 2.334928512573242 2.338677406311035 2.3327598571777344 2.334573745727539 2.332437515258789 2.336581230163574 2.327207565307617 2.3316688537597656 2.3285388946533203 2.34073543548584 2.332200050354004
1.1454545259475708 2.386117935180664 2.3911218643188477 2.383840560913086 2.3855037689208984 2.38547420501709 2.3893041610717773 2.3832578659057617 2.3851118087768555 2.3829288482666016 2.387162208557129 2.3775863647460938 2.382143974304199 2.378946304321289 2.391407012939453 2.382687568664551
1.1494948863983154 2.435976982116699 2.441084861755371 2.4336509704589844 2.435347557067871 2.435318946838379 2.439228057861328 2.4330568313598633 2.4349498748779297 2.432720184326172 2.437042236328125 2.4272661209106445 2.4319190979003906 2.4286556243896484 2.441375732421875 2.432474136352539
1.1535353660583496 2.485136032104492 2.4903478622436523 2.4827632904052734 2.484495162963867 2.4844655990600586 2.488454818725586 2.4821577072143555 2.484088897705078 2.481814384460449 2.4862232208251953 2.4762496948242188 2.480997085571289 2.4776668548583984 2.4906444549560547 2.4815635681152344
1.1575757265090942 2.533611297607422 2.538924217224121 2.5311927795410156 2.532957077026367 2.5329275131225586 2.5369930267333984 2.5305747985839844 2.532543182373047 2.5302248001098633 2.534719467163086 2.5245513916015625 2.5293922424316406 2.525996208190918 2.5392274856567383 2.52996826171875
1.1616160869598389 2.581414222717285 2.586827278137207 2.5789499282836914 2.5807485580444336 2.580717086791992 2.5848608016967773 2.578319549560547 2.5803260803222656 2.5779638290405273 2.58254337310791 2.572183609008789 2.5771141052246094 2.573655128479004 2.5871353149414062 2.577702522277832
1.165656566619873 2.6285581588745117 2.6340694427490234 2.6260480880737305 2.627880096435547 2.6278486251831055 2.6320676803588867 2.625408172607422 2.6274499893188477 2.625044822692871 2.6297082901000977 2.6191577911376953 2.6241798400878906 2.6206579208374023 2.6343841552734375 2.6247787475585938
1.1696969270706177 2.675050735473633 2.6806602478027344 2.672496795654297 2.674361228942871 2.6743288040161133 2.678621292114258 2.671844482421875 2.673922538757324 2.671475410461426 2.6762208938598633 2.665485382080078 2.670595169067383 2.667011260986328 2.6809797286987305 2.6712045669555664
1.1737374067306519 2.7209091186523438 2.7266149520874023 2.7183103561401367 2.7202072143554688 2.7201738357543945 2.7245407104492188 2.7176475524902344 2.719761848449707 2.7172718048095703 2.7220993041992188 2.711179733276367 2.7163772583007812 2.71273136138916 2.7269392013549805 2.7169971466064453
1.1777777671813965 2.7661361694335938 2.7719364166259766 2.7634944915771484 2.765422821044922 2.7653884887695312 2.7698287963867188 2.762820243835449 2.7649688720703125 2.7624387741088867 2.767345428466797 2.7562437057495117 2.761528968811035 2.757822036743164 2.772266387939453 2.7621583938598633
1.1818181276321411 2.8107471466064453 2.816640853881836 2.8080625534057617 2.8100223541259766 2.809988021850586 2.8144989013671875 2.807377815246582 2.8095617294311523 2.8069896697998047 2.811976432800293 2.8006954193115234 2.806065559387207 2.8022994995117188 2.816976547241211 2.8067054748535156
1.1858586072921753 2.8547534942626953 2.8607406616210938 2.8520278930664062 2.8540172576904297 2.853982925415039 2.8585643768310547 2.851332664489746 2.8535499572753906 2.850937843322754 2.8560028076171875 2.844545364379883 2.84999942779541 2.8461742401123047 2.861081123352051 2.850648880004883
1.18989896774292 2.8981637954711914 2.9042415618896484 2.895397186279297 2.897416114807129 2.897380828857422 2.9020328521728516 2.8946895599365234 2.896942138671875 2.894289970397949 2.8994312286376953 2.8878002166748047 2.893336296081543 2.8894529342651367 2.904587745666504 2.8939971923828125
1.193939447402954 2.9409914016723633 2.947157859802246 2.938182830810547 2.9402332305908203 2.9401979446411133 2.944917678833008 2.937466621398926 2.9397506713867188 2.9370603561401367 2.9422779083251953 2.930474281311035 2.936093330383301 2.9321517944335938 2.947509765625 2.936762809753418
1.1979798078536987 2.9832401275634766 2.989495277404785 2.9803905487060547 2.9824705123901367 2.9824342727661133 2.987222671508789 2.979663848876953 2.9819822311401367 2.9792518615722656 2.984543800354004 2.97257137298584 2.9782705307006836 2.9742727279663086 2.989851951599121 2.978949546813965
1.2020201683044434 3.0249223709106445 3.0312652587890625 3.02203369140625 3.024141311645508 3.0241050720214844 3.0289602279663086 3.021296501159668 3.023646354675293 3.020878791809082 3.0262451171875 3.0141048431396484 3.019883155822754 3.0158300399780273 3.031625747680664 3.0205726623535156
1.2060606479644775 3.0660486221313477 3.072477340698242 3.0631208419799805 3.065258026123047 3.065220832824707 3.0701417922973633 3.0623741149902344 3.064755439758301 3.06195068359375 3.0673904418945312 3.055084228515625 3.060941696166992 3.056833267211914 3.0728445053100586 3.0616397857666016
1.2101010084152222 3.106626510620117 3.1131410598754883 3.1036605834960938 3.105825424194336 3.105788230895996 3.110774040222168 3.102903366088867 3.105316162109375 3.1024742126464844 3.107985496520996 3.095517158508301 3.101451873779297 3.0972890853881836 3.1135120391845703 3.1021595001220703
1.2141413688659668 3.1466665267944336 3.1532649993896484 3.1436614990234375 3.1458559036254883 3.145817756652832 3.150867462158203 3.1428956985473633 3.1453399658203125 3.142460823059082 3.148043632507324 3.1354141235351562 3.1414260864257812 3.137209892272949 3.1536407470703125 3.1421422958374023
1.218181848526001 3.1861791610717773 3.192859649658203 3.1831369400024414 3.1853580474853516 3.1853199005126953 3.190432548522949 3.1823606491088867 3.1848363876342773 3.1819210052490234 3.1875734329223633 3.174785614013672 3.1808719635009766 3.176602363586426 3.1932411193847656 3.181598663330078
1.2222222089767456 3.225168228149414 3.231930732727051 3.2220888137817383 3.2243356704711914 3.224297523498535 3.229473114013672 3.221302032470703 3.2238082885742188 3.2208566665649414 3.226578712463379 3.213634490966797 3.2197961807250977 3.2154741287231445 3.232316017150879 3.2205305099487305
1.2262625694274902 3.26364803314209 3.2704906463623047 3.260530471801758 3.262805938720703 3.262765884399414 3.2680044174194336 3.259735107421875 3.262270927429199 3.2592859268188477 3.2650747299194336 3.2519760131835938 3.258211135864258 3.2538375854492188 3.270880699157715 3.2589550018310547
1.2303030490875244 3.301621437072754 3.308544158935547 3.298468589782715 3.300769805908203 3.3007307052612305 3.3060293197631836 3.2976646423339844 3.300230026245117 3.297208786010742 3.3030662536621094 3.2898149490356445 3.2961225509643555 3.2916975021362305 3.308938980102539 3.2968740463256836
1.234343409538269 3.3391008377075195 3.346102714538574 3.335911750793457 3.3382396697998047 3.3381996154785156 3.3435583114624023 3.3350982666015625 3.337693214416504 3.3346376419067383 3.3405609130859375 3.327159881591797 3.3335390090942383 3.32906436920166 3.346501350402832 3.334299087524414
1.2383837699890137 3.376091957092285 3.383172035217285 3.372868537902832 3.3752212524414062 3.375181198120117 3.380599021911621 3.3720455169677734 3.374669075012207 3.371580123901367 3.3775691986083984 3.3640193939208984 3.3704681396484375 3.3659448623657227 3.3835744857788086 3.3712387084960938
1.2424242496490479 3.412604331970215 3.419759750366211 3.4093456268310547 3.4117231369018555 3.4116830825805664 3.417159080505371 3.4085140228271484 3.411165237426758 3.4080429077148438 3.4140968322753906 3.400400161743164 3.406919479370117 3.402346611022949 3.420167922973633 3.4076967239379883
1.2464646100997925 3.4486427307128906 3.455874443054199 3.44534969329834 3.4477529525756836 3.4477109909057617 3.4532461166381836 3.444509506225586 3.447188377380371 3.444032669067383 3.450150489807129 3.4363107681274414 3.4428977966308594 3.438277244567871 3.4562864303588867 3.4436845779418945
1.250504970550537 3.4842166900634766 3.491522789001465 3.4808902740478516 3.483318328857422 3.4832763671875 3.48886775970459 3.48004150390625 3.482748031616211 3.479559898376465 3.4857406616210938 3.4717578887939453 3.4784135818481445 3.4737443923950195 3.4919395446777344 3.4792070388793945
1.2545454502105713 3.5193376541137695 3.526717185974121 3.515976905822754 3.518429756164551 3.5183868408203125 3.5240354537963867 3.5151195526123047 3.5178537368774414 3.5146331787109375 3.520875930786133 3.5067520141601562 3.5134754180908203 3.5087594985961914 3.52713680267334 3.514277458190918
1.258585810661316 3.554006576538086 3.5614585876464844 3.550612449645996 3.5530900955200195 3.5530471801757812 3.558751106262207 3.549746513366699 3.5525083541870117 3.5492563247680664 3.555561065673828 3.5412979125976562 3.548086166381836 3.5433244705200195 3.561882972717285 3.548895835876465
1.2626261711120605 3.588231086730957 3.5957555770874023 3.5848045349121094 3.587306022644043 3.5872621536254883 3.5930213928222656 3.583930015563965 3.5867185592651367 3.58343505859375 3.5898008346557617 3.5754003524780273 3.582254409790039 3.5774459838867188 3.5961837768554688 3.583071708679199
1.2666666507720947 3.6220245361328125 3.629619598388672 3.618565559387207 3.621090888977051 3.621047019958496 3.6268606185913086 3.6176834106445312 3.620497703552246 3.6171836853027344 3.6236085891723633 3.609072685241699 3.6159915924072266 3.611138343811035 3.6300525665283203 3.616816520690918
1.2707070112228394 3.6553869247436523 3.6630516052246094 3.6518964767456055 3.6544437408447266 3.6544008255004883 3.660266876220703 3.651005744934082 3.65384578704834 3.650501251220703 3.6569862365722656 3.6423158645629883 3.649298667907715 3.6444005966186523 3.6634883880615234 3.650130271911621
1.2747474908828735 3.688328742980957 3.6960630416870117 3.6848068237304688 3.6873779296875 3.687333106994629 3.6932525634765625 3.683908462524414 3.686774253845215 3.683399200439453 3.6899423599243164 3.675140380859375 3.682185173034668 3.677243232727051 3.6965036392211914 3.683025360107422
1.2787878513336182 3.7208547592163086 3.7286577224731445 3.7173023223876953 3.719895362854004 3.719850540161133 3.7258224487304688 3.716395378112793 3.7192869186401367 3.7158823013305664 3.722482681274414 3.707550048828125 3.7146568298339844 3.709671974182129 3.72910213470459 3.715505599975586
1.2828283309936523 3.752974510192871 3.760843276977539 3.7493906021118164 3.7520055770874023 3.7519607543945312 3.757984161376953 3.7484750747680664 3.751392364501953 3.747957229614258 3.7546157836914062 3.739553451538086 3.7467222213745117 3.7416934967041016 3.76129150390625 3.747577667236328
1.286868691444397 3.784688949584961 3.7926244735717773 3.7810745239257812 3.783712387084961 3.7836666107177734 3.789740562438965 3.7801523208618164 3.7830934524536133 3.779629707336426 3.786344528198242 3.77115535736084 3.778384208679199 3.773313522338867 3.793076515197754 3.7792463302612305
1.2909090518951416 3.816007614135742 3.8240089416503906 3.812363624572754 3.815023422241211 3.8149776458740234 3.821101188659668 3.811433792114258 3.814398765563965 3.8109073638916016 3.817676544189453 3.802361488342285 3.8096513748168945 3.804537773132324 3.824464797973633 3.8105201721191406
1.2949495315551758 3.846940040588379 3.8550071716308594 3.8432674407958984 3.8459482192993164 3.8459014892578125 3.8520755767822266 3.8423290252685547 3.8453187942504883 3.8417978286743164 3.8486223220825195 3.833184242248535 3.8405323028564453 3.8353776931762695 3.855465888977051 3.8414087295532227
1.2989898920059204 3.877486228942871 3.8856163024902344 3.873784065246582 3.876485824584961 3.876439094543457 3.882662773132324 3.8728389739990234 3.875851631164551 3.8723039627075195 3.8791818618774414 3.8636207580566406 3.871027946472168 3.8658323287963867 3.886079788208008 3.87191104888916
1.303030252456665 3.90765380859375 3.9158477783203125 3.9039220809936523 3.9066457748413086 3.9065990447998047 3.912870407104492 3.902970314025879 3.9060068130493164 3.902430534362793 3.90936279296875 3.8936805725097656 3.9011449813842773 3.895909309387207 3.916314125061035 3.9020347595214844
1.3070707321166992 3.937453269958496 3.9457101821899414 3.9336929321289062 3.9364376068115234 3.936389923095703 3.9427099227905273 3.9327335357666016 3.935792922973633 3.9321908950805664 3.939175605773926 3.923373222351074 3.930893898010254 3.925619125366211 3.9461793899536133 3.9317922592163086
1.3111110925674438 3.966883659362793 3.975200653076172 3.963094711303711 3.9658594131469727 3.9658117294311523 3.972177505493164 3.962127685546875 3.9652109146118164 3.961581230163574 3.9686174392700195 3.95269775390625 3.960275650024414 3.9549598693847656 3.975674629211426 3.961178779602051
1.3151514530181885 3.995952606201172 4.004331588745117 3.9921369552612305 3.9949207305908203 3.994873046875 4.001286506652832 3.9911623001098633 3.994267463684082 3.9906110763549805 3.997699737548828 3.9816627502441406 3.9892959594726562 3.9839420318603516 4.00480842590332 3.990206718444824
1.3191919326782227 4.024669647216797 4.033108711242676 4.02082633972168 4.0236310958862305 4.023582458496094 4.030041694641113 4.019845008850098 4.022972106933594 4.019289016723633 4.026429176330566 4.010276794433594 4.017965316772461 4.012572288513184 4.033588409423828 4.018881797790527
1.3232322931289673 4.053035736083984 4.0615339279174805 4.049165725708008 4.051989555358887 4.05194091796875 4.058444976806641 4.0481767654418945 4.051326751708984 4.0476179122924805 4.054807662963867 4.038541793823242 4.046283721923828 4.0408525466918945 4.062017440795898 4.047207832336426
1.327272653579712 4.0810546875 4.08961296081543 4.0771589279174805 4.080002784729004 4.079953193664551 4.086503028869629 4.076163291931152 4.079334259033203 4.075599670410156 4.0828399658203125 4.066461563110352 4.074257850646973 4.068788528442383 4.090100288391113 4.075187683105469
1.331313133239746 4.108737945556641 4.117354393005371 4.104815483093262 4.107678413391113 4.10762882232666 4.114223480224609 4.103813171386719 4.107006072998047 4.103245735168457 4.11053466796875 4.094045639038086 4.101893424987793 4.096388816833496 4.1178436279296875 4.102829933166504
1.3353534936904907 4.136087417602539 4.1447601318359375 4.132137298583984 4.1350202560424805 4.134970664978027 4.141608238220215 4.131129264831543 4.134343147277832 4.130558967590332 4.137896537780762 4.1212968826293945 4.129197120666504 4.123655319213867 4.145254135131836 4.13014030456543
1.3393938541412354 4.1631059646606445 4.171834945678711 4.159130096435547 4.162031173706055 4.161980628967285 4.168662071228027 4.158115386962891 4.161349296569824 4.157541275024414 4.164925575256348 4.148218154907227 4.156170845031738 4.150592803955078 4.172331809997559 4.1571197509765625
1.3434343338012695 4.189801216125488 4.198585510253906 4.185799598693848 4.188719749450684 4.188668251037598 4.1953935623168945 4.184778213500977 4.1880340576171875 4.184200286865234 4.191633224487305 4.17481803894043 4.182821273803711 4.177207946777344 4.1990861892700195 4.183775901794434
1.3474746942520142 4.216176986694336 4.2250165939331055 4.212150573730469 4.215088844299316 4.2150373458862305 4.221804618835449 4.211122512817383 4.214398384094238 4.210540771484375 4.218019485473633 4.201098442077637 4.209153175354004 4.20350456237793 4.225521087646484 4.210113525390625
1.3515150547027588 4.242238998413086 4.251132965087891 4.238186836242676 4.241144180297852 4.241091728210449 4.24790096282959 4.237153053283691 4.240448951721191 4.236567497253418 4.244093894958496 4.227067947387695 4.235171318054199 4.229487419128418 4.251640319824219 4.236137390136719
1.355555534362793 4.267991065979004 4.27694034576416 4.263915061950684 4.266889572143555 4.266837120056152 4.273688316345215 4.262875556945801 4.266190528869629 4.262286186218262 4.269857406616211 4.252728462219238 4.260881423950195 4.255163192749023 4.277449607849121 4.261853218078613
1.3595958948135376 4.2934370040893555 4.3024396896362305 4.289337158203125 4.292328834533691 4.2922773361206055 4.299167633056641 4.288290977478027 4.2916259765625 4.287698745727539 4.295314788818359 4.278082847595215 4.286285400390625 4.280531883239746 4.302951812744141 4.287262916564941
1.3636363744735718 4.3185834884643555 4.327638626098633 4.314459800720215 4.317468643188477 4.317417144775391 4.324348449707031 4.313406944274902 4.3167619705200195 4.312810897827148 4.320472717285156 4.303139686584473 4.311389923095703 4.305603981018066 4.328154563903809 4.312374114990234
1.3676767349243164 4.343432426452637 4.352540016174316 4.339284896850586 4.342311859130859 4.342259407043457 4.34922981262207 4.338226318359375 4.341601371765137 4.337627410888672 4.345332145690918 4.327899932861328 4.336197853088379 4.330378532409668 4.353058815002441 4.337186813354492
1.3717172145843506 4.367988586425781 4.377148628234863 4.363818168640137 4.3668622970581055 4.366809844970703 4.373819351196289 4.362753868103027 4.366147041320801 4.362151145935059 4.369898796081543 4.352368354797363 4.360713005065918 4.354861259460449 4.377669334411621 4.36170768737793
1.3757575750350952 4.39225959777832 4.401470184326172 4.388065338134766 4.39112663269043 4.391073226928711 4.398123741149902 4.386996269226074 4.390407562255859 4.386388778686523 4.394181251525879 4.376553535461426 4.384943962097168 4.379058837890625 4.401994705200195 4.385944366455078
1.3797979354858398 4.41624641418457 4.425506591796875 4.4120283126831055 4.415105819702148 4.415053367614746 4.422141075134277 4.410952568054199 4.4143829345703125 4.410343170166016 4.418176651000977 4.400452613830566 4.4088897705078125 4.402973175048828 4.426033973693848 4.409895896911621
1.383838415145874 4.439953804016113 4.449263572692871 4.435713768005371 4.438808441162109 4.438755035400391 4.445879936218262 4.434632301330566 4.438081741333008 4.434019088745117 4.441895484924316 4.424076080322266 4.432558059692383 4.426609992980957 4.449794769287109 4.433568954467773
1.3878787755966187 4.463385581970215 4.472744941711426 4.459123611450195 4.462233543395996 4.462179183959961 4.469343185424805 4.458035469055176 4.4615020751953125 4.457419395446777 4.465337753295898 4.447423934936523 4.455950736999512 4.4499711990356445 4.473278045654297 4.456967353820801
1.3919191360473633 4.486545562744141 4.495952606201172 4.48226261138916 4.485387802124023 4.485333442687988 4.492534637451172 4.481167793273926 4.484653472900391 4.480548858642578 4.488508224487305 4.470500946044922 4.479071617126465 4.473061561584473 4.496488571166992 4.480093955993652
1.3959596157073975 4.509439468383789 4.518895149230957 4.505133628845215 4.508275985717773 4.508221626281738 4.515459060668945 4.504034996032715 4.507537841796875 4.503412246704102 4.511411666870117 4.493312835693359 4.501928329467773 4.49588680267334 4.519433975219727 4.502954483032227
1.399999976158142 4.532068252563477 4.541571617126465 4.527740478515625 4.530900001525879 4.530844688415527 4.538119316101074 4.526637077331543 4.530157089233398 4.5260114669799805 4.534050941467285 4.515861511230469 4.524518966674805 4.5184478759765625 4.542113304138184 4.525551795959473


==> figure_code/DLP_8/interpolation/0.333_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.364837646484375 0.3641777038574219 0.3607444763183594 0.35076141357421875 0.3627357482910156 0.3639106750488281 0.3519783020019531 0.365692138671875 0.3545265197753906 0.37226104736328125 0.3594322204589844 0.36322021484375 0.3622627258300781 0.345123291015625 0.3559722900390625
1.0080808401107788 0.6905746459960938 0.6899948120117188 0.6834526062011719 0.6654777526855469 0.6869888305664062 0.6893081665039062 0.66876220703125 0.6895942687988281 0.672760009765625 0.7047309875488281 0.6823959350585938 0.6887893676757812 0.6882400512695312 0.6566276550292969 0.676666259765625
1.0121212005615234 0.9537582397460938 0.9542274475097656 0.9453620910644531 0.9225654602050781 0.9497146606445312 0.9526901245117188 0.9290657043457031 0.9473991394042969 0.932708740234375 0.9729995727539062 0.9462394714355469 0.9539108276367188 0.9555091857910156 0.9140625 0.9404067993164062
1.016161561012268 1.1470298767089844 1.1490097045898438 1.1393051147460938 1.1152153015136719 1.1436691284179688 1.146240234375 1.1253433227539062 1.1333503723144531 1.1269874572753906 1.16827392578125 1.1427631378173828 1.1502685546875 1.15496826171875 1.1098213195800781 1.1391868591308594
1.0202020406723022 1.278045654296875 1.2811088562011719 1.2726211547851562 1.2503299713134766 1.2763137817382812 1.2771053314208984 1.2631683349609375 1.2581615447998047 1.262002944946289 1.2971572875976562 1.2776813507080078 1.2836837768554688 1.2909049987792969 1.2488059997558594 1.278207778930664
1.0242424011230469 1.3635540008544922 1.366476058959961 1.3613357543945312 1.3429718017578125 1.3639507293701172 1.3617744445800781 1.3564586639404297 1.341287612915039 1.3527450561523438 1.3765201568603516 1.3657703399658203 1.3693275451660156 1.3769302368164062 1.3441123962402344 1.3712997436523438
1.028282880783081 1.4228458404541016 1.424154281616211 1.423929214477539 1.4104747772216797 1.4253787994384766 1.419790267944336 1.4220943450927734 1.4030914306640625 1.4170112609863281 1.4273262023925781 1.4252262115478516 1.4260597229003906 1.4310646057128906 1.4120407104492188 1.4356651306152344
1.0323232412338257 1.472066879272461 1.4706993103027344 1.4759368896484375 1.4673690795898438 1.4763050079345703 1.4679031372070312 1.4749984741210938 1.458883285522461 1.470174789428711 1.4683418273925781 1.4723014831542969 1.4708747863769531 1.4705829620361328 1.4673042297363281 1.4867916107177734
1.0363636016845703 1.5214805603027344 1.5172882080078125 1.5274295806884766 1.5230274200439453 1.526742935180664 1.5170783996582031 1.5254783630371094 1.5168533325195312 1.5224590301513672 1.5123710632324219 1.5182819366455078 1.515625 1.5085830688476562 1.5202617645263672 1.5355606079101562
1.0404040813446045 1.5753593444824219 1.5691680908203125 1.582815170288086 1.581563949584961 1.580923080444336 1.5720539093017578 1.5786552429199219 1.5790290832519531 1.578521728515625 1.565145492553711 1.568772315979004 1.5661373138427734 1.5526103973388672 1.5761661529541016 1.5875091552734375
1.0444444417953491 1.63385009765625 1.627176284790039 1.6425514221191406 1.6433963775634766 1.6390705108642578 1.6330299377441406 1.6357498168945312 1.6438560485839844 1.6389026641845703 1.6268329620361328 1.6249914169311523 1.6234893798828125 1.6053428649902344 1.6362628936767578 1.6440067291259766
1.0484848022460938 1.6952400207519531 1.6897830963134766 1.7051639556884766 1.707204818725586 1.699625015258789 1.6979312896728516 1.6958961486816406 1.708780288696289 1.702047348022461 1.6944561004638672 1.6857576370239258 1.6860771179199219 1.6662158966064453 1.6995868682861328 1.7041301727294922
1.052525281906128 1.7572193145751953 1.754373550415039 1.7684059143066406 1.770956039428711 1.760416030883789 1.7638072967529297 1.7571830749511719 1.7714195251464844 1.7654895782470703 1.7637920379638672 1.7486886978149414 1.7510032653808594 1.732635498046875 1.7640209197998047 1.7657852172851562
1.0565656423568726 1.817922592163086 1.8184318542480469 1.8302898406982422 1.832900047302246 1.8196830749511719 1.8280744552612305 1.817770004272461 1.830327033996582 1.8270177841186523 1.8310890197753906 1.8114442825317383 1.815439224243164 1.8014030456542969 1.827463150024414 1.8268985748291016
1.0606060028076172 1.876138687133789 1.8799896240234375 1.8893661499023438 1.8917922973632812 1.8762874603271484 1.8888874053955078 1.876211166381836 1.8849258422851562 1.885030746459961 1.8937568664550781 1.8721466064453125 1.8771839141845703 1.8694992065429688 1.8882522583007812 1.8858222961425781
1.0646464824676514 1.9313230514526367 1.9378166198730469 1.9448490142822266 1.947011947631836 1.9297370910644531 1.9452781677246094 1.9316940307617188 1.9353456497192383 1.9387235641479492 1.9506111145019531 1.9296026229858398 1.9349193572998047 1.9345760345458984 1.9453792572021484 1.941563606262207
1.068686842918396 1.9833688735961914 1.991318702697754 1.9964618682861328 1.9983949661254883 1.9799604415893555 1.996964454650879 1.9838714599609375 1.982090950012207 1.9879188537597656 2.001575469970703 1.9831867218017578 1.9880695343017578 1.9950447082519531 1.9984073638916016 1.9936513900756836
1.0727273225784302 2.03237247467041 2.0403852462768555 2.0442752838134766 2.0460710525512695 2.0271177291870117 2.044121742248535 2.032759666442871 2.0257949829101562 2.0328807830810547 2.0473079681396484 2.0327072143554688 2.03662109375 2.050050735473633 2.0473060607910156 2.0420093536376953
1.0767676830291748 2.0784997940063477 2.0851964950561523 2.0885400772094727 2.0903053283691406 2.071413993835449 2.08718204498291 2.078526496887207 2.067045211791992 2.0741090774536133 2.0887889862060547 2.0782346725463867 2.080913543701172 2.0993480682373047 2.0922975540161133 2.086772918701172
1.0808080434799194 2.122011184692383 2.126255989074707 2.1297168731689453 2.131535530090332 2.1131887435913086 2.126811981201172 2.1215639114379883 2.1064443588256836 2.11232852935791 2.127178192138672 2.1201353073120117 2.121593475341797 2.1432628631591797 2.133845329284668 2.1283302307128906
1.0848485231399536 2.1630430221557617 2.1640405654907227 2.1681928634643555 2.1700868606567383 2.152634620666504 2.163588523864746 2.1621408462524414 2.144359588623047 2.1481494903564453 2.1633968353271484 2.1587672233581543 2.1592578887939453 2.182332992553711 2.172369956970215 2.167013168334961
1.0888888835906982 2.201828956604004 2.1991939544677734 2.2044601440429688 2.206378936767578 2.190042495727539 2.198183059692383 2.2006425857543945 2.1811513900756836 2.1822662353515625 2.1982765197753906 2.19467830657959 2.1946468353271484 2.217416763305664 2.208423614501953 2.203306198120117
1.0929292440414429 2.2384958267211914 2.232229232788086 2.238861083984375 2.240694046020508 2.2255802154541016 2.231081008911133 2.2372865676879883 2.2169761657714844 2.2151527404785156 2.2323036193847656 2.2283177375793457 2.2282981872558594 2.249340057373047 2.2424020767211914 2.237569808959961
1.096969723701477 2.273299217224121 2.2637386322021484 2.2718124389648438 2.2733936309814453 2.259532928466797 2.262815475463867 2.272374153137207 2.252023696899414 2.247307777404785 2.2658700942993164 2.260268211364746 2.2608089447021484 2.2790260314941406 2.274796485900879 2.2702713012695312
1.1010100841522217 2.3063764572143555 2.2941036224365234 2.3035316467285156 2.3046703338623047 2.292051315307617 2.293672561645508 2.3060102462768555 2.286287307739258 2.2789602279663086 2.299057960510254 2.290905475616455 2.292509078979492 2.3071823120117188 2.3058767318725586 2.301692008972168
1.1050504446029663 2.3380203247070312 2.323770523071289 2.3343429565429688 2.3348398208618164 2.323428153991699 2.324009895324707 2.338425636291504 2.3198680877685547 2.3103981018066406 2.331960678100586 2.3207364082336426 2.323781967163086 2.334530830383301 2.336019515991211 2.3322219848632812
1.1090909242630005 2.36844539642334 2.353011131286621 2.364419937133789 2.3640918731689453 2.3538665771484375 2.354001045227051 2.369718551635742 2.3527565002441406 2.341708183288574 2.3645057678222656 2.350080966949463 2.3548145294189453 2.361556053161621 2.3654394149780273 2.3620967864990234
1.1131312847137451 2.3978757858276367 2.382038116455078 2.3939218521118164 2.3926143646240234 2.3835744857788086 2.3837757110595703 2.399993896484375 2.384953498840332 2.3729286193847656 2.3966007232666016 2.379199504852295 2.385725975036621 2.3886184692382812 2.394308090209961 2.391524314880371
1.1171717643737793 2.4265451431274414 2.411013603210449 2.4229965209960938 2.4205989837646484 2.412764549255371 2.4134254455566406 2.4293766021728516 2.416484832763672 2.4040603637695312 2.4281654357910156 2.40830659866333 2.4165821075439453 2.4159603118896484 2.4227800369262695 2.420670509338379
1.121212124824524 2.454678535461426 2.440053939819336 2.4517946243286133 2.4482316970825195 2.4416379928588867 2.4430136680603027 2.458004951477051 2.4474010467529297 2.4350948333740234 2.4591445922851562 2.437558650970459 2.4474267959594727 2.4437294006347656 2.4509944915771484 2.4496774673461914
1.1252524852752686 2.482442855834961 2.46920108795166 2.48040771484375 2.4756479263305664 2.4703369140625 2.4725513458251953 2.485989570617676 2.4777374267578125 2.4659690856933594 2.4894847869873047 2.46702241897583 2.478219985961914 2.4719505310058594 2.47902774810791 2.47861385345459
1.1292929649353027 2.5099668502807617 2.4984569549560547 2.5089101791381836 2.50295352935791 2.4989614486694336 2.502018928527832 2.5134334564208984 2.5075254440307617 2.4966135025024414 2.5191650390625 2.496685028076172 2.508901596069336 2.5005884170532227 2.506913185119629 2.507502555847168
1.1333333253860474 2.537393569946289 2.527834892272949 2.5374069213867188 2.530287742614746 2.5276269912719727 2.531428337097168 2.540499687194824 2.5368566513061523 2.527010917663574 2.5482263565063477 2.526561737060547 2.5394487380981445 2.5296058654785156 2.5347366333007812 2.536391258239746
1.137373685836792 2.5647878646850586 2.55728816986084 2.56594181060791 2.5577192306518555 2.556365966796875 2.5607452392578125 2.567293167114258 2.565786361694336 2.557114601135254 2.5767059326171875 2.556589126586914 2.569782257080078 2.5588979721069336 2.5625152587890625 2.565262794494629
1.1414141654968262 2.5922412872314453 2.5868101119995117 2.5945825576782227 2.585343360900879 2.5852298736572266 2.589979648590088 2.5939712524414062 2.5944061279296875 2.5869455337524414 2.6046953201293945 2.586738348007202 2.59987735748291 2.588393211364746 2.590315818786621 2.5941362380981445
1.1454545259475708 2.619753837585449 2.6163158416748047 2.623318672180176 2.6131715774536133 2.6141815185546875 2.619079113006592 2.620598793029785 2.6227455139160156 2.6164650917053223 2.6322460174560547 2.6168904304504395 2.629652976989746 2.6179609298706055 2.6181135177612305 2.622958183288574
1.1494948863983154 2.6473751068115234 2.645796775817871 2.652194023132324 2.641265392303467 2.6432371139526367 2.648061752319336 2.6473169326782227 2.6508994102478027 2.645730972290039 2.6594886779785156 2.6470139026641846 2.659109115600586 2.6475601196289062 2.64597225189209 2.651744842529297
1.1535353660583496 2.675095558166504 2.6751937866210938 2.6811838150024414 2.6696205139160156 2.672347068786621 2.6769018173217773 2.6741838455200195 2.678898811340332 2.6747589111328125 2.686491012573242 2.6770222187042236 2.688204765319824 2.677088737487793 2.6738882064819336 2.680464744567871
1.1575757265090942 2.702914237976074 2.704469680786133 2.710268974304199 2.6982383728027344 2.7014732360839844 2.705596923828125 2.701266288757324 2.706794261932373 2.703592300415039 2.7133493423461914 2.7068636417388916 2.7169313430786133 2.7065019607543945 2.70188045501709 2.709110736846924
1.1616160869598389 2.7308225631713867 2.733592987060547 2.739419937133789 2.7271013259887695 2.7305688858032227 2.7341461181640625 2.728610038757324 2.734614849090576 2.732278347015381 2.740142822265625 2.736495018005371 2.7452917098999023 2.735750198364258 2.7299585342407227 2.7376770973205566
1.165656566619873 2.758808135986328 2.762537956237793 2.7686004638671875 2.7561845779418945 2.759593963623047 2.7625527381896973 2.7562379837036133 2.762389659881592 2.760861873626709 2.76694393157959 2.7658843994140625 2.7733001708984375 2.764812469482422 2.7581348419189453 2.7661643028259277
1.1696969270706177 2.7868385314941406 2.7912769317626953 2.797755241394043 2.7854342460632324 2.7884960174560547 2.7908058166503906 2.7841405868530273 2.7901206016540527 2.78936767578125 2.793797492980957 2.7949934005737305 2.8009605407714844 2.7936553955078125 2.786391258239746 2.794558048248291
1.1737374067306519 2.8149118423461914 2.8198041915893555 2.826849937438965 2.814822196960449 2.8172483444213867 2.8189291954040527 2.81231689453125 2.8178272247314453 2.817843437194824 2.8207569122314453 2.823821544647217 2.8283157348632812 2.822293281555176 2.814746856689453 2.8228816986083984
1.1777777671813965 2.8429927825927734 2.8481035232543945 2.855833053588867 2.8442835807800293 2.8458118438720703 2.8469138145446777 2.8407249450683594 2.8455018997192383 2.8463001251220703 2.847841262817383 2.852358341217041 2.855381965637207 2.8507089614868164 2.84317684173584 2.851126194000244
1.1818181276321411 2.871072769165039 2.876178741455078 2.884671211242676 2.8737707138061523 2.8741674423217773 2.8747739791870117 2.8693370819091797 2.8731493949890137 2.874753475189209 2.8750734329223633 2.880614757537842 2.8822021484375 2.878922462463379 2.87168025970459 2.879305839538574
1.1858586072921753 2.899134635925293 2.904033660888672 2.913330078125 2.9032297134399414 2.902297019958496 2.902517318725586 2.898099899291992 2.9007620811462402 2.9032092094421387 2.9024581909179688 2.908604145050049 2.9088172912597656 2.9069433212280273 2.900242805480957 2.9074301719665527
1.18989896774292 2.927157402038574 2.931673049926758 2.941777229309082 2.9326038360595703 2.9301958084106445 2.9301466941833496 2.926957607269287 2.928330898284912 2.9316554069519043 2.92999267578125 2.9363365173339844 2.9352598190307617 2.934786796569824 2.9288415908813477 2.935500144958496
1.193939447402954 2.9551334381103516 2.9591140747070312 2.9700002670288086 2.961848735809326 2.9578609466552734 2.9576807022094727 2.9558582305908203 2.955855369567871 2.9600820541381836 2.957667350769043 2.963846206665039 2.96157169342041 2.962472915649414 2.9574642181396484 2.963528633117676
1.1979798078536987 2.9830455780029297 2.98636531829834 2.9979801177978516 2.9909067153930664 2.9852962493896484 2.9851107597351074 2.9847354888916016 2.9833173751831055 2.9884557723999023 2.9854631423950195 2.9911389350891113 2.9877853393554688 2.9900217056274414 2.986074447631836 2.9915103912353516
1.2020201683044434 3.0108871459960938 3.0134525299072266 3.025719165802002 3.0197486877441406 3.012515068054199 3.0124568939208984 3.0135488510131836 3.0107202529907227 3.016763210296631 3.0133657455444336 3.0182619094848633 3.0139474868774414 3.017446517944336 3.0146617889404297 3.0194549560546875
1.2060606479644775 3.0386552810668945 3.0403995513916016 3.0532212257385254 3.0483384132385254 3.0395374298095703 3.039727210998535 3.0422468185424805 3.038060188293457 3.0449719429016113 3.0413503646850586 3.0452303886413574 3.0400867462158203 3.04477596282959 3.0432024002075195 3.047362804412842
1.2101010084152222 3.066348075866699 3.067227363586426 3.0805015563964844 3.0766568183898926 3.0663862228393555 3.066934108734131 3.0707955360412598 3.0653414726257324 3.073060989379883 3.0694007873535156 3.0720887184143066 3.06624698638916 3.0720252990722656 3.0716781616210938 3.0752387046813965
1.2141413688659668 3.0939579010009766 3.0939579010009766 3.107569694519043 3.104675769805908 3.093079090118408 3.0940747261047363 3.099151134490967 3.0925545692443848 3.100991725921631 3.0974884033203125 3.0988478660583496 3.0924501419067383 3.099207878112793 3.1000590324401855 3.1030726432800293
1.218181848526001 3.121494770050049 3.1206254959106445 3.1344542503356934 3.132396697998047 3.119649887084961 3.1211705207824707 3.1272993087768555 3.119711399078369 3.128750801086426 3.1256017684936523 3.125549077987671 3.1187314987182617 3.1263465881347656 3.1283349990844727 3.130868434906006
1.2222222089767456 3.1489524841308594 3.147244453430176 3.1611738204956055 3.1598100662231445 3.146118640899658 3.1482176780700684 3.15521240234375 3.1468091011047363 3.156311511993408 3.153715133666992 3.1522016525268555 3.1451025009155273 3.1534461975097656 3.1564760208129883 3.158613681793213
1.2262625694274902 3.1763486862182617 3.173847198486328 3.18776273727417 3.1869335174560547 3.1725263595581055 3.175238609313965 3.182901382446289 3.173865795135498 3.1836705207824707 3.18182373046875 3.1788530349731445 3.171605110168457 3.1805248260498047 3.184488296508789 3.1863160133361816
1.2303030490875244 3.2036852836608887 3.2004566192626953 3.2142529487609863 3.213778018951416 3.1988940238952637 3.2022366523742676 3.210355281829834 3.2008843421936035 3.2108154296875 3.2099075317382812 3.205514430999756 3.1982460021972656 3.2075929641723633 3.212347984313965 3.2139663696289062
1.234343409538269 3.2309727668762207 3.2270984649658203 3.240673065185547 3.2403688430786133 3.2252540588378906 3.229222297668457 3.237588405609131 3.227879047393799 3.23775053024292 3.2379627227783203 3.2322096824645996 3.2250499725341797 3.234661102294922 3.24005126953125 3.2415647506713867
1.2383837699890137 3.2582192420959473 3.2537879943847656 3.2670507431030273 3.2667274475097656 3.2516303062438965 3.2562007904052734 3.264610767364502 3.254857063293457 3.2644734382629395 3.2659826278686523 3.2589502334594727 3.2520227432250977 3.2617359161376953 3.2675886154174805 3.269099235534668
1.2424242496490479 3.2854461669921875 3.2805538177490234 3.293423652648926 3.292902946472168 3.278055191040039 3.2831921577453613 3.291454792022705 3.2818379402160645 3.291008949279785 3.293966293334961 3.2857701778411865 3.279181480407715 3.2888269424438477 3.294970989227295 3.296581268310547
1.2464646100997925 3.31265926361084 3.307408332824707 3.3198208808898926 3.3189268112182617 3.30454683303833 3.3101978302001953 3.318145751953125 3.3088316917419434 3.3173699378967285 3.321913719177246 3.3126747608184814 3.306532859802246 3.3159379959106445 3.3221945762634277 3.3240013122558594
1.250504970550537 3.3398795127868652 3.3343725204467773 3.346269130706787 3.344845771789551 3.331131935119629 3.3372344970703125 3.344719886779785 3.335855007171631 3.3435873985290527 3.349827766418457 3.3396835327148438 3.334085464477539 3.343076705932617 3.349271774291992 3.3513689041137695
1.2545454502105713 3.3671188354492188 3.3614578247070312 3.372793197631836 3.3707046508789062 3.357827663421631 3.3643059730529785 3.3712053298950195 3.362919330596924 3.3696846961975098 3.3777217864990234 3.3667969703674316 3.3618412017822266 3.3702516555786133 3.376204490661621 3.3786821365356445
1.258585810661316 3.394392967224121 3.388681411743164 3.399423122406006 3.3965554237365723 3.3846497535705566 3.3914260864257812 3.3976478576660156 3.3900389671325684 3.3956995010375977 3.4055957794189453 3.394035816192627 3.3898019790649414 3.397463798522949 3.4030137062072754 3.405947685241699
1.2626261711120605 3.4217185974121094 3.416048049926758 3.4261727333068848 3.42244815826416 3.411614418029785 3.4186058044433594 3.424088954925537 3.417231559753418 3.421670436859131 3.4334611892700195 3.421415090560913 3.417971611022949 3.424715995788574 3.429718494415283 3.4331741333007812
1.2666666507720947 3.4491100311279297 3.443572998046875 3.4530701637268066 3.4484267234802246 3.438732624053955 3.4458537101745605 3.4505653381347656 3.444507122039795 3.4476332664489746 3.4613351821899414 3.4489262104034424 3.4463443756103516 3.4520263671875 3.456332206726074 3.4603710174560547
1.2707070112228394 3.4765825271606445 3.4712562561035156 3.4801230430603027 3.474544048309326 3.4660091400146484 3.4731788635253906 3.477118968963623 3.471879005432129 3.4736294746398926 3.48922061920166 3.476583957672119 3.474917411804199 3.479386329650879 3.482879161834717 3.487546443939209
1.2747474908828735 3.504152774810791 3.4991087913513184 3.5073509216308594 3.5008459091186523 3.4934568405151367 3.500594139099121 3.5037951469421387 3.499361991882324 3.4997048377990723 3.5171375274658203 3.5043938159942627 3.5036869049072266 3.506808280944824 3.509390354156494 3.514723300933838
1.2787878513336182 3.5318355560302734 3.527132511138916 3.534769058227539 3.5273756980895996 3.5210752487182617 3.5281083583831787 3.530630111694336 3.526968479156494 3.52589750289917 3.5450973510742188 3.5323615074157715 3.5326499938964844 3.534298896789551 3.5358872413635254 3.5419082641601562
1.2828283309936523 3.5596375465393066 3.5553293228149414 3.562375545501709 3.554171085357666 3.5488686561584473 3.5557305812835693 3.557656764984131 3.554706573486328 3.5522451400756836 3.573113441467285 3.5604841709136963 3.5617942810058594 3.5618677139282227 3.5623974800109863 3.569124221801758
1.286868691444397 3.5875768661499023 3.5836992263793945 3.5901846885681152 3.581268310546875 3.576833724975586 3.5834693908691406 3.584909439086914 3.5825867652893066 3.578789710998535 3.601201057434082 3.5887670516967773 3.5911121368408203 3.589512825012207 3.5889501571655273 3.596386432647705
1.2909090518951416 3.615661144256592 3.612239360809326 3.6182007789611816 3.608696460723877 3.6049718856811523 3.611334800720215 3.6124186515808105 3.61061954498291 3.6055636405944824 3.6293678283691406 3.6172099113464355 3.6205949783325195 3.6172542572021484 3.6155805587768555 3.6237173080444336
1.2949495315551758 3.6439027786254883 3.6409544944763184 3.6464223861694336 3.636481761932373 3.633279323577881 3.6393356323242188 3.6402101516723633 3.63881254196167 3.632601737976074 3.6576309204101562 3.645806074142456 3.650235176086426 3.6451005935668945 3.6423139572143555 3.6511378288269043
1.2989898920059204 3.6723098754882812 3.6698360443115234 3.6748571395874023 3.664644241333008 3.6617565155029297 3.66748046875 3.6683058738708496 3.66717529296875 3.659937858581543 3.686001777648926 3.6745688915252686 3.680018424987793 3.673055648803711 3.669187068939209 3.678671360015869
1.303030252456665 3.700887680053711 3.698880195617676 3.703498363494873 3.6931962966918945 3.6903958320617676 3.6957788467407227 3.696719169616699 3.695711135864258 3.687593936920166 3.7144851684570312 3.7034902572631836 3.709933280944824 3.7011327743530273 3.696227550506592 3.706340789794922
1.3070707321166992 3.7296457290649414 3.7280893325805664 3.732346534729004 3.7221455574035645 3.7191991806030273 3.724236249923706 3.725468635559082 3.724428653717041 3.715597152709961 3.7430973052978516 3.732564926147461 3.7399702072143555 3.729353904724121 3.723465919494629 3.7341713905334473
1.3111110925674438 3.7585830688476562 3.757451057434082 3.7613987922668457 3.7514920234680176 3.748159885406494 3.752861976623535 3.7545523643493652 3.753331184387207 3.7439639568328857 3.7718429565429688 3.761795997619629 3.770112991333008 3.757718086242676 3.7509355545043945 3.7621827125549316
1.3151514530181885 3.787712574005127 3.786965847015381 3.790651798248291 3.7812323570251465 3.777280807495117 3.781665325164795 3.7839818000793457 3.7824254035949707 3.7727131843566895 3.800731658935547 3.7911832332611084 3.800351142883301 3.7862472534179688 3.7786669731140137 3.790405750274658
1.3191919326782227 3.817030429840088 3.8166279792785645 3.8201003074645996 3.8113532066345215 3.8065600395202637 3.81065034866333 3.8137459754943848 3.8117127418518066 3.80185604095459 3.82977294921875 3.8207154273986816 3.830669403076172 3.8149595260620117 3.806684970855713 3.818856716156006
1.3232322931289673 3.8465380668640137 3.846433162689209 3.849736213684082 3.841841697692871 3.8359971046447754 3.83982515335083 3.843841552734375 3.841196060180664 3.831402540206909 3.8589658737182617 3.8503973484039307 3.8610525131225586 3.8438711166381836 3.8350210189819336 3.8475656509399414
1.327272653579712 3.87623929977417 3.876376152038574 3.8795547485351562 3.8726701736450195 3.8655996322631836 3.8691964149475098 3.874248504638672 3.8708791732788086 3.861354351043701 3.8883180618286133 3.880228042602539 3.891489028930664 3.8729944229125977 3.8637027740478516 3.8765506744384766
1.331313133239746 3.9061317443847656 3.90645694732666 3.909553050994873 3.9038162231445312 3.8953680992126465 3.8987715244293213 3.9049487113952637 3.9007649421691895 3.891719341278076 3.9178342819213867 3.910196542739868 3.921961784362793 3.9023523330688477 3.8927559852600098 3.9058380126953125
1.3353534936904907 3.936215400695801 3.9366674423217773 3.9397268295288086 3.9352426528930664 3.9253149032592773 3.9285542964935303 3.935920238494873 3.930851459503174 3.9224929809570312 3.947519302368164 3.940310001373291 3.9524612426757812 3.931960105895996 3.922201633453369 3.9354448318481445
1.3393938541412354 3.9664864540100098 3.9670052528381348 3.970062255859375 3.966916561126709 3.955442428588867 3.9585530757904053 3.967130184173584 3.9611425399780273 3.9536707401275635 3.9773712158203125 3.9705605506896973 3.982966423034668 3.9618425369262695 3.9520654678344727 3.965394973754883
1.3434343338012695 3.9969449043273926 3.997474193572998 4.000566482543945 3.9987926483154297 3.9857683181762695 3.988773822784424 3.9985432624816895 3.99163818359375 3.98524808883667 4.0073957443237305 4.000947952270508 4.01346492767334 3.9920196533203125 3.9823718070983887 3.995704174041748
1.3474746942520142 4.027582168579102 4.028068542480469 4.031224250793457 4.030827522277832 4.016298770904541 4.019218444824219 4.030116081237793 4.022337436676025 4.0172119140625 4.037594795227051 4.031467437744141 4.043937683105469 4.022513389587402 4.013132095336914 4.026391506195068
1.3515150547027588 4.058398723602295 4.058791160583496 4.062038898468018 4.062971591949463 4.047055244445801 4.049892902374268 4.061806678771973 4.0532402992248535 4.049553871154785 4.067967414855957 4.062119007110596 4.074373245239258 4.053346633911133 4.044371128082275 4.057473659515381
1.355555534362793 4.089389324188232 4.0896430015563965 4.0930047035217285 4.095175743103027 4.0780510902404785 4.080804824829102 4.093565940856934 4.084349632263184 4.0822601318359375 4.098516464233398 4.09290075302124 4.104757308959961 4.084546089172363 4.076106071472168 4.088963985443115
1.3595958948135376 4.120547771453857 4.120625019073486 4.124121189117432 4.127384185791016 4.109305381774902 4.111955165863037 4.125332832336426 4.115660190582275 4.115313529968262 4.129243850708008 4.123809814453125 4.135068893432617 4.116128921508789 4.1083478927612305 4.120873928070068
1.3636363744735718 4.151873588562012 4.151742458343506 4.155386447906494 4.159545421600342 4.140836238861084 4.143353462219238 4.157060623168945 4.14717960357666 4.1487016677856445 4.160149574279785 4.154853820800781 4.165300369262695 4.1481218338012695 4.141118049621582 4.1532182693481445
1.3676767349243164 4.183353900909424 4.183001518249512 4.186799049377441 4.191597938537598 4.172665596008301 4.174997329711914 4.1886749267578125 4.178897857666016 4.182399272918701 4.191235542297363 4.186022758483887 4.195426940917969 4.180553436279297 4.174417018890381 4.1860032081604
1.3717172145843506 4.214985370635986 4.214408874511719 4.2183637619018555 4.223485946655273 4.204814910888672 4.206891059875488 4.2201104164123535 4.210817337036133 4.21638822555542 4.222506523132324 4.217312335968018 4.225434303283691 4.213449478149414 4.208263874053955 4.219236373901367
1.3757575750350952 4.246765613555908 4.245973110198975 4.250079154968262 4.255151271820068 4.237306594848633 4.239039897918701 4.251300811767578 4.242937088012695 4.250649929046631 4.253962516784668 4.248728275299072 4.255306243896484 4.246840476989746 4.2426629066467285 4.252928256988525
1.3797979354858398 4.278682708740234 4.277701377868652 4.281951904296875 4.286533355712891 4.270162105560303 4.271446228027344 4.282176494598389 4.275259017944336 4.285161972045898 4.285608291625977 4.280273914337158 4.285029411315918 4.280745506286621 4.277627468109131 4.2870774269104
1.383838415145874 4.310733318328857 4.309609413146973 4.313985824584961 4.317577362060547 4.303403854370117 4.304111480712891 4.312654972076416 4.307779312133789 4.319902420043945 4.317447662353516 4.311943054199219 4.3145856857299805 4.3151960372924805 4.313157558441162 4.32169246673584
1.3878787755966187 4.342914581298828 4.341704845428467 4.346189498901367 4.3482232093811035 4.337054252624512 4.337039947509766 4.342662811279297 4.340500354766846 4.354849338531494 4.349490165710449 4.343744277954102 4.343960762023926 4.350214958190918 4.349261283874512 4.35676908493042
1.3919191360473633 4.375212669372559 4.374006271362305 4.378567695617676 4.378411293029785 4.3711371421813965 4.3702287673950195 4.3721184730529785 4.373416900634766 4.389978408813477 4.381734848022461 4.375670433044434 4.37313175201416 4.385835647583008 4.385939598083496 4.392307758331299
1.3959596157073975 4.407625198364258 4.4065260887146 4.411131381988525 4.408091068267822 4.405670642852783 4.403683662414551 4.40093994140625 4.406531810760498 4.42526912689209 4.414196014404297 4.407732009887695 4.402090072631836 4.422082901000977 4.423198223114014 4.428309917449951
1.399999976158142 4.4401421546936035 4.43928337097168 4.443892002105713 4.437201023101807 4.440676689147949 4.437398910522461 4.429041385650635 4.439842224121094 4.460691452026367 4.446872711181641 4.439920425415039 4.430809020996094 4.458993911743164 4.461032390594482 4.464766502380371


==> figure_code/DLP_8/interpolation/0.5_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.47341156005859375 0.4620399475097656 0.4415702819824219 0.479034423828125 0.4441719055175781 0.4560050964355469 0.4592170715332031 0.4273834228515625 0.4774360656738281 0.4701995849609375 0.47936248779296875 0.4505577087402344 0.4546089172363281 0.4410285949707031 0.4401435852050781
1.0080808401107788 0.9308662414550781 0.9085006713867188 0.8687591552734375 0.9421310424804688 0.8741111755371094 0.89715576171875 0.9034652709960938 0.8416481018066406 0.9392127990722656 0.9248008728027344 0.9426078796386719 0.8864326477050781 0.8944129943847656 0.8679542541503906 0.8659591674804688
1.0121212005615234 1.3635520935058594 1.330780029296875 1.2737197875976562 1.380584716796875 1.2821083068847656 1.3155517578125 1.3246803283691406 1.2357978820800781 1.3767585754394531 1.3552131652832031 1.3807792663574219 1.2996482849121094 1.3114356994628906 1.2732315063476562 1.2696800231933594
1.016161561012268 1.7641334533691406 1.7217597961425781 1.6498832702636719 1.7871170043945312 1.6617279052734375 1.7045822143554688 1.7160873413085938 1.603912353515625 1.7829437255859375 1.7542839050292969 1.786468505859375 1.6835670471191406 1.6989936828613281 1.6505241394042969 1.6448020935058594
1.0202020406723022 2.127117156982422 2.0761032104492188 1.9922561645507812 2.156238555908203 2.0080490112304688 2.0592498779296875 2.072589874267578 1.941375732421875 2.152393341064453 2.1166114807128906 2.1541404724121094 2.0331649780273438 2.0520095825195312 1.9949836730957031 1.986358642578125
1.0242424011230469 2.4488754272460938 2.390289306640625 2.2974281311035156 2.484222412109375 2.3176918029785156 2.3761329650878906 2.3907318115234375 2.2448654174804688 2.4815025329589844 2.438549041748047 2.480083465576172 2.3450584411621094 2.366973876953125 2.3032264709472656 2.2909507751464844
1.028282880783081 2.7279052734375 2.6629257202148438 2.5638504028320312 2.7694473266601562 2.5891036987304688 2.653675079345703 2.6689910888671875 2.512645721435547 2.7686843872070312 2.718524932861328 2.7627906799316406 2.617755889892578 2.6422500610351562 2.5736312866210938 2.5569839477539062
1.0323232412338257 2.96466064453125 2.8945083618164062 2.7917213439941406 3.012195587158203 2.8224220275878906 2.8920326232910156 2.9075927734375 2.744476318359375 3.0142440795898438 2.956859588623047 3.0027313232421875 2.8515243530273438 2.877971649169922 2.806182861328125 2.7845420837402344
1.0363636016845703 3.1614952087402344 3.087383270263672 2.98291015625 3.2146034240722656 3.0194320678710938 3.0930328369140625 3.1084976196289062 2.941631317138672 3.2202796936035156 3.1557159423828125 3.2022361755371094 3.0483169555664062 3.075916290283203 3.0024757385253906 2.975421905517578
1.0404040813446045 3.3219070434570312 3.24505615234375 3.140399932861328 3.380035400390625 3.1830101013183594 3.2595748901367188 3.274791717529297 3.1063690185546875 3.3900527954101562 3.3184356689453125 3.3648643493652344 3.211162567138672 3.2389678955078125 3.165119171142578 3.1324386596679688
1.0444444417953491 3.4502944946289062 3.371856689453125 3.267986297607422 3.5127182006835938 3.316864013671875 3.395355224609375 3.410369873046875 3.2417640686035156 3.5276756286621094 3.4492225646972656 3.4950218200683594 3.3439064025878906 3.370868682861328 3.2975540161132812 3.2592849731445312
1.0484848022460938 3.552021026611328 3.473064422607422 3.3704452514648438 3.617908477783203 3.4256324768066406 3.5050697326660156 3.5201034545898438 3.351898193359375 3.638233184814453 3.5532798767089844 3.59814453125 3.4513473510742188 3.4763336181640625 3.4042015075683594 3.360595703125
1.052525281906128 3.6324501037597656 3.5538864135742188 3.452594757080078 3.700908660888672 3.5140228271484375 3.5933876037597656 3.6088714599609375 3.440998077392578 3.726856231689453 3.6358375549316406 3.6795997619628906 3.5382919311523438 3.5601654052734375 3.489543914794922 3.441089630126953
1.0565656423568726 3.696849822998047 3.619464874267578 3.519287109375 3.7669830322265625 3.5867843627929688 3.6650657653808594 3.6815719604492188 3.513439178466797 3.798633575439453 3.7021141052246094 3.744720458984375 3.6095428466796875 3.627166748046875 3.558185577392578 3.505573272705078
1.0606060028076172 3.749919891357422 3.6743087768554688 3.5748538970947266 3.820892333984375 3.6481475830078125 3.72442626953125 3.7425804138183594 3.573301315307617 3.8581581115722656 3.7567138671875 3.7982521057128906 3.6694374084472656 3.6817703247070312 3.6143875122070312 3.5583839416503906
1.0646464824676514 3.7958831787109375 3.7224044799804688 3.623271942138672 3.8668785095214844 3.702014923095703 3.7753829956054688 3.7958717346191406 3.624408721923828 3.909595489501953 3.803844451904297 3.8443946838378906 3.721902847290039 3.727996826171875 3.6620311737060547 3.6035232543945312
1.068686842918396 3.8381576538085938 3.766996383666992 3.6677989959716797 3.9085044860839844 3.751588821411133 3.821258544921875 3.8447513580322266 3.6700611114501953 3.9563980102539062 3.846944808959961 3.8866519927978516 3.7702198028564453 3.769224166870117 3.7045536041259766 3.6443653106689453
1.0727273225784302 3.879344940185547 3.81048583984375 3.710996627807617 3.9485034942626953 3.799388885498047 3.8646812438964844 3.891775131225586 3.7129249572753906 4.001209259033203 3.888629913330078 3.927633285522461 3.816892623901367 3.8081417083740234 3.744607925415039 3.683595657348633
1.0767676830291748 3.921205520629883 3.854419708251953 3.754587173461914 3.988748550415039 3.8470935821533203 3.9075183868408203 3.938690185546875 3.7549877166748047 4.0459136962890625 3.9306983947753906 3.9691085815429688 3.863677978515625 3.8466529846191406 3.784219741821289 3.7230472564697266
1.0808080434799194 3.9650707244873047 3.8999404907226562 3.7998924255371094 4.030632019042969 3.8960208892822266 3.9512481689453125 3.9868602752685547 3.7978363037109375 4.091938018798828 3.9744949340820312 4.012397766113281 3.911945343017578 3.8862571716308594 3.824941635131836 3.764270782470703
1.0848485231399536 4.011251449584961 3.947307586669922 3.847370147705078 4.074682235717773 3.946636199951172 3.996471405029297 4.036733627319336 3.8422508239746094 4.139822006225586 4.02043342590332 4.057891845703125 3.9621410369873047 3.9276180267333984 3.867593765258789 3.8078441619873047
1.0888888835906982 4.05999755859375 3.9966354370117188 3.89727783203125 4.121175765991211 3.9991912841796875 4.043670654296875 4.088634490966797 3.888774871826172 4.189899444580078 4.068784713745117 4.105810165405273 4.014585494995117 3.9711456298828125 3.9126930236816406 3.854175567626953
1.0929292440414429 4.110872268676758 4.047428131103516 3.9492435455322266 4.169778823852539 4.053380966186523 4.092617034912109 4.142261505126953 3.937345504760742 4.241874694824219 4.119178771972656 4.155744552612305 4.068941116333008 4.016660690307617 3.9601707458496094 3.9030227661132812
1.096969723701477 4.163478851318359 4.099323272705078 4.002967834472656 4.220174789428711 4.108915328979492 4.143215179443359 4.197336196899414 3.9878692626953125 4.295454025268555 4.171276092529297 4.207313537597656 4.124959945678711 4.063953399658203 4.009920120239258 3.9542102813720703
1.1010100841522217 4.21699333190918 4.151521682739258 4.057703018188477 4.271595001220703 4.165081024169922 4.194843292236328 4.253168106079102 4.039798736572266 4.350013732910156 4.2243499755859375 4.259727478027344 4.181875228881836 4.112436294555664 4.06135368347168 4.006980895996094
1.1050504446029663 4.270902633666992 4.203510284423828 4.112894058227539 4.323518753051758 4.221355438232422 4.24708366394043 4.309318542480469 4.092704772949219 4.40496826171875 4.277839660644531 4.312459945678711 4.239198684692383 4.161642074584961 4.114093780517578 4.060901641845703
1.1090909242630005 4.324436187744141 4.254669189453125 4.167842864990234 4.375207901000977 4.277158737182617 4.299356460571289 4.365102767944336 4.145994186401367 4.459678649902344 4.331075668334961 4.364772796630859 4.296222686767578 4.210929870605469 4.167469024658203 4.115198135375977
1.1131312847137451 4.376977920532227 4.304412841796875 4.221929550170898 4.426055908203125 4.331819534301758 4.351070404052734 4.419931411743164 4.199066162109375 4.51353645324707 4.383445739746094 4.41607666015625 4.352338790893555 4.259754180908203 4.220909118652344 4.169284820556641
1.1171717643737793 4.428030014038086 4.35234260559082 4.274654388427734 4.475582122802734 4.384946823120117 4.4018402099609375 4.473396301269531 4.251432418823242 4.5660552978515625 4.434465408325195 4.465854644775391 4.407045364379883 4.307573318481445 4.27386474609375 4.222604751586914
1.121212124824524 4.477226257324219 4.39818000793457 4.3256072998046875 4.52336311340332 4.436182022094727 4.451244354248047 4.525106430053711 4.3026580810546875 4.616847991943359 4.483848571777344 4.513769149780273 4.45997428894043 4.354099273681641 4.32588005065918 4.2746734619140625
1.1252524852752686 4.524280548095703 4.441795349121094 4.374517440795898 4.56915283203125 4.485219955444336 4.498989105224609 4.574771881103516 4.352388381958008 4.665632247924805 4.531261444091797 4.559574127197266 4.510746002197266 4.398933410644531 4.376615524291992 4.3251495361328125
1.1292929649353027 4.568965911865234 4.483009338378906 4.421117782592773 4.61265754699707 4.53190803527832 4.544866561889648 4.622247695922852 4.400306701660156 4.71214485168457 4.576454162597656 4.602993011474609 4.559146881103516 4.441850662231445 4.425697326660156 4.373676300048828
1.1333333253860474 4.611263275146484 4.521879196166992 4.465353012084961 4.653894424438477 4.576168060302734 4.588775634765625 4.667417526245117 4.446300506591797 4.756320953369141 4.619487762451172 4.6440887451171875 4.605060577392578 4.482736587524414 4.472969055175781 4.420156478881836
1.137373685836792 4.651163101196289 4.558479309082031 4.507177352905273 4.692806243896484 4.618030548095703 4.63067626953125 4.710269927978516 4.49022102355957 4.798135757446289 4.660274505615234 4.6828155517578125 4.648502349853516 4.521562576293945 4.518289566040039 4.464456558227539
1.1414141654968262 4.688814163208008 4.593015670776367 4.546731948852539 4.729547500610352 4.657613754272461 4.670562744140625 4.750947952270508 4.532100677490234 4.837680816650391 4.698940277099609 4.719320297241211 4.689506530761719 4.558338165283203 4.561620712280273 4.506567001342773
1.1454545259475708 4.724311828613281 4.625577926635742 4.58403205871582 4.764104843139648 4.694999694824219 4.708503723144531 4.789461135864258 4.571903228759766 4.874992370605469 4.735567092895508 4.753694534301758 4.728137969970703 4.593133926391602 4.602956771850586 4.546533584594727
1.1494948863983154 4.7578277587890625 4.656490325927734 4.619304656982422 4.796764373779297 4.730377197265625 4.744655609130859 4.826011657714844 4.609816551208496 4.91033935546875 4.770360946655273 4.786247253417969 4.764591217041016 4.626091003417969 4.64239501953125 4.584438323974609
1.1535353660583496 4.789655685424805 4.685914993286133 4.652734756469727 4.82768440246582 4.763917922973633 4.779108047485352 4.86079216003418 4.6458892822265625 4.943788528442383 4.803497314453125 4.817049026489258 4.799001693725586 4.657341003417969 4.680055618286133 4.620426177978516
1.1575757265090942 4.819953918457031 4.714136123657227 4.684537887573242 4.857076644897461 4.7959442138671875 4.812122344970703 4.893987655639648 4.680316925048828 4.975652694702148 4.835151672363281 4.846403121948242 4.831687927246094 4.687055587768555 4.715961456298828 4.6546783447265625
1.1616160869598389 4.849031448364258 4.74140739440918 4.714942932128906 4.885200500488281 4.826610565185547 4.843818664550781 4.925809860229492 4.713274002075195 5.006093978881836 4.865594863891602 4.874555587768555 4.862754821777344 4.715450286865234 4.750394821166992 4.687356948852539
1.165656566619873 4.877092361450195 4.767967224121094 4.744211196899414 4.912261962890625 4.856166839599609 4.874423980712891 4.956476211547852 4.744948387145996 5.03532600402832 4.895013809204102 4.901767730712891 4.89250373840332 4.742685317993164 4.78346061706543 4.718698501586914
1.1696969270706177 4.904359817504883 4.794012069702148 4.772461891174316 4.938472747802734 4.884818077087402 4.904058456420898 4.986164093017578 4.7755231857299805 5.063592910766602 4.923603057861328 4.928226470947266 4.921134948730469 4.7689361572265625 4.81535530090332 4.7488250732421875
1.1737374067306519 4.931118011474609 4.819791793823242 4.800039291381836 4.964092254638672 4.912818908691406 4.93297004699707 5.015106201171875 4.805194854736328 5.091144561767578 4.951623916625977 4.95416259765625 4.948890686035156 4.79450798034668 4.846277236938477 4.778017044067383
1.1777777671813965 4.95751953125 4.845485687255859 4.827085494995117 4.989238739013672 4.9403486251831055 4.9613189697265625 5.043476104736328 4.834161758422852 5.118158340454102 4.979150772094727 4.979801177978516 4.975982666015625 4.819467544555664 4.87632942199707 4.806385040283203
1.1818181276321411 4.983757972717285 4.87119197845459 4.853797912597656 5.014209747314453 4.967595100402832 4.989292144775391 5.071514129638672 4.862577438354492 5.144767761230469 5.006471633911133 5.005331039428711 5.002618789672852 4.844022750854492 4.905808448791504 4.834138870239258
1.1858586072921753 5.010061264038086 4.897126197814941 4.880329132080078 5.039148330688477 4.994687080383301 5.016998291015625 5.099315643310547 4.890629768371582 5.17132568359375 5.033632278442383 5.03083610534668 5.028934478759766 4.8683319091796875 4.934741973876953 4.861483573913574
1.18989896774292 5.03647518157959 4.923491477966309 4.906877517700195 5.06410026550293 5.021867752075195 5.044517517089844 5.127012252807617 4.918442726135254 5.197664260864258 5.060840606689453 5.056617736816406 5.0552215576171875 4.8925275802612305 4.963346481323242 4.888540267944336
1.193939447402954 5.063188552856445 4.950247764587402 4.933496475219727 5.089204788208008 5.049202919006348 5.072137832641602 5.154804229736328 4.94615364074707 5.224238395690918 5.08829402923584 5.0827178955078125 5.0815582275390625 4.916818618774414 4.99186897277832 4.915556907653809
1.1979798078536987 5.090422630310059 4.977510452270508 4.960373878479004 5.114688873291016 5.076784133911133 5.099861145019531 5.182750701904297 4.973884582519531 5.251029014587402 5.115949630737305 5.1092329025268555 5.108059883117676 4.941179275512695 5.0201416015625 4.942444801330566
1.2020201683044434 5.118100166320801 5.0053558349609375 4.987574577331543 5.1405744552612305 5.104679107666016 5.127799987792969 5.210916519165039 5.001765251159668 5.2781572341918945 5.143948554992676 5.13626766204834 5.134860992431641 4.965802192687988 5.04854679107666 4.969488143920898
1.2060606479644775 5.146349906921387 5.033823013305664 5.015169143676758 5.1669416427612305 5.133087158203125 5.156032562255859 5.239516258239746 5.029873847961426 5.30570125579834 5.172357559204102 5.163875579833984 5.162057876586914 4.99073600769043 5.077084541320801 4.996725082397461
1.2101010084152222 5.175260543823242 5.062972068786621 5.043224334716797 5.19384765625 5.1619367599487305 5.184638977050781 5.268491744995117 5.058236122131348 5.333780288696289 5.201241493225098 5.192161560058594 5.189740180969238 5.0160627365112305 5.1058454513549805 5.0242509841918945
1.2141413688659668 5.2047929763793945 5.092741966247559 5.071791648864746 5.221348762512207 5.191317558288574 5.213685989379883 5.29793643951416 5.086956977844238 5.36235237121582 5.230653762817383 5.221071243286133 5.217987060546875 5.041814804077148 5.134825706481934 5.052109718322754
1.218181848526001 5.235011100769043 5.123172760009766 5.100864410400391 5.249423027038574 5.221226692199707 5.2431640625 5.327864646911621 5.116076469421387 5.391510009765625 5.260581970214844 5.250668525695801 5.246794700622559 5.068079948425293 5.16429328918457 5.080397605895996
1.2222222089767456 5.265904426574707 5.154231071472168 5.13045597076416 5.278090476989746 5.251674652099609 5.273120880126953 5.35830020904541 5.145631790161133 5.421265602111816 5.291047096252441 5.280941009521484 5.276209831237793 5.094814300537109 5.194118499755859 5.109084129333496
1.2262625694274902 5.297486305236816 5.185908317565918 5.160602569580078 5.3073835372924805 5.282690048217773 5.3035888671875 5.389286041259766 5.175624847412109 5.451639175415039 5.322083473205566 5.3119049072265625 5.306282997131348 5.122078895568848 5.224352836608887 5.138241767883301
1.2303030490875244 5.329721450805664 5.2181596755981445 5.191271781921387 5.3372697830200195 5.314247131347656 5.334568023681641 5.420806884765625 5.206072807312012 5.482626914978027 5.353665351867676 5.343523979187012 5.336996078491211 5.149868011474609 5.255041122436523 5.167874336242676
1.234343409538269 5.362595558166504 5.250947952270508 5.2224531173706055 5.367739677429199 5.346332550048828 5.366076469421387 5.452866554260254 5.236987113952637 5.514225959777832 5.385790824890137 5.375779151916504 5.368368148803711 5.178193092346191 5.28620719909668 5.197993278503418
1.2383837699890137 5.396059036254883 5.284214019775391 5.254112243652344 5.3987531661987305 5.378910064697266 5.398080825805664 5.485443115234375 5.268353462219238 5.54640007019043 5.418427467346191 5.408625602722168 5.400361061096191 5.207028388977051 5.317846298217773 5.22859001159668
1.2424242496490479 5.430088043212891 5.317926406860352 5.286232948303223 5.430292129516602 5.411968231201172 5.4305877685546875 5.518527984619141 5.300174713134766 5.579145431518555 5.451570510864258 5.442028045654297 5.432982444763184 5.236368179321289 5.349974632263184 5.259660720825195
1.2464646100997925 5.464620590209961 5.352006912231445 5.31876277923584 5.462305068969727 5.44545841217041 5.463568687438965 5.552087783813477 5.332424163818359 5.612415313720703 5.485170364379883 5.475933074951172 5.466187477111816 5.266190528869629 5.382574081420898 5.291177749633789
1.250504970550537 5.4996185302734375 5.386418342590332 5.351672172546387 5.494759559631348 5.4793500900268555 5.497002601623535 5.586094856262207 5.365083694458008 5.646181106567383 5.519203186035156 5.510292053222656 5.499946594238281 5.2964630126953125 5.41563606262207 5.323126792907715
1.2545454502105713 5.535013198852539 5.421087265014648 5.384908676147461 5.527594566345215 5.513589859008789 5.530854225158691 5.620515823364258 5.398118019104004 5.680392265319824 5.553628921508789 5.545046806335449 5.534223556518555 5.327152252197266 5.449138641357422 5.355478286743164
1.258585810661316 5.570756912231445 5.455959320068359 5.418431282043457 5.560768127441406 5.5481414794921875 5.565097808837891 5.655308723449707 5.431509017944336 5.7150068283081055 5.588410377502441 5.580137252807617 5.568972587585449 5.358223915100098 5.483057022094727 5.388195037841797
1.2626261711120605 5.606790542602539 5.490979194641113 5.452191352844238 5.5942277908325195 5.5829620361328125 5.599691390991211 5.690436363220215 5.465222358703613 5.749974250793457 5.623498916625977 5.615506172180176 5.60414981842041 5.389641761779785 5.517367362976074 5.421242713928223
1.2666666507720947 5.643050193786621 5.52608585357666 5.486137390136719 5.627921104431152 5.618000030517578 5.6346025466918945 5.725855827331543 5.499224662780762 5.785240173339844 5.6588640213012695 5.651091575622559 5.639708518981934 5.421357154846191 5.55203914642334 5.454584121704102
1.2707070112228394 5.679478645324707 5.561223030090332 5.520223617553711 5.661796569824219 5.6532182693481445 5.669785499572754 5.761519432067871 5.533476829528809 5.820758819580078 5.694455146789551 5.686835289001465 5.675593376159668 5.453338623046875 5.587035179138184 5.4881696701049805
1.2747474908828735 5.716025352478027 5.596344947814941 5.554409027099609 5.695801734924316 5.688571929931641 5.705203056335449 5.797394752502441 5.567957878112793 5.856474876403809 5.730233192443848 5.722673416137695 5.711758613586426 5.485537528991699 5.622323989868164 5.521966934204102
1.2787878513336182 5.752628326416016 5.631396293640137 5.58863639831543 5.729889869689941 5.724020957946777 5.740812301635742 5.833425521850586 5.60262393951416 5.892334938049316 5.766155242919922 5.758551597595215 5.748149871826172 5.517904281616211 5.657871246337891 5.555933952331543
1.2828283309936523 5.78923225402832 5.666330337524414 5.622875213623047 5.764005661010742 5.759523391723633 5.776575088500977 5.869573593139648 5.637444496154785 5.928288459777832 5.802189826965332 5.794414520263672 5.784721374511719 5.550395965576172 5.693636894226074 5.590018272399902
1.286868691444397 5.8257904052734375 5.701101303100586 5.657073974609375 5.798099517822266 5.795044898986816 5.812439918518066 5.905790328979492 5.672384262084961 5.964278221130371 5.838285446166992 5.830204010009766 5.821414947509766 5.582980155944824 5.729575157165527 5.624183654785156
1.2909090518951416 5.862246513366699 5.735671043395996 5.691196441650391 5.832128524780273 5.8305511474609375 5.848371505737305 5.942046165466309 5.707418441772461 6.000256538391113 5.874412536621094 5.865867614746094 5.858190536499023 5.6156005859375 5.765665054321289 5.658379554748535
1.2949495315551758 5.898551940917969 5.770000457763672 5.725205421447754 5.866054534912109 5.866002082824707 5.884330749511719 5.978288650512695 5.742510795593262 6.036176681518555 5.910533905029297 5.901359558105469 5.894996643066406 5.648224830627441 5.801853179931641 5.692577362060547
1.2989898920059204 5.9346723556518555 5.804060935974121 5.759071350097656 5.89982795715332 5.9013824462890625 5.920276641845703 6.0144853591918945 5.777641296386719 6.071990966796875 5.946620941162109 5.93663215637207 5.931783676147461 5.680807113647461 5.8381147384643555 5.7267255783081055
1.303030252456665 5.970560073852539 5.837817192077637 5.792754173278809 5.933415412902832 5.936655044555664 5.956171035766602 6.0505876541137695 5.812779426574707 6.107647895812988 5.982636451721191 5.9716339111328125 5.968509674072266 5.713305473327637 5.8744001388549805 5.7607879638671875
1.3070707321166992 6.006173133850098 5.87125301361084 5.826233863830566 5.966780662536621 5.971800804138184 5.991975784301758 6.086573600769043 5.847907066345215 6.1431121826171875 6.018555641174316 6.006336212158203 6.005136489868164 5.74569034576416 5.9106855392456055 5.7947282791137695
1.3111110925674438 6.04148006439209 5.904329299926758 5.8594770431518555 5.9998884201049805 6.006803512573242 6.027644157409668 6.122404098510742 5.882997512817383 6.178339958190918 6.054349899291992 6.0406951904296875 6.041616439819336 5.777915000915527 5.946928024291992 5.828508377075195
1.3151514530181885 6.076454162597656 5.937043190002441 5.89246940612793 6.032713890075684 6.041642189025879 6.063165664672852 6.158046722412109 5.91802978515625 6.213289260864258 6.089994430541992 6.074678421020508 6.077914237976074 5.809955596923828 5.983099937438965 5.862094879150391
1.3191919326782227 6.111058235168457 5.969372749328613 5.92518424987793 6.0652265548706055 6.076302528381348 6.098485946655273 6.193469047546387 5.952999114990234 6.247931480407715 6.125471115112305 6.108253479003906 6.113997459411621 5.841777801513672 6.019168853759766 5.89546012878418
1.3232322931289673 6.145273208618164 6.00130558013916 5.957606315612793 6.097403526306152 6.110773086547852 6.133588790893555 6.228646278381348 5.987880706787109 6.282229423522949 6.160758972167969 6.141396522521973 6.149837493896484 5.873353004455566 6.055098533630371 5.9285688400268555
1.327272653579712 6.179072380065918 6.032834053039551 5.989719390869141 6.129222869873047 6.145046234130859 6.168435096740723 6.263553619384766 6.022665023803711 6.316147804260254 6.195831298828125 6.174077987670898 6.185392379760742 5.904644966125488 6.090865135192871 5.961391448974609
1.331313133239746 6.212433815002441 6.063956260681152 6.021518707275391 6.160663604736328 6.17911434173584 6.203003883361816 6.298166275024414 6.057338714599609 6.349663734436035 6.23068904876709 6.2062788009643555 6.220636367797852 5.935634613037109 6.126439094543457 5.99390983581543
1.3353534936904907 6.245348930358887 6.094657897949219 6.052994728088379 6.191716194152832 6.212977409362793 6.237268447875977 6.332466125488281 6.091901779174805 6.382747650146484 6.26530647277832 6.237975120544434 6.25555419921875 5.96629524230957 6.161798477172852 6.026094436645508
1.3393938541412354 6.27779483795166 6.124955177307129 6.084129333496094 6.222362518310547 6.246628761291504 6.271198272705078 6.366425514221191 6.126340866088867 6.415377616882324 6.299678802490234 6.269155502319336 6.290102005004883 5.996609687805176 6.1969146728515625 6.057917594909668
1.3434343338012695 6.309769630432129 6.154840469360352 6.11492919921875 6.252593040466309 6.280074119567871 6.304782867431641 6.400032043457031 6.160651206970215 6.44753360748291 6.333794593811035 6.2998151779174805 6.324281692504883 6.026554107666016 6.231773376464844 6.089372634887695
1.3474746942520142 6.341259956359863 6.184320449829102 6.145383834838867 6.2823944091796875 6.313312530517578 6.337993621826172 6.4332733154296875 6.194838523864746 6.479192733764648 6.367639541625977 6.329930305480957 6.358057022094727 6.056108474731445 6.266339302062988 6.120429039001465
1.3515150547027588 6.372259140014648 6.21340274810791 6.175503730773926 6.311768531799316 6.346347808837891 6.370816230773926 6.466133117675781 6.228896141052246 6.510341644287109 6.401224136352539 6.359498023986816 6.391416549682617 6.085267066955566 6.300610542297363 6.151081085205078
1.355555534362793 6.402761459350586 6.24210262298584 6.2052764892578125 6.340705871582031 6.379193305969238 6.403230667114258 6.498594284057617 6.262822151184082 6.540964126586914 6.434526443481445 6.388518333435059 6.424346923828125 6.114006996154785 6.334552764892578 6.181306838989258
1.3595958948135376 6.432762145996094 6.270421028137207 6.23471736907959 6.369207382202148 6.41185188293457 6.435219764709473 6.530649185180664 6.296627998352051 6.571045875549316 6.46755313873291 6.4169816970825195 6.456835746765137 6.142309188842773 6.3681640625 6.211101531982422
1.3636363744735718 6.462275505065918 6.298382759094238 6.263833045959473 6.397271156311035 6.444333076477051 6.466778755187988 6.562294006347656 6.33030891418457 6.600579261779785 6.500303268432617 6.444890975952148 6.488863945007324 6.170174598693848 6.401415824890137 6.24044132232666
1.3676767349243164 6.491291046142578 6.325991630554199 6.292616844177246 6.424900054931641 6.476654052734375 6.497882843017578 6.593513488769531 6.363875389099121 6.629549026489258 6.532769203186035 6.4722442626953125 6.520425796508789 6.1975908279418945 6.434309005737305 6.269329071044922
1.3717172145843506 6.51981258392334 6.353263854980469 6.321081161499023 6.45208740234375 6.50881290435791 6.528521537780762 6.624310493469238 6.397324562072754 6.657958030700684 6.5649566650390625 6.499041557312012 6.551506042480469 6.224555015563965 6.466822624206543 6.297752380371094
1.3757575750350952 6.547849655151367 6.380234718322754 6.349239349365234 6.478850364685059 6.540834426879883 6.5587053298950195 6.654675483703613 6.430670738220215 6.685791015625 6.596864700317383 6.525298118591309 6.582117080688477 6.251051902770996 6.4989471435546875 6.325706481933594
1.3797979354858398 6.575412750244141 6.406903266906738 6.377098083496094 6.505188941955566 6.572726249694824 6.588397979736328 6.684598922729492 6.463924407958984 6.713051795959473 6.628493309020996 6.5510101318359375 6.612241744995117 6.277071952819824 6.530669212341309 6.353184700012207
1.383838415145874 6.602499961853027 6.433300971984863 6.404670715332031 6.531115531921387 6.60450553894043 6.6176042556762695 6.714085578918457 6.497078895568848 6.739731788635254 6.65985107421875 6.576194763183594 6.641870498657227 6.302626609802246 6.5619964599609375 6.380176544189453
1.3878787755966187 6.62912654876709 6.459443092346191 6.431964874267578 6.556631088256836 6.636186599731445 6.646322250366211 6.743128776550293 6.530159950256348 6.76583194732666 6.690942764282227 6.600858688354492 6.671006202697754 6.327701568603516 6.592899322509766 6.406695365905762
1.3919191360473633 6.655302047729492 6.485349655151367 6.4589948654174805 6.581751823425293 6.667781829833984 6.674534797668457 6.771727561950684 6.563164710998535 6.791350364685059 6.721762657165527 6.625005722045898 6.69964599609375 6.352297782897949 6.623380661010742 6.4327239990234375
1.3959596157073975 6.681042671203613 6.511052131652832 6.485774040222168 6.606485366821289 6.699311256408691 6.702247619628906 6.799886703491211 6.596117973327637 6.8162946701049805 6.752325057983398 6.648654937744141 6.727787971496582 6.376426696777344 6.653437614440918 6.4582719802856445
1.399999976158142 6.706356048583984 6.536561012268066 6.512316703796387 6.630836486816406 6.730785369873047 6.729453086853027 6.827603340148926 6.6290106773376465 6.840658187866211 6.782623291015625 6.671818733215332 6.755439758300781 6.400074005126953 6.683072090148926 6.48333740234375


==> figure_code/DLP_8/interpolation/0.5_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.14367103576660156 0.17435073852539062 0.15823936462402344 0.1517658233642578 0.12074089050292969 0.14587974548339844 0.14049911499023438 0.13614845275878906 0.15176963806152344 0.15667152404785156 0.16083908081054688 0.1544322967529297 0.1520824432373047 0.14444351196289062 0.15467453002929688
1.0080808401107788 0.28505706787109375 0.34592628479003906 0.3139610290527344 0.3011207580566406 0.2395648956298828 0.2894439697265625 0.2787666320800781 0.27013397216796875 0.30112648010253906 0.3108501434326172 0.31911659240722656 0.30640602111816406 0.3017444610595703 0.2865867614746094 0.306884765625
1.0121212005615234 0.42420387268066406 0.5147838592529297 0.4672107696533203 0.4481067657470703 0.3565082550048828 0.43073463439941406 0.41485023498535156 0.40200042724609375 0.4481201171875 0.4625873565673828 0.47488975524902344 0.45597267150878906 0.44903564453125 0.4264812469482422 0.4566841125488281
1.016161561012268 0.5611648559570312 0.6809730529785156 0.6180438995361328 0.5927810668945312 0.4716205596923828 0.5698089599609375 0.5488052368164062 0.5318012237548828 0.5928058624267578 0.6119384765625 0.6282100677490234 0.6031837463378906 0.5940151214599609 0.564178466796875 0.6041221618652344
1.0202020406723022 0.6959896087646484 0.8445663452148438 0.7665214538574219 0.735198974609375 0.5849399566650391 0.7067222595214844 0.6806850433349609 0.6595840454101562 0.7352428436279297 0.7589569091796875 0.7791385650634766 0.7481021881103516 0.7367324829101562 0.6997299194335938 0.7492599487304688
1.0242424011230469 0.8287258148193359 1.0056037902832031 0.9126834869384766 0.8754024505615234 0.6965065002441406 0.8415184020996094 0.8105335235595703 0.7853946685791016 0.8754749298095703 0.9036922454833984 0.9277172088623047 0.8907661437988281 0.8772354125976562 0.8331794738769531 0.8921375274658203
1.028282880783081 0.9594268798828125 1.164163589477539 1.0565948486328125 1.0134563446044922 0.8063716888427734 0.9742546081542969 0.9384117126464844 0.9092884063720703 1.0135669708251953 1.0462055206298828 1.074014663696289 1.0312385559082031 1.0155868530273438 0.9645862579345703 1.032815933227539
1.0323232412338257 1.0881156921386719 1.3202648162841797 1.1982784271240234 1.149383544921875 0.9145545959472656 1.1049613952636719 1.064340591430664 1.0312862396240234 1.1495418548583984 1.1865234375 1.2180557250976562 1.1695480346679688 1.1518096923828125 1.093973159790039 1.1713218688964844
1.0363636016845703 1.2148628234863281 1.4739875793457031 1.3378067016601562 1.2832527160644531 1.0211124420166016 1.2336997985839844 1.1883926391601562 1.1514549255371094 1.2834701538085938 1.324716567993164 1.359914779663086 1.3057613372802734 1.2859745025634766 1.221405029296875 1.3077259063720703
1.0404040813446045 1.3396968841552734 1.6253681182861328 1.4752120971679688 1.4150962829589844 1.126068115234375 1.3605079650878906 1.3105964660644531 1.2698211669921875 1.4153861999511719 1.4608192443847656 1.499624252319336 1.4399127960205078 1.4181137084960938 1.3469181060791016 1.4420604705810547
1.0444444417953491 1.4626598358154297 1.7744560241699219 1.6105365753173828 1.5449581146240234 1.2294654846191406 1.4854240417480469 1.4309959411621094 1.3864326477050781 1.5453357696533203 1.5948715209960938 1.637228012084961 1.5720462799072266 1.548269271850586 1.4705467224121094 1.5743656158447266
1.0484848022460938 1.5837898254394531 1.9212989807128906 1.7438278198242188 1.6728801727294922 1.3313312530517578 1.6084957122802734 1.5496330261230469 1.501321792602539 1.673360824584961 1.7269229888916016 1.7727737426757812 1.7022056579589844 1.6764888763427734 1.5923404693603516 1.7046871185302734
1.052525281906128 1.7031383514404297 2.065950393676758 1.8751354217529297 1.7989139556884766 1.4317092895507812 1.7297687530517578 1.6665534973144531 1.6145362854003906 1.7995147705078125 1.857025146484375 1.9063148498535156 1.8304405212402344 1.8028202056884766 1.7123432159423828 1.833078384399414
1.0565656423568726 1.8207321166992188 2.208444595336914 2.004486083984375 1.923086166381836 1.5306262969970703 1.8492698669433594 1.781789779663086 1.7261085510253906 1.9238224029541016 1.9852046966552734 2.0378799438476562 1.9567794799804688 1.9272899627685547 1.8305797576904297 1.9595603942871094
1.0606060028076172 1.9366130828857422 2.3488311767578125 2.1319313049316406 2.0454444885253906 1.62811279296875 1.9670486450195312 1.8953819274902344 1.8360729217529297 2.046335220336914 2.111509323120117 2.1675148010253906 2.081270217895508 2.0499496459960938 1.9470996856689453 2.084188461303711
1.0646464824676514 2.0508174896240234 2.4871559143066406 2.257505416870117 2.1660232543945312 1.7242050170898438 2.083139419555664 2.0073680877685547 1.944467544555664 2.1670875549316406 2.2359771728515625 2.2952651977539062 2.203950881958008 2.1708316802978516 2.0619354248046875 2.206991195678711
1.068686842918396 2.1633834838867188 2.623455047607422 2.381246566772461 2.2848644256591797 1.8189334869384766 2.1975765228271484 2.117788314819336 2.05133056640625 2.2861194610595703 2.3586483001708984 2.4211654663085938 2.324859619140625 2.289976119995117 2.1751232147216797 2.328012466430664
1.0727273225784302 2.274343490600586 2.7577781677246094 2.503202438354492 2.4020042419433594 1.9123268127441406 2.310403823852539 2.226675033569336 2.1566905975341797 2.403472900390625 2.479564666748047 2.545259475708008 2.4440364837646484 2.4074249267578125 2.286703109741211 2.447294235229492
1.0767676830291748 2.3837242126464844 2.8901519775390625 2.6233882904052734 2.517467498779297 2.004405975341797 2.421642303466797 2.334054946899414 2.260578155517578 2.5191707611083984 2.5987472534179688 2.667570114135742 2.5615062713623047 2.5231990814208984 2.396697998046875 2.5648536682128906
1.0808080434799194 2.4915695190429688 3.020620346069336 2.741853713989258 2.631298065185547 2.095212936401367 2.5313339233398438 2.439971923828125 2.3630294799804688 2.6332550048828125 2.7162437438964844 2.78814697265625 2.6773109436035156 2.6373462677001953 2.505146026611328 2.6807403564453125
1.0848485231399536 2.5979042053222656 3.1492233276367188 2.8586292266845703 2.743528366088867 2.184764862060547 2.6395130157470703 2.5444507598876953 2.4640731811523438 2.7457618713378906 2.8320865631103516 2.9070205688476562 2.791484832763672 2.7498931884765625 2.612079620361328 2.79498291015625
1.0888888835906982 2.7027664184570312 3.2760009765625 2.973756790161133 2.8541946411132812 2.273090362548828 2.7462120056152344 2.6475276947021484 2.5637435913085938 2.8567276000976562 2.9463119506835938 3.024229049682617 2.904064178466797 2.860879898071289 2.717538833618164 2.9076194763183594
1.0929292440414429 2.8061752319335938 3.400979995727539 3.0872535705566406 2.963315963745117 2.360218048095703 2.851451873779297 2.7492294311523438 2.6620635986328125 2.9661693572998047 3.0589427947998047 3.139801025390625 3.0150718688964844 2.970327377319336 2.821535110473633 3.0186729431152344
1.096969723701477 2.9081764221191406 3.5242080688476562 3.1991710662841797 3.070941925048828 2.446176528930664 2.955280303955078 2.849590301513672 2.7590675354003906 3.074138641357422 3.1700267791748047 3.2537784576416016 3.124551773071289 3.0782814025878906 2.9241199493408203 3.1281890869140625
1.1010100841522217 3.0087814331054688 3.6457042694091797 3.3095226287841797 3.1770858764648438 2.530977249145508 3.057710647583008 2.9486351013183594 2.854778289794922 3.180652618408203 3.2795791625976562 3.3661766052246094 3.232524871826172 3.1847591400146484 3.0253047943115234 3.236185073852539
1.1050504446029663 3.108030319213867 3.7655086517333984 3.418344497680664 3.2817840576171875 2.6146602630615234 3.1587772369384766 3.046396255493164 2.949228286743164 3.2857418060302734 3.3876399993896484 3.477041244506836 3.3390235900878906 3.289794921875 3.1251277923583984 3.342693328857422
1.1090909242630005 3.2059497833251953 3.8836593627929688 3.525676727294922 3.385072708129883 2.6972408294677734 3.2585182189941406 3.1428985595703125 3.0424423217773438 3.389446258544922 3.494241714477539 3.5864009857177734 3.444082260131836 3.3934249877929688 3.2236175537109375 3.447755813598633
1.1131312847137451 3.302560806274414 4.000181198120117 3.63153076171875 3.4869651794433594 2.7787418365478516 3.356945037841797 3.238168716430664 3.1344432830810547 3.491779327392578 3.5994014739990234 3.694276809692383 3.5477218627929688 3.49566650390625 3.320791244506836 3.551382064819336
1.1171717643737793 3.3978939056396484 4.115106582641602 3.7359466552734375 3.587503433227539 2.8591861724853516 3.454092025756836 3.332233428955078 3.2252559661865234 3.5927810668945312 3.7031593322753906 3.8007068634033203 3.649974822998047 3.5965538024902344 3.416685104370117 3.6536121368408203
1.121212124824524 3.491973876953125 4.22846794128418 3.8389530181884766 3.686704635620117 2.938600540161133 3.54998779296875 3.425121307373047 3.314912796020508 3.692472457885742 3.8055362701416016 3.9057178497314453 3.7508716583251953 3.6961135864257812 3.511322021484375 3.7544727325439453
1.1252524852752686 3.5848255157470703 4.340290069580078 3.940570831298828 3.7845993041992188 3.016996383666992 3.6446533203125 3.516847610473633 3.4034252166748047 3.7908802032470703 3.9065608978271484 4.009330749511719 3.8504295349121094 3.7943668365478516 3.604726791381836 3.853982925415039
1.1292929649353027 3.676471710205078 4.450605392456055 4.040824890136719 3.8812084197998047 3.094402313232422 3.7381134033203125 3.6074466705322266 3.4908275604248047 3.8880271911621094 4.006258010864258 4.111577987670898 3.948680877685547 3.891345977783203 3.696918487548828 3.9521751403808594
1.1333333253860474 3.766935348510742 4.559442520141602 4.139749526977539 3.976560592651367 3.17083740234375 3.830394744873047 3.696939468383789 3.577138900756836 3.9839439392089844 4.104654312133789 4.212486267089844 4.045648574829102 3.9870681762695312 3.7879295349121094 4.049072265625
1.137373685836792 3.8562450408935547 4.666828155517578 4.237363815307617 4.070682525634766 3.246318817138672 3.921520233154297 3.7853469848632812 3.6623783111572266 4.078655242919922 4.201778411865234 4.312080383300781 4.141361236572266 4.081567764282227 3.877779006958008 4.14470100402832
1.1414141654968262 3.9444217681884766 4.772790908813477 4.333698272705078 4.163595199584961 3.320871353149414 4.011516571044922 3.8726940155029297 3.7465744018554688 4.172182083129883 4.2976531982421875 4.41038703918457 4.235841751098633 4.174863815307617 3.96649169921875 4.239086151123047
1.1454545259475708 4.031473159790039 4.877340316772461 4.428760528564453 4.255311965942383 3.394502639770508 4.10038948059082 3.9589920043945312 3.8297367095947266 4.264535903930664 4.3922882080078125 4.507417678833008 4.329099655151367 4.2669677734375 4.054079055786133 4.332239151000977
1.1494948863983154 4.1174468994140625 4.980533599853516 4.522602081298828 4.345878601074219 3.4672470092773438 4.1881866455078125 4.044281005859375 3.9119014739990234 4.355766296386719 4.485734939575195 4.603219985961914 4.421186447143555 4.357927322387695 4.140583038330078 4.424205780029297
1.1535353660583496 4.202348709106445 5.082374572753906 4.615224838256836 4.435298919677734 3.539113998413086 4.274913787841797 4.128570556640625 3.9930782318115234 4.4458770751953125 4.577993392944336 4.6977996826171875 4.512104034423828 4.447748184204102 4.226015090942383 4.514993667602539
1.1575757265090942 4.286195755004883 5.182888031005859 4.70665168762207 4.523597717285156 3.610116958618164 4.360589981079102 4.211879730224609 4.0732879638671875 4.534887313842773 4.669092178344727 4.791179656982422 4.601873397827148 4.536449432373047 4.310386657714844 4.604621887207031
1.1616160869598389 4.369014739990234 5.282100677490234 4.796911239624023 4.610795974731445 3.680278778076172 4.445240020751953 4.294229507446289 4.152547836303711 4.622825622558594 4.759054183959961 4.883388519287109 4.690523147583008 4.624057769775391 4.393728256225586 4.693119049072266
1.165656566619873 4.450826644897461 5.380039215087891 4.886028289794922 4.696922302246094 3.749612808227539 4.528888702392578 4.375640869140625 4.23088264465332 4.709714889526367 4.847902297973633 4.974449157714844 4.778076171875 4.710599899291992 4.476057052612305 4.780506134033203
1.1696969270706177 4.531644821166992 5.476718902587891 4.97401237487793 4.781984329223633 3.8181400299072266 4.611543655395508 4.456132888793945 4.308305740356445 4.795564651489258 4.935651779174805 5.064373016357422 4.864543914794922 4.796083450317383 4.557392120361328 4.866800308227539
1.1737374067306519 4.611494064331055 5.572175979614258 5.060894012451172 4.866010665893555 3.8858776092529297 4.693235397338867 4.535724639892578 4.38484001159668 4.880405426025391 5.022329330444336 5.153194427490234 4.949956893920898 4.880537033081055 4.637754440307617 4.952024459838867
1.1777777671813965 4.690385818481445 5.666410446166992 5.146686553955078 4.949014663696289 3.952829360961914 4.77397346496582 4.6144256591796875 4.4604949951171875 4.96424674987793 5.107946395874023 5.240915298461914 5.034320831298828 4.9639739990234375 4.717155456542969 5.036191940307617
1.1818181276321411 4.768337249755859 5.75946044921875 5.231407165527344 5.031015396118164 4.019020080566406 4.8537750244140625 4.692262649536133 4.53529167175293 5.047107696533203 5.192525863647461 5.327569961547852 5.117664337158203 5.046413421630859 4.795616149902344 5.11932373046875
1.1858586072921753 4.845375061035156 5.851341247558594 5.315088272094727 5.112039566040039 4.084465026855469 4.932672500610352 4.769248962402344 4.609249114990234 5.12901496887207 5.276090621948242 5.413175582885742 5.200008392333984 5.127880096435547 4.873159408569336 5.201448440551758
1.18989896774292 4.9215087890625 5.942073822021484 5.397733688354492 5.1920928955078125 4.149173736572266 5.010663986206055 4.845401763916016 4.682378768920898 5.209978103637695 5.358652114868164 5.497745513916016 5.281362533569336 5.208383560180664 4.949796676635742 5.282571792602539
1.193939447402954 4.996761322021484 6.031681060791016 5.479375839233398 5.271205902099609 4.213169097900391 5.087779998779297 4.920738220214844 4.754701614379883 5.2900238037109375 5.440238952636719 5.581308364868164 5.36175537109375 5.287952423095703 5.025548934936523 5.362722396850586
1.1979798078536987 5.071138381958008 6.120174407958984 5.560018539428711 5.349384307861328 4.276454925537109 5.164028167724609 4.995271682739258 4.826231002807617 5.369157791137695 5.520856857299805 5.663867950439453 5.441192626953125 5.36659049987793 5.100427627563477 5.44190788269043
1.2020201683044434 5.144664764404297 6.207576751708984 5.639686584472656 5.426647186279297 4.339048385620117 5.23942756652832 5.06901741027832 4.896976470947266 5.44740104675293 5.600526809692383 5.745450973510742 5.519697189331055 5.444318771362305 5.174449920654297 5.520147323608398
1.2060606479644775 5.217355728149414 6.293907165527344 5.7183990478515625 5.503015518188477 4.400966644287109 5.313995361328125 5.141992568969727 4.966962814331055 5.524770736694336 5.679267883300781 5.826072692871094 5.597286224365234 5.521160125732422 5.24763298034668 5.597463607788086
1.2101010084152222 5.289220809936523 6.379182815551758 5.796167373657227 5.578500747680664 4.462215423583984 5.387744903564453 5.214208602905273 5.03619384765625 5.601280212402344 5.7570953369140625 5.90574836730957 5.673973083496094 5.5971221923828125 5.319990158081055 5.673864364624023
1.2141413688659668 5.36027717590332 6.463422775268555 5.873006820678711 5.653120040893555 4.522815704345703 5.460689544677734 5.285684585571289 5.104692459106445 5.676944732666016 5.834020614624023 5.984493255615234 5.749773025512695 5.672222137451172 5.391536712646484 5.749372482299805
1.218181848526001 5.430545806884766 6.546648025512695 5.948944091796875 5.726892471313477 4.5827741622924805 5.53285026550293 5.35643196105957 5.172466278076172 5.751787185668945 5.910070419311523 6.062334060668945 5.82470703125 5.746482849121094 5.46229362487793 5.824005126953125
1.2222222089767456 5.500026702880859 6.628864288330078 6.023977279663086 5.7998199462890625 4.642104148864746 5.604230880737305 5.426460266113281 5.239530563354492 5.825807571411133 5.9852447509765625 6.1392669677734375 5.898780822753906 5.819906234741211 5.532260894775391 5.897764205932617
1.2262625694274902 5.568750381469727 6.710100173950195 6.098142623901367 5.871936798095703 4.700818061828613 5.674858093261719 5.495790481567383 5.305902481079102 5.899036407470703 6.059576034545898 6.215326309204102 5.972023010253906 5.892520904541016 5.601469039916992 5.970684051513672
1.2303030490875244 5.63671875 6.790363311767578 6.171438217163086 5.943241119384766 4.7589263916015625 5.744731903076172 5.564430236816406 5.371587753295898 5.971473693847656 6.133064270019531 6.290515899658203 6.044435501098633 5.964328765869141 5.669918060302734 6.042762756347656
1.234343409538269 5.703947067260742 6.869672775268555 6.243886947631836 6.013751983642578 4.816442489624023 5.813875198364258 5.632390975952148 5.436603546142578 6.04313850402832 6.205730438232422 6.364856719970703 6.116035461425781 6.035348892211914 5.737627029418945 6.114023208618164
1.2383837699890137 5.770450592041016 6.948047637939453 6.315500259399414 6.08348274230957 4.873378753662109 5.882295608520508 5.699689865112305 5.5009613037109375 6.114044189453125 6.277584075927734 6.4383544921875 6.18684196472168 6.105594635009766 5.804607391357422 6.184474945068359
1.2424242496490479 5.836240768432617 7.025495529174805 6.38629150390625 6.152448654174805 4.929741859436035 5.950008392333984 5.766334533691406 5.564672470092773 6.1842041015625 6.348642349243164 6.511030197143555 6.256858825683594 6.175079345703125 5.870874404907227 6.2541351318359375
1.2464646100997925 5.901327133178711 7.1020355224609375 6.456274032592773 6.220659255981445 4.985541343688965 6.017023086547852 5.832338333129883 5.627744674682617 6.253629684448242 6.418918609619141 6.582893371582031 6.326107025146484 6.243812561035156 5.936437606811523 6.32301139831543
1.250504970550537 5.965726852416992 7.177677154541016 6.52546501159668 6.288129806518555 5.040790557861328 6.083354949951172 5.897714614868164 5.690195083618164 6.322332382202148 6.488424301147461 6.653963088989258 6.394598007202148 6.3118133544921875 6.001308441162109 6.391124725341797
1.2545454502105713 6.029455184936523 7.252447128295898 6.593875885009766 6.354875564575195 5.0955047607421875 6.149019241333008 5.962474822998047 5.752037048339844 6.39033317565918 6.557178497314453 6.724248886108398 6.462347030639648 6.379093170166016 6.065507888793945 6.458488464355469
1.258585810661316 6.092512130737305 7.326349258422852 6.661520004272461 6.420902252197266 5.149685859680176 6.214017868041992 6.0266265869140625 5.813274383544922 6.457632064819336 6.625185012817383 6.79376220703125 6.529359817504883 6.445659637451172 6.129034042358398 6.525106430053711
1.2626261711120605 6.154914855957031 7.399391174316406 6.728404998779297 6.4862213134765625 5.203341484069824 6.278362274169922 6.090175628662109 5.8739166259765625 6.524240493774414 6.692455291748047 6.862514495849609 6.595647811889648 6.5115203857421875 6.191902160644531 6.590991973876953
1.2666666507720947 6.216680526733398 7.47160530090332 6.794553756713867 6.550853729248047 5.256494522094727 6.342081069946289 6.153148651123047 5.933986663818359 6.590185165405273 6.759012222290039 6.9305267333984375 6.661235809326172 6.576704025268555 6.2541351318359375 6.656167984008789
1.2707070112228394 6.277809143066406 7.542987823486328 6.859968185424805 6.614801406860352 5.309141159057617 6.405162811279297 6.215539932250977 5.993480682373047 6.65545654296875 6.824857711791992 6.997798919677734 6.7261199951171875 6.641204833984375 6.315727233886719 6.720634460449219
1.2747474908828735 6.33831787109375 7.613559722900391 6.924665451049805 6.678081512451172 5.361298561096191 6.467630386352539 6.277366638183594 6.05241584777832 6.72007942199707 6.890007019042969 7.064352035522461 6.790321350097656 6.705041885375977 6.376699447631836 6.7844085693359375
1.2787878513336182 6.398214340209961 7.683328628540039 6.988653182983398 6.740699768066406 5.412968635559082 6.529485702514648 6.338634490966797 6.110795974731445 6.7840576171875 6.954465866088867 7.130193710327148 6.853843688964844 6.768222808837891 6.437055587768555 6.847497940063477
1.2828283309936523 6.457509994506836 7.752311706542969 7.051948547363281 6.80267333984375 5.464166641235352 6.590749740600586 6.399360656738281 6.168642044067383 6.847408294677734 7.018253326416016 7.195333480834961 6.916704177856445 6.830760955810547 6.49681282043457 6.909919738769531
1.286868691444397 6.516216278076172 7.820512771606445 7.114555358886719 6.864006042480469 5.514895439147949 6.651424407958984 6.459543228149414 6.225950241088867 6.910133361816406 7.0813751220703125 7.259782791137695 6.978912353515625 6.892665863037109 6.555973052978516 6.971677780151367
1.2909090518951416 6.574338912963867 7.887950897216797 7.176488876342773 6.924709320068359 5.565164566040039 6.711519241333008 6.519199371337891 6.282735824584961 6.972246170043945 7.1438446044921875 7.323554992675781 7.040473937988281 6.953943252563477 6.614551544189453 7.032783508300781
1.2949495315551758 6.631893157958984 7.954643249511719 7.237764358520508 6.984800338745117 5.614991188049316 6.771051406860352 6.578340530395508 6.339012145996094 7.033761978149414 7.2056732177734375 7.386665344238281 7.101408004760742 7.014614105224609 6.6725616455078125 7.093255996704102
1.2989898920059204 6.688884735107422 8.020586013793945 7.298381805419922 7.044281005859375 5.664371490478516 6.830020904541016 6.636964797973633 6.394779205322266 7.0946807861328125 7.266864776611328 7.4491119384765625 7.161716461181641 7.074678421020508 6.730005264282227 7.153095245361328
1.303030252456665 6.745319366455078 8.085796356201172 7.358356475830078 7.103160858154297 5.713315010070801 6.888435363769531 6.695085525512695 6.450046539306641 7.1550140380859375 7.327430725097656 7.510908126831055 7.221408843994141 7.134143829345703 6.786890029907227 7.212312698364258
1.3070707321166992 6.801214218139648 8.15029525756836 7.417703628540039 7.1614532470703125 5.761839866638184 6.946317672729492 6.752716064453125 6.504833221435547 7.214776992797852 7.387392044067383 7.572076797485352 7.2805023193359375 7.193031311035156 6.843233108520508 7.270923614501953
1.3111110925674438 6.856569290161133 8.21407699584961 7.476423263549805 7.219165802001953 5.809939384460449 7.003658294677734 6.809854507446289 6.559131622314453 7.273967742919922 7.446739196777344 7.632608413696289 7.338996887207031 7.251335144042969 6.89903450012207 7.328929901123047
1.3151514530181885 6.911399841308594 8.277158737182617 7.53453254699707 7.27630615234375 5.857625961303711 7.060478210449219 6.866518020629883 6.612957000732422 7.332603454589844 7.5054931640625 7.692525863647461 7.396907806396484 7.309076309204102 6.954311370849609 7.386348724365234
1.3191919326782227 6.9657135009765625 8.339559555053711 7.592039108276367 7.332891464233398 5.904914855957031 7.116786956787109 6.922712326049805 6.666324615478516 7.390695571899414 7.563663482666016 7.751834869384766 7.454244613647461 7.366262435913086 7.009069442749023 7.443187713623047
1.3232322931289673 7.019514083862305 8.401277542114258 7.648952484130859 7.388919830322266 5.951804161071777 7.172582626342773 6.9784393310546875 6.719232559204102 7.448244094848633 7.621259689331055 7.810544967651367 7.511013031005859 7.422895431518555 7.063314437866211 7.49945068359375
1.327272653579712 7.072813034057617 8.462324142456055 7.7052764892578125 7.444400787353516 5.9983015060424805 7.227876663208008 7.033708572387695 6.771686553955078 7.505256652832031 7.678279876708984 7.868658065795898 7.567220687866211 7.478984832763672 7.11705207824707 7.555147171020508
1.331313133239746 7.125617980957031 8.522714614868164 7.761028289794922 7.499347686767578 6.0444183349609375 7.282680511474609 7.088533401489258 6.823701858520508 7.561748504638672 7.734743118286133 7.9261932373046875 7.6228790283203125 7.5345458984375 7.170295715332031 7.610292434692383
1.3353534936904907 7.177938461303711 8.582454681396484 7.81620979309082 7.553768157958984 6.090158462524414 7.336999893188477 7.142915725708008 6.875282287597656 7.61772346496582 7.790655136108398 7.983154296875 7.677999496459961 7.589580535888672 7.223052978515625 7.664888381958008
1.3393938541412354 7.229772567749023 8.641548156738281 7.870830535888672 7.607660293579102 6.135525703430176 7.390836715698242 7.1968536376953125 6.926431655883789 7.673183441162109 7.84602165222168 8.039546966552734 7.732578277587891 7.644092559814453 7.275321960449219 7.718942642211914
1.3434343338012695 7.28114128112793 8.700016021728516 7.924905776977539 7.661046981811523 6.180529594421387 7.444206237792969 7.250370025634766 6.977161407470703 7.728145599365234 7.900854110717773 8.095386505126953 7.7866363525390625 7.698101043701172 7.327123641967773 7.772472381591797
1.3474746942520142 7.3320465087890625 8.757858276367188 7.978433609008789 7.71392822265625 6.2251787185668945 7.497114181518555 7.303464889526367 7.027475357055664 7.782613754272461 7.955158233642578 8.150672912597656 7.840175628662109 7.751605987548828 7.378459930419922 7.825475692749023
1.3515150547027588 7.3824920654296875 8.815086364746094 8.031431198120117 7.7663116455078125 6.269474983215332 7.549562454223633 7.356142044067383 7.077381134033203 7.836591720581055 8.008941650390625 8.205423355102539 7.89320182800293 7.804618835449219 7.42933464050293 7.877964019775391
1.355555534362793 7.432485580444336 8.871711730957031 8.083900451660156 7.818204879760742 6.313424110412598 7.6015625 7.408409118652344 7.126886367797852 7.8900909423828125 8.062215805053711 8.259637832641602 7.94572639465332 7.857141494750977 7.479757308959961 7.9299468994140625
1.3595958948135376 7.482036590576172 8.927736282348633 8.135852813720703 7.8696136474609375 6.3570356369018555 7.653118133544922 7.460271835327148 7.175992965698242 7.943113327026367 8.114982604980469 8.313325881958008 7.9977569580078125 7.909183502197266 7.529735565185547 7.981426239013672
1.3636363744735718 7.531152725219727 8.983175277709961 8.187292098999023 7.9205474853515625 6.400312423706055 7.704235076904297 7.511735916137695 7.224712371826172 7.995670318603516 8.167251586914062 8.366495132446289 8.049295425415039 7.960752487182617 7.579275131225586 8.032415390014648
1.3676767349243164 7.579835891723633 9.038028717041016 8.238227844238281 7.971012115478516 6.443260192871094 7.754922866821289 7.562807083129883 7.273044586181641 8.047765731811523 8.219026565551758 8.419151306152344 8.100353240966797 8.01185417175293 7.628381729125977 8.082918167114258
1.3717172145843506 7.628095626831055 9.09231185913086 8.288667678833008 8.021015167236328 6.4858856201171875 7.805187225341797 7.613494873046875 7.321002960205078 8.099407196044922 8.270318984985352 8.471302032470703 8.150932312011719 8.062496185302734 7.67706298828125 8.132942199707031
1.3757575750350952 7.675939559936523 9.14603042602539 8.338619232177734 8.070562362670898 6.528195381164551 7.855033874511719 7.663801193237305 7.36859130859375 8.15060043334961 8.321138381958008 8.522960662841797 8.2010498046875 8.112688064575195 7.7253265380859375 8.182498931884766
1.3797979354858398 7.723369598388672 9.199190139770508 8.388086318969727 8.119659423828125 6.570191383361816 7.9044647216796875 7.713727951049805 7.415807723999023 8.201349258422852 8.371480941772461 8.574125289916992 8.250701904296875 8.162429809570312 7.773174285888672 8.231584548950195
1.383838415145874 7.770397186279297 9.251802444458008 8.437080383300781 8.168315887451172 6.611883163452148 7.953493118286133 7.7632904052734375 7.462667465209961 8.251665115356445 8.421363830566406 8.624809265136719 8.299903869628906 8.211734771728516 7.82061767578125 8.280218124389648
1.3878787755966187 7.817024230957031 9.30386734008789 8.485605239868164 8.216535568237305 6.653268814086914 8.002117156982422 7.812482833862305 7.509166717529297 8.301549911499023 8.470788955688477 8.67501449584961 8.348653793334961 8.260601043701172 7.867656707763672 8.328397750854492
1.3919191360473633 7.863256454467773 9.355398178100586 8.533668518066406 8.264324188232422 6.694358825683594 8.050346374511719 7.86131477355957 7.555318832397461 8.351007461547852 8.51976203918457 8.724748611450195 8.39695930480957 8.309040069580078 7.914299011230469 8.376131057739258
1.3959596157073975 7.909099578857422 9.406402587890625 8.581275939941406 8.311689376831055 6.7351579666137695 8.098188400268555 7.909791946411133 7.601125717163086 8.400047302246094 8.568290710449219 8.774017333984375 8.444831848144531 8.357057571411133 7.9605560302734375 8.42342758178711
1.399999976158142 7.954563140869141 9.45688247680664 8.628433227539062 8.358633041381836 6.77567195892334 8.14564323425293 7.957920074462891 7.6465911865234375 8.448673248291016 8.616376876831055 8.82282829284668 8.492269515991211 8.404657363891602 8.006425857543945 8.47028923034668


==> figure_code/DLP_8/interpolation/0.5_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.7085952758789062 0.6962051391601562 0.6819381713867188 0.6690444946289062 0.6939468383789062 0.697357177734375 0.6784133911132812 0.6988906860351562 0.697113037109375 0.700439453125 0.6837234497070312 0.6897048950195312 0.6829147338867188 0.6440963745117188 0.6770095825195312
1.0080808401107788 1.3424453735351562 1.3208694458007812 1.2932662963867188 1.2703933715820312 1.3142852783203125 1.3233184814453125 1.289764404296875 1.3199615478515625 1.3229751586914062 1.3303985595703125 1.3003768920898438 1.3097152709960938 1.3005447387695312 1.2267379760742188 1.28631591796875
1.0121212005615234 1.8569488525390625 1.8308181762695312 1.79205322265625 1.7633895874023438 1.8171920776367188 1.834197998046875 1.7936172485351562 1.8179473876953125 1.8344268798828125 1.8464279174804688 1.8086929321289062 1.8175888061523438 1.812744140625 1.7105255126953125 1.7863998413085938
1.016161561012268 2.2382736206054688 2.2114639282226562 2.1655502319335938 2.134918212890625 2.1894149780273438 2.2149200439453125 2.175933837890625 2.1818389892578125 2.2168121337890625 2.23193359375 2.1934127807617188 2.1973114013671875 2.2031173706054688 2.0813446044921875 2.1620864868164062
1.0202020406723022 2.5012969970703125 2.475482940673828 2.4278793334960938 2.3974609375 2.4459571838378906 2.4777069091796875 2.447723388671875 2.431049346923828 2.482501983642578 2.4969482421875 2.4645652770996094 2.4589004516601562 2.478973388671875 2.347797393798828 2.4236793518066406
1.0242424011230469 2.678020477294922 2.6524085998535156 2.6089859008789062 2.5789031982421875 2.618602752685547 2.6521224975585938 2.6356544494628906 2.6011734008789062 2.660747528076172 2.669769287109375 2.648632049560547 2.6297149658203125 2.664142608642578 2.5334129333496094 2.5980987548828125
1.028282880783081 2.80499267578125 2.7772789001464844 2.7427024841308594 2.7115516662597656 2.7432212829589844 2.7736854553222656 2.7716293334960938 2.7296104431152344 2.7863502502441406 2.786365509033203 2.7783889770507812 2.7442550659179688 2.790130615234375 2.6676406860351562 2.718505859375
1.0323232412338257 2.9123497009277344 2.8801956176757812 2.856800079345703 2.8225173950195312 2.849109649658203 2.8731651306152344 2.8832550048828125 2.844371795654297 2.88934326171875 2.87957763671875 2.883106231689453 2.8339004516601562 2.8868751525878906 2.7770347595214844 2.8144683837890625
1.0363636016845703 3.018695831298828 2.9809837341308594 2.9685134887695312 2.929271697998047 2.9541091918945312 2.9709548950195312 2.989002227783203 2.960369110107422 2.9896011352539062 2.972454071044922 2.9830093383789062 2.9208030700683594 2.976818084716797 2.8802108764648438 2.9063491821289062
1.0404040813446045 3.1311569213867188 3.0884552001953125 3.0846595764160156 3.0393409729003906 3.064849853515625 3.076129913330078 3.097393035888672 3.08111572265625 3.0960617065429688 3.0760116577148438 3.0879554748535156 3.016063690185547 3.072540283203125 2.986461639404297 3.0040130615234375
1.0444444417953491 3.249095916748047 3.2033767700195312 3.20501708984375 3.153228759765625 3.1805419921875 3.189350128173828 3.209686279296875 3.20361328125 3.2095680236816406 3.1915740966796875 3.199817657470703 3.1219825744628906 3.1781997680664062 3.097789764404297 3.109283447265625
1.0484848022460938 3.3685684204101562 3.322490692138672 3.3263206481933594 3.2681961059570312 3.2973899841308594 3.3070316314697266 3.3235321044921875 3.323108673095703 3.3268966674804688 3.3149032592773438 3.3161792755126953 3.2357406616210938 3.2925643920898438 3.2122039794921875 3.219684600830078
1.052525281906128 3.4847450256347656 3.440876007080078 3.444366455078125 3.380199432373047 3.4109268188476562 3.4238452911376953 3.4350433349609375 3.4352378845214844 3.4430885314941406 3.4392852783203125 3.432554244995117 3.3519668579101562 3.4111785888671875 3.325714111328125 3.3307266235351562
1.0565656423568726 3.5939178466796875 3.5541114807128906 3.5558090209960938 3.485818862915039 3.5178680419921875 3.5350894927978516 3.5407943725585938 3.5374603271484375 3.5537452697753906 3.55853271484375 3.5446720123291016 3.4653167724609375 3.5289154052734375 3.434497833251953 3.4381752014160156
1.0606060028076172 3.6938095092773438 3.6590003967285156 3.658506393432617 3.582723617553711 3.6163463592529297 3.6374149322509766 3.6384105682373047 3.6288890838623047 3.6557140350341797 3.6682167053222656 3.6491966247558594 3.5714797973632812 3.6411590576171875 3.535625457763672 3.5388011932373047
1.0646464824676514 3.783658981323242 3.7538509368896484 3.7516422271728516 3.6699390411376953 3.7058639526367188 3.7291736602783203 3.726879119873047 3.7099857330322266 3.747468948364258 3.7661781311035156 3.744213104248047 3.6678314208984375 3.744640350341797 3.6275177001953125 3.6308040618896484
1.068686842918396 3.8636531829833984 3.8381919860839844 3.835306167602539 3.7475109100341797 3.7867908477783203 3.8100547790527344 3.80621337890625 3.781961441040039 3.8287296295166016 3.8521347045898438 3.828929901123047 3.7532081604003906 3.837493896484375 3.7097244262695312 3.7134876251220703
1.0727273225784302 3.934541702270508 3.9124317169189453 3.910135269165039 3.8161544799804688 3.8598709106445312 3.880685806274414 3.8770904541015625 3.846273422241211 3.9001121520996094 3.927061080932617 3.903423309326172 3.827564239501953 3.9190635681152344 3.7826194763183594 3.7869510650634766
1.0767676830291748 3.997234344482422 3.9774513244628906 3.9769935607910156 3.876893997192383 3.9259414672851562 3.942201614379883 3.940521240234375 3.9043025970458984 3.9627113342285156 3.9925765991210938 3.9682693481445312 3.8916358947753906 3.9896392822265625 3.847047805786133 3.851766586303711
1.0808080434799194 4.052942276000977 4.034688949584961 4.037052154541016 3.93115234375 3.9860057830810547 3.9962501525878906 3.997882843017578 3.957508087158203 4.018098831176758 4.050722122192383 4.024639129638672 3.9468650817871094 4.050411224365234 3.90435791015625 3.9090137481689453
1.0848485231399536 4.102542877197266 4.085395812988281 4.091188430786133 3.9800472259521484 4.040721893310547 4.04425048828125 4.050212860107422 4.006843566894531 4.067609786987305 4.103178024291992 4.073612213134766 3.9946632385253906 4.102731704711914 3.9557113647460938 3.95965576171875
1.0888888835906982 4.147136688232422 4.131097793579102 4.1404571533203125 4.024869918823242 4.090904235839844 4.087810516357422 4.098735809326172 4.053306579589844 4.112768173217773 4.15162467956543 4.11665153503418 4.036792755126953 4.148435592651367 4.002506256103516 4.004966735839844
1.0929292440414429 4.187469482421875 4.172937393188477 4.185565948486328 4.066492080688477 4.137054443359375 4.1280975341796875 4.144207000732422 4.097431182861328 4.154653549194336 4.197107315063477 4.1549072265625 4.074663162231445 4.189094543457031 4.045743942260742 4.045934677124023
1.096969723701477 4.22450065612793 4.212179183959961 4.227386474609375 4.105884552001953 4.179893493652344 4.1663360595703125 4.1874847412109375 4.139841079711914 4.194408416748047 4.240636825561523 4.189781188964844 4.109792709350586 4.2264251708984375 4.086536407470703 4.083761215209961
1.1010100841522217 4.258785247802734 4.249570846557617 4.266380310058594 4.143529891967773 4.2198028564453125 4.203189849853516 4.228916168212891 4.1807098388671875 4.232635498046875 4.282594680786133 4.222175598144531 4.143156051635742 4.261619567871094 4.125482559204102 4.119211196899414
1.1050504446029663 4.291145324707031 4.2859954833984375 4.303255081176758 4.180086135864258 4.2574615478515625 4.239423751831055 4.269037246704102 4.220432281494141 4.270044326782227 4.323448181152344 4.253217697143555 4.175836563110352 4.295923233032227 4.163330078125 4.153249740600586
1.1090909242630005 4.322099685668945 4.321922302246094 4.338443756103516 4.215875625610352 4.293331146240234 4.275394439697266 4.308032989501953 4.259113311767578 4.306943893432617 4.363300323486328 4.283599853515625 4.208438873291016 4.330072402954102 4.200441360473633 4.186485290527344
1.1131312847137451 4.352123260498047 4.357704162597656 4.3723602294921875 4.2511444091796875 4.3278656005859375 4.3113250732421875 4.346038818359375 4.296848297119141 4.343523025512695 4.402177810668945 4.313882827758789 4.2413787841796875 4.364585876464844 4.237060546875 4.2194061279296875
1.1171717643737793 4.381650924682617 4.393583297729492 4.405406951904297 4.286123275756836 4.361515045166016 4.347352981567383 4.383186340332031 4.333751678466797 4.379903793334961 4.440107345581055 4.3444976806640625 4.274942398071289 4.39979362487793 4.273368835449219 4.252414703369141
1.121212124824524 4.4110565185546875 4.429727554321289 4.4379730224609375 4.321010589599609 4.394706726074219 4.383552551269531 4.419597625732422 4.3699493408203125 4.416143417358398 4.47712516784668 4.375744819641113 4.309284210205078 4.435855865478516 4.30949592590332 4.285799026489258
1.1252524852752686 4.440574645996094 4.466144561767578 4.470331192016602 4.355898857116699 4.427738189697266 4.419879913330078 4.455320358276367 4.405508041381836 4.452203750610352 4.513206481933594 4.4077301025390625 4.344369888305664 4.47273063659668 4.34544563293457 4.319675445556641
1.1292929649353027 4.47032356262207 4.502769470214844 4.502685546875 4.390841484069824 4.46080207824707 4.456220626831055 4.490365982055664 4.440460205078125 4.487990379333496 4.548341751098633 4.440402984619141 4.380054473876953 4.510272979736328 4.38115119934082 4.35405158996582
1.1333333253860474 4.500484466552734 4.539600372314453 4.5352935791015625 4.425976753234863 4.494121551513672 4.4925537109375 4.524871826171875 4.474954605102539 4.523516654968262 4.582643508911133 4.4737653732299805 4.416257858276367 4.548362731933594 4.416643142700195 4.388950347900391
1.137373685836792 4.531064987182617 4.576503753662109 4.568244934082031 4.461321830749512 4.527759552001953 4.528756141662598 4.558866500854492 4.509030342102051 4.558709144592285 4.616153717041016 4.507650375366211 4.452766418457031 4.586772918701172 4.451841354370117 4.424267768859863
1.1414141654968262 4.562141418457031 4.613447189331055 4.601690292358398 4.496992111206055 4.561805725097656 4.564813613891602 4.592491149902344 4.5428361892700195 4.593609809875488 4.64903450012207 4.541966438293457 4.48945426940918 4.625345230102539 4.486776351928711 4.4599609375
1.1454545259475708 4.593605041503906 4.650249481201172 4.635583877563477 4.5329437255859375 4.596168518066406 4.600584030151367 4.625734329223633 4.576357841491699 4.62814998626709 4.6813201904296875 4.576447486877441 4.526069641113281 4.663829803466797 4.521331787109375 4.495823860168457
1.1494948863983154 4.625486373901367 4.686893463134766 4.669990539550781 4.569282531738281 4.630868911743164 4.636089324951172 4.658740997314453 4.609732627868652 4.662423133850098 4.71320915222168 4.6110029220581055 4.562532424926758 4.702140808105469 4.555568695068359 4.531817436218262
1.1535353660583496 4.657691955566406 4.723255157470703 4.704830169677734 4.605982780456543 4.6657867431640625 4.671266555786133 4.69154167175293 4.642980575561523 4.696435928344727 4.744775772094727 4.645442962646484 4.598667144775391 4.740104675292969 4.589439392089844 4.567789077758789
1.1575757265090942 4.690160751342773 4.759281158447266 4.7400360107421875 4.643061637878418 4.700840950012207 4.7061052322387695 4.724193572998047 4.676146507263184 4.730252265930176 4.776142120361328 4.679630279541016 4.634397506713867 4.77763557434082 4.622962951660156 4.603646278381348
1.1616160869598389 4.722832679748535 4.794914245605469 4.775518417358398 4.680514335632324 4.735934257507324 4.740608215332031 4.756742477416992 4.709271430969238 4.763934135437012 4.807413101196289 4.71346378326416 4.669647216796875 4.814674377441406 4.656155586242676 4.639321327209473
1.165656566619873 4.755638122558594 4.830120086669922 4.81118106842041 4.718321800231934 4.770977020263672 4.774789810180664 4.789216995239258 4.742367744445801 4.797541618347168 4.83867073059082 4.746861457824707 4.7043914794921875 4.85118293762207 4.689040184020996 4.674750328063965
1.1696969270706177 4.788495063781738 4.864843368530273 4.846891403198242 4.7564287185668945 4.8058624267578125 4.808640480041504 4.821601867675781 4.775425910949707 4.831098556518555 4.869956970214844 4.779727935791016 4.738574981689453 4.887136459350586 4.721611976623535 4.709871292114258
1.1737374067306519 4.821368217468262 4.899097442626953 4.882567405700684 4.794811248779297 4.840540885925293 4.842211723327637 4.853923797607422 4.808472633361816 4.864676475524902 4.901340484619141 4.812066078186035 4.772245407104492 4.922567367553711 4.753929138183594 4.744677543640137
1.1777777671813965 4.85418701171875 4.932852745056152 4.918096542358398 4.833402633666992 4.87493896484375 4.875509262084961 4.886153221130371 4.841477394104004 4.898276329040527 4.932821273803711 4.843833923339844 4.805398941040039 4.957479476928711 4.785989761352539 4.779143333435059
1.1818181276321411 4.886916160583496 4.966127395629883 4.953399658203125 4.872145652770996 4.909024238586426 4.908570289611816 4.918280601501465 4.874443054199219 4.931922912597656 4.964427947998047 4.875058174133301 4.838096618652344 4.991924285888672 4.817835807800293 4.813282012939453
1.1858586072921753 4.91951847076416 4.998929977416992 4.988405227661133 4.9109649658203125 4.942779541015625 4.941425323486328 4.950279235839844 4.907355308532715 4.965610504150391 4.996147155761719 4.905754089355469 4.870389938354492 5.025945663452148 4.8494873046875 4.847095489501953
1.18989896774292 4.951949119567871 5.031275749206543 5.023052215576172 4.949790954589844 4.976186752319336 4.97409725189209 4.982114791870117 4.940197944641113 4.999321937561035 5.027959823608398 4.93595027923584 4.902334213256836 5.059591293334961 4.880949020385742 4.880600929260254
1.193939447402954 4.984196662902832 5.063200950622559 5.057315826416016 4.988550186157227 5.009264945983887 5.006624221801758 5.013761520385742 4.972969055175781 5.033034324645996 5.059848785400391 4.965702533721924 4.934003829956055 5.092924118041992 4.912259101867676 4.913826942443848
1.1979798078536987 5.016219139099121 5.094714164733887 5.091150283813477 5.027153015136719 5.042011260986328 5.039013862609863 5.045175552368164 5.0056352615356445 5.066697120666504 5.091758728027344 4.995038986206055 4.965450286865234 5.125984191894531 4.94339656829834 4.946780204772949
1.2020201683044434 5.048022270202637 5.125868797302246 5.124565124511719 5.065547943115234 5.074481964111328 5.071310043334961 5.076348304748535 5.038214683532715 5.100283622741699 5.123674392700195 5.024042129516602 4.996763229370117 5.158832550048828 4.974400520324707 4.9795026779174805
1.2060606479644775 5.079590797424316 5.156695365905762 5.157563209533691 5.103662490844727 5.1066999435424805 5.103534698486328 5.107253074645996 5.070696830749512 5.13375186920166 5.155551910400391 5.052761077880859 5.028007507324219 5.191520690917969 5.005268096923828 5.012018203735352
1.2101010084152222 5.110934257507324 5.1872453689575195 5.190174102783203 5.141448974609375 5.138728141784668 5.135716438293457 5.137894630432129 5.1031036376953125 5.167070388793945 5.187366485595703 5.081277847290039 5.05926513671875 5.224098205566406 5.036023139953613 5.044367790222168
1.2141413688659668 5.142036437988281 5.217537879943848 5.222411155700684 5.178841590881348 5.170590400695801 5.167860984802246 5.168239593505859 5.135416030883789 5.20018196105957 5.219064712524414 5.109620094299316 5.090576171875 5.256599426269531 5.066649436950684 5.076549530029297
1.218181848526001 5.172921180725098 5.247631072998047 5.254331588745117 5.215818405151367 5.202350616455078 5.200008392333984 5.19830322265625 5.167669296264648 5.233071327209473 5.250636100769043 5.137876510620117 5.122020721435547 5.289064407348633 5.097168922424316 5.108612060546875
1.2222222089767456 5.203579902648926 5.277548789978027 5.285954475402832 5.252335548400879 5.234041213989258 5.232156753540039 5.228076934814453 5.199855804443359 5.26569938659668 5.282035827636719 5.166070461273193 5.153627395629883 5.32151985168457 5.127566337585449 5.140556335449219
1.2262625694274902 5.2340545654296875 5.307352066040039 5.317357063293457 5.288393020629883 5.2657318115234375 5.264347076416016 5.257597923278809 5.232020378112793 5.298074722290039 5.313266754150391 5.194296836853027 5.185480117797852 5.354005813598633 5.1578826904296875 5.172428131103516
1.2303030490875244 5.264349937438965 5.337063789367676 5.348570823669434 5.323972702026367 5.297446250915527 5.2965850830078125 5.286870956420898 5.264167785644531 5.330173492431641 5.344304084777832 5.2225799560546875 5.217601776123047 5.386533737182617 5.1880998611450195 5.204231262207031
1.234343409538269 5.294495582580566 5.366724014282227 5.379661560058594 5.3590898513793945 5.3292341232299805 5.328893661499023 5.315929412841797 5.296334266662598 5.3620100021362305 5.375143051147461 5.250975608825684 5.250034332275391 5.419132232666016 5.218236923217773 5.235994338989258
1.2383837699890137 5.3245038986206055 5.3963623046875 5.410666465759277 5.393746376037598 5.361114501953125 5.361276626586914 5.344785690307617 5.328526496887207 5.393589019775391 5.405771255493164 5.279508113861084 5.282804489135742 5.451799392700195 5.248294830322266 5.267718315124512
1.2424242496490479 5.354421615600586 5.426016807556152 5.441646575927734 5.427985191345215 5.3931379318237305 5.393767356872559 5.373499870300293 5.36079216003418 5.4249467849731445 5.436215400695801 5.3082380294799805 5.315950393676758 5.48455810546875 5.278302192687988 5.299441337585449
1.2464646100997925 5.38426399230957 5.455710411071777 5.472646713256836 5.461833953857422 5.425310134887695 5.426370620727539 5.402093887329102 5.393144607543945 5.456109046936035 5.466464996337891 5.33718204498291 5.349483489990234 5.517414093017578 5.308262825012207 5.3311662673950195
1.250504970550537 5.414066314697266 5.485475540161133 5.5037126541137695 5.495333671569824 5.457662582397461 5.459105491638184 5.4306182861328125 5.4256181716918945 5.487117767333984 5.496541976928711 5.366380214691162 5.383428573608398 5.550373077392578 5.338196754455566 5.362915992736816
1.2545454502105713 5.4438581466674805 5.515325546264648 5.534877777099609 5.528537750244141 5.490198135375977 5.491981506347656 5.459097862243652 5.458227157592773 5.518011093139648 5.526460647583008 5.395836353302002 5.417787551879883 5.583436965942383 5.3681135177612305 5.394698143005371
1.258585810661316 5.473668098449707 5.545285224914551 5.56618595123291 5.561494827270508 5.5229339599609375 5.525010585784912 5.4875898361206055 5.491006851196289 5.5488433837890625 5.556246757507324 5.425583362579346 5.452569961547852 5.616605758666992 5.398041725158691 5.426534652709961
1.2626261711120605 5.5035295486450195 5.575372695922852 5.597665786743164 5.594273567199707 5.555871963500977 5.5582122802734375 5.51613712310791 5.5239763259887695 5.579669952392578 5.585919380187988 5.455644607543945 5.487781524658203 5.649879455566406 5.428001403808594 5.458443641662598
1.2666666507720947 5.533470153808594 5.6056013107299805 5.629340171813965 5.626926422119141 5.589017868041992 5.591590404510498 5.544766426086426 5.557154655456543 5.610537528991699 5.615504264831543 5.4860076904296875 5.5234222412109375 5.683263778686523 5.458006858825684 5.490431785583496
1.2707070112228394 5.563515663146973 5.635974884033203 5.66123104095459 5.659519195556641 5.6223602294921875 5.625156402587891 5.573528289794922 5.5905609130859375 5.641500473022461 5.645027160644531 5.516697883605957 5.559474945068359 5.71674919128418 5.488081932067871 5.522521018981934
1.2747474908828735 5.593700408935547 5.666516304016113 5.693364143371582 5.692116737365723 5.655909538269043 5.658926963806152 5.60246467590332 5.6242170333862305 5.672619819641113 5.674520492553711 5.547719955444336 5.595947265625 5.750343322753906 5.518260955810547 5.5547332763671875
1.2787878513336182 5.624039649963379 5.69721794128418 5.725749969482422 5.724775314331055 5.689650535583496 5.692903518676758 5.631600379943848 5.658134460449219 5.703936576843262 5.704010009765625 5.579072952270508 5.632820129394531 5.784040451049805 5.548556327819824 5.587078094482422
1.2828283309936523 5.654559135437012 5.728089332580566 5.758394241333008 5.757556915283203 5.72358512878418 5.72709846496582 5.660971641540527 5.692324638366699 5.735507965087891 5.7335205078125 5.610750675201416 5.670082092285156 5.817846298217773 5.5789947509765625 5.619575500488281
1.286868691444397 5.685274124145508 5.759133338928223 5.791299819946289 5.790509223937988 5.75770378112793 5.761514186859131 5.690604209899902 5.726799011230469 5.767369270324707 5.763077735900879 5.642762184143066 5.707712173461914 5.851751327514648 5.609598159790039 5.652239799499512
1.2909090518951416 5.716202735900879 5.790348052978516 5.824474334716797 5.823681831359863 5.791996002197266 5.79616117477417 5.720522880554199 5.761563301086426 5.799561500549316 5.7927093505859375 5.6750922203063965 5.745697021484375 5.885774612426758 5.640390396118164 5.685089111328125
1.2949495315551758 5.74735164642334 5.821724891662598 5.857913017272949 5.857118606567383 5.8264665603637695 5.831037521362305 5.750740051269531 5.796621322631836 5.832115650177002 5.822434425354004 5.707724571228027 5.784017562866211 5.91990852355957 5.671389579772949 5.718138694763184
1.2989898920059204 5.778739929199219 5.853273391723633 5.891620635986328 5.890856742858887 5.861105918884277 5.866156578063965 5.781280517578125 5.831982612609863 5.865072250366211 5.852282524108887 5.740675926208496 5.822652816772461 5.954158782958984 5.702622413635254 5.751409530639648
1.303030252456665 5.810364723205566 5.884981155395508 5.925579071044922 5.924920082092285 5.895910263061523 5.9015092849731445 5.8121442794799805 5.86763858795166 5.898437023162842 5.882262229919434 5.773917198181152 5.861577987670898 5.988534927368164 5.734102249145508 5.784907341003418
1.3070707321166992 5.842230796813965 5.916843414306641 5.959789276123047 5.959335803985596 5.930885314941406 5.937106132507324 5.84333610534668 5.903594017028809 5.932234287261963 5.912402153015137 5.807435512542725 5.900774002075195 6.023050308227539 5.765848159790039 5.818657875061035
1.3111110925674438 5.874330520629883 5.948854446411133 5.994237899780273 5.994107723236084 5.966020584106445 5.972940444946289 5.874853134155273 5.939845085144043 5.96647310256958 5.942702293395996 5.841222763061523 5.940210342407227 6.057703018188477 5.797873497009277 5.852666854858398
1.3151514530181885 5.906669616699219 5.981013298034668 6.028913497924805 6.0292487144470215 6.001328468322754 6.009018898010254 5.9066925048828125 5.976384162902832 6.001160144805908 5.973186492919922 5.875271797180176 5.9798688888549805 6.09251594543457 5.830199241638184 5.88694953918457
1.3191919326782227 5.939227104187012 6.013303756713867 6.063811302185059 6.064751148223877 6.036809921264648 6.045331001281738 5.938828468322754 6.013204574584961 6.036290645599365 6.0038604736328125 5.909553527832031 6.019720077514648 6.12750244140625 5.862826347351074 5.9215192794799805
1.3232322931289673 5.971997261047363 6.0457258224487305 6.098912239074707 6.100604057312012 6.072474479675293 6.081879138946533 5.971247673034668 6.050297737121582 6.0718560218811035 6.034730911254883 5.944061756134033 6.059736251831055 6.16267204284668 5.895771026611328 5.956384658813477
1.327272653579712 6.004960060119629 6.078269958496094 6.134207725524902 6.136785507202148 6.1083269119262695 6.118656158447266 6.0039215087890625 6.087650299072266 6.107847690582275 6.065798759460449 5.9787797927856445 6.09990119934082 6.198041915893555 5.929035186767578 5.991552352905273
1.331313133239746 6.038098335266113 6.110932350158691 6.169689178466797 6.173274040222168 6.144380569458008 6.155663013458252 6.03681755065918 6.125252723693848 6.144248962402344 6.097072601318359 6.013689041137695 6.1401777267456055 6.233642578125 5.9626264572143555 6.027032852172852
1.3353534936904907 6.071382522583008 6.143708229064941 6.205344200134277 6.210030555725098 6.180641174316406 6.192885875701904 6.069900035858154 6.163093566894531 6.181036472320557 6.128543853759766 6.0487775802612305 6.180550575256348 6.269479751586914 5.996547698974609 6.062830924987793
1.3393938541412354 6.104795455932617 6.176586151123047 6.241158485412598 6.247013568878174 6.21712589263916 6.230320930480957 6.103118896484375 6.2011566162109375 6.218183517456055 6.160220146179199 6.084023475646973 6.220985412597656 6.305582046508789 6.030796051025391 6.0989484786987305
1.3434343338012695 6.138303756713867 6.209572792053223 6.277129173278809 6.284183502197266 6.253851890563965 6.267963886260986 6.136429786682129 6.239426612854004 6.2556657791137695 6.1920881271362305 6.119415283203125 6.261456489562988 6.341976165771484 6.065369606018066 6.1353912353515625
1.3474746942520142 6.171867370605469 6.242658615112305 6.313241004943848 6.321478366851807 6.290829658508301 6.305797100067139 6.169767379760742 6.277884483337402 6.29344367980957 6.224145889282227 6.154932498931885 6.301939964294434 6.378683090209961 6.100258827209473 6.172155380249023
1.3515150547027588 6.205456733703613 6.275845527648926 6.349493980407715 6.358841419219971 6.3280792236328125 6.343815803527832 6.203077793121338 6.316517353057861 6.331487655639648 6.256385803222656 6.190564155578613 6.342411994934082 6.415733337402344 6.135463714599609 6.209239959716797
1.355555534362793 6.239036560058594 6.309124946594238 6.3858795166015625 6.396208763122559 6.365610122680664 6.382011413574219 6.236286640167236 6.355307579040527 6.369761943817139 6.2887983322143555 6.226288795471191 6.382843971252441 6.453153610229492 6.170970916748047 6.246644496917725
1.3595958948135376 6.272553443908691 6.342507362365723 6.422391891479492 6.433516025543213 6.4034423828125 6.4203691482543945 6.269321441650391 6.39423131942749 6.408219814300537 6.321372032165527 6.262095928192139 6.423209190368652 6.490970611572266 6.206764221191406 6.284361362457275
1.3636363744735718 6.305983543395996 6.375993728637695 6.459039688110352 6.470698833465576 6.441592216491699 6.458882808685303 6.302117824554443 6.4332804679870605 6.446828365325928 6.354103088378906 6.297979354858398 6.463495254516602 6.529212951660156 6.242842674255371 6.322386264801025
1.3676767349243164 6.339262008666992 6.409580230712891 6.495810508728027 6.5076704025268555 6.480069160461426 6.497533321380615 6.3345746994018555 6.472423553466797 6.485535144805908 6.386969566345215 6.333907127380371 6.503662109375 6.567913055419922 6.279177665710449 6.3607048988342285
1.3717172145843506 6.372342109680176 6.44327449798584 6.532707214355469 6.544363021850586 6.518889427185059 6.5363030433654785 6.366611957550049 6.5116424560546875 6.524301528930664 6.419961929321289 6.369869709014893 6.543684959411621 6.607109069824219 6.315752029418945 6.399309158325195
1.3757575750350952 6.405173301696777 6.477089881896973 6.569742202758789 6.5807013511657715 6.558066368103027 6.575185775756836 6.3981404304504395 6.5509233474731445 6.563084602355957 6.453073501586914 6.405856132507324 6.583550453186035 6.646829605102539 6.352551460266113 6.438189506530762
1.3797979354858398 6.437708854675293 6.511028289794922 6.606911659240723 6.61660623550415 6.597613334655762 6.614163398742676 6.4290642738342285 6.590241432189941 6.601836204528809 6.486288070678711 6.441858291625977 6.623228073120117 6.687103271484375 6.389551162719727 6.477329254150391
1.383838415145874 6.469888687133789 6.545103073120117 6.644232749938965 6.652002334594727 6.637542724609375 6.653221607208252 6.459287166595459 6.629576206207275 6.640514373779297 6.519591331481934 6.477855682373047 6.662694931030273 6.727973937988281 6.426731109619141 6.516715049743652
1.3878787755966187 6.501655101776123 6.579320907592773 6.681705474853516 6.68680477142334 6.6778564453125 6.692342281341553 6.488706588745117 6.668910503387451 6.679076194763184 6.552973747253418 6.513850212097168 6.701930046081543 6.769464492797852 6.4640655517578125 6.5563273429870605
1.3919191360473633 6.532948017120361 6.613696098327637 6.719347953796387 6.720940589904785 6.718565940856934 6.731508731842041 6.517217636108398 6.708219528198242 6.717467784881592 6.586420059204102 6.549812316894531 6.740908622741699 6.811618804931641 6.501530647277832 6.596148490905762
1.3959596157073975 6.563711166381836 6.648247718811035 6.757170677185059 6.754332542419434 6.759675979614258 6.770705699920654 6.544716835021973 6.747485160827637 6.755655288696289 6.6199235916137695 6.585744380950928 6.779611587524414 6.854465484619141 6.539101600646973 6.636162757873535
1.399999976158142 6.593865871429443 6.682984352111816 6.79518985748291 6.78690767288208 6.801183700561523 6.809906482696533 6.571091651916504 6.786678314208984 6.793585300445557 6.653464317321777 6.62162446975708 6.818002700805664 6.898046493530273 6.576745510101318 6.676341533660889


==> figure_code/DLP_8/interpolation/0.667_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.6565322875976562 0.657501220703125 0.6547393798828125 0.6587905883789062 0.6560134887695312 0.6509933471679688 0.6540756225585938 0.6477432250976562 0.6552886962890625 0.6559906005859375 0.6569137573242188 0.656402587890625 0.6523590087890625 0.6440582275390625 0.6509246826171875
1.0080808401107788 1.2911453247070312 1.2928466796875 1.2879104614257812 1.2956390380859375 1.2904205322265625 1.2805709838867188 1.2864608764648438 1.2750167846679688 1.2889175415039062 1.2901535034179688 1.2919235229492188 1.2910690307617188 1.2833480834960938 1.2674484252929688 1.2805709838867188
1.0121212005615234 1.8918685913085938 1.8938827514648438 1.887725830078125 1.8985748291015625 1.8913650512695312 1.877349853515625 1.88543701171875 1.870758056640625 1.8890914916992188 1.89056396484375 1.8930816650390625 1.8922042846679688 1.8815383911132812 1.85919189453125 1.8775253295898438
1.016161561012268 2.4487228393554688 2.4505386352539062 2.4443206787109375 2.4576492309570312 2.4489822387695312 2.431854248046875 2.4412002563476562 2.4256515502929688 2.4460372924804688 2.4472808837890625 2.4504013061523438 2.4499588012695312 2.4373626708984375 2.4101104736328125 2.4322280883789062
1.0202020406723022 2.9542999267578125 2.95538330078125 2.9503021240234375 2.965423583984375 2.9558639526367188 2.9369125366210938 2.946441650390625 2.9325180053710938 2.9524078369140625 2.9528732299804688 2.9564743041992188 2.9569473266601562 2.9435958862304688 2.9131851196289062 2.9374237060546875
1.0242424011230469 3.4037017822265625 3.4035186767578125 3.4006881713867188 3.4169387817382812 3.4069900512695312 3.387664794921875 3.3962173461914062 3.3863296508789062 3.4032440185546875 3.402435302734375 3.4064407348632812 3.408203125 3.39532470703125 3.3635482788085938 3.3881988525390625
1.028282880783081 3.7949447631835938 3.793060302734375 3.7933425903320312 3.81011962890625 3.80023193359375 3.7819671630859375 3.7884597778320312 3.7846221923828125 3.7964859008789062 3.7939224243164062 3.7982635498046875 3.8015975952148438 3.7903289794921875 3.758880615234375 3.7822723388671875
1.0323232412338257 4.128662109375 4.124824523925781 4.1286468505859375 4.145484924316406 4.136016845703125 4.120147705078125 4.123649597167969 4.127265930175781 4.132575988769531 4.1279754638671875 4.1326141357421875 4.137580871582031 4.128875732421875 4.099212646484375 4.119895935058594
1.0363636016845703 4.4080047607421875 4.402153015136719 4.4095306396484375 4.426109313964844 4.4172821044921875 4.40484619140625 4.4047088623046875 4.416484832763672 4.414436340332031 4.4076385498046875 4.412620544433594 4.4190216064453125 4.413642883300781 4.3868865966796875 4.4036865234375
1.0404040813446045 4.637706756591797 4.629981994628906 4.6404876708984375 4.656620025634766 4.648548126220703 4.640281677246094 4.636142730712891 4.6560211181640625 4.646556854248047 4.637607574462891 4.643043518066406 4.650440216064453 4.648773193359375 4.625648498535156 4.637840270996094
1.0444444417953491 4.823604583740234 4.8143157958984375 4.827171325683594 4.842765808105469 4.835498809814453 4.831775665283203 4.823604583740234 4.850799560546875 4.834529876708984 4.823711395263672 4.829654693603516 4.83746337890625 4.839626312255859 4.8204345703125 4.827644348144531
1.0484848022460938 4.972808837890625 4.962486267089844 4.976585388183594 4.991680145263672 4.985172271728516 4.985935211181641 4.974040985107422 5.00714111328125 4.985324859619141 4.973011016845703 4.979644775390625 4.987033843994141 4.992897033691406 4.9775238037109375 4.979774475097656
1.052525281906128 5.0924224853515625 5.081630706787109 5.095737457275391 5.110404968261719 5.104587554931641 5.109462738037109 5.094409942626953 5.131591796875 5.105827331542969 5.092617034912109 5.100025177001953 5.1062164306640625 5.115287780761719 5.103298187255859 5.101024627685547
1.0565656423568726 5.189395904541016 5.178764343261719 5.191600799560547 5.205963134765625 5.200740814208984 5.209007263183594 5.191600799560547 5.230804443359375 5.202930450439453 5.189483642578125 5.197792053222656 5.201896667480469 5.213592529296875 5.2042694091796875 5.198162078857422
1.0606060028076172 5.269901275634766 5.260047912597656 5.270427703857422 5.284595489501953 5.279865264892578 5.290660858154297 5.271785736083984 5.310894012451172 5.282814025878906 5.2697906494140625 5.279117584228516 5.280345916748047 5.293891906738281 5.286399841308594 5.277381896972656
1.0646464824676514 5.339500427246094 5.330875396728516 5.337825775146484 5.351890563964844 5.347587585449219 5.359889984130859 5.340518951416016 5.377513885498047 5.35107421875 5.339073181152344 5.349445343017578 5.347232818603516 5.361778259277344 5.355201721191406 5.344272613525391
1.068686842918396 5.402660369873047 5.395668029785156 5.398494720458984 5.412528991699219 5.408527374267578 5.421337127685547 5.4024200439453125 5.435546875 5.412284851074219 5.401882171630859 5.4133453369140625 5.407207489013672 5.421962738037109 5.415370941162109 5.40362548828125
1.0727273225784302 5.462841033935547 5.457653045654297 5.4559783935546875 5.470001220703125 5.466285705566406 5.478614807128906 5.460987091064453 5.488895416259766 5.470066070556641 5.461666107177734 5.474239349365234 5.463939666748047 5.4781036376953125 5.47076416015625 5.459163665771484
1.0767676830291748 5.522350311279297 5.518974304199219 5.51275634765625 5.526805877685547 5.523296356201172 5.534358978271484 5.518680572509766 5.540424346923828 5.526908874511719 5.520801544189453 5.534431457519531 5.5199432373046875 5.532825469970703 5.524101257324219 5.513557434082031
1.0808080434799194 5.582954406738281 5.581233978271484 5.570743560791016 5.584747314453125 5.581428527832031 5.590595245361328 5.577384948730469 5.592445373535156 5.584739685058594 5.581020355224609 5.5956573486328125 5.577217102050781 5.588237762451172 5.577747344970703 5.5689239501953125
1.0848485231399536 5.645183563232422 5.644775390625 5.630565643310547 5.644447326660156 5.641345977783203 5.648200988769531 5.637725830078125 5.646034240722656 5.644336700439453 5.642906188964844 5.6584930419921875 5.636436462402344 5.645183563232422 5.632724761962891 5.626132965087891
1.0888888835906982 5.709434509277344 5.709907531738281 5.692695617675781 5.7064056396484375 5.703449249267578 5.7078094482421875 5.7002410888671875 5.702068328857422 5.7061004638671875 5.706859588623047 5.7232208251953125 5.698131561279297 5.704296112060547 5.689888000488281 5.685840606689453
1.0929292440414429 5.775157928466797 5.776012420654297 5.7567291259765625 5.770191192626953 5.767330169677734 5.769207000732422 5.7644500732421875 5.760410308837891 5.769744873046875 5.7723846435546875 5.7894744873046875 5.761928558349609 5.765361785888672 5.749195098876953 5.747806549072266
1.096969723701477 5.8420257568359375 5.842700958251953 5.822292327880859 5.8354339599609375 5.832683563232422 5.832206726074219 5.8300933837890625 5.821020126342773 5.834999084472656 5.839160919189453 5.856788635253906 5.827487945556641 5.828189849853516 5.810565948486328 5.811767578125
1.1010100841522217 5.909038543701172 5.909023284912109 5.888439178466797 5.901180267333984 5.898553848266602 5.896018981933594 5.896263122558594 5.8830718994140625 5.900909423828125 5.906246185302734 5.924247741699219 5.893947601318359 5.891960144042969 5.873279571533203 5.876945495605469
1.1050504446029663 5.975643157958984 5.974395751953125 5.954591751098633 5.966888427734375 5.964345932006836 5.96014404296875 5.962375640869141 5.946117401123047 5.966930389404297 5.973033905029297 5.991214752197266 5.960578918457031 5.956146240234375 5.936908721923828 5.942657470703125
1.1090909242630005 6.04100227355957 6.038047790527344 6.019842147827148 6.031696319580078 6.029216766357422 6.023799896240234 6.0276336669921875 6.00932502746582 6.032222747802734 6.038719177246094 6.056888580322266 6.026588439941406 6.019947052001953 6.000633239746094 6.008159637451172
1.1131312847137451 6.104316711425781 6.09937858581543 6.083456039428711 6.094905853271484 6.09246826171875 6.086307525634766 6.091297149658203 6.071929931640625 6.096042633056641 6.102617263793945 6.1205902099609375 6.0911712646484375 6.082603454589844 6.0637054443359375 6.072530746459961
1.1171717643737793 6.165187835693359 6.157932281494141 6.144903182983398 6.155891418457031 6.153556823730469 6.146991729736328 6.152778625488281 6.133302688598633 6.157764434814453 6.164157867431641 6.181774139404297 6.153703689575195 6.143577575683594 6.1255645751953125 6.135263442993164
1.121212124824524 6.223114013671875 6.213478088378906 6.203742980957031 6.2142791748046875 6.212005615234375 6.205532073974609 6.211698532104492 6.192953109741211 6.217018127441406 6.223011016845703 6.2400665283203125 6.21373176574707 6.202404022216797 6.185602188110352 6.195756912231445
1.1252524852752686 6.277946472167969 6.265756607055664 6.259620666503906 6.269771575927734 6.267620086669922 6.261585235595703 6.267812728881836 6.250383377075195 6.273435592651367 6.278852462768555 6.295158386230469 6.270893096923828 6.258710861206055 6.243461608886719 6.253631591796875
1.1292929649353027 6.329349517822266 6.314775466918945 6.312326431274414 6.3221435546875 6.320087432861328 6.314701080322266 6.320734024047852 6.305259704589844 6.326738357543945 6.331521987915039 6.346918106079102 6.324827194213867 6.312221527099609 6.298730850219727 6.308576583862305
1.1333333253860474 6.377513885498047 6.360563278198242 6.361839294433594 6.371387481689453 6.369464874267578 6.365041732788086 6.370611190795898 6.357492446899414 6.376928329467773 6.3810272216796875 6.395404815673828 6.375621795654297 6.3628692626953125 6.351276397705078 6.360445022583008
1.137373685836792 6.422428131103516 6.403308868408203 6.4082183837890625 6.417520523071289 6.415794372558594 6.412448883056641 6.417396545410156 6.40692138671875 6.423887252807617 6.427440643310547 6.440681457519531 6.423118591308594 6.410566329956055 6.400962829589844 6.409219741821289
1.1414141654968262 6.464347839355469 6.443357467651367 6.4516448974609375 6.460775375366211 6.459253311157227 6.457025527954102 6.461244583129883 6.453647613525391 6.467958450317383 6.470937728881836 6.48289680480957 6.467594146728516 6.455482482910156 6.447864532470703 6.4549560546875
1.1454545259475708 6.503398895263672 6.480777740478516 6.492258071899414 6.501216888427734 6.499982833862305 6.498863220214844 6.502252578735352 6.497646331787109 6.5091094970703125 6.5116729736328125 6.522275924682617 6.509037017822266 6.497646331787109 6.491998672485352 6.49775505065918
1.1494948863983154 6.539953231811523 6.516061782836914 6.530364990234375 6.539243698120117 6.538305282592773 6.538311004638672 6.540870666503906 6.539209365844727 6.547704696655273 6.549945831298828 6.5591583251953125 6.547891616821289 6.537395477294922 6.533538818359375 6.537858963012695
1.1535353660583496 6.574296951293945 6.549507141113281 6.566255569458008 6.574995040893555 6.5744781494140625 6.575445175170898 6.577127456665039 6.578426361083984 6.583906173706055 6.586040496826172 6.593833923339844 6.584249496459961 6.574855804443359 6.57261848449707 6.575443267822266
1.1575757265090942 6.60675048828125 6.581403732299805 6.600191116333008 6.6088714599609375 6.608734130859375 6.61058235168457 6.611507415771484 6.615606307983398 6.618104934692383 6.62028694152832 6.626651763916016 6.618492126464844 6.610328674316406 6.609525680541992 6.610795974731445
1.1616160869598389 6.637727737426758 6.612119674682617 6.632528305053711 6.641149520874023 6.641529083251953 6.644010543823242 6.644174575805664 6.651020050048828 6.650514602661133 6.652931213378906 6.6579132080078125 6.650917053222656 6.644073486328125 6.644601821899414 6.644250869750977
1.165656566619873 6.667417526245117 6.641914367675781 6.663591384887695 6.672172546386719 6.673074722290039 6.67603874206543 6.675535202026367 6.684877395629883 6.68153190612793 6.684320449829102 6.687957763671875 6.681840896606445 6.676408767700195 6.677936553955078 6.676084518432617
1.1696969270706177 6.696218490600586 6.671134948730469 6.693662643432617 6.70216178894043 6.703611373901367 6.706806182861328 6.705745697021484 6.717405319213867 6.711322784423828 6.714694976806641 6.717033386230469 6.7115478515625 6.707571029663086 6.709880828857422 6.706562042236328
1.1737374067306519 6.724431991577148 6.700065612792969 6.7230224609375 6.731443405151367 6.733469009399414 6.736711502075195 6.7352294921875 6.748958587646484 6.740297317504883 6.744333267211914 6.745540618896484 6.740390777587891 6.73779296875 6.74064826965332 6.735996246337891
1.1777777671813965 6.752237319946289 6.728830337524414 6.7519378662109375 6.760232925415039 6.762910842895508 6.766048431396484 6.764135360717773 6.779718399047852 6.768642425537109 6.773578643798828 6.773717880249023 6.768535614013672 6.767414093017578 6.770587921142578 6.764631271362305
1.1818181276321411 6.779962539672852 6.757741928100586 6.780645370483398 6.788835525512695 6.792112350463867 6.794839859008789 6.792781829833984 6.809907913208008 6.796674728393555 6.802562713623047 6.801685333251953 6.796348571777344 6.796621322631836 6.799860000610352 6.792766571044922
1.1858586072921753 6.807897567749023 6.787006378173828 6.809429168701172 6.817474365234375 6.821340560913086 6.823478698730469 6.821342468261719 6.839771270751953 6.824640274047852 6.8314361572265625 6.829919815063477 6.824117660522461 6.825603485107422 6.828723907470703 6.820575714111328
1.18989896774292 6.836004257202148 6.816656112670898 6.838285446166992 6.846080780029297 6.850643157958984 6.85215950012207 6.849880218505859 6.869512557983398 6.852443695068359 6.860538482666016 6.858245849609375 6.851694107055664 6.854545593261719 6.857378005981445 6.848344802856445
1.193939447402954 6.864648818969727 6.847019195556641 6.867483139038086 6.875146865844727 6.880275726318359 6.880815505981445 6.878772735595703 6.899225234985352 6.880651473999023 6.889873504638672 6.887134552001953 6.879800796508789 6.883716583251953 6.886039733886719 6.8760223388671875
1.1979798078536987 6.893857955932617 6.877971649169922 6.897195816040039 6.90464973449707 6.910335540771484 6.909870147705078 6.908041000366211 6.929155349731445 6.909231185913086 6.919748306274414 6.916585922241211 6.908203125 6.9131622314453125 6.9147186279296875 6.904207229614258
1.2020201683044434 6.923770904541016 6.909671783447266 6.927490234375 6.934720993041992 6.940923690795898 6.9392547607421875 6.937831878662109 6.959306716918945 6.938325881958008 6.950096130371094 6.946725845336914 6.9371490478515625 6.94304084777832 6.943763732910156 6.9327239990234375
1.2060606479644775 6.954460144042969 6.94219970703125 6.958440780639648 6.965435028076172 6.972103118896484 6.969350814819336 6.968223571777344 6.989866256713867 6.968042373657227 6.981060028076172 6.977634429931641 6.966737747192383 6.973443984985352 6.973201751708984 6.961761474609375
1.2101010084152222 6.986043930053711 6.97552490234375 6.990129470825195 6.99688720703125 7.003879547119141 6.999982833862305 6.999322891235352 7.020904541015625 6.998476028442383 7.012758255004883 7.009443283081055 6.997072219848633 7.004476547241211 7.003162384033203 6.9914398193359375
1.2141413688659668 7.018451690673828 7.009672164916992 7.022607803344727 7.029125213623047 7.036516189575195 7.031322479248047 7.031181335449219 7.052465438842773 7.029712677001953 7.045146942138672 7.042064666748047 7.028228759765625 7.036174774169922 7.033700942993164 7.021806716918945
1.218181848526001 7.051759719848633 7.044649124145508 7.055839538574219 7.062129974365234 7.069761276245117 7.063365936279297 7.063798904418945 7.0846099853515625 7.061725616455078 7.078296661376953 7.075586318969727 7.060203552246094 7.068658828735352 7.064905166625977 7.052978515625
1.2222222089767456 7.085954666137695 7.080413818359375 7.089849472045898 7.095926284790039 7.103715896606445 7.096153259277344 7.097204208374023 7.117393493652344 7.094564437866211 7.112215042114258 7.10999870300293 7.093029022216797 7.101846694946289 7.096857070922852 7.084901809692383
1.2262625694274902 7.1210479736328125 7.116971969604492 7.124666213989258 7.130542755126953 7.138401031494141 7.129751205444336 7.131437301635742 7.150794982910156 7.128271102905273 7.1469268798828125 7.14531135559082 7.126752853393555 7.135831832885742 7.129522323608398 7.11766242980957
1.2303030490875244 7.156999588012695 7.154241561889648 7.160242080688477 7.1659393310546875 7.17378044128418 7.164134979248047 7.166475296020508 7.184832572937012 7.162822723388672 7.182394027709961 7.181486129760742 7.161354064941406 7.170597076416016 7.162952423095703 7.151252746582031
1.234343409538269 7.193777084350586 7.192195892333984 7.196565628051758 7.202123641967773 7.209840774536133 7.199312210083008 7.202312469482422 7.219518661499023 7.198215484619141 7.2186126708984375 7.218502044677734 7.196826934814453 7.206146240234375 7.197160720825195 7.185686111450195
1.2383837699890137 7.231325149536133 7.230762481689453 7.233573913574219 7.23902702331543 7.24652099609375 7.235258102416992 7.2389068603515625 7.254819869995117 7.234418869018555 7.255542755126953 7.256296157836914 7.233127593994141 7.242454528808594 7.232133865356445 7.220928192138672
1.2424242496490479 7.269615173339844 7.2698974609375 7.271251678466797 7.276630401611328 7.283815383911133 7.271965026855469 7.2762451171875 7.290737152099609 7.27140998840332 7.293159484863281 7.294834136962891 7.270240783691406 7.279497146606445 7.267879486083984 7.25697135925293
1.2464646100997925 7.308565139770508 7.30952262878418 7.309532165527344 7.314882278442383 7.321659088134766 7.309383392333984 7.314281463623047 7.327239036560059 7.309139251708984 7.331417083740234 7.334049224853516 7.308115005493164 7.3172454833984375 7.304361343383789 7.293779373168945
1.250504970550537 7.348121643066406 7.349578857421875 7.348365783691406 7.353725433349609 7.360015869140625 7.347497940063477 7.352964401245117 7.364292144775391 7.347558975219727 7.3702545166015625 7.373880386352539 7.346704483032227 7.355661392211914 7.341554641723633 7.331310272216797
1.2545454502105713 7.388214111328125 7.389995574951172 7.387687683105469 7.3931121826171875 7.398822784423828 7.386232376098633 7.392242431640625 7.401852607727051 7.386625289916992 7.409633636474609 7.414268493652344 7.385951995849609 7.394691467285156 7.379423141479492 7.369524002075195
1.258585810661316 7.428781509399414 7.430702209472656 7.4274444580078125 7.432979583740234 7.438039779663086 7.425567626953125 7.432064056396484 7.439888954162598 7.426273345947266 7.449501037597656 7.455127716064453 7.425790786743164 7.434284210205078 7.41792106628418 7.408355712890625
1.2626261711120605 7.469753265380859 7.471645355224609 7.467582702636719 7.473264694213867 7.477614402770996 7.465431213378906 7.472373962402344 7.478371620178223 7.46644401550293 7.489801406860352 7.4964141845703125 7.466163635253906 7.474403381347656 7.457004547119141 7.44776725769043
1.2666666507720947 7.511045455932617 7.512746810913086 7.508029937744141 7.513916015625 7.517486572265625 7.50578498840332 7.513111114501953 7.517228126525879 7.507085800170898 7.53046989440918 7.53803825378418 7.507015228271484 7.514978408813477 7.496623992919922 7.487693786621094
1.2707070112228394 7.552604675292969 7.553951263427734 7.548736572265625 7.554859161376953 7.557608604431152 7.54655647277832 7.554206848144531 7.556427955627441 7.548114776611328 7.571449279785156 7.579931259155273 7.548271179199219 7.555950164794922 7.536722183227539 7.528066635131836
1.2747474908828735 7.594356536865234 7.595211029052734 7.589644432067871 7.596046447753906 7.597943305969238 7.587703704833984 7.595623016357422 7.595939636230469 7.589496612548828 7.612699508666992 7.622032165527344 7.589864730834961 7.5972747802734375 7.57725715637207 7.568845748901367
1.2787878513336182 7.636247634887695 7.63646125793457 7.6306962966918945 7.637430191040039 7.6384382247924805 7.629156112670898 7.637277603149414 7.635711669921875 7.631145477294922 7.654153823852539 7.664278030395508 7.631736755371094 7.638881683349609 7.618160247802734 7.609956741333008
1.2828283309936523 7.678203582763672 7.677656173706055 7.671846389770508 7.678926467895508 7.679045677185059 7.670864105224609 7.679126739501953 7.675695419311523 7.673013687133789 7.695764541625977 7.70660400390625 7.673824310302734 7.680723190307617 7.659381866455078 7.651346206665039
1.286868691444397 7.720163345336914 7.718748092651367 7.713033676147461 7.720502853393555 7.719722747802734 7.712762832641602 7.721109390258789 7.715859413146973 7.715030670166016 7.737476348876953 7.748945236206055 7.716060638427734 7.72273063659668 7.700862884521484 7.692949295043945
1.2909090518951416 7.762079238891602 7.759696960449219 7.75422477722168 7.762092590332031 7.760443687438965 7.754793167114258 7.7631683349609375 7.756162643432617 7.757146835327148 7.779241561889648 7.791242599487305 7.758386611938477 7.764863967895508 7.7425384521484375 7.734706878662109
1.2949495315551758 7.803893089294434 7.800466537475586 7.795361518859863 7.8036651611328125 7.801163673400879 7.796916961669922 7.805244445800781 7.796562194824219 7.799293518066406 7.821014404296875 7.833442687988281 7.800745010375977 7.80706787109375 7.784370422363281 7.776569366455078
1.2989898920059204 7.8455610275268555 7.841028213500977 7.836414337158203 7.845157623291016 7.841853141784668 7.839067459106445 7.847297668457031 7.837034225463867 7.841434478759766 7.862754821777344 7.87550163269043 7.843082427978516 7.849273681640625 7.826290130615234 7.818471908569336
1.303030252456665 7.887030601501465 7.881336212158203 7.877347946166992 7.886543273925781 7.882482528686523 7.881181716918945 7.889272689819336 7.877536773681641 7.88349723815918 7.904415130615234 7.91737174987793 7.885341644287109 7.891439437866211 7.868253707885742 7.860370635986328
1.3070707321166992 7.928275108337402 7.921394348144531 7.91812801361084 7.927776336669922 7.923027992248535 7.9232330322265625 7.931125640869141 7.918048858642578 7.925453186035156 7.945955276489258 7.9590044021606445 7.927478790283203 7.933528900146484 7.910205841064453 7.902217864990234
1.3111110925674438 7.969239234924316 7.961164474487305 7.958721160888672 7.968812942504883 7.963470458984375 7.965156555175781 7.972814559936523 7.958539962768555 7.967243194580078 7.9873552322387695 8.000359535217285 7.9694366455078125 7.975475311279297 7.952091217041016 7.94395637512207
1.3151514530181885 8.009903907775879 8.00063705444336 7.99910831451416 8.009632110595703 8.00379467010498 8.006919860839844 8.014297485351562 7.998981475830078 8.008825302124023 8.028565406799316 8.041409492492676 8.011180877685547 8.017261505126953 7.993867874145508 7.985538482666016
1.3191919326782227 8.050232887268066 8.039796829223633 8.039262771606445 8.050199508666992 8.043974876403809 8.048473358154297 8.055536270141602 8.039371490478516 8.0501708984375 8.069567680358887 8.082117080688477 8.052665710449219 8.058834075927734 8.03549575805664 8.02694320678711
1.3232322931289673 8.09020709991455 8.078645706176758 8.079169273376465 8.090499877929688 8.084010124206543 8.089784622192383 8.096502304077148 8.079657554626465 8.091226577758789 8.110330581665039 8.122467994689941 8.093862533569336 8.100156784057617 8.076929092407227 8.068109512329102
1.327272653579712 8.129794120788574 8.117169380187988 8.118807792663574 8.130498886108398 8.123881340026855 8.130804061889648 8.137149810791016 8.119851112365723 8.131973266601562 8.150826454162598 8.1624174118042 8.134733200073242 8.141185760498047 8.118125915527344 8.109004974365234
1.331313133239746 8.168990135192871 8.155372619628906 8.158172607421875 8.170183181762695 8.163586616516113 8.171501159667969 8.177465438842773 8.159932136535645 8.172372817993164 8.191034317016602 8.201964378356934 8.175239562988281 8.181909561157227 8.159049987792969 8.149612426757812
1.3353534936904907 8.207761764526367 8.19326400756836 8.197249412536621 8.209528923034668 8.203119277954102 8.211849212646484 8.21742057800293 8.1998872756958 8.21240234375 8.230947494506836 8.241084098815918 8.21536636352539 8.222288131713867 8.199668884277344 8.18988037109375
1.3393938541412354 8.246122360229492 8.230836868286133 8.23603343963623 8.248526573181152 8.242476463317871 8.251806259155273 8.256975173950195 8.239703178405762 8.25202751159668 8.270537376403809 8.279765129089355 8.255075454711914 8.26230239868164 8.239933013916016 8.229793548583984
1.3434343338012695 8.284048080444336 8.268115997314453 8.274521827697754 8.287184715270996 8.281665802001953 8.291366577148438 8.296121597290039 8.279379844665527 8.291244506835938 8.309788703918457 8.318005561828613 8.294353485107422 8.301916122436523 8.279836654663086 8.26932144165039
1.3474746942520142 8.32152271270752 8.305093765258789 8.312700271606445 8.325464248657227 8.320679664611816 8.330474853515625 8.3348388671875 8.318904876708984 8.330015182495117 8.348699569702148 8.355778694152832 8.333171844482422 8.341108322143555 8.319337844848633 8.308443069458008
1.3515150547027588 8.358570098876953 8.341803550720215 8.35058879852295 8.363372802734375 8.35952377319336 8.369134902954102 8.373111724853516 8.3582763671875 8.368328094482422 8.387255668640137 8.393099784851074 8.371530532836914 8.379878997802734 8.358409881591797 8.347139358520508
1.355555534362793 8.395172119140625 8.378242492675781 8.388175964355469 8.400919914245605 8.398208618164062 8.40731430053711 8.410919189453125 8.397500991821289 8.406179428100586 8.425436019897461 8.429961204528809 8.409395217895508 8.418191909790039 8.397027969360352 8.385391235351562
1.3595958948135376 8.43133544921875 8.41444206237793 8.425461769104004 8.438081741333008 8.436732292175293 8.444997787475586 8.448257446289062 8.436565399169922 8.44354248046875 8.463252067565918 8.466361045837402 8.44676399230957 8.456043243408203 8.435182571411133 8.423181533813477
1.3636363744735718 8.467068672180176 8.45041561126709 8.462471008300781 8.474881172180176 8.475112915039062 8.482170104980469 8.485111236572266 8.475489616394043 8.480413436889648 8.50069522857666 8.502310752868652 8.483633041381836 8.493417739868164 8.472850799560547 8.460498809814453
1.3676767349243164 8.502374649047852 8.486188888549805 8.499194145202637 8.511299133300781 8.513358116149902 8.518808364868164 8.521469116210938 8.514253616333008 8.516782760620117 8.537752151489258 8.537813186645508 8.519973754882812 8.530302047729492 8.50999641418457 8.497329711914062
1.3717172145843506 8.537249565124512 8.521774291992188 8.535643577575684 8.547353744506836 8.551459312438965 8.554912567138672 8.557331085205078 8.552871704101562 8.552648544311523 8.574422836303711 8.572864532470703 8.555801391601562 8.566694259643555 8.54662799835205 8.53365707397461
1.3757575750350952 8.57172966003418 8.5571928024292 8.571833610534668 8.58304500579834 8.589457511901855 8.5904541015625 8.592689514160156 8.591348648071289 8.588008880615234 8.610713005065918 8.607491493225098 8.591100692749023 8.602579116821289 8.582714080810547 8.569499969482422
1.3797979354858398 8.605806350708008 8.592489242553711 8.607768058776855 8.61838150024414 8.627331733703613 8.625438690185547 8.627534866333008 8.629690170288086 8.622854232788086 8.646618843078613 8.641695976257324 8.625865936279297 8.637960433959961 8.618258476257324 8.60482406616211
1.383838415145874 8.639497756958008 8.627668380737305 8.643463134765625 8.653380393981934 8.665118217468262 8.659866333007812 8.661863327026367 8.667901992797852 8.657188415527344 8.682140350341797 8.675491333007812 8.660106658935547 8.672822952270508 8.653234481811523 8.639640808105469
1.3878787755966187 8.672819137573242 8.662768363952637 8.678934097290039 8.688029289245605 8.702820777893066 8.693706512451172 8.695680618286133 8.706000328063965 8.690999984741211 8.717281341552734 8.708897590637207 8.693803787231445 8.70718765258789 8.687643051147461 8.673918724060059
1.3919191360473633 8.705789566040039 8.69780158996582 8.714187622070312 8.722360610961914 8.740453720092773 8.726970672607422 8.728986740112305 8.743966102600098 8.72430419921875 8.752037048339844 8.741925239562988 8.72697639465332 8.74102783203125 8.721465110778809 8.707695007324219
1.3959596157073975 8.738419532775879 8.732813835144043 8.74924373626709 8.756372451782227 8.778026580810547 8.759645462036133 8.761774063110352 8.781847953796387 8.757102966308594 8.786413192749023 8.774593353271484 8.759618759155273 8.774351119995117 8.75471019744873 8.740948677062988
1.399999976158142 8.770726203918457 8.767807960510254 8.784100532531738 8.790074348449707 8.815553665161133 8.791738510131836 8.794048309326172 8.819610595703125 8.789390563964844 8.820411682128906 8.806907653808594 8.791740417480469 8.807168960571289 8.787360191345215 8.773680686950684


==> figure_code/DLP_8/interpolation/0.667_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.18733978271484375 0.18749237060546875 0.18720054626464844 0.1873779296875 0.1873950958251953 0.18777084350585938 0.18703651428222656 0.18729209899902344 0.1872100830078125 0.18721389770507812 0.18659210205078125 0.18695068359375 0.1869831085205078 0.18780136108398438 0.18698883056640625
1.0080808401107788 0.3716907501220703 0.3719921112060547 0.3714160919189453 0.37176513671875 0.37180137634277344 0.3725471496582031 0.3710899353027344 0.3715953826904297 0.37143516540527344 0.3714427947998047 0.3702106475830078 0.37091636657714844 0.37097930908203125 0.37261009216308594 0.3709907531738281
1.0121212005615234 0.5531101226806641 0.553558349609375 0.5527000427246094 0.5532188415527344 0.5532722473144531 0.5543861389160156 0.5522136688232422 0.5529651641845703 0.5527286529541016 0.5527400970458984 0.5509033203125 0.5519561767578125 0.5520515441894531 0.5544757843017578 0.5520687103271484
1.016161561012268 0.7316493988037109 0.7322425842285156 0.731109619140625 0.7317943572998047 0.7318649291992188 0.73333740234375 0.7304668426513672 0.7314605712890625 0.7311439514160156 0.7311611175537109 0.7287330627441406 0.7301254272460938 0.7302513122558594 0.7334556579589844 0.7302722930908203
1.0202020406723022 0.9073772430419922 0.908111572265625 0.9067039489746094 0.9075546264648438 0.9076423645019531 0.9094676971435547 0.9059085845947266 0.9071426391601562 0.9067497253417969 0.9067707061767578 0.9037570953369141 0.9054851531982422 0.9056415557861328 0.9096164703369141 0.9056682586669922
1.0242424011230469 1.0803375244140625 1.0812129974365234 1.079538345336914 1.0805511474609375 1.0806541442871094 1.0828266143798828 1.0785884857177734 1.0800590515136719 1.0795917510986328 1.0796146392822266 1.076028823852539 1.078084945678711 1.0782718658447266 1.0830059051513672 1.0783023834228516
1.028282880783081 1.2506027221679688 1.2516155242919922 1.2496757507324219 1.2508487701416016 1.2509689331054688 1.2534847259521484 1.2485790252685547 1.2502803802490234 1.2497386932373047 1.249765396118164 1.245615005493164 1.247995376586914 1.2482109069824219 1.2536907196044922 1.2482471466064453
1.0323232412338257 1.4181957244873047 1.4193458557128906 1.417144775390625 1.4184761047363281 1.418609619140625 1.4214649200439453 1.4159011840820312 1.4178314208984375 1.4172191619873047 1.4172477722167969 1.4125404357910156 1.4152412414550781 1.4154834747314453 1.4216976165771484 1.4155254364013672
1.0363636016845703 1.5831985473632812 1.5844802856445312 1.5820274353027344 1.5835113525390625 1.5836601257324219 1.5868473052978516 1.580636978149414 1.5827884674072266 1.5821056365966797 1.5821399688720703 1.5768852233886719 1.5798969268798828 1.580169677734375 1.587106704711914 1.5802154541015625
1.0404040813446045 1.7456436157226562 1.7470588684082031 1.7443523406982422 1.7459907531738281 1.74615478515625 1.7496681213378906 1.7428207397460938 1.7451934814453125 1.7444400787353516 1.7444782257080078 1.7386837005615234 1.74200439453125 1.7423057556152344 1.7499542236328125 1.7423572540283203
1.0444444417953491 1.9055843353271484 1.9071292877197266 1.9041709899902344 1.9059600830078125 1.9061412811279297 1.9099769592285156 1.9025001525878906 1.9050922393798828 1.9042682647705078 1.9043102264404297 1.8979835510253906 1.901611328125 1.9019393920898438 1.9102897644042969 1.9019947052001953
1.0484848022460938 2.0630626678466797 2.0647354125976562 2.0615367889404297 2.0634708404541016 2.0636653900146484 2.067819595336914 2.059724807739258 2.062530517578125 2.0616416931152344 2.061685562133789 2.054838180541992 2.0587615966796875 2.0591182708740234 2.0681591033935547 2.0591793060302734
1.052525281906128 2.2181434631347656 2.219942092895508 2.216501235961914 2.2185840606689453 2.218791961669922 2.223257064819336 2.2145557403564453 2.217569351196289 2.21661376953125 2.2166614532470703 2.209299087524414 2.2135181427001953 2.2139015197753906 2.223621368408203 2.2139663696289062
1.0565656423568726 2.3708534240722656 2.372774124145508 2.369098663330078 2.3713226318359375 2.3715457916259766 2.3763179779052734 2.3670177459716797 2.370241165161133 2.3692169189453125 2.3692684173583984 2.361400604248047 2.3659114837646484 2.3663196563720703 2.376707077026367 2.3663883209228516
1.0606060028076172 2.5212459564208984 2.5232887268066406 2.519378662109375 2.5217437744140625 2.521982192993164 2.527057647705078 2.5171661376953125 2.5205936431884766 2.5195064544677734 2.519559860229492 2.5111923217773438 2.5159912109375 2.5164260864257812 2.5274715423583984 2.516498565673828
1.0646464824676514 2.6693668365478516 2.671527862548828 2.667388916015625 2.669893264770508 2.670146942138672 2.675518035888672 2.6650466918945312 2.6686763763427734 2.667522430419922 2.667581558227539 2.658721923828125 2.6638011932373047 2.6642608642578125 2.6759567260742188 2.664339065551758
1.068686842918396 2.8152542114257812 2.817537307739258 2.81317138671875 2.8158111572265625 2.8160781860351562 2.821744918823242 2.810699462890625 2.8145275115966797 2.813312530517578 2.813373565673828 2.8040294647216797 2.809385299682617 2.8098716735839844 2.822206497192383 2.8099536895751953
1.0727273225784302 2.9589576721191406 2.9613571166992188 2.956768035888672 2.959543228149414 2.9598236083984375 2.965778350830078 2.9541702270507812 2.9581947326660156 2.9569168090820312 2.956981658935547 2.9471588134765625 2.952789306640625 2.9533004760742188 2.966266632080078 2.9533863067626953
1.0767676830291748 3.100505828857422 3.1030197143554688 3.0982112884521484 3.1011180877685547 3.101411819458008 3.1076526641845703 3.095489501953125 3.0997047424316406 3.098367691040039 3.0984325408935547 3.0881404876708984 3.0940418243408203 3.0945777893066406 3.1081619262695312 3.094667434692383
1.0808080434799194 3.239948272705078 3.242574691772461 3.237548828125 3.240589141845703 3.240894317626953 3.247417449951172 3.2347049713134766 3.2391109466552734 3.237710952758789 3.237783432006836 3.2270278930664062 3.2331924438476562 3.2337512969970703 3.2479476928710938 3.233846664428711
1.0848485231399536 3.377317428588867 3.380054473876953 3.37481689453125 3.3779850006103516 3.378305435180664 3.385103225708008 3.3718528747558594 3.376445770263672 3.3749866485595703 3.37506103515625 3.363849639892578 3.3702774047851562 3.370859146118164 3.3856563568115234 3.3709564208984375
1.0888888835906982 3.5126590728759766 3.5155067443847656 3.510059356689453 3.513355255126953 3.5136871337890625 3.5207595825195312 3.506977081298828 3.5117549896240234 3.5102367401123047 3.51031494140625 3.498655319213867 3.505338668823242 3.5059452056884766 3.5213356018066406 3.5060462951660156
1.0929292440414429 3.6460037231445312 3.648958206176758 3.6433048248291016 3.6467247009277344 3.6470699310302734 3.654409408569336 3.640104293823242 3.6450634002685547 3.6434879302978516 3.6435680389404297 3.6314659118652344 3.6384029388427734 3.6390323638916016 3.6550064086914062 3.6391372680664062
1.096969723701477 3.7773971557617188 3.780458450317383 3.7746009826660156 3.7781448364257812 3.778501510620117 3.7861061096191406 3.7712860107421875 3.7764225006103516 3.774791717529297 3.774873733520508 3.7623348236083984 3.7695236206054688 3.770174026489258 3.7867259979248047 3.770284652709961
1.1010100841522217 3.9068641662597656 3.9100303649902344 3.903970718383789 3.9076366424560547 3.9080047607421875 3.9158706665039062 3.900543212890625 3.905855178833008 3.9041671752929688 3.9042530059814453 3.891284942626953 3.8987178802490234 3.899393081665039 3.9165115356445312 3.899505615234375
1.1050504446029663 4.034442901611328 4.037714004516602 4.031455993652344 4.035240173339844 4.035623550415039 4.043743133544922 4.027915954589844 4.0334014892578125 4.031660079956055 4.031747817993164 4.018354415893555 4.026031494140625 4.026727676391602 4.044404983520508 4.026844024658203
1.1090909242630005 4.160175323486328 4.163547515869141 4.157094955444336 4.16099739074707 4.16139030456543 4.169765472412109 4.153444290161133 4.159101486206055 4.157304763793945 4.15739631652832 4.143585205078125 4.15150260925293 4.152219772338867 4.170448303222656 4.152341842651367
1.1131312847137451 4.284084320068359 4.287555694580078 4.280910491943359 4.284931182861328 4.285335540771484 4.29395866394043 4.277151107788086 4.282976150512695 4.2811279296875 4.281221389770508 4.267002105712891 4.275154113769531 4.275890350341797 4.2946624755859375 4.2760162353515625
1.1171717643737793 4.406206130981445 4.409780502319336 4.402946472167969 4.407079696655273 4.407495498657227 4.416364669799805 4.399078369140625 4.405071258544922 4.403167724609375 4.403263092041016 4.388637542724609 4.397022247314453 4.397783279418945 4.417087554931641 4.397909164428711
1.121212124824524 4.526578903198242 4.530248641967773 4.523227691650391 4.527475357055664 4.527902603149414 4.537014007568359 4.519256591796875 4.525411605834961 4.523458480834961 4.523553848266602 4.5085296630859375 4.517143249511719 4.517925262451172 4.537757873535156 4.518056869506836
1.1252524852752686 4.645223617553711 4.648990631103516 4.641786575317383 4.646142959594727 4.646583557128906 4.655933380126953 4.63770866394043 4.644025802612305 4.642021179199219 4.642122268676758 4.626701354980469 4.635541915893555 4.636343002319336 4.656694412231445 4.636476516723633
1.1292929649353027 4.762178421020508 4.76603889465332 4.75865364074707 4.763120651245117 4.763572692871094 4.773157119750977 4.754474639892578 4.760950088500977 4.758893966674805 4.758996963500977 4.743188858032227 4.752250671386719 4.753072738647461 4.773937225341797 4.753210067749023
1.1333333253860474 4.877473831176758 4.881427764892578 4.873861312866211 4.878438949584961 4.878898620605469 4.8887176513671875 4.86958122253418 4.876213073730469 4.874109268188477 4.874214172363281 4.858022689819336 4.867305755615234 4.868146896362305 4.889516830444336 4.8682861328125
1.137373685836792 4.991132736206055 4.995180130004883 4.987438201904297 4.992120742797852 4.992591857910156 5.0026397705078125 4.983058929443359 4.989845275878906 4.987689971923828 4.987798690795898 4.971229553222656 4.9807281494140625 4.981588363647461 5.003458023071289 4.9817352294921875
1.1414141654968262 5.103193283081055 5.107332229614258 5.099416732788086 5.104204177856445 5.104686737060547 5.114957809448242 5.094938278198242 5.101877212524414 5.099674224853516 5.099784851074219 5.082843780517578 5.092555999755859 5.093435287475586 5.115795135498047 5.093584060668945
1.1454545259475708 5.213665008544922 5.217891693115234 5.209806442260742 5.214698791503906 5.215190887451172 5.225685119628906 5.205230712890625 5.212320327758789 5.21006965637207 5.210182189941406 5.192876815795898 5.202796936035156 5.203695297241211 5.226539611816406 5.203847885131836
1.1494948863983154 5.322607040405273 5.326921463012695 5.318666458129883 5.323659896850586 5.324161529541016 5.334875106811523 5.313995361328125 5.321231842041016 5.318935394287109 5.319049835205078 5.301382064819336 5.31151008605957 5.312427520751953 5.335748672485352 5.312583923339844
1.1535353660583496 5.430019378662109 5.434423446655273 5.426000595092773 5.431095123291016 5.431608200073242 5.442537307739258 5.421236038208008 5.428619384765625 5.426275253295898 5.4263916015625 5.408367156982422 5.418701171875 5.419637680053711 5.443429946899414 5.419795989990234
1.1575757265090942 5.535938262939453 5.540426254272461 5.531839370727539 5.5370330810546875 5.537557601928711 5.548700332641602 5.526981353759766 5.534509658813477 5.5321197509765625 5.53223991394043 5.513864517211914 5.5243988037109375 5.525352478027344 5.54960823059082 5.5255126953125
1.1616160869598389 5.640386581420898 5.644960403442383 5.636209487915039 5.641502380371094 5.642036437988281 5.653388977050781 5.631261825561523 5.6389312744140625 5.636495590209961 5.636617660522461 5.617897033691406 5.628629684448242 5.629602432250977 5.654314041137695 5.629766464233398
1.165656566619873 5.743396759033203 5.748054504394531 5.739143371582031 5.744533538818359 5.745075225830078 5.756635665893555 5.734104156494141 5.741914749145508 5.739435195922852 5.739559173583984 5.720493316650391 5.731424331665039 5.732414245605469 5.757579803466797 5.732582092285156
1.1696969270706177 5.84498405456543 5.849720001220703 5.840656280517578 5.846138000488281 5.84669303894043 5.858455657958984 5.8355255126953125 5.843473434448242 5.840951919555664 5.84107780456543 5.821676254272461 5.832798004150391 5.833806991577148 5.859415054321289 5.833976745605469
1.1737374067306519 5.945184707641602 5.950002670288086 5.9407806396484375 5.946357727050781 5.946922302246094 5.958889007568359 5.935564041137695 5.9436492919921875 5.941083908081055 5.94120979309082 5.921476364135742 5.932788848876953 5.933815002441406 5.959863662719727 5.933986663818359
1.1777777671813965 6.044004440307617 6.0489044189453125 6.039527893066406 6.045198440551758 6.045770645141602 6.05793571472168 6.0342254638671875 6.042442321777344 6.039834976196289 6.03996467590332 6.019901275634766 6.031404495239258 6.032444000244141 6.058927536010742 6.032623291015625
1.1818181276321411 6.1414794921875 6.146457672119141 6.136932373046875 6.142694473266602 6.143274307250977 6.155637741088867 6.13154411315918 6.139892578125 6.137243270874023 6.1373748779296875 6.11699104309082 6.1286773681640625 6.129735946655273 6.156642913818359 6.129915237426758
1.1858586072921753 6.237634658813477 6.24268913269043 6.2330169677734375 6.238868713378906 6.239458084106445 6.252012252807617 6.227542877197266 6.236024856567383 6.233329772949219 6.233465194702148 6.212762832641602 6.224630355834961 6.225706100463867 6.2530364990234375 6.225889205932617
1.18989896774292 6.332483291625977 6.337615966796875 6.327796936035156 6.333738327026367 6.3343353271484375 6.347082138061523 6.322237014770508 6.330850601196289 6.328117370605469 6.328254699707031 6.307233810424805 6.319284439086914 6.320375442504883 6.348121643066406 6.320558547973633
1.193939447402954 6.426059722900391 6.431270599365234 6.421304702758789 6.427331924438477 6.427940368652344 6.440874099731445 6.41566276550293 6.424402236938477 6.421628952026367 6.4217681884765625 6.4004364013671875 6.412666320800781 6.413774490356445 6.441930770874023 6.413961410522461
1.1979798078536987 6.518375396728516 6.523658752441406 6.5135498046875 6.519664764404297 6.5202789306640625 6.5334014892578125 6.5078277587890625 6.516693115234375 6.513879776000977 6.514019012451172 6.492382049560547 6.504787445068359 6.505910873413086 6.5344696044921875 6.506101608276367
1.2020201683044434 6.60944938659668 6.61480712890625 6.604557037353516 6.610757827758789 6.611381530761719 6.624687194824219 6.598756790161133 6.607744216918945 6.604890823364258 6.605033874511719 6.583095550537109 6.595672607421875 6.596811294555664 6.625772476196289 6.597003936767578
1.2060606479644775 6.699312210083008 6.704742431640625 6.694353103637695 6.7006378173828125 6.701269149780273 6.714756011962891 6.688472747802734 6.69758415222168 6.694690704345703 6.694835662841797 6.672597885131836 6.6853485107421875 6.686502456665039 6.715854644775391 6.686697006225586
1.2101010084152222 6.787975311279297 6.793476104736328 6.782949447631836 6.78931999206543 6.789960861206055 6.803621292114258 6.7769927978515625 6.786222457885742 6.783292770385742 6.783439636230469 6.760908126831055 6.773824691772461 6.774993896484375 6.80473518371582 6.7751922607421875
1.2141413688659668 6.875461578369141 6.881034851074219 6.870372772216797 6.876823425292969 6.877473831176758 6.891313552856445 6.864337921142578 6.873687744140625 6.870719909667969 6.870870590209961 6.848047256469727 6.86113166809082 6.862316131591797 6.8924407958984375 6.862516403198242
1.218181848526001 6.961797714233398 6.967441558837891 6.956644058227539 6.963176727294922 6.963834762573242 6.977846145629883 6.950534820556641 6.960002899169922 6.956996917724609 6.957145690917969 6.934038162231445 6.947284698486328 6.948484420776367 6.97899055480957 6.948686599731445
1.2222222089767456 7.046985626220703 7.052700042724609 7.041769027709961 7.048381805419922 7.049047470092773 7.063230514526367 7.035587310791016 7.045169830322266 7.042125701904297 7.042278289794922 7.018888473510742 7.032299041748047 7.033510208129883 7.064388275146484 7.033716201782227
1.2262625694274902 7.131065368652344 7.136846542358398 7.125785827636719 7.132474899291992 7.133150100708008 7.147502899169922 7.119525909423828 7.129222869873047 7.12614631652832 7.126300811767578 7.102630615234375 7.116199493408203 7.117429733276367 7.148675918579102 7.117635726928711
1.2303030490875244 7.214038848876953 7.219886779785156 7.208698272705078 7.21546745300293 7.216148376464844 7.230669021606445 7.202367782592773 7.212177276611328 7.209062576293945 7.209217071533203 7.185272216796875 7.198999404907227 7.200244903564453 7.231853485107422 7.2004547119140625
1.234343409538269 7.295928955078125 7.301845550537109 7.290529251098633 7.297372817993164 7.298065185546875 7.312749862670898 7.284126281738281 7.294046401977539 7.290897369384766 7.291055679321289 7.266838073730469 7.280719757080078 7.281980514526367 7.313945770263672 7.282190322875977
1.2383837699890137 7.37675666809082 7.3827362060546875 7.371294021606445 7.378215789794922 7.378913879394531 7.393762588500977 7.3648223876953125 7.374851226806641 7.371667861938477 7.371828079223633 7.347341537475586 7.361377716064453 7.362649917602539 7.39497184753418 7.362863540649414
1.2424242496490479 7.456533432006836 7.462579727172852 7.451013565063477 7.4580078125 7.458713531494141 7.473724365234375 7.444469451904297 7.454608917236328 7.451391220092773 7.4515533447265625 7.426801681518555 7.440990447998047 7.442277908325195 7.474946975708008 7.44249153137207
1.2464646100997925 7.5352783203125 7.541385650634766 7.529701232910156 7.536767959594727 7.537483215332031 7.552650451660156 7.5230865478515625 7.533334732055664 7.530080795288086 7.530244827270508 7.505231857299805 7.519571304321289 7.520870208740234 7.553886413574219 7.521089553833008
1.250504970550537 7.613010406494141 7.619178771972656 7.607372283935547 7.6145172119140625 7.615236282348633 7.630559921264648 7.6006927490234375 7.611043930053711 7.607757568359375 7.60792350769043 7.582653045654297 7.597139358520508 7.598451614379883 7.631807327270508 7.598672866821289
1.2545454502105713 7.689746856689453 7.695981979370117 7.684053421020508 7.691267013549805 7.691995620727539 7.70747184753418 7.677305221557617 7.687761306762695 7.684442520141602 7.684608459472656 7.659082412719727 7.673717498779297 7.675041198730469 7.708736419677734 7.675266265869141
1.258585810661316 7.765497207641602 7.771793365478516 7.759748458862305 7.767036437988281 7.767768859863281 7.78339958190918 7.752935409545898 7.763494491577148 7.760143280029297 7.760311126708984 7.734533309936523 7.749311447143555 7.750648498535156 7.784675598144531 7.750873565673828
1.2626261711120605 7.840278625488281 7.846635818481445 7.834474563598633 7.841831207275391 7.842571258544922 7.858354568481445 7.827594757080078 7.838254928588867 7.834871292114258 7.835041046142578 7.809017181396484 7.823934555053711 7.825286865234375 7.859642028808594 7.82551383972168
1.2666666507720947 7.914119720458984 7.920536041259766 7.908258438110352 7.915685653686523 7.916433334350586 7.932363510131836 7.901313781738281 7.912076950073242 7.908658981323242 7.908830642700195 7.882562637329102 7.897623062133789 7.898984909057617 7.933662414550781 7.8992156982421875
1.2707070112228394 7.9870147705078125 7.993490219116211 7.981101989746094 7.988595962524414 7.989349365234375 8.005426406860352 7.974092483520508 7.984952926635742 7.981504440307617 7.981678009033203 7.955165863037109 7.970365524291992 7.97174072265625 8.006738662719727 7.971973419189453
1.2747474908828735 8.058992385864258 8.06552505493164 8.05302619934082 8.060586929321289 8.061349868774414 8.077569961547852 8.045955657958984 8.05691146850586 8.053434371948242 8.053607940673828 8.026859283447266 8.042192459106445 8.043582916259766 8.078893661499023 8.043815612792969
1.2787878513336182 8.130062103271484 8.136653900146484 8.124044418334961 8.131669998168945 8.132440567016602 8.148805618286133 8.11690902709961 8.12796401977539 8.124454498291016 8.124629974365234 8.097644805908203 8.113115310668945 8.114517211914062 8.150138854980469 8.114753723144531
1.2828283309936523 8.200241088867188 8.206890106201172 8.194171905517578 8.201866149902344 8.202640533447266 8.219144821166992 8.186973571777344 8.198125839233398 8.194583892822266 8.19476318359375 8.16754150390625 8.183147430419922 8.184560775756836 8.220491409301758 8.18480110168457
1.286868691444397 8.269536972045898 8.276241302490234 8.263416290283203 8.271175384521484 8.271957397460938 8.288602828979492 8.256158828735352 8.267404556274414 8.263833999633789 8.264013290405273 8.236564636230469 8.252298355102539 8.253725051879883 8.289958953857422 8.25396728515625
1.2909090518951416 8.337968826293945 8.344730377197266 8.331798553466797 8.339620590209961 8.340410232543945 8.357192993164062 8.324481964111328 8.335819244384766 8.332218170166016 8.332399368286133 8.304723739624023 8.32059097290039 8.322025299072266 8.358560562133789 8.322269439697266
1.2949495315551758 8.405559539794922 8.412372589111328 8.399333953857422 8.407220840454102 8.408016204833984 8.424934387207031 8.391960144042969 8.403388977050781 8.399759292602539 8.399940490722656 8.372039794921875 8.38803482055664 8.389484405517578 8.426315307617188 8.389730453491211
1.2989898920059204 8.472301483154297 8.479169845581055 8.46603012084961 8.473978042602539 8.474781036376953 8.491832733154297 8.458593368530273 8.470115661621094 8.466455459594727 8.466642379760742 8.438518524169922 8.454639434814453 8.456098556518555 8.493223190307617 8.45634651184082
1.303030252456665 8.538217544555664 8.54513931274414 8.531896591186523 8.539907455444336 8.540714263916016 8.557899475097656 8.524402618408203 8.536014556884766 8.532327651977539 8.532512664794922 8.504171371459961 8.520418167114258 8.521890640258789 8.559301376342773 8.522136688232422
1.3070707321166992 8.603330612182617 8.610301971435547 8.59695816040039 8.605030059814453 8.605844497680664 8.623161315917969 8.589408874511719 8.601106643676758 8.597393035888672 8.597579956054688 8.569023132324219 8.585393905639648 8.586875915527344 8.62457275390625 8.587125778198242
1.3111110925674438 8.667631149291992 8.674659729003906 8.661214828491211 8.669347763061523 8.670166015625 8.687612533569336 8.653608322143555 8.665393829345703 8.661653518676758 8.661840438842773 8.63306999206543 8.649564743041992 8.651058197021484 8.689035415649414 8.651308059692383
1.3151514530181885 8.731147766113281 8.738225936889648 8.72468376159668 8.73287582397461 8.73370361328125 8.751276016235352 8.717023849487305 8.72889518737793 8.725126266479492 8.725317001342773 8.696332931518555 8.712947845458984 8.714452743530273 8.752710342407227 8.714706420898438
1.3191919326782227 8.793893814086914 8.801023483276367 8.787384033203125 8.795635223388672 8.796466827392578 8.814167022705078 8.779668807983398 8.7916259765625 8.78782844543457 8.788019180297852 8.758829116821289 8.775562286376953 8.777078628540039 8.815610885620117 8.777336120605469
1.3232322931289673 8.855875015258789 8.863054275512695 8.849319458007812 8.857625961303711 8.858465194702148 8.876291275024414 8.841547012329102 8.85359001159668 8.84976577758789 8.849958419799805 8.820560455322266 8.83741569519043 8.838939666748047 8.877744674682617 8.83919906616211
1.327272653579712 8.917098999023438 8.924325942993164 8.91049575805664 8.918863296508789 8.919706344604492 8.937654495239258 8.902669906616211 8.914798736572266 8.910945892333984 8.911140441894531 8.881540298461914 8.898509979248047 8.900045394897461 8.939119338989258 8.900306701660156
1.331313133239746 8.97758674621582 8.98486328125 8.970939636230469 8.979362487792969 8.980209350585938 8.998281478881836 8.96306037902832 8.975269317626953 8.971393585205078 8.971586227416992 8.941787719726562 8.958869934082031 8.960418701171875 8.999755859375 8.96068000793457
1.3353534936904907 9.037342071533203 9.044670104980469 9.03065299987793 9.039131164550781 9.039985656738281 9.058176040649414 9.022722244262695 9.035011291503906 9.031108856201172 9.031303405761719 9.001306533813477 9.018503189086914 9.020061492919922 9.059659957885742 9.02032470703125
1.3393938541412354 9.096376419067383 9.103752136230469 9.089641571044922 9.098176956176758 9.099037170410156 9.117347717285156 9.081659317016602 9.094030380249023 9.09010124206543 9.090299606323242 9.060104370117188 9.077415466308594 9.078983306884766 9.118839263916016 9.079246520996094
1.3434343338012695 9.154706954956055 9.162128448486328 9.147928237915039 9.156517028808594 9.157384872436523 9.175809860229492 9.139894485473633 9.15234375 9.14838981628418 9.148590087890625 9.118200302124023 9.135623931884766 9.137201309204102 9.177312850952148 9.137466430664062
1.3474746942520142 9.212335586547852 9.219806671142578 9.205516815185547 9.21415901184082 9.215030670166016 9.233575820922852 9.197433471679688 9.2099609375 9.205982208251953 9.206182479858398 9.175601959228516 9.193132400512695 9.194723129272461 9.235086441040039 9.194988250732422
1.3515150547027588 9.269281387329102 9.276796340942383 9.262418746948242 9.271116256713867 9.271991729736328 9.2906494140625 9.25428581237793 9.266889572143555 9.262886047363281 9.26308822631836 9.232318878173828 9.249959945678711 9.251556396484375 9.292171478271484 9.251827239990234
1.355555534362793 9.325550079345703 9.333110809326172 9.318647384643555 9.327396392822266 9.328277587890625 9.347047805786133 9.310462951660156 9.323143005371094 9.319116592407227 9.319318771362305 9.288366317749023 9.306110382080078 9.307718276977539 9.348579406738281 9.307989120483398
1.3595958948135376 9.38115119934082 9.388755798339844 9.37420654296875 9.383005142211914 9.383893966674805 9.402774810791016 9.365972518920898 9.378730773925781 9.374679565429688 9.374883651733398 9.343744277954102 9.361593246459961 9.363212585449219 9.404315948486328 9.363483428955078
1.3636363744735718 9.436092376708984 9.443744659423828 9.429107666015625 9.437959671020508 9.438854217529297 9.457847595214844 9.420827865600586 9.433660507202148 9.429584503173828 9.429790496826172 9.398468017578125 9.416423797607422 9.418052673339844 9.459396362304688 9.418323516845703
1.3676767349243164 9.490388870239258 9.49808120727539 9.483362197875977 9.492267608642578 9.4931640625 9.512266159057617 9.475034713745117 9.487939834594727 9.483840942382812 9.484048843383789 9.452547073364258 9.470605850219727 9.47224235534668 9.513824462890625 9.472515106201172
1.3717172145843506 9.544048309326172 9.55178451538086 9.536979675292969 9.545934677124023 9.546836853027344 9.566049575805664 9.528606414794922 9.541584014892578 9.53746223449707 9.537670135498047 9.505989074707031 9.524152755737305 9.525796890258789 9.567615509033203 9.526073455810547
1.3757575750350952 9.597078323364258 9.604860305786133 9.589973449707031 9.598978042602539 9.599885940551758 9.61920166015625 9.581552505493164 9.594600677490234 9.590457916259766 9.590665817260742 9.558809280395508 9.577072143554688 9.578727722167969 9.620779037475586 9.579004287719727
1.3797979354858398 9.649486541748047 9.657310485839844 9.642343521118164 9.651395797729492 9.65230941772461 9.671733856201172 9.63387680053711 9.646997451782227 9.642829895019531 9.64303970336914 9.611011505126953 9.629373550415039 9.631034851074219 9.673315048217773 9.631315231323242
1.383838415145874 9.701290130615234 9.70915412902832 9.694107055664062 9.703208923339844 9.70412826538086 9.723651885986328 9.68559455871582 9.698785781860352 9.694597244262695 9.694808959960938 9.662605285644531 9.681068420410156 9.6827392578125 9.72524642944336 9.683021545410156
1.3878787755966187 9.752487182617188 9.760393142700195 9.74526596069336 9.754417419433594 9.755340576171875 9.774969100952148 9.736709594726562 9.749969482421875 9.745759963989258 9.7459716796875 9.713598251342773 9.732156753540039 9.73383903503418 9.776571273803711 9.734121322631836
1.3919191360473633 9.803091049194336 9.811038970947266 9.795835494995117 9.805032730102539 9.805959701538086 9.825691223144531 9.787233352661133 9.800561904907227 9.796331405639648 9.79654312133789 9.764001846313477 9.782657623291016 9.784347534179688 9.827301025390625 9.784631729125977
1.3959596157073975 9.853116989135742 9.861103057861328 9.845821380615234 9.855064392089844 9.855997085571289 9.875829696655273 9.837175369262695 9.85057258605957 9.846319198608398 9.84653091430664 9.813825607299805 9.832576751708984 9.834274291992188 9.877447128295898 9.83456039428711
1.399999976158142 9.90256118774414 9.910589218139648 9.89522933959961 9.904520034790039 9.90545654296875 9.92538833618164 9.886539459228516 9.900005340576172 9.895729064941406 9.895944595336914 9.863075256347656 9.881917953491211 9.883625030517578 9.92701530456543 9.883913040161133


==> figure_code/DLP_8/interpolation/0.667_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.9677352905273438 0.9733200073242188 0.9694366455078125 0.9666519165039062 0.9644927978515625 0.9701461791992188 0.960296630859375 0.9676055908203125 0.9746627807617188 0.964080810546875 0.9584197998046875 0.971588134765625 0.9524993896484375 0.9615554809570312 0.9761962890625
1.0080808401107788 1.83660888671875 1.848602294921875 1.8390274047851562 1.8366851806640625 1.8299102783203125 1.84503173828125 1.8259963989257812 1.831756591796875 1.8516998291015625 1.8362350463867188 1.8243408203125 1.849029541015625 1.8163375854492188 1.8310012817382812 1.8560943603515625
1.0121212005615234 2.5478515625 2.5668106079101562 2.5498123168945312 2.5519790649414062 2.537567138671875 2.5663986206054688 2.540283203125 2.5324325561523438 2.5719528198242188 2.559661865234375 2.54095458984375 2.574859619140625 2.53717041015625 2.552093505859375 2.5807571411132812
1.016161561012268 3.0833206176757812 3.1081390380859375 3.0844268798828125 3.0934066772460938 3.0698471069335938 3.1132736206054688 3.0839767456054688 3.0546340942382812 3.1149520874023438 3.1118698120117188 3.0870895385742188 3.1266632080078125 3.0928573608398438 3.1034698486328125 3.12872314453125
1.0202020406723022 3.462646484375 3.4900588989257812 3.4636001586914062 3.4784164428710938 3.44708251953125 3.5007171630859375 3.4733505249023438 3.4234085083007812 3.4971237182617188 3.5045318603515625 3.4762344360351562 3.5166778564453125 3.49334716796875 3.4979095458984375 3.514801025390625
1.0242424011230469 3.7277984619140625 3.7529754638671875 3.7299346923828125 3.7465591430664062 3.711822509765625 3.7669296264648438 3.7466049194335938 3.6852645874023438 3.7580642700195312 3.7729644775390625 3.7446212768554688 3.7806625366210938 3.770660400390625 3.7706985473632812 3.7774200439453125
1.028282880783081 3.9263763427734375 3.9445648193359375 3.9308929443359375 3.9439849853515625 3.9118270874023438 3.958465576171875 3.9488067626953125 3.8890609741210938 3.9452133178710938 3.9628067016601562 3.9372329711914062 3.96441650390625 3.967010498046875 3.966217041015625 3.9638290405273438
1.0323232412338257 4.097282409667969 4.105293273925781 4.104530334472656 4.109607696533203 4.08551025390625 4.116245269775391 4.118324279785156 4.071479797363281 4.099708557128906 4.1162872314453125 4.094242095947266 4.1101837158203125 4.122123718261719 4.124473571777344 4.115806579589844
1.0363636016845703 4.264129638671875 4.261322021484375 4.273601531982422 4.2686004638671875 4.255603790283203 4.267845153808594 4.280113220214844 4.251956939697266 4.248859405517578 4.26336669921875 4.243434906005859 4.248298645019531 4.265403747558594 4.273502349853516 4.261829376220703
1.0404040813446045 4.435516357421875 4.4237060546875 4.446140289306641 4.431770324707031 4.429737091064453 4.425975799560547 4.444862365722656 4.435031890869141 4.404991149902344 4.4188690185546875 4.398246765136719 4.394477844238281 4.41290283203125 4.427181243896484 4.4152069091796875
1.0444444417953491 4.610115051269531 4.592750549316406 4.620723724365234 4.599803924560547 4.605884552001953 4.592132568359375 4.613227844238281 4.616767883300781 4.569297790527344 4.585174560546875 4.561122894287109 4.552539825439453 4.5694427490234375 4.588294982910156 4.577838897705078
1.0484848022460938 4.782550811767578 4.763633728027344 4.792278289794922 4.768562316894531 4.778430938720703 4.761974334716797 4.781044006347656 4.791038513183594 4.737342834472656 4.757534027099609 4.728645324707031 4.7192840576171875 4.732997894287109 4.7535247802734375 4.7456207275390625
1.052525281906128 4.946617126464844 4.9296722412109375 4.955024719238281 4.9319915771484375 4.941398620605469 4.928592681884766 4.9424285888671875 4.952304840087891 4.9022979736328125 4.927867889404297 4.89459228515625 4.887737274169922 4.897617340087891 4.9165802001953125 4.911830902099609
1.0565656423568726 5.097816467285156 5.085235595703125 5.104892730712891 5.084949493408203 5.090812683105469 5.085758209228516 5.092487335205078 5.097530364990234 5.058082580566406 5.088619232177734 5.053108215332031 5.050739288330078 5.056789398193359 5.071449279785156 5.0703582763671875
1.0606060028076172 5.233676910400391 5.226505279541016 5.239719390869141 5.223911285400391 5.224857330322266 5.228939056396484 5.228076934814453 5.225818634033203 5.200370788574219 5.234355926513672 5.199718475341797 5.2024078369140625 5.204990386962891 5.213565826416016 5.216682434082031
1.0646464824676514 5.353824615478516 5.351863861083984 5.3592987060546875 5.347404479980469 5.343700408935547 5.355903625488281 5.348152160644531 5.338142395019531 5.327064514160156 5.362522125244141 5.331916809082031 5.339027404785156 5.3386383056640625 5.340511322021484 5.3484039306640625
1.068686842918396 5.4591827392578125 5.461296081542969 5.464649200439453 5.455524444580078 5.448631286621094 5.466270446777344 5.453178405761719 5.4364166259765625 5.437885284423828 5.472949981689453 5.448780059814453 5.458900451660156 5.456047058105469 5.451671600341797 5.464752197265625
1.0727273225784302 5.551349639892578 5.555942535400391 5.557361602783203 5.549461364746094 5.541416168212891 5.561008453369141 5.5446014404296875 5.522857666015625 5.533802032470703 5.567127227783203 5.550605773925781 5.561946868896484 5.557132720947266 5.547767639160156 5.56610107421875
1.0767676830291748 5.632114410400391 5.637462615966797 5.639152526855469 5.630893707275391 5.623756408691406 5.641826629638672 5.624298095703125 5.599559783935547 5.616455078125 5.647373199462891 5.638347625732422 5.649181365966797 5.642894744873047 5.63031005859375 5.653480529785156
1.0808080434799194 5.703571319580078 5.708152770996094 5.712013244628906 5.702156066894531 5.697483062744141 5.711223602294922 5.694644927978516 5.668727874755859 5.6881866455078125 5.716686248779297 5.713802337646484 5.722709655761719 5.715457916259766 5.701602935791016 5.728664398193359
1.0848485231399536 5.767242431640625 5.769939422607422 5.77728271484375 5.765113830566406 5.763763427734375 5.771366119384766 5.757503509521484 5.731803894042969 5.751007080078125 5.7775421142578125 5.778596878051758 5.7846527099609375 5.776954650878906 5.763679504394531 5.793251037597656
1.0888888835906982 5.824832916259766 5.8250274658203125 5.836483001708984 5.82188606262207 5.823917388916016 5.824728012084961 5.814899444580078 5.790317535400391 5.807186126708984 5.832489013671875 5.8348846435546875 5.837669372558594 5.830066680908203 5.818916320800781 5.849269866943359
1.0929292440414429 5.877445220947266 5.874980926513672 5.8905029296875 5.873935699462891 5.878673553466797 5.8731231689453125 5.8681488037109375 5.845102310180664 5.858364105224609 5.883216857910156 5.884349822998047 5.8839111328125 5.876960754394531 5.869056701660156 5.89836311340332
1.096969723701477 5.926393508911133 5.921525955200195 5.940467834472656 5.922796249389648 5.929054260253906 5.918449401855469 5.918645858764648 5.897157669067383 5.9062652587890625 5.931362152099609 5.92901611328125 5.925769805908203 5.919963836669922 5.91595458984375 5.942466735839844
1.1010100841522217 5.972326278686523 5.965585708618164 5.986852645874023 5.96923828125 5.975536346435547 5.961748123168945 5.966968536376953 5.946807861328125 5.951810836791992 5.9776458740234375 5.970191955566406 5.9647979736328125 5.960563659667969 5.96063232421875 5.982860565185547
1.1050504446029663 6.01622200012207 6.008298873901367 6.030536651611328 6.014223098754883 6.019037246704102 6.004215240478516 6.013940811157227 5.994693756103516 5.996086120605469 6.022922515869141 6.009490966796875 6.002708435058594 6.000354766845703 6.004293441772461 6.021127700805664
1.1090909242630005 6.058610916137695 6.050228118896484 6.072013854980469 6.05815315246582 6.060153961181641 6.046390533447266 6.059831619262695 6.041027069091797 6.039567947387695 6.067451477050781 6.047901153564453 6.040504455566406 6.040191650390625 6.04747200012207 6.058284759521484
1.1131312847137451 6.099943161010742 6.091762542724609 6.11176872253418 6.101310729980469 6.099489212036133 6.088623046875 6.104795455932617 6.08601188659668 6.082557678222656 6.111360549926758 6.086200714111328 6.078907012939453 6.080646514892578 6.090520858764648 6.095163345336914
1.1171717643737793 6.140619277954102 6.133188247680664 6.150310516357422 6.143899917602539 6.137662887573242 6.131109237670898 6.148952484130859 6.129856109619141 6.12523078918457 6.15471076965332 6.125011444091797 6.118377685546875 6.122043609619141 6.133649826049805 6.132411956787109
1.121212124824524 6.180997848510742 6.174720764160156 6.1881561279296875 6.186067581176758 6.175268173217773 6.173942565917969 6.192419052124023 6.172780990600586 6.167695999145508 6.1975555419921875 6.164745330810547 6.159202575683594 6.164512634277344 6.1769561767578125 6.17051887512207
1.1252524852752686 6.221246719360352 6.21635627746582 6.225652694702148 6.227823257446289 6.212726593017578 6.217020034790039 6.23516845703125 6.214899063110352 6.209880828857422 6.239826202392578 6.205535888671875 6.201324462890625 6.207923889160156 6.220346450805664 6.209651947021484
1.1292929649353027 6.2614288330078125 6.258020401000977 6.263065338134766 6.269113540649414 6.250314712524414 6.260149002075195 6.277135848999023 6.256267547607422 6.251638412475586 6.28143310546875 6.247306823730469 6.244548797607422 6.2519989013671875 6.26362419128418 6.249814987182617
1.1333333253860474 6.301715850830078 6.29974365234375 6.300743103027344 6.310020446777344 6.288370132446289 6.303262710571289 6.318441390991211 6.297107696533203 6.292989730834961 6.322454452514648 6.290042877197266 6.288722991943359 6.296562194824219 6.306732177734375 6.291017532348633
1.137373685836792 6.342075347900391 6.341398239135742 6.338811874389648 6.350488662719727 6.326972961425781 6.346151351928711 6.359050750732422 6.337469100952148 6.333806991577148 6.362844467163086 6.333492279052734 6.3334808349609375 6.341266632080078 6.34947395324707 6.333051681518555
1.1414141654968262 6.382589340209961 6.382989883422852 6.377468109130859 6.390619277954102 6.366275787353516 6.388757705688477 6.399112701416016 6.377536773681641 6.374147415161133 6.402742385864258 6.377510070800781 6.378623962402344 6.385913848876953 6.3917999267578125 6.375785827636719
1.1454545259475708 6.423112869262695 6.42432975769043 6.416645050048828 6.43031120300293 6.406126022338867 6.430843353271484 6.438558578491211 6.417270660400391 6.41389274597168 6.442085266113281 6.421710968017578 6.423698425292969 6.430137634277344 6.4334869384765625 6.4188690185546875
1.1494948863983154 6.463714599609375 6.465457916259766 6.456422805786133 6.469705581665039 6.446550369262695 6.472433090209961 6.477567672729492 6.456851959228516 6.45318603515625 6.481061935424805 6.4659423828125 6.468555450439453 6.473842620849609 6.474578857421875 6.462162017822266
1.1535353660583496 6.50428581237793 6.506261825561523 6.496685028076172 6.508785247802734 6.487369537353516 6.513404846191406 6.51616096496582 6.496267318725586 6.492036819458008 6.519689559936523 6.509916305541992 6.512882232666016 6.516815185546875 6.514974594116211 6.505380630493164
1.1575757265090942 6.544782638549805 6.546703338623047 6.53734016418457 6.547601699829102 6.528450012207031 6.553739547729492 6.554410934448242 6.535562515258789 6.530527114868164 6.558067321777344 6.553436279296875 6.55650520324707 6.558958053588867 6.55467414855957 6.548341751098633
1.1616160869598389 6.585165023803711 6.586767196655273 6.578269958496094 6.586212158203125 6.569643020629883 6.593433380126953 6.592388153076172 6.5747528076171875 6.568761825561523 6.596269607543945 6.596343994140625 6.599277496337891 6.600214004516602 6.593708038330078 6.590879440307617
1.165656566619873 6.625383377075195 6.626424789428711 6.619331359863281 6.624652862548828 6.6107940673828125 6.632499694824219 6.630147933959961 6.61384391784668 6.606834411621094 6.634368896484375 6.638501167297363 6.641111373901367 6.640558242797852 6.632108688354492 6.632869720458984
1.1696969270706177 6.665361404418945 6.665630340576172 6.660350799560547 6.662923812866211 6.651731491088867 6.670932769775391 6.667690277099609 6.652782440185547 6.644792556762695 6.672374725341797 6.679780006408691 6.681911468505859 6.679969787597656 6.669895172119141 6.674177169799805
1.1737374067306519 6.7050933837890625 6.70442008972168 6.701225280761719 6.701099395751953 6.69236946105957 6.70880126953125 6.70509147644043 6.691587448120117 6.682743072509766 6.710355758666992 6.720170974731445 6.72169303894043 6.718544006347656 6.70716667175293 6.714794158935547
1.1777777671813965 6.7445068359375 6.742763519287109 6.741804122924805 6.739160537719727 6.732576370239258 6.74613094329834 6.742332458496094 6.730194091796875 6.720710754394531 6.748308181762695 6.759617805480957 6.760438919067383 6.756290435791016 6.743951797485352 6.754650115966797
1.1818181276321411 6.783599853515625 6.7806854248046875 6.781993865966797 6.777132987976074 6.772298812866211 6.782978057861328 6.779438018798828 6.768587112426758 6.758739471435547 6.78624153137207 6.798147201538086 6.798227310180664 6.7933197021484375 6.780345916748047 6.793766021728516
1.1858586072921753 6.822334289550781 6.818195343017578 6.82170295715332 6.815006256103516 6.8114776611328125 6.819395065307617 6.816400527954102 6.806730270385742 6.796834945678711 6.824155807495117 6.835785865783691 6.835103988647461 6.829710006713867 6.816400527954102 6.832155227661133
1.18989896774292 6.860683441162109 6.855304718017578 6.860862731933594 6.8527679443359375 6.850080490112305 6.855422019958496 6.853216171264648 6.844585418701172 6.834983825683594 6.8620147705078125 6.872580528259277 6.871143341064453 6.865547180175781 6.852170944213867 6.869850158691406
1.193939447402954 6.898643493652344 6.892047882080078 6.899442672729492 6.890414237976074 6.888113021850586 6.891119956970215 6.889873504638672 6.88214111328125 6.873172760009766 6.899808883666992 6.908607482910156 6.906454086303711 6.900936126708984 6.887727737426758 6.906913757324219
1.1979798078536987 6.9361724853515625 6.9284210205078125 6.937397003173828 6.927896499633789 6.925556182861328 6.926510810852051 6.9263458251953125 6.919345855712891 6.911334991455078 6.937482833862305 6.943918228149414 6.941122055053711 6.935951232910156 6.923088073730469 6.943376541137695
1.2020201683044434 6.973297119140625 6.9644775390625 6.974750518798828 6.965217590332031 6.962472915649414 6.961668968200684 6.962640762329102 6.95622444152832 6.94944953918457 6.975025177001953 6.978626251220703 6.975254058837891 6.970691680908203 6.9583282470703125 6.979331970214844
1.2060606479644775 7.010005950927734 7.000242233276367 7.011512756347656 7.002340316772461 6.998889923095703 6.99661922454834 6.998744964599609 6.992755889892578 6.987456321716309 7.012397766113281 7.012821197509766 7.008966445922852 7.005239486694336 6.993471145629883 7.014833450317383
1.2101010084152222 7.046323776245117 7.035768508911133 7.047733306884766 7.039261817932129 7.034879684448242 7.031429290771484 7.034675598144531 7.028970718383789 7.0253190994262695 7.049592971801758 7.046612739562988 7.042379379272461 7.039680480957031 7.028575897216797 7.0499725341796875
1.2141413688659668 7.082233428955078 7.071056365966797 7.083438873291016 7.075930595397949 7.070465087890625 7.066097259521484 7.070398330688477 7.064851760864258 7.062966346740723 7.086553573608398 7.080065727233887 7.075551986694336 7.074064254760742 7.063636779785156 7.08479118347168
1.218181848526001 7.1177825927734375 7.106170654296875 7.118701934814453 7.11235237121582 7.105735778808594 7.100685119628906 7.105945587158203 7.100446701049805 7.100376129150391 7.123291015625 7.11329460144043 7.108610153198242 7.108463287353516 7.098695755004883 7.119373321533203
1.2222222089767456 7.152958869934082 7.141124725341797 7.153570175170898 7.14849853515625 7.140724182128906 7.1352033615112305 7.141295433044434 7.135765075683594 7.137495040893555 7.159767150878906 7.146366119384766 7.141613006591797 7.142906188964844 7.133756637573242 7.15376091003418
1.2262625694274902 7.187840461730957 7.175987243652344 7.188135147094727 7.184391021728516 7.175531387329102 7.169712066650391 7.176504135131836 7.170871734619141 7.174337387084961 7.196002960205078 7.17939567565918 7.174688339233398 7.177461624145508 7.168865203857422 7.188043594360352
1.2303030490875244 7.222434043884277 7.210773468017578 7.222452163696289 7.220013618469238 7.2101898193359375 7.204217910766602 7.211565017700195 7.205782890319824 7.2108659744262695 7.231992721557617 7.212437629699707 7.207866668701172 7.212148666381836 7.204017639160156 7.222249984741211
1.234343409538269 7.2567901611328125 7.245536804199219 7.25660514831543 7.2553911209106445 7.244770050048828 7.238761901855469 7.246515274047852 7.240556716918945 7.247100830078125 7.2677459716796875 7.245578765869141 7.241245269775391 7.246999740600586 7.239234924316406 7.256448745727539
1.2383837699890137 7.290927886962891 7.2802886962890625 7.290645599365234 7.290519714355469 7.279308319091797 7.273345947265625 7.281366348266602 7.275221824645996 7.28303337097168 7.303266525268555 7.278863906860352 7.274843215942383 7.282014846801758 7.274507522583008 7.29066276550293
1.2424242496490479 7.324936866760254 7.315089225769043 7.324665069580078 7.325455665588379 7.313869476318359 7.3080291748046875 7.3161773681640625 7.3098554611206055 7.318721771240234 7.338603973388672 7.312376022338867 7.308744430541992 7.317230224609375 7.309885025024414 7.324958801269531
1.2464646100997925 7.35883903503418 7.349961280822754 7.358709335327148 7.360210418701172 7.348489761352539 7.342811584472656 7.35096549987793 7.344481468200684 7.354190826416016 7.373767852783203 7.346151351928711 7.3429718017578125 7.352634429931641 7.3453521728515625 7.359358787536621
1.250504970550537 7.392706871032715 7.384936332702637 7.392843246459961 7.394838333129883 7.383212089538574 7.377728462219238 7.385780334472656 7.379167556762695 7.389483451843262 7.408803939819336 7.380241394042969 7.377561569213867 7.388246536254883 7.3809356689453125 7.393904685974121
1.2545454502105713 7.426573753356934 7.420040130615234 7.427116394042969 7.429368019104004 7.418055534362793 7.412787437438965 7.420644760131836 7.413942337036133 7.424653053283691 7.443735122680664 7.414669036865234 7.412528991699219 7.424047470092773 7.416631698608398 7.428616523742676
1.258585810661316 7.460502624511719 7.455300331115723 7.461578369140625 7.463864326477051 7.453061103820801 7.448017120361328 7.455608367919922 7.448862075805664 7.459755897521973 7.478614807128906 7.449468612670898 7.447904586791992 7.460044860839844 7.45246696472168 7.46352481842041
1.2626261711120605 7.494555473327637 7.490748405456543 7.496268272399902 7.4983720779418945 7.488248825073242 7.483436584472656 7.490719795227051 7.483963966369629 7.494858741760254 7.513484954833984 7.484681129455566 7.48370361328125 7.496225357055664 7.488451957702637 7.4986572265625
1.2666666507720947 7.528773307800293 7.526389122009277 7.531213760375977 7.53294563293457 7.523636817932129 7.519061088562012 7.526002883911133 7.519284248352051 7.530012130737305 7.548383712768555 7.520292282104492 7.51991081237793 7.532585144042969 7.524590492248535 7.534025192260742
1.2707070112228394 7.563210487365723 7.562251091003418 7.56644344329834 7.567639350891113 7.559235572814941 7.554904937744141 7.561496734619141 7.554858207702637 7.565285682678223 7.583354949951172 7.556334495544434 7.556537628173828 7.569103240966797 7.560900688171387 7.569648742675781
1.2747474908828735 7.597925186157227 7.598350524902344 7.601987838745117 7.602516174316406 7.595067977905273 7.5909929275512695 7.597253799438477 7.590721130371094 7.600740432739258 7.6184539794921875 7.592815399169922 7.593585968017578 7.60578727722168 7.597403526306152 7.605550765991211
1.2787878513336182 7.632952690124512 7.634697914123535 7.637856483459473 7.637624740600586 7.63114070892334 7.627326965332031 7.633296966552734 7.626888275146484 7.636420249938965 7.653716087341309 7.629726409912109 7.631044387817383 7.642618179321289 7.6341047286987305 7.641735076904297
1.2828283309936523 7.668336868286133 7.671299934387207 7.674057960510254 7.673015594482422 7.667457580566406 7.66392707824707 7.669654846191406 7.663388252258301 7.672385215759277 7.68918514251709 7.6670637130737305 7.668891906738281 7.679590225219727 7.671016693115234 7.678214073181152
1.286868691444397 7.704117774963379 7.708168029785156 7.710597991943359 7.708736419677734 7.704029083251953 7.700799942016602 7.70635986328125 7.70023250579834 7.708671569824219 7.724897384643555 7.704825401306152 7.707113265991211 7.71668815612793 7.708148956298828 7.714998245239258
1.2909090518951416 7.740322113037109 7.745306015014648 7.747478485107422 7.744828224182129 7.740851402282715 7.73795223236084 7.74343204498291 7.737431526184082 7.745317459106445 7.76088809967041 7.7429938316345215 7.745695114135742 7.753911972045898 7.745516777038574 7.752087593078613
1.2949495315551758 7.776973724365234 7.782711982727051 7.784688949584961 7.78132438659668 7.777932167053223 7.775388717651367 7.780889511108398 7.774988174438477 7.7823486328125 7.797183990478516 7.781546115875244 7.784608840942383 7.791254043579102 7.783124923706055 7.789485931396484
1.2989898920059204 7.814105987548828 7.820395469665527 7.822237014770508 7.818266868591309 7.815279960632324 7.813122749328613 7.818755149841309 7.8129167556762695 7.819795608520508 7.833828926086426 7.8204803466796875 7.823831558227539 7.828716278076172 7.820987701416016 7.827204704284668
1.303030252456665 7.851720809936523 7.858348846435547 7.860107421875 7.8556671142578125 7.852889060974121 7.851146697998047 7.857024192810059 7.851198196411133 7.857658386230469 7.870835304260254 7.859760761260986 7.863340377807617 7.866291046142578 7.859102249145508 7.865230560302734
1.3070707321166992 7.889830589294434 7.896571159362793 7.898285865783691 7.893546104431152 7.890764236450195 7.889468193054199 7.895709991455078 7.889834403991699 7.895951271057129 7.908226013183594 7.899370193481445 7.903108596801758 7.903987884521484 7.897478103637695 7.903567314147949
1.3111110925674438 7.928434371948242 7.935055732727051 7.936756134033203 7.931907653808594 7.928902626037598 7.928082466125488 7.934804916381836 7.928810119628906 7.934663772583008 7.946013450622559 7.939280033111572 7.9430999755859375 7.941802978515625 7.936113357543945 7.942205429077148
1.3151514530181885 7.967531204223633 7.973799705505371 7.97551155090332 7.970761299133301 7.96730899810791 7.9669904708862305 7.974302291870117 7.968107223510742 7.973789215087891 7.98421573638916 7.979466915130615 7.983293533325195 7.979745864868164 7.975005149841309 7.981146812438965
1.3191919326782227 8.007108688354492 8.012796401977539 8.014533996582031 8.010089874267578 8.005980491638184 8.006180763244629 8.014182090759277 8.00771427154541 8.013299942016602 8.022828102111816 8.019887924194336 8.023653030395508 8.017826080322266 8.014152526855469 8.020376205444336
1.3232322931289673 8.047136306762695 8.052037239074707 8.053813934326172 8.04987907409668 8.04491901397705 8.045649528503418 8.054428100585938 8.047600746154785 8.053178787231445 8.061856269836426 8.060523986816406 8.06414794921875 8.05605697631836 8.053545951843262 8.059881210327148
1.327272653579712 8.087605476379395 8.091510772705078 8.093318939208984 8.090103149414062 8.084120750427246 8.0853853225708 8.095005989074707 8.087738990783691 8.093389511108398 8.101293563842773 8.101333618164062 8.104745864868164 8.094451904296875 8.093173027038574 8.099648475646973
1.331313133239746 8.128477096557617 8.131214141845703 8.133047103881836 8.130733489990234 8.123595237731934 8.125377655029297 8.135884284973145 8.128108978271484 8.133888244628906 8.141140937805176 8.142291069030762 8.145423889160156 8.13302230834961 8.133023262023926 8.139666557312012
1.3353534936904907 8.169710159301758 8.171136856079102 8.17298698425293 8.171730041503906 8.163336753845215 8.165617942810059 8.177017211914062 8.168670654296875 8.174637794494629 8.181378364562988 8.183357238769531 8.186147689819336 8.171794891357422 8.173078536987305 8.17991828918457
1.3393938541412354 8.211260795593262 8.211263656616211 8.213113784790039 8.213043212890625 8.203335762023926 8.206082344055176 8.21835994720459 8.209388732910156 8.215578079223633 8.221991539001465 8.224505424499512 8.226884841918945 8.210783004760742 8.213314056396484 8.220379829406738
1.3434343338012695 8.253077507019043 8.25159740447998 8.253422737121582 8.25462818145752 8.243608474731445 8.246764183044434 8.259848594665527 8.250231742858887 8.256668090820312 8.262957572937012 8.26569938659668 8.267614364624023 8.250011444091797 8.253711700439453 8.26103401184082
1.3474746942520142 8.295097351074219 8.292116165161133 8.293900489807129 8.296414375305176 8.284140586853027 8.28763198852539 8.30142593383789 8.291153907775879 8.297839164733887 8.304251670837402 8.30689525604248 8.308290481567383 8.289505004882812 8.294234275817871 8.301856994628906
1.3515150547027588 8.337261199951172 8.332820892333984 8.334540367126465 8.338346481323242 8.324932098388672 8.328679084777832 8.34302043914795 8.332121849060059 8.339033126831055 8.345852851867676 8.348066329956055 8.348899841308594 8.329299926757812 8.334857940673828 8.342824935913086
1.355555534362793 8.379497528076172 8.373700141906738 8.375329971313477 8.380351066589355 8.365979194641113 8.369874000549316 8.384553909301758 8.373087882995605 8.380192756652832 8.387723922729492 8.389177322387695 8.389411926269531 8.369413375854492 8.375542640686035 8.383903503417969
1.3595958948135376 8.421721458435059 8.414746284484863 8.416267395019531 8.422354698181152 8.407280921936035 8.411194801330566 8.425944328308105 8.414008140563965 8.42124080657959 8.429828643798828 8.430190086364746 8.429788589477539 8.40987777709961 8.416251182556152 8.42507553100586
1.3636363744735718 8.463871955871582 8.455957412719727 8.457358360290527 8.464282035827637 8.448833465576172 8.45262622833252 8.46711254119873 8.454848289489746 8.462126731872559 8.472145080566406 8.471095085144043 8.47003173828125 8.450723648071289 8.456949234008789 8.466309547424316
1.3676767349243164 8.505837440490723 8.497319221496582 8.49858570098877 8.506047248840332 8.490622520446777 8.494124412536621 8.50794792175293 8.495549201965332 8.502765655517578 8.514622688293457 8.511825561523438 8.51008415222168 8.491989135742188 8.497578620910645 8.507567405700684
1.3717172145843506 8.547529220581055 8.538827896118164 8.539956092834473 8.547566413879395 8.53264045715332 8.535675048828125 8.54835033416748 8.53606128692627 8.543095588684082 8.557215690612793 8.552362442016602 8.549932479858398 8.533702850341797 8.538090705871582 8.548818588256836
1.3757575750350952 8.588852882385254 8.580482482910156 8.5814790725708 8.588762283325195 8.574886322021484 8.577244758605957 8.588223457336426 8.57634449005127 8.583053588867188 8.599893569946289 8.592674255371094 8.589555740356445 8.575910568237305 8.57844352722168 8.590034484863281
1.3797979354858398 8.629709243774414 8.622276306152344 8.62315559387207 8.629538536071777 8.617338180541992 8.618803024291992 8.627452850341797 8.61635684967041 8.622564315795898 8.642608642578125 8.632737159729004 8.628929138183594 8.618635177612305 8.618582725524902 8.631172180175781
1.383838415145874 8.669981956481934 8.664207458496094 8.664995193481445 8.669815063476562 8.659993171691895 8.660320281982422 8.665923118591309 8.656037330627441 8.661564826965332 8.685314178466797 8.67251205444336 8.668033599853516 8.661918640136719 8.658442497253418 8.672202110290527
1.3878787755966187 8.709563255310059 8.706278800964355 8.70700454711914 8.709497451782227 8.702831268310547 8.701761245727539 8.70351505279541 8.695343971252441 8.699986457824707 8.727970123291016 8.711973190307617 8.706850051879883 8.705791473388672 8.697975158691406 8.713085174560547
1.3919191360473633 8.748331069946289 8.748477935791016 8.749195098876953 8.748501777648926 8.745832443237305 8.743093490600586 8.740100860595703 8.734223365783691 8.737761497497559 8.770524024963379 8.751091957092285 8.745346069335938 8.750297546386719 8.737113952636719 8.753782272338867
1.3959596157073975 8.786168098449707 8.790814399719238 8.791585922241211 8.786738395690918 8.78898811340332 8.784280776977539 8.775564193725586 8.772632598876953 8.77483081817627 8.812932968139648 8.789838790893555 8.783514022827148 8.795473098754883 8.775801658630371 8.794259071350098
1.399999976158142 8.8229341506958 8.83327579498291 8.83418083190918 8.82412338256836 8.832270622253418 8.825288772583008 8.809759140014648 8.81051254272461 8.811121940612793 8.855146408081055 8.828187942504883 8.821321487426758 8.841350555419922 8.813959121704102 8.83447265625


==> figure_code/DLP_8/interpolation/0.833_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.822052001953125 0.8443527221679688 0.824005126953125 0.8233108520507812 0.786773681640625 0.7995147705078125 0.794769287109375 0.816162109375 0.7971343994140625 0.8167800903320312 0.8100128173828125 0.8078689575195312 0.8278961181640625 0.7840194702148438 0.8280792236328125
1.0080808401107788 1.6175994873046875 1.66107177734375 1.6216964721679688 1.620025634765625 1.547943115234375 1.5730972290039062 1.563446044921875 1.6069259643554688 1.56842041015625 1.6068344116210938 1.5938034057617188 1.5896682739257812 1.6291580200195312 1.5432968139648438 1.6297454833984375
1.0121212005615234 2.3724822998046875 2.435333251953125 2.3789825439453125 2.3760223388671875 2.2696304321289062 2.3071746826171875 2.2920761108398438 2.3588409423828125 2.3001251220703125 2.3557815551757812 2.3373336791992188 2.3315811157226562 2.3898086547851562 2.2648773193359375 2.3911209106445312
1.016161561012268 3.0750198364257812 3.1549301147460938 3.0841598510742188 3.0795364379882812 2.9403152465820312 2.990447998046875 2.9690399169921875 3.0605239868164062 2.9808197021484375 3.0516204833984375 3.0289154052734375 3.0220794677734375 3.0981826782226562 2.9379806518554688 3.10064697265625
1.0202020406723022 3.7164535522460938 3.8107681274414062 3.7284164428710938 3.7217788696289062 3.5513229370117188 3.6143722534179688 3.5856857299804688 3.7033233642578125 3.6019668579101562 3.6854782104492188 3.6598739624023438 3.6525726318359375 3.7454757690429688 3.554351806640625 3.7495498657226562
1.0242424011230469 4.290901184082031 4.396858215332031 4.305793762207031 4.296821594238281 4.0968780517578125 4.173164367675781 4.13616943359375 4.28118896484375 4.1577606201171875 4.251411437988281 4.2243804931640625 4.2171783447265625 4.325691223144531 4.108283996582031 4.331840515136719
1.028282880783081 4.795967102050781 4.910896301269531 4.813713073730469 4.802154541015625 4.57452392578125 4.664283752441406 4.618064880371094 4.7911529541015625 4.645782470703125 4.746978759765625 4.72003173828125 4.713371276855469 4.836128234863281 4.5970001220703125 4.8447418212890625
1.0323232412338257 5.23223876953125 5.3537139892578125 5.252593994140625 5.23828125 4.984832763671875 5.088035583496094 5.031913757324219 5.2332000732421875 5.066444396972656 5.172859191894531 5.147468566894531 5.1415863037109375 5.277046203613281 5.020500183105469 5.288475036621094
1.0363636016845703 5.603279113769531 5.7292633056640625 5.625785827636719 5.608680725097656 5.3312835693359375 5.447601318359375 5.381233215332031 5.6100311279296875 5.423149108886719 5.532752990722656 5.510231018066406 5.505165100097656 5.651695251464844 5.3814544677734375 5.666114807128906
1.0404040813446045 5.914398193359375 6.043357849121094 5.9384918212890625 5.918632507324219 5.619087219238281 5.747932434082031 5.6713409423828125 5.926170349121094 5.7209625244140625 5.832176208496094 5.8137054443359375 5.8091583251953125 5.9650421142578125 5.6842041015625 5.982536315917969
1.0444444417953491 6.1722412109375 6.3031158447265625 6.1971893310546875 6.1747589111328125 5.8548583984375 5.995246887207031 5.9088287353515625 6.187530517578125 5.9663848876953125 6.0780181884765625 6.0644989013671875 6.06005859375 6.223564147949219 5.934417724609375 6.243995666503906
1.0484848022460938 6.384956359863281 6.517158508300781 6.410003662109375 6.385215759277344 6.046669006347656 6.1973724365234375 6.101921081542969 6.4016876220703125 6.1673126220703125 6.2787017822265625 6.270774841308594 6.26580810546875 6.435234069824219 6.139366149902344 6.4583740234375
1.052525281906128 6.5606689453125 6.694007873535156 6.584983825683594 6.55810546875 6.202629089355469 6.362190246582031 6.25872802734375 6.576316833496094 6.331756591796875 6.442535400390625 6.440635681152344 6.4344482421875 6.608116149902344 6.3063507080078125 6.633636474609375
1.0565656423568726 6.707344055175781 6.841896057128906 6.73016357421875 6.7015228271484375 6.330657958984375 6.497528076171875 6.387336730957031 6.719306945800781 6.4676055908203125 6.5777587890625 6.5820770263671875 6.573890686035156 6.750328063964844 6.442909240722656 6.777778625488281
1.0606060028076172 6.832099914550781 6.968162536621094 6.852741241455078 6.822605133056641 6.437889099121094 6.6105194091796875 6.494987487792969 6.8377685546875 6.581939697265625 6.691707611083984 6.7021484375 6.691307067871094 6.869171142578125 6.555946350097656 6.898063659667969
1.0646464824676514 6.941257476806641 7.079200744628906 6.959159851074219 6.9279022216796875 6.5307159423828125 6.707603454589844 6.588157653808594 6.938358306884766 6.681240081787109 6.790874481201172 6.807254791259766 6.793190002441406 6.971343994140625 6.6517791748046875 7.001068115234375
1.068686842918396 7.040058135986328 7.1802520751953125 7.054832458496094 7.0226898193359375 6.614418029785156 6.7942657470703125 6.672203063964844 7.026790618896484 6.770755767822266 6.880638122558594 6.902530670166016 6.884895324707031 7.062435150146484 6.735931396484375 7.092498779296875
1.0727273225784302 7.132560729980469 7.2752838134765625 7.143917083740234 7.111179351806641 6.693077087402344 6.874744415283203 6.751270294189453 7.107578277587891 6.8547210693359375 6.9651336669921875 6.992046356201172 6.970703125 7.14691162109375 6.812778472900391 7.1768035888671875
1.0767676830291748 7.221515655517578 7.366859436035156 7.229347229003906 7.1961822509765625 6.769439697265625 6.952178955078125 6.828208923339844 7.184059143066406 6.936000823974609 7.047107696533203 7.078468322753906 7.053432464599609 7.2279510498046875 6.885578155517578 7.257076263427734
1.0808080434799194 7.309028625488281 7.456974029541016 7.313411712646484 7.2799835205078125 6.845729827880859 7.0289764404296875 6.905338287353516 7.258995056152344 7.016925811767578 7.128696441650391 7.163970947265625 7.135517120361328 7.308063507080078 6.957065582275391 7.336025238037109
1.0848485231399536 7.395896911621094 7.546272277832031 7.396945953369141 7.363430023193359 6.922672271728516 7.106193542480469 6.983356475830078 7.333721160888672 7.0983123779296875 7.21075439453125 7.249233245849609 7.217792510986328 7.388328552246094 7.028453826904297 7.414714813232422
1.0888888835906982 7.482719421386719 7.635158538818359 7.480632781982422 7.447151184082031 7.000911712646484 7.184688568115234 7.062953948974609 7.409263610839844 7.180889129638672 7.293731689453125 7.334842681884766 7.301017761230469 7.4696807861328125 7.100933074951172 7.4940948486328125
1.0929292440414429 7.569057464599609 7.723140716552734 7.564258575439453 7.530796051025391 7.079994201660156 7.264171600341797 7.143665313720703 7.485576629638672 7.264331817626953 7.377197265625 7.420375823974609 7.384761810302734 7.5518798828125 7.174411773681641 7.573982238769531
1.096969723701477 7.654682159423828 7.809967041015625 7.647499084472656 7.614215850830078 7.159618377685547 7.344623565673828 7.2252655029296875 7.562740325927734 7.348339080810547 7.460880279541016 7.505546569824219 7.468910217285156 7.634757995605469 7.249053955078125 7.654277801513672
1.1010100841522217 7.738674163818359 7.8946685791015625 7.729541778564453 7.696407318115234 7.238910675048828 7.425067901611328 7.306735992431641 7.639923095703125 7.432086944580078 7.543754577636719 7.589366912841797 7.552520751953125 7.717521667480469 7.324062347412109 7.734203338623047
1.1050504446029663 7.820537567138672 7.976749420166016 7.8098907470703125 7.776935577392578 7.317264556884766 7.505096435546875 7.3874664306640625 7.716808319091797 7.514884948730469 7.625267028808594 7.671413421630859 7.634937286376953 7.7996673583984375 7.399021148681641 7.813194274902344
1.1090909242630005 7.899524688720703 8.055519104003906 7.887752532958984 7.854949951171875 7.393871307373047 7.583763122558594 7.466594696044922 7.792442321777344 7.595970153808594 7.704559326171875 7.750759124755859 7.715465545654297 7.8802642822265625 7.473167419433594 7.890522003173828
1.1131312847137451 7.975006103515625 8.13033676147461 7.962459564208984 7.9297943115234375 7.467964172363281 7.660392761230469 7.543354034423828 7.86627197265625 7.674571990966797 7.780982971191406 7.826801300048828 7.793170928955078 7.958621978759766 7.545787811279297 7.965278625488281
1.1171717643737793 8.046451568603516 8.200885772705078 8.033557891845703 8.00103759765625 7.539096832275391 7.734394073486328 7.617210388183594 7.937564849853516 7.750049591064453 7.853961944580078 7.899120330810547 7.8676300048828125 8.034099578857422 7.616230010986328 8.037033081054688
1.121212124824524 8.113700866699219 8.267093658447266 8.10080337524414 8.068355560302734 7.606906890869141 7.805328369140625 7.687747955322266 8.00601577758789 7.8220977783203125 7.923221588134766 7.967399597167969 7.938407897949219 8.106342315673828 7.684013366699219 8.1053466796875
1.1252524852752686 8.176559448242188 8.328777313232422 8.163909912109375 8.131515502929688 7.671154022216797 7.872821807861328 7.754615783691406 8.071174621582031 7.890369415283203 7.988491058349609 8.03139877319336 8.005203247070312 8.174991607666016 7.748821258544922 8.169868469238281
1.1292929649353027 8.23489761352539 8.385971069335938 8.222885131835938 8.190410614013672 7.73162841796875 7.936588287353516 7.817668914794922 8.132774353027344 7.954673767089844 8.049667358398438 8.090995788574219 8.067813873291016 8.239742279052734 7.810230255126953 8.230300903320312
1.1333333253860474 8.28896713256836 8.438953399658203 8.277809143066406 8.245189666748047 7.788532257080078 7.99676513671875 7.876956939697266 8.190841674804688 8.015018463134766 8.10684585571289 8.146488189697266 8.126350402832031 8.300704956054688 7.8682403564453125 8.28680419921875
1.137373685836792 8.338985443115234 8.488037109375 8.328811645507812 8.295970916748047 7.841846466064453 8.053218841552734 7.9324798583984375 8.245292663574219 8.071449279785156 8.160171508789062 8.197967529296875 8.180892944335938 8.357757568359375 7.922698974609375 8.33932113647461
1.1414141654968262 8.38522720336914 8.533607482910156 8.37630844116211 8.343181610107422 7.8919677734375 8.106201171875 7.984657287597656 8.296424865722656 8.124351501464844 8.209953308105469 8.245689392089844 8.231647491455078 8.411273956298828 7.973850250244141 8.388172149658203
1.1454545259475708 8.427970886230469 8.575897216796875 8.42047119140625 8.38687515258789 7.938970565795898 8.15578842163086 8.033470153808594 8.344249725341797 8.173660278320312 8.256473541259766 8.29007339477539 8.278884887695312 8.461368560791016 8.021621704101562 8.433341979980469
1.1494948863983154 8.467716217041016 8.615524291992188 8.461776733398438 8.427669525146484 7.983373641967773 8.20248794555664 8.079471588134766 8.38917350769043 8.220081329345703 8.30010986328125 8.331474304199219 8.322959899902344 8.508354187011719 8.066524505615234 8.475467681884766
1.1535353660583496 8.504955291748047 8.652812957763672 8.500633239746094 8.465930938720703 8.025442123413086 8.24639892578125 8.122840881347656 8.431465148925781 8.263725280761719 8.341209411621094 8.370223999023438 8.36428451538086 8.552509307861328 8.108604431152344 8.514728546142578
1.1575757265090942 8.539970397949219 8.688278198242188 8.537483215332031 8.501937866210938 8.065540313720703 8.287910461425781 8.164100646972656 8.471439361572266 8.305038452148438 8.38015365600586 8.406780242919922 8.403324127197266 8.594295501708984 8.148258209228516 8.551506042480469
1.1616160869598389 8.573213577270508 8.722309112548828 8.572603225708008 8.536155700683594 8.104080200195312 8.327499389648438 8.203426361083984 8.50954818725586 8.344409942626953 8.41745376586914 8.441665649414062 8.44033432006836 8.634044647216797 8.185813903808594 8.586227416992188
1.165656566619873 8.605199813842773 8.7552490234375 8.606538772583008 8.56912612915039 8.141366958618164 8.365402221679688 8.241386413574219 8.546031951904297 8.382251739501953 8.453424453735352 8.475250244140625 8.475849151611328 8.672088623046875 8.221561431884766 8.61929702758789
1.1696969270706177 8.636123657226562 8.787494659423828 8.639541625976562 8.600936889648438 8.17779541015625 8.401927947998047 8.278242111206055 8.58115005493164 8.418865203857422 8.488395690917969 8.507707595825195 8.510135650634766 8.708755493164062 8.25584602355957 8.651069641113281
1.1737374067306519 8.666635513305664 8.8194580078125 8.67205810546875 8.632211685180664 8.213563919067383 8.437580108642578 8.314300537109375 8.615442276000977 8.454660415649414 8.522668838500977 8.539608001708984 8.543682098388672 8.744453430175781 8.289072036743164 8.681915283203125
1.1777777671813965 8.696720123291016 8.85124397277832 8.704265594482422 8.663074493408203 8.249073028564453 8.472450256347656 8.349822998046875 8.649059295654297 8.489994049072266 8.556621551513672 8.571161270141602 8.576688766479492 8.779407501220703 8.32143783569336 8.712196350097656
1.1818181276321411 8.726791381835938 8.883182525634766 8.736642837524414 8.693965911865234 8.284492492675781 8.50693130493164 8.385250091552734 8.68234634399414 8.525041580200195 8.59048843383789 8.602609634399414 8.609598159790039 8.814016342163086 8.35321044921875 8.742212295532227
1.1858586072921753 8.757257461547852 8.91557502746582 8.769168853759766 8.724987030029297 8.3201904296875 8.541179656982422 8.42066764831543 8.715522766113281 8.560203552246094 8.62466812133789 8.634481430053711 8.642606735229492 8.848451614379883 8.384817123413086 8.772130966186523
1.18989896774292 8.788192749023438 8.948503494262695 8.802328109741211 8.756523132324219 8.356058120727539 8.57565689086914 8.45643424987793 8.748786926269531 8.595548629760742 8.659082412719727 8.666570663452148 8.676200866699219 8.883138656616211 8.416353225708008 8.802371978759766
1.193939447402954 8.81979751586914 8.98213005065918 8.83607292175293 8.788663864135742 8.392559051513672 8.610414505004883 8.492670059204102 8.78245735168457 8.631427764892578 8.694154739379883 8.69936752319336 8.710145950317383 8.91788101196289 8.447998046875 8.8331298828125
1.1979798078536987 8.852170944213867 9.016517639160156 8.870630264282227 8.821542739868164 8.429670333862305 8.645608901977539 8.52950668334961 8.816408157348633 8.668018341064453 8.729930877685547 8.73288345336914 8.74488639831543 8.953115463256836 8.48007583618164 8.864398956298828
1.2020201683044434 8.885478973388672 9.05179214477539 8.906099319458008 8.85531234741211 8.467536926269531 8.681472778320312 8.56711196899414 8.851093292236328 8.705425262451172 8.766551971435547 8.767269134521484 8.780576705932617 8.989156723022461 8.512676239013672 8.896690368652344
1.2060606479644775 8.919790267944336 9.088041305541992 8.942554473876953 8.89007568359375 8.506219863891602 8.717952728271484 8.6055908203125 8.886478424072266 8.743827819824219 8.804105758666992 8.802606582641602 8.81730842590332 9.025840759277344 8.545928955078125 8.929800033569336
1.2101010084152222 8.955244064331055 9.125213623046875 8.980058670043945 8.925949096679688 8.545833587646484 8.755346298217773 8.645023345947266 8.922693252563477 8.783071517944336 8.842742919921875 8.839031219482422 8.855184555053711 9.063369750976562 8.579967498779297 8.963970184326172
1.2141413688659668 8.991724014282227 9.16331672668457 9.018659591674805 8.962854385375977 8.586292266845703 8.793684005737305 8.685504913330078 8.959754943847656 8.823732376098633 8.882354736328125 8.876440048217773 8.894277572631836 9.101842880249023 8.614843368530273 8.999235153198242
1.218181848526001 9.029336929321289 9.202381134033203 9.058307647705078 9.000900268554688 8.627687454223633 8.832941055297852 8.726985931396484 8.997724533081055 8.86539077758789 8.923051834106445 8.914934158325195 8.934568405151367 9.14122200012207 8.650720596313477 9.035722732543945
1.2222222089767456 9.068029403686523 9.24233627319336 9.098997116088867 9.040050506591797 8.669981002807617 8.873188018798828 8.769521713256836 9.036663055419922 8.908206939697266 8.964807510375977 8.954458236694336 8.976102828979492 9.181558609008789 8.68748664855957 9.073326110839844
1.2262625694274902 9.10783576965332 9.283193588256836 9.140750885009766 9.080327987670898 8.713203430175781 8.914468765258789 8.813140869140625 9.076517105102539 8.952238082885742 9.007652282714844 8.995059967041016 9.018898010253906 9.22293472290039 8.725271224975586 9.11215591430664
1.2303030490875244 9.148677825927734 9.324851989746094 9.183496475219727 9.121688842773438 8.757286071777344 8.956754684448242 8.857807159423828 9.11729621887207 8.997432708740234 9.051538467407227 9.03666877746582 9.062931060791016 9.265287399291992 8.76407241821289 9.152172088623047
1.234343409538269 9.19052505493164 9.367279052734375 9.227203369140625 9.164102554321289 8.802213668823242 9.000078201293945 8.903511047363281 9.159006118774414 9.043804168701172 9.096439361572266 9.07925796508789 9.108186721801758 9.30862808227539 8.803886413574219 9.193376541137695
1.2383837699890137 9.233297348022461 9.410381317138672 9.271783828735352 9.207504272460938 8.847917556762695 9.044363021850586 8.950178146362305 9.201576232910156 9.091268539428711 9.142288208007812 9.12272834777832 9.154594421386719 9.352897644042969 8.84469223022461 9.235694885253906
1.2424242496490479 9.276948928833008 9.454118728637695 9.317201614379883 9.25184440612793 8.894378662109375 9.089607238769531 8.997795104980469 9.245014190673828 9.139822006225586 9.189044952392578 9.167057037353516 9.20212173461914 9.398094177246094 8.886466979980469 9.279109954833984
1.2464646100997925 9.321392059326172 9.498401641845703 9.363357543945312 9.297052383422852 8.941505432128906 9.135763168334961 9.046287536621094 9.289247512817383 9.189384460449219 9.23664665222168 9.212163925170898 9.250690460205078 9.444150924682617 8.929176330566406 9.32356071472168
1.250504970550537 9.366567611694336 9.543155670166016 9.41020393371582 9.343074798583984 8.9892578125 9.182767868041992 9.09561538696289 9.334224700927734 9.239900588989258 9.285026550292969 9.257963180541992 9.300239562988281 9.491006851196289 8.972787857055664 9.368986129760742
1.2545454502105713 9.41236686706543 9.588296890258789 9.457637786865234 9.389806747436523 9.037561416625977 9.230569839477539 9.145687103271484 9.379888534545898 9.291303634643555 9.334102630615234 9.304388046264648 9.350687026977539 9.538606643676758 9.017230987548828 9.415313720703125
1.258585810661316 9.458723068237305 9.633750915527344 9.505584716796875 9.437187194824219 9.08635139465332 9.279109954833984 9.19642448425293 9.426187515258789 9.343517303466797 9.383800506591797 9.351350784301758 9.401945114135742 9.586877822875977 9.062446594238281 9.462455749511719
1.2626261711120605 9.505559921264648 9.679468154907227 9.553964614868164 9.485130310058594 9.135562896728516 9.328315734863281 9.247787475585938 9.473064422607422 9.396451950073242 9.434053421020508 9.398765563964844 9.453947067260742 9.635761260986328 9.10838508605957 9.510351181030273
1.2666666507720947 9.552778244018555 9.725345611572266 9.602703094482422 9.533561706542969 9.185121536254883 9.378122329711914 9.299661636352539 9.520425796508789 9.450042724609375 9.484779357910156 9.446565628051758 9.506595611572266 9.685173034667969 9.154975891113281 9.558895111083984
1.2707070112228394 9.600305557250977 9.771329879760742 9.65172004699707 9.582393646240234 9.234981536865234 9.42844009399414 9.351993560791016 9.568235397338867 9.504203796386719 9.535896301269531 9.494640350341797 9.559797286987305 9.735034942626953 9.20213508605957 9.608024597167969
1.2747474908828735 9.648067474365234 9.817378997802734 9.700956344604492 9.631570816040039 9.285070419311523 9.47921371459961 9.404687881469727 9.616434097290039 9.558849334716797 9.587343215942383 9.54295539855957 9.61347770690918 9.78529167175293 9.249807357788086 9.657646179199219
1.2787878513336182 9.695989608764648 9.863418579101562 9.750316619873047 9.680997848510742 9.335329055786133 9.530359268188477 9.457691192626953 9.664937973022461 9.613903045654297 9.639026641845703 9.591402053833008 9.66754150390625 9.83586311340332 9.297914505004883 9.707681655883789
1.2828283309936523 9.744001388549805 9.90939712524414 9.79974365234375 9.73060417175293 9.38570785522461 9.58181381225586 9.510906219482422 9.713708877563477 9.669281005859375 9.690877914428711 9.639925003051758 9.721916198730469 9.886667251586914 9.346393585205078 9.758056640625
1.286868691444397 9.792028427124023 9.955257415771484 9.849180221557617 9.780315399169922 9.436155319213867 9.63349723815918 9.564271926879883 9.762672424316406 9.724906921386719 9.742839813232422 9.688457489013672 9.776500701904297 9.937618255615234 9.39515495300293 9.808662414550781
1.2909090518951416 9.840003967285156 10.000974655151367 9.898548126220703 9.83009147644043 9.486600875854492 9.685333251953125 9.617706298828125 9.811771392822266 9.780702590942383 9.79483413696289 9.736921310424805 9.831233978271484 9.988676071166992 9.444131851196289 9.859439849853516
1.2949495315551758 9.887874603271484 10.046504974365234 9.947805404663086 9.879840850830078 9.537017822265625 9.737268447875977 9.671159744262695 9.86097526550293 9.836589813232422 9.846796035766602 9.785268783569336 9.886026382446289 10.03974723815918 9.493267059326172 9.910320281982422
1.2989898920059204 9.93559455871582 10.091814041137695 9.996917724609375 9.929519653320312 9.587369918823242 9.789222717285156 9.724540710449219 9.910221099853516 9.892513275146484 9.898683547973633 9.833440780639648 9.940807342529297 10.090791702270508 9.542488098144531 9.961223602294922
1.303030252456665 9.983104705810547 10.136884689331055 10.045806884765625 9.97906494140625 9.637592315673828 9.841131210327148 9.777801513671875 9.959434509277344 9.948385238647461 9.95042610168457 9.881387710571289 9.995512008666992 10.141721725463867 9.591714859008789 10.012060165405273
1.3070707321166992 10.030366897583008 10.181682586669922 10.094465255737305 10.028432846069336 9.68768310546875 9.892950057983398 9.83089828491211 10.008623123168945 10.004159927368164 10.001968383789062 9.929058074951172 10.050077438354492 10.192495346069336 9.640901565551758 10.062801361083984
1.3111110925674438 10.077327728271484 10.22620964050293 10.142822265625 10.077573776245117 9.73758316040039 9.944595336914062 9.883745193481445 10.057710647583008 10.05975341796875 10.053260803222656 9.976423263549805 10.104427337646484 10.243049621582031 9.689985275268555 10.113344192504883
1.3151514530181885 10.123960494995117 10.270437240600586 10.190860748291016 10.126449584960938 9.787271499633789 9.996021270751953 9.936307907104492 10.106685638427734 10.115131378173828 10.104269027709961 10.023429870605469 10.15852165222168 10.293329238891602 9.738893508911133 10.163675308227539
1.3191919326782227 10.17024040222168 10.314363479614258 10.238550186157227 10.175027847290039 9.836723327636719 10.047176361083984 9.988527297973633 10.155498504638672 10.17022705078125 10.15494155883789 10.070072174072266 10.212297439575195 10.343297958374023 9.787591934204102 10.213708877563477
1.3232322931289673 10.21613883972168 10.357988357543945 10.285869598388672 10.223258972167969 9.885932922363281 10.098020553588867 10.040367126464844 10.204122543334961 10.22500228881836 10.20524787902832 10.11629867553711 10.265701293945312 10.39289665222168 9.836008071899414 10.263389587402344
1.327272653579712 10.26162338256836 10.401296615600586 10.332794189453125 10.271121978759766 9.934858322143555 10.148494720458984 10.091789245605469 10.252531051635742 10.279390335083008 10.255142211914062 10.162078857421875 10.31869125366211 10.442073822021484 9.884109497070312 10.312688827514648
1.331313133239746 10.306684494018555 10.444313049316406 10.379308700561523 10.31859016418457 9.98349380493164 10.198568344116211 10.142740249633789 10.300691604614258 10.333370208740234 10.30459976196289 10.207422256469727 10.371217727661133 10.490829467773438 9.93183708190918 10.361555099487305
1.3353534936904907 10.35130500793457 10.487035751342773 10.425399780273438 10.365653991699219 10.031831741333008 10.248174667358398 10.193197250366211 10.34862232208252 10.386896133422852 10.35359001159668 10.252302169799805 10.423261642456055 10.53908920288086 9.979156494140625 10.409940719604492
1.3393938541412354 10.395477294921875 10.529468536376953 10.471065521240234 10.412269592285156 10.079853057861328 10.297309875488281 10.243114471435547 10.396246910095215 10.439918518066406 10.402088165283203 10.296688079833984 10.474761962890625 10.586837768554688 10.02603530883789 10.457830429077148
1.3434343338012695 10.43919563293457 10.571640014648438 10.516275405883789 10.45843505859375 10.127557754516602 10.345924377441406 10.292482376098633 10.443594932556152 10.492422103881836 10.450077056884766 10.340612411499023 10.525707244873047 10.634042739868164 10.07241439819336 10.505167007446289
1.3474746942520142 10.482440948486328 10.613554000854492 10.561044692993164 10.504129409790039 10.174936294555664 10.393983840942383 10.341264724731445 10.490631103515625 10.544368743896484 10.497537612915039 10.384031295776367 10.576057434082031 10.680683135986328 10.118288040161133 10.55192756652832
1.3515150547027588 10.52523422241211 10.655216217041016 10.605361938476562 10.549362182617188 10.221988677978516 10.441474914550781 10.389434814453125 10.537372589111328 10.59573745727539 10.544443130493164 10.426950454711914 10.625795364379883 10.726728439331055 10.163604736328125 10.598093032836914
1.355555534362793 10.567573547363281 10.696660995483398 10.649242401123047 10.594099044799805 10.268697738647461 10.48835563659668 10.436973571777344 10.58378791809082 10.646495819091797 10.590784072875977 10.469381332397461 10.67490005493164 10.77216911315918 10.208345413208008 10.643638610839844
1.3595958948135376 10.609430313110352 10.737913131713867 10.692667007446289 10.638351440429688 10.315088272094727 10.534622192382812 10.483865737915039 10.62985610961914 10.696638107299805 10.636550903320312 10.51133918762207 10.723342895507812 10.816972732543945 10.252479553222656 10.688541412353516
1.3636363744735718 10.650869369506836 10.778999328613281 10.735658645629883 10.682121276855469 10.361143112182617 10.580245971679688 10.53010368347168 10.67560863494873 10.746133804321289 10.681739807128906 10.55280876159668 10.771116256713867 10.861146926879883 10.29599380493164 10.7327880859375
1.3676767349243164 10.691844940185547 10.819929122924805 10.77821159362793 10.725414276123047 10.406856536865234 10.625204086303711 10.57565689086914 10.721017837524414 10.794961929321289 10.726312637329102 10.593803405761719 10.818187713623047 10.904664993286133 10.33885383605957 10.776348114013672
1.3717172145843506 10.732383728027344 10.860708236694336 10.820335388183594 10.768186569213867 10.452239990234375 10.669485092163086 10.620521545410156 10.766087532043457 10.843137741088867 10.770288467407227 10.63432502746582 10.864561080932617 10.947509765625 10.38104248046875 10.819217681884766
1.3757575750350952 10.772504806518555 10.901409149169922 10.862041473388672 10.810478210449219 10.497304916381836 10.713079452514648 10.664690017700195 10.81081485748291 10.890613555908203 10.813653945922852 10.674413681030273 10.910234451293945 10.989690780639648 10.422554016113281 10.861406326293945
1.3797979354858398 10.81224250793457 10.942018508911133 10.90333366394043 10.852289199829102 10.54206371307373 10.755973815917969 10.708152770996094 10.855212211608887 10.937393188476562 10.856395721435547 10.714057922363281 10.955194473266602 11.031181335449219 10.463380813598633 10.902862548828125
1.383838415145874 10.851568222045898 10.982583999633789 10.944229125976562 10.893627166748047 10.586499214172363 10.798154830932617 10.750898361206055 10.899283409118652 10.983474731445312 10.898540496826172 10.753290176391602 10.999406814575195 11.071996688842773 10.503496170043945 10.943611145019531
1.3878787755966187 10.890522003173828 11.023130416870117 10.984743118286133 10.934494018554688 10.630613327026367 10.839618682861328 10.792930603027344 10.943016052246094 11.028850555419922 10.940059661865234 10.7921142578125 11.042911529541016 11.112119674682617 10.542875289916992 10.983633041381836
1.3919191360473633 10.929105758666992 11.063665390014648 11.024887084960938 10.974893569946289 10.674430847167969 10.880359649658203 10.834239959716797 10.986408233642578 11.073509216308594 10.980964660644531 10.830535888671875 11.085670471191406 11.151567459106445 10.58154296875 11.022930145263672
1.3959596157073975 10.967363357543945 11.104244232177734 11.064661026000977 11.014835357666016 10.717966079711914 10.920373916625977 10.87483024597168 11.029463768005371 11.11744499206543 11.021242141723633 10.868621826171875 11.127691268920898 11.190299987792969 10.619474411010742 11.061500549316406
1.399999976158142 11.005277633666992 11.14486312866211 11.10409164428711 11.05433464050293 10.761184692382812 10.959648132324219 10.914690017700195 11.072227478027344 11.160665512084961 11.060903549194336 10.906335830688477 11.168987274169922 11.228364944458008 10.656652450561523 11.099346160888672


==> figure_code/DLP_8/interpolation/0.833_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.22015762329101562 0.22023773193359375 0.22983932495117188 0.22673797607421875 0.23773574829101562 0.22836685180664062 0.22212982177734375 0.23356246948242188 0.22208023071289062 0.22591018676757812 0.22081756591796875 0.23314666748046875 0.23614883422851562 0.23497390747070312 0.22907638549804688
1.0080808401107788 0.43680572509765625 0.4369621276855469 0.4560127258300781 0.449859619140625 0.4716796875 0.4530906677246094 0.4407234191894531 0.46340179443359375 0.44061279296875 0.4482154846191406 0.4381141662597656 0.4625740051269531 0.4685325622558594 0.4661979675292969 0.454498291015625
1.0121212005615234 0.6500167846679688 0.6502571105957031 0.6785926818847656 0.6694412231445312 0.7019081115722656 0.6742477416992188 0.6558456420898438 0.6895942687988281 0.6556777954101562 0.6669921875 0.6519660949707031 0.6883583068847656 0.6972312927246094 0.6937484741210938 0.6763420104980469
1.016161561012268 0.85986328125 0.8601875305175781 0.8976554870605469 0.8855628967285156 0.928497314453125 0.8919143676757812 0.8675765991210938 0.9122085571289062 0.867340087890625 0.8823127746582031 0.8624382019042969 0.9105720520019531 0.9223060607910156 0.917694091796875 0.8946800231933594
1.0202020406723022 1.0664291381835938 1.0668411254882812 1.1132698059082031 1.098297119140625 1.1515274047851562 1.106170654296875 1.07598876953125 1.1313285827636719 1.0756797790527344 1.0942535400390625 1.0696220397949219 1.129302978515625 1.1438522338867188 1.1381263732910156 1.1096000671386719
1.0242424011230469 1.2697639465332031 1.2702713012695312 1.3255043029785156 1.3077049255371094 1.371063232421875 1.3170738220214844 1.2811431884765625 1.347015380859375 1.2807579040527344 1.3028717041015625 1.2735671997070312 1.3446006774902344 1.3619232177734375 1.3550987243652344 1.3211555480957031
1.028282880783081 1.4699592590332031 1.4705657958984375 1.5344467163085938 1.5138816833496094 1.587188720703125 1.5247154235839844 1.4831275939941406 1.559356689453125 1.4826545715332031 1.5082626342773438 1.4743614196777344 1.5565643310546875 1.5766143798828125 1.5686988830566406 1.5294380187988281
1.0323232412338257 1.6670455932617188 1.6677665710449219 1.7401275634765625 1.71685791015625 1.7999458312988281 1.7291259765625 1.681976318359375 1.7683906555175781 1.6814041137695312 1.71044921875 1.6720390319824219 1.7652206420898438 1.7879562377929688 1.7789649963378906 1.7344818115234375
1.0363636016845703 1.8611297607421875 1.861968994140625 1.9426460266113281 1.9167327880859375 2.0094375610351562 1.9304161071777344 1.8777885437011719 1.9742202758789062 1.877105712890625 1.9095382690429688 1.8667068481445312 1.9706840515136719 1.9960594177246094 1.9859962463378906 1.9363899230957031
1.0404040813446045 2.0522499084472656 2.0532188415527344 2.1420555114746094 2.113555908203125 2.215709686279297 2.1286277770996094 2.0706100463867188 2.1768836975097656 2.0698013305664062 2.1055679321289062 2.0584030151367188 2.1729888916015625 2.2009658813476562 2.1898460388183594 2.135204315185547
1.0444444417953491 2.240467071533203 2.2415771484375 2.338397979736328 2.307384490966797 2.4188194274902344 2.3238143920898438 2.2604942321777344 2.376453399658203 2.2595481872558594 2.2986068725585938 2.247180938720703 2.3722000122070312 2.4027328491210938 2.3905601501464844 2.3309898376464844
1.0484848022460938 2.4258384704589844 2.4271011352539062 2.5317535400390625 2.4982833862304688 2.6188430786132812 2.5160446166992188 2.4475135803222656 2.5729827880859375 2.4464111328125 2.48870849609375 2.4331092834472656 2.5683822631835938 2.6014328002929688 2.5882186889648438 2.5238075256347656
1.052525281906128 2.608440399169922 2.6098709106445312 2.7221832275390625 2.686328887939453 2.8158416748046875 2.7053909301757812 2.6317291259765625 2.766551971435547 2.6304550170898438 2.6759490966796875 2.616260528564453 2.7616043090820312 2.7971343994140625 2.7828826904296875 2.7137298583984375
1.0565656423568726 2.7883148193359375 2.7899246215820312 2.9097366333007812 2.8715553283691406 3.009868621826172 2.8918991088867188 2.813190460205078 2.9572067260742188 2.811725616455078 2.860370635986328 2.796672821044922 2.9519195556640625 2.9898834228515625 2.9746017456054688 2.900806427001953
1.0606060028076172 2.96551513671875 2.9673194885253906 3.094470977783203 3.054035186767578 3.2009849548339844 3.07562255859375 2.9919509887695312 3.145000457763672 2.990276336669922 3.0420265197753906 2.974407196044922 3.1393775939941406 3.1797447204589844 3.1634368896484375 3.0850868225097656
1.0646464824676514 3.1401023864746094 3.1421165466308594 3.2764434814453125 3.233814239501953 3.3892440795898438 3.256633758544922 3.168071746826172 3.329998016357422 3.1661720275878906 3.2209815979003906 3.1495208740234375 3.324047088623047 3.3667755126953125 3.349445343017578 3.2666358947753906
1.068686842918396 3.3121337890625 3.314373016357422 3.4557151794433594 3.410961151123047 3.5747146606445312 3.4349746704101562 3.3416061401367188 3.512256622314453 3.339458465576172 3.397289276123047 3.322071075439453 3.5059814453125 3.5510330200195312 3.532684326171875 3.4455108642578125
1.0727273225784302 3.4816513061523438 3.4841346740722656 3.6323280334472656 3.5855178833007812 3.7574424743652344 3.6107025146484375 3.5126075744628906 3.6918258666992188 3.5101852416992188 3.5709991455078125 3.4920997619628906 3.685230255126953 3.7325706481933594 3.713207244873047 3.6217613220214844
1.0767676830291748 3.6487045288085938 3.6514434814453125 3.806324005126953 3.757526397705078 3.937469482421875 3.7838592529296875 3.681110382080078 3.8687477111816406 3.6783981323242188 3.7421493530273438 3.6596527099609375 3.8618392944335938 3.911426544189453 3.8910560607910156 3.795429229736328
1.0808080434799194 3.8133506774902344 3.816364288330078 3.9777793884277344 3.9270553588867188 4.114864349365234 3.9545059204101562 3.8471832275390625 4.043087005615234 3.8441543579101562 3.910808563232422 3.8247947692871094 4.035869598388672 4.087673187255859 4.066295623779297 3.9665794372558594
1.0848485231399536 3.9756240844726562 3.9789352416992188 4.146717071533203 4.094146728515625 4.289669036865234 4.122684478759766 4.010860443115234 4.214885711669922 4.0074920654296875 4.0770111083984375 3.987560272216797 4.207366943359375 4.261344909667969 4.238960266113281 4.13525390625
1.0888888835906982 4.135589599609375 4.139213562011719 4.313201904296875 4.258842468261719 4.461936950683594 4.2884521484375 4.1721954345703125 4.384197235107422 4.168468475341797 4.240814208984375 4.148002624511719 4.376380920410156 4.432506561279297 4.409114837646484 4.301502227783203
1.0929292440414429 4.293277740478516 4.297233581542969 4.477268218994141 4.421195983886719 4.631710052490234 4.451839447021484 4.331233978271484 4.551063537597656 4.327121734619141 4.402252197265625 4.306163787841797 4.5429534912109375 4.601188659667969 4.576789855957031 4.465362548828125
1.096969723701477 4.448741912841797 4.4530487060546875 4.638980865478516 4.5812530517578125 4.799045562744141 4.6129150390625 4.488025665283203 4.715545654296875 4.483501434326172 4.5613861083984375 4.46209716796875 4.707141876220703 4.7674560546875 4.742057800292969 4.626899719238281
1.1010100841522217 4.602012634277344 4.606693267822266 4.798358917236328 4.739048004150391 4.963970184326172 4.771701812744141 4.6425933837890625 4.877666473388672 4.637641906738281 4.718238830566406 4.6158294677734375 4.868976593017578 4.93133544921875 4.904930114746094 4.786136627197266
1.1050504446029663 4.753147125244141 4.758218765258789 4.9554595947265625 4.8946380615234375 5.126552581787109 4.928256988525391 4.795005798339844 5.037483215332031 4.789588928222656 4.872875213623047 4.767421722412109 5.028514862060547 5.092884063720703 5.0654754638671875 4.943138122558594
1.1090909242630005 4.902181625366211 4.907663345336914 5.110332489013672 5.048061370849609 5.286827087402344 5.082618713378906 4.945293426513672 5.195041656494141 4.939388275146484 5.025325775146484 4.916902542114258 5.185802459716797 5.252140045166016 5.223735809326172 5.097934722900391
1.1131312847137451 5.049152374267578 5.05506706237793 5.26300048828125 5.1993560791015625 5.444831848144531 5.234825134277344 5.09349250793457 5.350379943847656 5.087076187133789 5.175628662109375 5.064319610595703 5.3408660888671875 5.409152984619141 5.379741668701172 5.2505645751953125
1.1171717643737793 5.194101333618164 5.200468063354492 5.413516998291016 5.348560333251953 5.600612640380859 5.384922027587891 5.239645004272461 5.503536224365234 5.232690811157227 5.323829650878906 5.20970344543457 5.493751525878906 5.563957214355469 5.533538818359375 5.401073455810547
1.121212124824524 5.337072372436523 5.343914031982422 5.561927795410156 5.495723724365234 5.75421142578125 5.532947540283203 5.383800506591797 5.654560089111328 5.376277923583984 5.469970703125 5.353105545043945 5.644512176513672 5.716602325439453 5.685176849365234 5.549507141113281
1.1252524852752686 5.47808837890625 5.4854278564453125 5.708248138427734 5.640872955322266 5.905662536621094 5.6789398193359375 5.525978088378906 5.803474426269531 5.517860412597656 5.61407470703125 5.494548797607422 5.793170928955078 5.8671112060546875 5.834682464599609 5.695888519287109
1.1292929649353027 5.6172027587890625 5.625055313110352 5.852535247802734 5.784049987792969 6.055011749267578 5.822929382324219 5.666225433349609 5.9503326416015625 5.657489776611328 5.756196975708008 5.6340789794921875 5.939769744873047 6.015537261962891 5.9821014404296875 5.84027099609375
1.1333333253860474 5.754446029663086 5.762836456298828 5.9948272705078125 5.925296783447266 6.202297210693359 5.964973449707031 5.8045806884765625 6.0951690673828125 5.795198440551758 5.896368026733398 5.771734237670898 6.084358215332031 6.161918640136719 6.127468109130859 5.982688903808594
1.137373685836792 5.88984489440918 5.898794174194336 6.1351470947265625 6.064641952514648 6.3475494384765625 6.1050872802734375 5.941072463989258 6.238014221191406 5.931013107299805 6.03462028503418 5.90754508972168 6.226959228515625 6.306282043457031 6.270820617675781 6.123172760009766
1.1414141654968262 6.02345085144043 6.032981872558594 6.273548126220703 6.2021331787109375 6.490821838378906 6.243324279785156 6.07574462890625 6.378925323486328 6.064985275268555 6.170999526977539 6.0415496826171875 6.367618560791016 6.448680877685547 6.412212371826172 6.261770248413086
1.1454545259475708 6.155269622802734 6.165399551391602 6.410041809082031 6.337774276733398 6.632114410400391 6.379688262939453 6.208610534667969 6.517890930175781 6.197122573852539 6.305509567260742 6.173765182495117 6.506351470947266 6.589118957519531 6.5516357421875 6.39848518371582
1.1494948863983154 6.285364151000977 6.296123504638672 6.544685363769531 6.471637725830078 6.771507263183594 6.514251708984375 6.33973503112793 6.655002593994141 6.327487945556641 6.438228607177734 6.304250717163086 6.643226623535156 6.727672576904297 6.689170837402344 6.533388137817383
1.1535353660583496 6.413753509521484 6.42515754699707 6.677501678466797 6.603736877441406 6.909008026123047 6.647027969360352 6.469125747680664 6.790264129638672 6.456094741821289 6.569156646728516 6.433025360107422 6.778251647949219 6.864349365234375 6.824832916259766 6.666496276855469
1.1575757265090942 6.540468215942383 6.552539825439453 6.808523178100586 6.734104156494141 7.044654846191406 6.778045654296875 6.596822738647461 6.9237060546875 6.582979202270508 6.698339462280273 6.56011962890625 6.911470413208008 6.9991912841796875 6.958648681640625 6.797840118408203
1.1616160869598389 6.665534973144531 6.6782989501953125 6.937776565551758 6.862768173217773 7.178474426269531 6.907344818115234 6.722850799560547 7.055368423461914 6.708169937133789 6.825799942016602 6.685558319091797 7.042905807495117 7.132225036621094 7.090660095214844 6.927450180053711
1.165656566619873 6.788995742797852 6.802469253540039 7.065305709838867 6.989767074584961 7.310516357421875 7.034955978393555 6.847253799438477 7.185283660888672 6.831701278686523 6.951578140258789 6.80938720703125 7.172599792480469 7.263484954833984 7.22089958190918 7.055368423461914
1.1696969270706177 6.910860061645508 6.925069808959961 7.191125869750977 7.115121841430664 7.440788269042969 7.160896301269531 6.970039367675781 7.313472747802734 6.953594207763672 7.075691223144531 6.931615829467773 7.300571441650391 7.393001556396484 7.349388122558594 7.181608200073242
1.1737374067306519 7.031181335449219 7.046146392822266 7.315286636352539 7.23887825012207 7.569347381591797 7.285219192504883 7.091264724731445 7.439981460571289 7.073892593383789 7.198190689086914 7.052299499511719 7.4268646240234375 7.520814895629883 7.476173400878906 7.306221008300781
1.1777777671813965 7.149965286254883 7.165704727172852 7.437786102294922 7.3610382080078125 7.696195602416992 7.407924652099609 7.210926055908203 7.5648193359375 7.192604064941406 7.319074630737305 7.171430587768555 7.551490783691406 7.646930694580078 7.601261138916016 7.429206848144531
1.1818181276321411 7.267250061035156 7.283788681030273 7.558683395385742 7.481655120849609 7.821380615234375 7.529062271118164 7.329074859619141 7.688030242919922 7.309774398803711 7.438392639160156 7.289064407348633 7.674495697021484 7.771402359008789 7.724697113037109 7.550617218017578
1.1858586072921753 7.383062362670898 7.400421142578125 7.6779937744140625 7.600742340087891 7.944927215576172 7.648654937744141 7.44572639465332 7.809640884399414 7.425420761108398 7.5561676025390625 7.405220031738281 7.7958984375 7.894247055053711 7.84650993347168 7.670473098754883
1.18989896774292 7.497426986694336 7.515626907348633 7.795745849609375 7.718332290649414 8.066862106323242 7.766725540161133 7.5609130859375 7.929676055908203 7.539575576782227 7.672422409057617 7.519920349121094 7.915729522705078 8.015499114990234 7.966726303100586 7.788801193237305
1.193939447402954 7.610372543334961 7.629434585571289 7.911970138549805 7.834453582763672 8.187219619750977 7.883310317993164 7.674661636352539 8.048168182373047 7.652265548706055 7.787193298339844 7.633201599121094 8.03402328491211 8.135183334350586 8.085369110107422 7.905632019042969
1.1979798078536987 7.721916198730469 7.741865158081055 8.02668571472168 7.949119567871094 8.306015014648438 7.998422622680664 7.786989212036133 8.165132522583008 7.763507843017578 7.900493621826172 7.745075225830078 8.150793075561523 8.253320693969727 8.202468872070312 8.020980834960938
1.2020201683044434 7.832086563110352 7.852937698364258 8.139915466308594 8.062362670898438 8.423274993896484 8.112085342407227 7.897922515869141 8.280597686767578 7.873331069946289 8.012348175048828 7.855562210083008 8.26606559753418 8.36993408203125 8.318044662475586 8.134878158569336
1.2060606479644775 7.940908432006836 7.962688446044922 8.251697540283203 8.174213409423828 8.53903579711914 8.22433853149414 8.00749397277832 8.394598007202148 7.981760025024414 8.122795104980469 7.9647064208984375 8.379875183105469 8.485067367553711 8.432132720947266 8.247354507446289
1.2101010084152222 8.048408508300781 8.07113265991211 8.362049102783203 8.284687042236328 8.653318405151367 8.335197448730469 8.115720748901367 8.507156372070312 8.088823318481445 8.231849670410156 8.072515487670898 8.492244720458984 8.598730087280273 8.544754028320312 8.358427047729492
1.2141413688659668 8.15460205078125 8.178291320800781 8.470991134643555 8.393810272216797 8.766141891479492 8.444683074951172 8.222623825073242 8.6182861328125 8.194534301757812 8.339536666870117 8.179019927978516 8.603189468383789 8.71095085144043 8.65593147277832 8.468122482299805
1.218181848526001 8.259519577026367 8.284196853637695 8.578559875488281 8.501611709594727 8.877542495727539 8.552831649780273 8.328235626220703 8.728025436401367 8.298925399780273 8.445878982543945 8.284238815307617 8.712747573852539 8.821762084960938 8.765691757202148 8.576469421386719
1.2222222089767456 8.36317253112793 8.388856887817383 8.684757232666016 8.608097076416016 8.987527847290039 8.659643173217773 8.432559967041016 8.836381912231445 8.402009963989258 8.550893783569336 8.388187408447266 8.820926666259766 8.931163787841797 8.874052047729492 8.6834716796875
1.2262625694274902 8.465591430664062 8.492303848266602 8.789623260498047 8.713306427001953 9.096134185791016 8.76516342163086 8.535636901855469 8.94339370727539 8.503820419311523 8.654617309570312 8.490903854370117 8.927762985229492 9.039205551147461 8.98104476928711 8.789175033569336
1.2303030490875244 8.566797256469727 8.594552993774414 8.89317512512207 8.817249298095703 9.203378677368164 8.869401931762695 8.637479782104492 9.049074172973633 8.604368209838867 8.757057189941406 8.592395782470703 9.033269882202148 9.145895004272461 9.086685180664062 8.893587112426758
1.234343409538269 8.666807174682617 8.695632934570312 8.995439529418945 8.919960021972656 9.309289932250977 8.972381591796875 8.738109588623047 9.153453826904297 8.703681945800781 8.858245849609375 8.69268798828125 9.137474060058594 9.251264572143555 9.19100570678711 8.99673843383789
1.2383837699890137 8.765640258789062 8.795549392700195 9.096424102783203 9.021442413330078 9.413875579833984 9.074119567871094 8.837545394897461 9.256538391113281 8.801774978637695 8.95819091796875 8.791797637939453 9.240394592285156 9.35531997680664 9.294013977050781 9.098638534545898
1.2424242496490479 8.863319396972656 8.89433479309082 9.196163177490234 9.12173080444336 9.517171859741211 9.174646377563477 8.935811996459961 9.358366012573242 8.898675918579102 9.056926727294922 8.889753341674805 9.342052459716797 9.458101272583008 9.395742416381836 9.199316024780273
1.2464646100997925 8.959861755371094 8.991992950439453 9.294668197631836 9.220830917358398 9.61918830871582 9.273969650268555 9.032922744750977 9.458944320678711 8.994394302368164 9.154458999633789 8.986560821533203 9.442466735839844 9.559610366821289 9.49620246887207 9.298784255981445
1.250504970550537 9.055282592773438 9.088558197021484 9.391963958740234 9.318769454956055 9.719949722290039 9.372114181518555 9.128896713256836 9.558298110961914 9.088956832885742 9.250822067260742 9.082246780395508 9.54166030883789 9.659879684448242 9.59542465209961 9.397071838378906
1.2545454502105713 9.149614334106445 9.184045791625977 9.488075256347656 9.41557502746582 9.819482803344727 9.469106674194336 9.223758697509766 9.656454086303711 9.182384490966797 9.346027374267578 9.17683219909668 9.639656066894531 9.758930206298828 9.693424224853516 9.494192123413086
1.258585810661316 9.242856979370117 9.278467178344727 9.583013534545898 9.511253356933594 9.917800903320312 9.564956665039062 9.317525863647461 9.753421783447266 9.274688720703125 9.440093994140625 9.270334243774414 9.736469268798828 9.856775283813477 9.790218353271484 9.590166091918945
1.2626261711120605 9.335039138793945 9.371841430664062 9.676795959472656 9.60582160949707 10.01491928100586 9.659679412841797 9.410207748413086 9.849220275878906 9.365888595581055 9.533037185668945 9.362762451171875 9.832109451293945 9.953433990478516 9.88582992553711 9.68501091003418
1.2666666507720947 9.426179885864258 9.464193344116211 9.769449234008789 9.69930648803711 10.110868453979492 9.75330924987793 9.501834869384766 9.943878173828125 9.456012725830078 9.624885559082031 9.454145431518555 9.926618576049805 10.048933029174805 9.980281829833984 9.778745651245117
1.2707070112228394 9.516286849975586 9.555530548095703 9.860982894897461 9.791719436645508 10.205652236938477 9.845846176147461 9.592416763305664 10.03740119934082 9.545063018798828 9.715646743774414 9.54449462890625 10.019990921020508 10.143280029296875 10.073583602905273 9.87138557434082
1.2747474908828735 9.605386734008789 9.645872116088867 9.951421737670898 9.883077621459961 10.29930305480957 9.93731689453125 9.681968688964844 10.129817962646484 9.633068084716797 9.805343627929688 9.633827209472656 10.11225700378418 10.236501693725586 10.165756225585938 9.962953567504883
1.2787878513336182 9.693490982055664 9.735235214233398 10.040777206420898 9.973398208618164 10.391830444335938 10.027732849121094 9.7705078125 10.221134185791016 9.720037460327148 9.893987655639648 9.722158432006836 10.20343017578125 10.328607559204102 10.256820678710938 10.053457260131836
1.2828283309936523 9.780614852905273 9.823638916015625 10.129079818725586 10.062707901000977 10.483257293701172 10.117122650146484 9.85805892944336 10.311386108398438 9.805997848510742 9.981603622436523 9.80950927734375 10.293537139892578 10.41963005065918 10.346796035766602 10.142925262451172
1.286868691444397 9.86677360534668 9.91108512878418 10.216323852539062 10.1510009765625 10.573585510253906 10.205482482910156 9.944620132446289 10.400566101074219 9.890949249267578 10.068195343017578 9.895883560180664 10.382575988769531 10.509561538696289 10.435689926147461 10.231361389160156
1.2909090518951416 9.951982498168945 9.997604370117188 10.302541732788086 10.238309860229492 10.662851333618164 10.292844772338867 10.03022575378418 10.488706588745117 9.974920272827148 10.153791427612305 9.98130989074707 10.470575332641602 10.598442077636719 10.523529052734375 10.318790435791016
1.2949495315551758 10.036264419555664 10.083208084106445 10.387748718261719 10.324647903442383 10.751066207885742 10.379220962524414 10.11488151550293 10.575824737548828 10.057928085327148 10.2384033203125 10.065799713134766 10.557554244995117 10.686277389526367 10.610328674316406 10.40522575378418
1.2989898920059204 10.119623184204102 10.167903900146484 10.471956253051758 10.410024642944336 10.838239669799805 10.464624404907227 10.198602676391602 10.66192626953125 10.139978408813477 10.32204818725586 10.149362564086914 10.64352035522461 10.773080825805664 10.696100234985352 10.490684509277344
1.303030252456665 10.20207405090332 10.251705169677734 10.55517578125 10.494453430175781 10.924386978149414 10.549064636230469 10.281402587890625 10.747028350830078 10.221086502075195 10.404729843139648 10.232013702392578 10.72848892211914 10.85887336730957 10.780855178833008 10.575174331665039
1.3070707321166992 10.283645629882812 10.33464241027832 10.637441635131836 10.577962875366211 11.009538650512695 10.632575988769531 10.363306045532227 10.83116340637207 10.301280975341797 10.486486434936523 10.31378173828125 10.812492370605469 10.943675994873047 10.864629745483398 10.658721923828125
1.3111110925674438 10.364334106445312 10.416707992553711 10.718742370605469 10.66054916381836 11.09368896484375 10.71514892578125 10.44430923461914 10.91431999206543 10.380558013916016 10.567306518554688 10.394657135009766 10.895517349243164 11.027486801147461 10.947412490844727 10.741329193115234
1.3151514530181885 10.444156646728516 10.497922897338867 10.799108505249023 10.74223518371582 11.176864624023438 10.796808242797852 10.524435043334961 10.996528625488281 10.458938598632812 10.647214889526367 10.474666595458984 10.97760009765625 11.110330581665039 11.02923583984375 10.823017120361328
1.3191919326782227 10.523136138916016 10.578306198120117 10.878555297851562 10.823038101196289 11.259082794189453 10.877569198608398 10.603704452514648 11.077804565429688 10.536445617675781 10.726232528686523 10.553829193115234 11.058748245239258 11.192228317260742 11.110111236572266 10.903800964355469
1.3232322931289673 10.601282119750977 10.657867431640625 10.957094192504883 10.90296745300293 11.340354919433594 10.957448959350586 10.682123184204102 11.158161163330078 10.613082885742188 10.804372787475586 10.632146835327148 11.138975143432617 11.273189544677734 11.190053939819336 10.983692169189453
1.327272653579712 10.678596496582031 10.736610412597656 11.034730911254883 10.982025146484375 11.42068862915039 11.036449432373047 10.759696960449219 11.237600326538086 10.688861846923828 10.881631851196289 10.709632873535156 11.218292236328125 11.353218078613281 11.269067764282227 11.062700271606445
1.331313133239746 10.755107879638672 10.81456184387207 11.111492156982422 11.060245513916016 11.500104904174805 11.114593505859375 10.83645248413086 11.31614875793457 10.763805389404297 10.958040237426758 10.786306381225586 11.296720504760742 11.432340621948242 11.34718132019043 11.140846252441406
1.3353534936904907 10.830816268920898 10.891721725463867 11.187379837036133 11.137624740600586 11.578615188598633 11.191888809204102 10.912391662597656 11.393815994262695 10.837915420532227 11.033605575561523 10.862174987792969 11.374265670776367 11.510562896728516 11.424398422241211 11.218135833740234
1.3393938541412354 10.905738830566406 10.96810531616211 11.262413024902344 11.214178085327148 11.656232833862305 11.268346786499023 10.987529754638672 11.470611572265625 10.911209106445312 11.108333587646484 10.937252044677734 11.45094108581543 11.587900161743164 11.500732421875 11.294586181640625
1.3434343338012695 10.979887008666992 11.04372787475586 11.336606979370117 11.289926528930664 11.732973098754883 11.343988418579102 11.061882019042969 11.546552658081055 10.98370361328125 11.1822509765625 11.011552810668945 11.52676773071289 11.664373397827148 11.576208114624023 11.370208740234375
1.3474746942520142 11.05327033996582 11.118593215942383 11.409967422485352 11.3648681640625 11.808843612670898 11.418813705444336 11.135456085205078 11.621648788452148 11.055400848388672 11.25535774230957 11.085081100463867 11.601747512817383 11.739978790283203 11.650819778442383 11.445011138916016
1.3515150547027588 11.125904083251953 11.192720413208008 11.482513427734375 11.43902587890625 11.883861541748047 11.49284553527832 11.208269119262695 11.695917129516602 11.126323699951172 11.327672958374023 11.157854080200195 11.675901412963867 11.81474494934082 11.724597930908203 11.519010543823242
1.355555534362793 11.19780158996582 11.266117095947266 11.554256439208984 11.512409210205078 11.95804214477539 11.566091537475586 11.280326843261719 11.769369125366211 11.196479797363281 11.399206161499023 11.229883193969727 11.749238967895508 11.888677597045898 11.79754638671875 11.592220306396484
1.3595958948135376 11.268964767456055 11.338790893554688 11.625198364257812 11.58502197265625 12.03138542175293 11.638557434082031 11.351638793945312 11.842008590698242 11.265876770019531 11.469964981079102 11.301177978515625 11.821767807006836 11.961786270141602 11.869674682617188 11.66464614868164
1.3636363744735718 11.339408874511719 11.410757064819336 11.695363998413086 11.656883239746094 12.103921890258789 11.710262298583984 11.422222137451172 11.913856506347656 11.334529876708984 11.539966583251953 11.371747970581055 11.893505096435547 12.034086227416992 11.941003799438477 11.736303329467773
1.3676767349243164 11.409143447875977 11.482019424438477 11.764759063720703 11.727996826171875 12.175643920898438 11.781213760375977 11.49207878112793 11.984918594360352 11.402446746826172 11.60921859741211 11.441604614257812 11.964456558227539 12.105585098266602 12.011533737182617 11.807201385498047
1.3717172145843506 11.478181838989258 11.552591323852539 11.833391189575195 11.798377990722656 12.246570587158203 11.851419448852539 11.561227798461914 12.055206298828125 11.469640731811523 11.677734375 11.510757446289062 12.034637451171875 12.17629623413086 12.08128547668457 11.877347946166992
1.3757575750350952 11.546537399291992 11.622486114501953 11.901281356811523 11.868040084838867 12.316720962524414 11.9208984375 11.629678726196289 12.124738693237305 11.536127090454102 11.745525360107422 11.579221725463867 12.10406494140625 12.246236801147461 12.1502685546875 11.94676399230957
1.3797979354858398 11.61421012878418 11.69171142578125 11.96843147277832 11.936986923217773 12.386096954345703 11.989654541015625 11.69743537902832 12.193517684936523 11.601905822753906 11.812599182128906 11.646997451782227 12.172739028930664 12.315412521362305 12.21849250793457 12.015447616577148
1.383838415145874 11.681217193603516 11.760272979736328 12.034856796264648 12.005231857299805 12.454713821411133 12.057701110839844 11.764516830444336 12.261558532714844 11.666997909545898 11.87896728515625 11.714105606079102 12.24067497253418 12.383831024169922 12.285968780517578 12.083417892456055
1.3878787755966187 11.747564315795898 11.828180313110352 12.100566864013672 12.072782516479492 12.522573471069336 12.125043869018555 11.83091926574707 12.328865051269531 11.731405258178711 11.94464111328125 11.780546188354492 12.307880401611328 12.451509475708008 12.352705001831055 12.150676727294922
1.3919191360473633 11.813257217407227 11.895442962646484 12.165569305419922 12.139646530151367 12.58969497680664 12.191696166992188 11.896665573120117 12.395454406738281 11.795137405395508 12.009626388549805 11.846330642700195 12.374366760253906 12.518449783325195 12.41871452331543 12.217239379882812
1.3959596157073975 11.878316879272461 11.962072372436523 12.229875564575195 12.205841064453125 12.656089782714844 12.257667541503906 11.961755752563477 12.461336135864258 11.858213424682617 12.073936462402344 11.91147232055664 12.440149307250977 12.584671020507812 12.4840087890625 12.283117294311523
1.399999976158142 11.942739486694336 12.028072357177734 12.293495178222656 12.271364212036133 12.721765518188477 12.322959899902344 12.026201248168945 12.526512145996094 11.92062759399414 12.1375732421875 11.975975036621094 12.505228042602539 12.65017318725586 12.548593521118164 12.34831428527832


==> figure_code/DLP_8/interpolation/0.833_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 1.091644287109375 1.11553955078125 1.1203155517578125 1.1306915283203125 1.09759521484375 1.1226806640625 1.1164093017578125 1.1177215576171875 1.1203155517578125 1.1000518798828125 1.1125335693359375 1.126953125 1.0933990478515625 1.1542510986328125 1.1370849609375
1.0080808401107788 2.0774688720703125 2.123046875 2.1285552978515625 2.15203857421875 2.0886383056640625 2.140289306640625 2.124908447265625 2.1215057373046875 2.133575439453125 2.10101318359375 2.12109375 2.1504058837890625 2.0881805419921875 2.199432373046875 2.16668701171875
1.0121212005615234 2.8950042724609375 2.9577484130859375 2.9591827392578125 2.9982070922851562 2.9102325439453125 2.9885482788085938 2.9609603881835938 2.9455108642578125 2.9749984741210938 2.9418869018554688 2.962005615234375 3.0071868896484375 2.924407958984375 3.068939208984375 3.023406982421875
1.016161561012268 3.524871826171875 3.5980377197265625 3.59332275390625 3.6471633911132812 3.5430908203125 3.6434860229492188 3.6033096313476562 3.5727615356445312 3.6214752197265625 3.5979156494140625 3.611297607421875 3.6717300415039062 3.5777969360351562 3.7373504638671875 3.6831588745117188
1.0202020406723022 3.9876174926757812 4.0629730224609375 4.054718017578125 4.117958068847656 4.008323669433594 4.120231628417969 4.071083068847656 4.029914855957031 4.089836120605469 4.080558776855469 4.083625793457031 4.155952453613281 4.059577941894531 4.2195587158203125 4.1620330810546875
1.0242424011230469 4.327171325683594 4.39666748046875 4.39105224609375 4.454612731933594 4.350669860839844 4.459373474121094 4.408149719238281 4.366920471191406 4.422248840332031 4.426414489746094 4.419029235839844 4.497383117675781 4.4053192138671875 4.557228088378906 4.502220153808594
1.028282880783081 4.593223571777344 4.650787353515625 4.654693603515625 4.7089385986328125 4.620521545410156 4.711250305175781 4.665763854980469 4.636497497558594 4.669853210449219 4.683380126953125 4.66741943359375 4.745147705078125 4.661468505859375 4.802825927734375 4.7556304931640625
1.0323232412338257 4.825996398925781 4.868812561035156 4.886749267578125 4.924812316894531 4.8582763671875 4.9207305908203125 4.8869781494140625 4.878196716308594 4.877403259277344 4.8959503173828125 4.873390197753906 4.9451751708984375 4.8712921142578125 5.003746032714844 4.9680633544921875
1.0363636016845703 5.049674987792969 5.078361511230469 5.110809326171875 5.1307525634765625 5.0875396728515625 5.118705749511719 5.0990753173828125 5.113037109375 5.0749359130859375 5.096046447753906 5.067756652832031 5.131187438964844 5.0663604736328125 5.1931610107421875 5.170524597167969
1.0404040813446045 5.272743225097656 5.290611267089844 5.334190368652344 5.339179992675781 5.315803527832031 5.319995880126953 5.313072204589844 5.3460235595703125 5.2762908935546875 5.2996368408203125 5.265388488769531 5.321311950683594 5.2633819580078125 5.387367248535156 5.377250671386719
1.0444444417953491 5.493473052978516 5.5052337646484375 5.554130554199219 5.5509490966796875 5.540321350097656 5.527122497558594 5.5286407470703125 5.573108673095703 5.483142852783203 5.509651184082031 5.469013214111328 5.520751953125 5.466773986816406 5.589500427246094 5.589969635009766
1.0484848022460938 5.706287384033203 5.716819763183594 5.7645416259765625 5.761444091796875 5.754947662353516 5.735908508300781 5.740360260009766 5.787990570068359 5.690910339355469 5.721549987792969 5.674888610839844 5.72686767578125 5.673728942871094 5.7953643798828125 5.804050445556641
1.052525281906128 5.905010223388672 5.918285369873047 5.959270477294922 5.963798522949219 5.953407287597656 5.939121246337891 5.941188812255859 5.985130310058594 5.892330169677734 5.927154541015625 5.876289367675781 5.932609558105469 5.877494812011719 5.997280120849609 6.01220703125
1.0565656423568726 6.085491180419922 6.104076385498047 6.1345367431640625 6.152202606201172 6.132015228271484 6.130012512207031 6.125587463378906 6.1617279052734375 6.080879211425781 6.118854522705078 6.066959381103516 6.1304473876953125 6.071052551269531 6.187873840332031 6.2080535888671875
1.0606060028076172 6.245853424072266 6.270816802978516 6.289039611816406 6.3226776123046875 6.289634704589844 6.30352783203125 6.290214538574219 6.31732177734375 6.251956939697266 6.291187286376953 6.24224853515625 6.313995361328125 6.248710632324219 6.361610412597656 6.387054443359375
1.0646464824676514 6.3864898681640625 6.4175872802734375 6.423763275146484 6.4736480712890625 6.427463531494141 6.457164764404297 6.434268951416016 6.453437805175781 6.403469085693359 6.4417572021484375 6.399692535400391 6.479213714599609 6.407081604003906 6.5155487060546875 6.547096252441406
1.068686842918396 6.509193420410156 6.545215606689453 6.541015625 6.605388641357422 6.547935485839844 6.590480804443359 6.558750152587891 6.572605133056641 6.53533935546875 6.570716857910156 6.538639068603516 6.624202728271484 6.544971466064453 6.649028778076172 6.687843322753906
1.0727273225784302 6.616401672363281 6.6556243896484375 6.643585205078125 6.719478607177734 6.653881072998047 6.704612731933594 6.665798187255859 6.677577972412109 6.6489410400390625 6.67999267578125 6.659690856933594 6.748935699462891 6.662895202636719 6.7630462646484375 6.810123443603516
1.0767676830291748 6.710613250732422 6.751163482666016 6.7341461181640625 6.818122863769531 6.747905731201172 6.801570892333984 6.758026123046875 6.770908355712891 6.746387481689453 6.772430419921875 6.7642059326171875 6.854606628417969 6.762516021728516 6.859600067138672 6.915439605712891
1.0808080434799194 6.794582366943359 6.834770202636719 6.815448760986328 6.904254913330078 6.832584381103516 6.884346008300781 6.838615417480469 6.855205535888672 6.830638885498047 6.851631164550781 6.8544158935546875 6.943721771240234 6.846672058105469 6.941715240478516 7.006031036376953
1.0848485231399536 6.870250701904297 6.908733367919922 6.889259338378906 6.980316162109375 6.909492492675781 6.9555816650390625 6.910030364990234 6.932151794433594 6.904216766357422 6.920597076416016 6.932304382324219 7.018791198730469 6.918079376220703 7.012096405029297 7.083858489990234
1.0888888835906982 6.9396820068359375 6.975578308105469 6.957366943359375 7.048984527587891 6.9802093505859375 7.0182952880859375 6.974952697753906 7.003501892089844 6.969951629638672 6.982433319091797 7.000431060791016 7.083003997802734 6.9799957275390625 7.073886871337891 7.151386260986328
1.0929292440414429 7.004112243652344 7.0369873046875 7.020664215087891 7.112133026123047 7.045509338378906 7.074741363525391 7.035106658935547 7.070201873779297 7.029880523681641 7.0392608642578125 7.060779571533203 7.138954162597656 7.034980773925781 7.1294097900390625 7.210548400878906
1.096969723701477 7.064949035644531 7.094749450683594 7.080223083496094 7.171714782714844 7.106403350830078 7.127288818359375 7.092273712158203 7.133380889892578 7.086154937744141 7.093109130859375 7.115692138671875 7.1895294189453125 7.08575439453125 7.181140899658203 7.263679504394531
1.1010100841522217 7.1227874755859375 7.149742126464844 7.136360168457031 7.228687286376953 7.163215637207031 7.177265167236328 7.147239685058594 7.193386077880859 7.1399078369140625 7.144935607910156 7.166698455810547 7.236629486083984 7.133975982666016 7.230472564697266 7.312309265136719
1.1050504446029663 7.178558349609375 7.203075408935547 7.1898193359375 7.284210205078125 7.216808319091797 7.22618293762207 7.200992584228516 7.250972747802734 7.19244384765625 7.195827484130859 7.2156219482421875 7.282337188720703 7.1814422607421875 7.278961181640625 7.358348846435547
1.1090909242630005 7.232666015625 7.255214691162109 7.240928649902344 7.3387603759765625 7.267658233642578 7.274751663208008 7.253856658935547 7.306415557861328 7.244327545166016 7.246162414550781 7.263616561889648 7.327880859375 7.229068756103516 7.327342987060547 7.403049468994141
1.1131312847137451 7.285442352294922 7.306484222412109 7.290046691894531 7.392604827880859 7.316326141357422 7.323442459106445 7.305976867675781 7.359977722167969 7.295873641967773 7.296085357666016 7.311557769775391 7.374153137207031 7.277416229248047 7.376060485839844 7.447418212890625
1.1171717643737793 7.337192535400391 7.357124328613281 7.337615966796875 7.44590950012207 7.363399505615234 7.372505187988281 7.357446670532227 7.411964416503906 7.347267150878906 7.345706939697266 7.3601226806640625 7.421745300292969 7.326793670654297 7.425350189208984 7.492275238037109
1.121212124824524 7.388187408447266 7.407318115234375 7.384113311767578 7.498767852783203 7.4095458984375 7.422079086303711 7.408334732055664 7.462701797485352 7.398550033569336 7.395057678222656 7.4097900390625 7.470977783203125 7.377307891845703 7.475299835205078 7.53819465637207
1.1252524852752686 7.438541412353516 7.457084655761719 7.429878234863281 7.551065444946289 7.455192565917969 7.472034454345703 7.458545684814453 7.51237678527832 7.449575424194336 7.444032669067383 7.4606781005859375 7.521816253662109 7.428718566894531 7.525726318359375 7.585414886474609
1.1292929649353027 7.488258361816406 7.50634765625 7.475177764892578 7.602655410766602 7.500680923461914 7.522129058837891 7.507942199707031 7.561145782470703 7.500102996826172 7.492473602294922 7.51268196105957 7.573993682861328 7.480674743652344 7.576324462890625 7.633905410766602
1.1333333253860474 7.537527084350586 7.555208206176758 7.5204010009765625 7.653512954711914 7.546411514282227 7.572271347045898 7.5565948486328125 7.60930061340332 7.550088882446289 7.540428161621094 7.565767288208008 7.627326965332031 7.532951354980469 7.626949310302734 7.6836700439453125
1.137373685836792 7.586307525634766 7.603597640991211 7.565694808959961 7.703489303588867 7.592504501342773 7.622182846069336 7.604425430297852 7.656970977783203 7.599332809448242 7.587799072265625 7.619611740112305 7.681365966796875 7.585105895996094 7.677278518676758 7.734430313110352
1.1414141654968262 7.634746551513672 7.651613235473633 7.611303329467773 7.752616882324219 7.639152526855469 7.671781539916992 7.651559829711914 7.704395294189453 7.647853851318359 7.634696960449219 7.674036026000977 7.7358245849609375 7.636905670166016 7.727191925048828 7.78599739074707
1.1454545259475708 7.682706832885742 7.699113845825195 7.657161712646484 7.800714492797852 7.686206817626953 7.72075080871582 7.697883605957031 7.75157356262207 7.69548225402832 7.680997848510742 7.728570938110352 7.7901611328125 7.68792724609375 7.776363372802734 7.837896347045898
1.1494948863983154 7.730329513549805 7.7462310791015625 7.703407287597656 7.847894668579102 7.733711242675781 7.769096374511719 7.7436065673828125 7.798709869384766 7.742362976074219 7.726886749267578 7.783025741577148 7.844146728515625 7.738063812255859 7.824777603149414 7.889934539794922
1.1535353660583496 7.777555465698242 7.792915344238281 7.749916076660156 7.894100189208984 7.781467437744141 7.816650390625 7.788724899291992 7.845798492431641 7.7884979248046875 7.772348403930664 7.837057113647461 7.897407531738281 7.787059783935547 7.872297286987305 7.941722869873047
1.1575757265090942 7.824411392211914 7.839195251464844 7.796607971191406 7.9393768310546875 7.829317092895508 7.863382339477539 7.833330154418945 7.892879486083984 7.833986282348633 7.817468643188477 7.890415191650391 7.949680328369141 7.834819793701172 7.91888427734375 7.993011474609375
1.1616160869598389 7.870901107788086 7.885103225708008 7.843385696411133 7.983783721923828 7.877092361450195 7.909273147583008 7.877513885498047 7.939943313598633 7.878959655761719 7.862323760986328 7.942907333374023 8.000789642333984 7.881298065185547 7.964555740356445 8.0435791015625
1.165656566619873 7.917034149169922 7.930654525756836 7.890108108520508 8.02737808227539 7.924610137939453 7.954328536987305 7.921356201171875 7.986976623535156 7.923542022705078 7.906972885131836 7.994375228881836 8.050590515136719 7.926479339599609 8.009359359741211 8.093242645263672
1.1696969270706177 7.9627685546875 7.975824356079102 7.936595916748047 8.070180892944336 7.97166633605957 7.998529434204102 7.964864730834961 8.033885955810547 7.967803955078125 7.951419830322266 8.044666290283203 8.09896469116211 7.970367431640625 8.053300857543945 8.141839981079102
1.1737374067306519 8.008150100708008 8.020669937133789 7.982753753662109 8.112300872802734 8.01815414428711 8.041969299316406 8.00814437866211 8.080652236938477 8.011903762817383 7.99574089050293 8.093755722045898 8.145912170410156 8.013080596923828 8.096527099609375 8.189340591430664
1.1777777671813965 8.053131103515625 8.065164566040039 8.028434753417969 8.153766632080078 8.063915252685547 8.084663391113281 8.051197052001953 8.127166748046875 8.055875778198242 8.039915084838867 8.141578674316406 8.191410064697266 8.054664611816406 8.139087677001953 8.235666275024414
1.1818181276321411 8.097736358642578 8.109333038330078 8.073541641235352 8.19465446472168 8.108882904052734 8.12668228149414 8.094066619873047 8.173370361328125 8.099796295166016 8.083972930908203 8.188167572021484 8.235530853271484 8.095256805419922 8.181098937988281 8.28084945678711
1.1858586072921753 8.14194107055664 8.153181076049805 8.117988586425781 8.235006332397461 8.152992248535156 8.1680908203125 8.13676643371582 8.219186782836914 8.143686294555664 8.127901077270508 8.233562469482422 8.278327941894531 8.13498306274414 8.222673416137695 8.324911117553711
1.18989896774292 8.18574333190918 8.196706771850586 8.161720275878906 8.274860382080078 8.196205139160156 8.208942413330078 8.179298400878906 8.26453971862793 8.187543869018555 8.17167854309082 8.277816772460938 8.319896697998047 8.173957824707031 8.263874053955078 8.367916107177734
1.193939447402954 8.2291259765625 8.239923477172852 8.204710006713867 8.31427001953125 8.238534927368164 8.249313354492188 8.221668243408203 8.309383392333984 8.23135757446289 8.215288162231445 8.32103157043457 8.360366821289062 8.212339401245117 8.30483627319336 8.409950256347656
1.1979798078536987 8.27206802368164 8.282814025878906 8.246917724609375 8.353229522705078 8.279962539672852 8.289230346679688 8.263847351074219 8.353639602661133 8.275066375732422 8.258672714233398 8.363260269165039 8.399822235107422 8.250207901000977 8.345584869384766 8.45108413696289
1.2020201683044434 8.314586639404297 8.325414657592773 8.288394927978516 8.391796112060547 8.320577621459961 8.32878303527832 8.305858612060547 8.397300720214844 8.318634033203125 8.301839828491211 8.404666900634766 8.438423156738281 8.287723541259766 8.386245727539062 8.491443634033203
1.2060606479644775 8.356670379638672 8.367721557617188 8.32914924621582 8.429985046386719 8.360420227050781 8.36800765991211 8.347684860229492 8.440340042114258 8.361997604370117 8.34475326538086 8.445340156555176 8.476299285888672 8.32498550415039 8.42686653137207 8.5311279296875
1.2101010084152222 8.398351669311523 8.409786224365234 8.3692626953125 8.467840194702148 8.399589538574219 8.406982421875 8.389352798461914 8.482776641845703 8.405122756958008 8.38741683959961 8.48543643951416 8.513591766357422 8.362129211425781 8.467527389526367 8.570270538330078
1.2141413688659668 8.439599990844727 8.451580047607422 8.408760070800781 8.505338668823242 8.438131332397461 8.445714950561523 8.430810928344727 8.524580001831055 8.447914123535156 8.429773330688477 8.525019645690918 8.550409317016602 8.399208068847656 8.508251190185547 8.608949661254883
1.218181848526001 8.480464935302734 8.493160247802734 8.447746276855469 8.54253101348877 8.476163864135742 8.484281539916992 8.472101211547852 8.565803527832031 8.490348815917969 8.471847534179688 8.564263343811035 8.586883544921875 8.436328887939453 8.549102783203125 8.647289276123047
1.2222222089767456 8.52093505859375 8.53451919555664 8.486268997192383 8.579412460327148 8.513751983642578 8.522687911987305 8.513189315795898 8.606454849243164 8.532358169555664 8.513607025146484 8.603226661682129 8.623106002807617 8.473531723022461 8.590082168579102 8.685365676879883
1.2262625694274902 8.561088562011719 8.575723648071289 8.524452209472656 8.616044044494629 8.551017761230469 8.56100845336914 8.554132461547852 8.646608352661133 8.573963165283203 8.555099487304688 8.64206600189209 8.659223556518555 8.510913848876953 8.631267547607422 8.723308563232422
1.2303030490875244 8.600936889648438 8.616790771484375 8.562362670898438 8.652420043945312 8.588041305541992 8.599261283874512 8.594919204711914 8.686298370361328 8.6151123046875 8.596319198608398 8.6808500289917 8.695301055908203 8.54848861694336 8.672649383544922 8.761178970336914
1.234343409538269 8.640535354614258 8.657760620117188 8.600091934204102 8.68859577178955 8.624910354614258 8.637487411499023 8.635580062866211 8.725608825683594 8.65583610534668 8.637304306030273 8.719694137573242 8.731441497802734 8.586322784423828 8.71426773071289 8.799074172973633
1.2383837699890137 8.679922103881836 8.698644638061523 8.637710571289062 8.724567413330078 8.661685943603516 8.67569351196289 8.676122665405273 8.764564514160156 8.69613265991211 8.678058624267578 8.758645057678223 8.767692565917969 8.624401092529297 8.756109237670898 8.837028503417969
1.2424242496490479 8.719181060791016 8.739513397216797 8.675323486328125 8.760416030883789 8.698480606079102 8.713949203491211 8.716604232788086 8.803277969360352 8.736064910888672 8.718658447265625 8.797820091247559 8.804157257080078 8.662773132324219 8.798219680786133 8.875146865844727
1.2464646100997925 8.758354187011719 8.78038215637207 8.712989807128906 8.796157836914062 8.73533821105957 8.75225830078125 8.757041931152344 8.841798782348633 8.775663375854492 8.759132385253906 8.837260246276855 8.840862274169922 8.701435089111328 8.840591430664062 8.913459777832031
1.250504970550537 8.797521591186523 8.821304321289062 8.750782012939453 8.831846237182617 8.77232551574707 8.790656089782715 8.797475814819336 8.880205154418945 8.81500244140625 8.799537658691406 8.877039909362793 8.87786865234375 8.74039077758789 8.883241653442383 8.9520263671875
1.2545454502105713 8.83674430847168 8.8623046875 8.78875732421875 8.867525100708008 8.80949592590332 8.829163551330566 8.837934494018555 8.918561935424805 8.854124069213867 8.839908599853516 8.917173385620117 8.915197372436523 8.779630661010742 8.926170349121094 8.990873336791992
1.258585810661316 8.876097679138184 8.903419494628906 8.826974868774414 8.903244018554688 8.846899032592773 8.867805480957031 8.878475189208984 8.956941604614258 8.893125534057617 8.880325317382812 8.957719802856445 8.952888488769531 8.819150924682617 8.969385147094727 9.030040740966797
1.2626261711120605 8.91566276550293 8.944694519042969 8.865482330322266 8.939062118530273 8.884574890136719 8.906615257263184 8.919135093688965 8.995407104492188 8.932083129882812 8.920848846435547 8.998720169067383 8.990961074829102 8.858938217163086 9.012901306152344 9.069557189941406
1.2666666507720947 8.955493927001953 8.986148834228516 8.904312133789062 8.97502613067627 8.92254638671875 8.945600509643555 8.959951400756836 9.034017562866211 8.971064567565918 8.961515426635742 9.040165901184082 9.029413223266602 8.898977279663086 9.05671501159668 9.10943603515625
1.2707070112228394 8.99566650390625 9.027812957763672 8.943492889404297 9.011183738708496 8.960845947265625 8.984785079956055 9.000967025756836 9.072816848754883 9.010154724121094 9.002395629882812 9.082085609436035 9.068252563476562 8.939241409301758 9.100826263427734 9.149690628051758
1.2747474908828735 9.036259651184082 9.069726943969727 8.983060836791992 9.04760456085205 8.999500274658203 9.024197578430176 9.042241096496582 9.111869812011719 9.049439430236816 9.043558120727539 9.124496459960938 9.107490539550781 8.979724884033203 9.145263671875 9.19034194946289
1.2787878513336182 9.077330589294434 9.111906051635742 9.023025512695312 9.08432388305664 9.038516998291016 9.063849449157715 9.0838041305542 9.151212692260742 9.088973999023438 9.08505630493164 9.167387962341309 9.147109985351562 9.020402908325195 9.190010070800781 9.231386184692383
1.2828283309936523 9.118931770324707 9.154377937316895 9.063400268554688 9.1213960647583 9.07790756225586 9.103754043579102 9.125690460205078 9.190874099731445 9.128827095031738 9.12692642211914 9.210745811462402 9.187095642089844 9.061256408691406 9.235082626342773 9.272825241088867
1.286868691444397 9.16111946105957 9.197155952453613 9.104185104370117 9.158867835998535 9.117674827575684 9.143926620483398 9.167943954467773 9.23088550567627 9.169051170349121 9.16922378540039 9.254568099975586 9.227436065673828 9.102262496948242 9.280473709106445 9.314645767211914
1.2909090518951416 9.203939437866211 9.240255355834961 9.1453857421875 9.196768760681152 9.157822608947754 9.184381484985352 9.21059513092041 9.271265029907227 9.209692001342773 9.211994171142578 9.298833847045898 9.268104553222656 9.143411636352539 9.32619857788086 9.356846809387207
1.2949495315551758 9.247420310974121 9.283683776855469 9.186986923217773 9.235138893127441 9.198339462280273 9.225113868713379 9.253668785095215 9.312018394470215 9.250778198242188 9.255260467529297 9.343510627746582 9.309062957763672 9.184686660766602 9.372241973876953 9.399412155151367
1.2989898920059204 9.291607856750488 9.327470779418945 9.228998184204102 9.274019241333008 9.239237785339355 9.266151428222656 9.297204971313477 9.353164672851562 9.29234790802002 9.299077987670898 9.388585090637207 9.350317001342773 9.226076126098633 9.418624877929688 9.44233226776123
1.303030252456665 9.33651351928711 9.371603965759277 9.271392822265625 9.313413619995117 9.280492782592773 9.307479858398438 9.341208457946777 9.394693374633789 9.334393501281738 9.343451499938965 9.434015274047852 9.391803741455078 9.267559051513672 9.465330123901367 9.485573768615723
1.3070707321166992 9.382149696350098 9.416092872619629 9.314159393310547 9.353351593017578 9.322102546691895 9.349114418029785 9.385695457458496 9.436591148376465 9.376932144165039 9.388408660888672 9.479766845703125 9.433515548706055 9.309148788452148 9.512371063232422 9.529122352600098
1.3111110925674438 9.428523063659668 9.460936546325684 9.357280731201172 9.393837928771973 9.36405086517334 9.39104175567627 9.430685997009277 9.478848457336426 9.419950485229492 9.433952331542969 9.525806427001953 9.47540283203125 9.350818634033203 9.559724807739258 9.572951316833496
1.3151514530181885 9.475627899169922 9.50614070892334 9.40074348449707 9.434880256652832 9.40632438659668 9.433270454406738 9.476174354553223 9.521437644958496 9.463428497314453 9.480094909667969 9.57209587097168 9.517436981201172 9.392572402954102 9.607404708862305 9.61702823638916
1.3191919326782227 9.523443222045898 9.551689147949219 9.44451904296875 9.476468086242676 9.448909759521484 9.475788116455078 9.522150993347168 9.564329147338867 9.507331848144531 9.52682876586914 9.618574142456055 9.559581756591797 9.434419631958008 9.655384063720703 9.661328315734863
1.3232322931289673 9.571943283081055 9.597586631774902 9.488594055175781 9.518595695495605 9.491785049438477 9.51858901977539 9.568613052368164 9.607491493225098 9.551624298095703 9.574136734008789 9.665212631225586 9.601799011230469 9.476360321044922 9.703659057617188 9.705806732177734
1.327272653579712 9.621101379394531 9.643818855285645 9.532941818237305 9.561230659484863 9.534933090209961 9.561654090881348 9.615534782409668 9.650875091552734 9.596251487731934 9.622016906738281 9.711949348449707 9.644054412841797 9.518386840820312 9.75221061706543 9.750429153442383
1.331313133239746 9.670865058898926 9.690375328063965 9.577543258666992 9.604365348815918 9.578337669372559 9.604978561401367 9.662898063659668 9.694440841674805 9.641165733337402 9.670431137084961 9.758752822875977 9.68631362915039 9.560529708862305 9.801019668579102 9.795164108276367
1.3353534936904907 9.721185684204102 9.737251281738281 9.622381210327148 9.647954940795898 9.621978759765625 9.64854621887207 9.710663795471191 9.738142967224121 9.686299324035645 9.719355583190918 9.805553436279297 9.728540420532227 9.602790832519531 9.85007095336914 9.839962005615234
1.3393938541412354 9.771994590759277 9.784423828125 9.667434692382812 9.6919527053833 9.6658296585083 9.692328453063965 9.758794784545898 9.781913757324219 9.731574058532715 9.768750190734863 9.852313041687012 9.770706176757812 9.645179748535156 9.89932632446289 9.884780883789062
1.3434343338012695 9.823225021362305 9.831892967224121 9.712686538696289 9.73633098602295 9.70987606048584 9.736316680908203 9.80724048614502 9.825700759887695 9.776928901672363 9.81857681274414 9.898987770080566 9.812767028808594 9.687721252441406 9.948770523071289 9.929583549499512
1.3474746942520142 9.874785423278809 9.879629135131836 9.758115768432617 9.781021118164062 9.754087448120117 9.780477523803711 9.855937004089355 9.869434356689453 9.822267532348633 9.86877155303955 9.9454984664917 9.854694366455078 9.730426788330078 9.998350143432617 9.974309921264648
1.3515150547027588 9.926597595214844 9.92762565612793 9.803712844848633 9.825974464416504 9.798447608947754 9.824793815612793 9.90482234954834 9.913058280944824 9.86751651763916 9.919295310974121 9.991823196411133 9.896448135375977 9.773334503173828 10.048046112060547 10.01892375946045
1.355555534362793 9.978564262390137 9.975860595703125 9.849459648132324 9.87111759185791 9.842924118041992 9.869226455688477 9.953829765319824 9.956496238708496 9.912582397460938 9.97007942199707 10.037885665893555 9.938011169433594 9.816448211669922 10.097804069519043 10.06336784362793
1.3595958948135376 10.030569076538086 10.024314880371094 9.895345687866211 9.91639232635498 9.887495994567871 9.913749694824219 10.0028715133667 9.999677658081055 9.957374572753906 10.021059036254883 10.083646774291992 9.979339599609375 9.859804153442383 10.147573471069336 10.107595443725586
1.3636363744735718 10.082518577575684 10.07298755645752 9.94136905670166 9.961730003356934 9.932148933410645 9.958348274230957 10.051877975463867 10.0425386428833 10.001816749572754 10.072178840637207 10.129066467285156 10.020425796508789 9.90342903137207 10.1973237991333 10.151562690734863
1.3676767349243164 10.134270668029785 10.121840476989746 9.987507820129395 10.007041931152344 9.976838111877441 10.002958297729492 10.100727081298828 10.084981918334961 10.045794486999512 10.123340606689453 10.174070358276367 10.061216354370117 9.947345733642578 10.246969223022461 10.195197105407715
1.3717172145843506 10.185701370239258 10.170858383178711 10.033757209777832 10.052252769470215 10.021538734436035 10.047555923461914 10.14932632446289 10.126943588256836 10.08922004699707 10.17447566986084 10.218605041503906 10.101688385009766 9.991580963134766 10.296459197998047 10.238454818725586
1.3757575750350952 10.236695289611816 10.2200288772583 10.080122947692871 10.097293853759766 10.066227912902832 10.092107772827148 10.197580337524414 10.168350219726562 10.132013320922852 10.225508689880371 10.262649536132812 10.141834259033203 10.036176681518555 10.345732688903809 10.281290054321289
1.3797979354858398 10.28709888458252 10.26933765411377 10.126596450805664 10.142067909240723 10.110871315002441 10.13656997680664 10.245363235473633 10.209107398986816 10.174072265625 10.276358604431152 10.30613899230957 10.181621551513672 10.081153869628906 10.394715309143066 10.323637962341309
1.383838415145874 10.336769104003906 10.318753242492676 10.173174858093262 10.18649673461914 10.155445098876953 10.180901527404785 10.29255485534668 10.249151229858398 10.215306282043457 10.326930046081543 10.349021911621094 10.221017837524414 10.126546859741211 10.44333553314209 10.365448951721191
1.3878787755966187 10.385560989379883 10.368270874023438 10.219862937927246 10.230494499206543 10.199908256530762 10.225056648254395 10.339034080505371 10.2883939743042 10.255630493164062 10.377148628234863 10.391254425048828 10.26002311706543 10.172384262084961 10.4915132522583 10.406661987304688
1.3919191360473633 10.433316230773926 10.417860984802246 10.266655921936035 10.273975372314453 10.244235038757324 10.268996238708496 10.384663581848145 10.326759338378906 10.294955253601074 10.42691421508789 10.432794570922852 10.298591613769531 10.218696594238281 10.539152145385742 10.44722843170166
1.3959596157073975 10.479878425598145 10.467512130737305 10.313568115234375 10.316849708557129 10.288384437561035 10.312674522399902 10.429315567016602 10.364161491394043 10.3331937789917 10.476143836975098 10.473593711853027 10.336723327636719 10.265523910522461 10.586189270019531 10.487092018127441
1.399999976158142 10.525073051452637 10.517195701599121 10.36059284210205 10.359031677246094 10.332316398620605 10.356036186218262 10.4728422164917 10.400522232055664 10.370264053344727 10.524735450744629 10.513602256774902 10.374387741088867 10.312891006469727 10.632509231567383 10.526190757751465


==> figure_code/DLP_8/interpolation/1.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.8485794067382812 0.8522415161132812 0.8427352905273438 0.8495712280273438 0.8454513549804688 0.8454437255859375 0.8471755981445312 0.8360824584960938 0.849334716796875 0.8503875732421875 0.850555419921875 0.8459243774414062 0.8453445434570312 0.83612060546875 0.8416824340820312
1.0080808401107788 1.6695175170898438 1.6762161254882812 1.6584854125976562 1.6715011596679688 1.6637344360351562 1.6634521484375 1.6666641235351562 1.646240234375 1.6710281372070312 1.6729583740234375 1.673431396484375 1.664520263671875 1.6633682250976562 1.6458358764648438 1.6563796997070312
1.0121212005615234 2.4480514526367188 2.4567184448242188 2.4328155517578125 2.4510421752929688 2.4402236938476562 2.4397430419921875 2.4437789916992188 2.4167556762695312 2.4504852294921875 2.4527969360351562 2.4537124633789062 2.4413604736328125 2.439788818359375 2.4154815673828125 2.4300384521484375
1.016161561012268 3.1719284057617188 3.18121337890625 3.1537628173828125 3.1759719848632812 3.162811279296875 3.1624069213867188 3.1663284301757812 3.1361007690429688 3.175567626953125 3.1775588989257812 3.1790695190429688 3.1645050048828125 3.1626815795898438 3.1336441040039062 3.1509246826171875
1.0202020406723022 3.83203125 3.8404006958007812 3.8123550415039062 3.837158203125 3.822418212890625 3.8224563598632812 3.8252182006835938 3.7955169677734375 3.8371658325195312 3.8380126953125 3.8403091430664062 3.82489013671875 3.8230819702148438 3.7915802001953125 3.8101272583007812
1.0242424011230469 4.4222869873046875 4.4282379150390625 4.402534484863281 4.428489685058594 4.4129486083984375 4.413848876953125 4.414329528808594 4.388908386230469 4.4291534423828125 4.428092956542969 4.431297302246094 4.4164581298828125 4.414878845214844 4.38323974609375 4.401603698730469
1.028282880783081 4.940177917480469 4.942405700683594 4.921638488769531 4.947395324707031 4.931793212890625 4.933868408203125 4.931159973144531 4.913352966308594 4.948936462402344 4.945335388183594 4.949531555175781 4.9365386962890625 4.935394287109375 4.905754089355469 4.922599792480469
1.0323232412338257 5.386405944824219 5.383880615234375 5.370185852050781 5.394462585449219 5.379554748535156 5.382911682128906 5.3762664794921875 5.368827819824219 5.396980285644531 5.390472412109375 5.395683288574219 5.3855438232421875 5.3848876953125 5.359100341796875 5.373374938964844
1.0363636016845703 5.764678955078125 5.7568359375 5.7516326904296875 5.7733612060546875 5.759796142578125 5.764350891113281 5.753379821777344 5.758148193359375 5.77685546875 5.767356872558594 5.773536682128906 5.7669219970703125 5.766746520996094 5.746124267578125 5.757080078125
1.0404040813446045 6.0806121826171875 6.0672760009765625 6.071205139160156 6.089683532714844 6.077903747558594 6.083335876464844 6.0680389404296875 6.085899353027344 6.0939483642578125 6.0817108154296875 6.088813781738281 6.085914611816406 6.086090087890625 6.071449279785156 6.078681945800781
1.0444444417953491 6.341217041015625 6.322578430175781 6.335609436035156 6.350242614746094 6.340751647949219 6.346473693847656 6.327186584472656 6.3580322265625 6.355125427246094 6.340667724609375 6.3484954833984375 6.3491973876953125 6.349510192871094 6.340980529785156 6.3445587158203125
1.0484848022460938 6.554954528808594 6.531623840332031 6.553062438964844 6.563560485839844 6.5566558837890625 6.561973571777344 6.539360046386719 6.582176208496094 6.56878662109375 6.5528717041015625 6.561309814453125 6.565025329589844 6.565162658691406 6.562431335449219 6.562713623046875
1.052525281906128 6.7303314208984375 6.7032012939453125 6.731781005859375 6.738166809082031 6.7340087890625 6.738067626953125 6.7130279541015625 6.76605224609375 6.743370056152344 6.726860046386719 6.7357330322265625 6.741706848144531 6.741294860839844 6.7435302734375 6.7412109375
1.0565656423568726 6.8756561279296875 6.8457794189453125 6.8798980712890625 6.882301330566406 6.88104248046875 6.8830413818359375 6.856636047363281 6.917533874511719 6.887245178222656 6.871116638183594 6.880271911621094 6.88751220703125 6.886177062988281 6.8922119140625 6.8881683349609375
1.0606060028076172 6.9983978271484375 6.966819763183594 7.004718780517578 7.0035552978515625 7.005119323730469 7.0043182373046875 6.977684020996094 7.043766021728516 7.007926940917969 6.993125915527344 7.002357482910156 7.00982666015625 7.0072174072265625 7.015754699707031 7.010887145996094
1.0646464824676514 7.105152130126953 7.072933197021484 7.112842559814453 7.108558654785156 7.112846374511719 7.108650207519531 7.0828857421875 7.151359558105469 7.11224365234375 7.099521636962891 7.108741760253906 7.1154327392578125 7.111228942871094 7.120826721191406 7.116058349609375
1.068686842918396 7.201465606689453 7.169452667236328 7.20977783203125 7.202934265136719 7.2097320556640625 7.201824188232422 7.177864074707031 7.2460479736328125 7.205821990966797 7.195804595947266 7.204959869384766 7.209918975830078 7.203914642333984 7.213214874267578 7.209407806396484
1.0727273225784302 7.291481018066406 7.260486602783203 7.299774169921875 7.290943145751953 7.299999237060547 7.288234710693359 7.266910552978516 7.332340240478516 7.293087005615234 7.286281585693359 7.295253753662109 7.2977142333984375 7.289844512939453 7.297603607177734 7.2954864501953125
1.0767676830291748 7.378181457519531 7.348598480224609 7.385807037353516 7.375640869140625 7.386623382568359 7.371246337890625 7.353019714355469 7.41363525390625 7.377227783203125 7.373661041259766 7.382514953613281 7.381954193115234 7.372169494628906 7.377410888671875 7.377479553222656
1.0808080434799194 7.463886260986328 7.435997009277344 7.470283508300781 7.459331512451172 7.471881866455078 7.4533233642578125 7.438549041748047 7.492706298828125 7.460601806640625 7.460308074951172 7.468997955322266 7.465106964111328 7.453559875488281 7.455543518066406 7.458057403564453
1.0848485231399536 7.549308776855469 7.523193359375 7.554206848144531 7.542991638183594 7.556728363037109 7.535556793212891 7.524311065673828 7.570953369140625 7.544223785400391 7.546993255615234 7.555545806884766 7.548152923583984 7.535076141357422 7.533412933349609 7.538433074951172
1.0888888835906982 7.635211944580078 7.610721588134766 7.638271331787109 7.627281188964844 7.641826629638672 7.618919372558594 7.611110687255859 7.649406433105469 7.62890625 7.634250640869141 7.642780303955078 7.631984710693359 7.617683410644531 7.612171173095703 7.619586944580078
1.0929292440414429 7.721240997314453 7.698101043701172 7.722259521484375 7.711883544921875 7.726871490478516 7.703216552734375 7.698413848876953 7.7282867431640625 7.714282989501953 7.721759796142578 7.730274200439453 7.716297149658203 7.701145172119141 7.691810607910156 7.701316833496094
1.096969723701477 7.807167053222656 7.785068511962891 7.806095123291016 7.79669189453125 7.811767578125 7.788341522216797 7.786113739013672 7.807640075683594 7.8002471923828125 7.809211730957031 7.817878723144531 7.800971984863281 7.785442352294922 7.772609710693359 7.78369140625
1.1010100841522217 7.892066955566406 7.870632171630859 7.8889007568359375 7.880668640136719 7.895545959472656 7.873325347900391 7.873161315917969 7.886775970458984 7.885772705078125 7.895622253417969 7.904499053955078 7.885108947753906 7.869682312011719 7.853702545166016 7.865943908691406
1.1050504446029663 7.975555419921875 7.954353332519531 7.970348358154297 7.963523864746094 7.977878570556641 7.957744598388672 7.959003448486328 7.965431213378906 7.970375061035156 7.980609893798828 7.989681243896484 7.9682464599609375 7.953342437744141 7.9347991943359375 7.947532653808594
1.1090909242630005 8.0567626953125 8.035430908203125 8.049571990966797 8.044246673583984 8.057910919189453 8.04074478149414 8.042842864990234 8.042877197265625 8.053264617919922 8.063224792480469 8.072578430175781 8.049541473388672 8.035652160644531 8.015022277832031 8.027706146240234
1.1131312847137451 8.13503646850586 8.113330841064453 8.126087188720703 8.122367858886719 8.135066986083984 8.121540069580078 8.123844146728516 8.118480682373047 8.13357162475586 8.142845153808594 8.152545928955078 8.128253936767578 8.11581039428711 8.093727111816406 8.105796813964844
1.1171717643737793 8.209980010986328 8.187629699707031 8.199382781982422 8.197235107421875 8.20889663696289 8.19955062866211 8.201553344726562 8.191753387451172 8.210712432861328 8.218917846679688 8.22906494140625 8.203929901123047 8.193275451660156 8.170246124267578 8.181144714355469
1.121212124824524 8.281257629394531 8.258201599121094 8.269237518310547 8.268661499023438 8.279163360595703 8.274307250976562 8.275604248046875 8.262409210205078 8.28445816040039 8.291351318359375 8.301891326904297 8.276195526123047 8.267620086669922 8.244152069091797 8.253520965576172
1.1252524852752686 8.348762512207031 8.324817657470703 8.335506439208984 8.336326599121094 8.345664978027344 8.345623016357422 8.345695495605469 8.33004379272461 8.354393005371094 8.359737396240234 8.370738983154297 8.344718933105469 8.338550567626953 8.31509017944336 8.322452545166016
1.1292929649353027 8.412277221679688 8.387508392333984 8.397953033447266 8.400108337402344 8.408294677734375 8.412979125976562 8.41165542602539 8.394432067871094 8.42026138305664 8.424049377441406 8.435497283935547 8.409297943115234 8.405715942382812 8.382606506347656 8.387813568115234
1.1333333253860474 8.472023010253906 8.446468353271484 8.456886291503906 8.46023941040039 8.467231750488281 8.476585388183594 8.473590850830078 8.455558776855469 8.482276916503906 8.484439849853516 8.496322631835938 8.47005844116211 8.46927261352539 8.446792602539062 8.449512481689453
1.137373685836792 8.528121948242188 8.501911163330078 8.512237548828125 8.5167236328125 8.52261734008789 8.536396026611328 8.531620025634766 8.513542175292969 8.540302276611328 8.541069030761719 8.553333282470703 8.527015686035156 8.529106140136719 8.507343292236328 8.50765609741211
1.1414141654968262 8.580875396728516 8.55419921875 8.564533233642578 8.569831848144531 8.574836730957031 8.59262466430664 8.586006164550781 8.568511962890625 8.594810485839844 8.594161987304688 8.60696792602539 8.580635070800781 8.585453033447266 8.564716339111328 8.56247329711914
1.1454545259475708 8.630516052246094 8.603565216064453 8.613838195800781 8.61981201171875 8.623966217041016 8.645393371582031 8.636932373046875 8.62059211730957 8.645828247070312 8.644081115722656 8.657230377197266 8.630809783935547 8.638477325439453 8.618675231933594 8.614036560058594
1.1494948863983154 8.677474975585938 8.650432586669922 8.660640716552734 8.667152404785156 8.670597076416016 8.695079803466797 8.684879302978516 8.670143127441406 8.693897247314453 8.69118881225586 8.704719543457031 8.678218841552734 8.688613891601562 8.66973876953125 8.662776947021484
1.1535353660583496 8.722103118896484 8.695167541503906 8.705238342285156 8.712013244628906 8.714948654174805 8.741958618164062 8.730033874511719 8.717329025268555 8.739158630371094 8.735877990722656 8.749713897705078 8.72299575805664 8.736003875732422 8.718151092529297 8.708965301513672
1.1575757265090942 8.764739990234375 8.73824691772461 8.748050689697266 8.754920959472656 8.757436752319336 8.786361694335938 8.772953033447266 8.76259994506836 8.782108306884766 8.7784423828125 8.7926025390625 8.765586853027344 8.7811279296875 8.763999938964844 8.752876281738281
1.1616160869598389 8.805755615234375 8.779823303222656 8.78933334350586 8.796092987060547 8.798467636108398 8.828746795654297 8.81396484375 8.806173324584961 8.823188781738281 8.819381713867188 8.8338623046875 8.806407928466797 8.82424545288086 8.807811737060547 8.794967651367188
1.165656566619873 8.845623016357422 8.820362091064453 8.82952880859375 8.836116790771484 8.838422775268555 8.869373321533203 8.853538513183594 8.848358154296875 8.862625122070312 8.859127044677734 8.87371826171875 8.84576416015625 8.865718841552734 8.849895477294922 8.83553695678711
1.1696969270706177 8.884529113769531 8.860164642333984 8.869014739990234 8.875030517578125 8.8775634765625 8.908588409423828 8.891815185546875 8.889509201049805 8.900871276855469 8.897768020629883 8.912612915039062 8.884063720703125 8.905876159667969 8.890480041503906 8.874839782714844
1.1737374067306519 8.922832489013672 8.899541854858398 8.907918930053711 8.91336441040039 8.916234970092773 8.94674301147461 8.92934799194336 8.929847717285156 8.938213348388672 8.935897827148438 8.950830459594727 8.92169189453125 8.944995880126953 8.92996597290039 8.913318634033203
1.1777777671813965 8.960832595825195 8.9385986328125 8.946626663208008 8.951301574707031 8.954626083374023 8.984107971191406 8.966327667236328 8.969690322875977 8.974952697753906 8.97361946105957 8.988597869873047 8.958736419677734 8.983470916748047 8.9686279296875 8.951225280761719
1.1818181276321411 8.998619079589844 8.977720260620117 8.985321044921875 8.989143371582031 8.993057250976562 9.02108383178711 9.002998352050781 9.009284973144531 9.011425018310547 9.011201858520508 9.026458740234375 8.995662689208984 9.02157974243164 9.00661849975586 8.988815307617188
1.1858586072921753 9.03666877746582 9.01688003540039 9.024202346801758 9.027002334594727 9.031820297241211 9.0577392578125 9.039848327636719 9.048770904541016 9.047836303710938 9.049177169799805 9.064092636108398 9.032783508300781 9.059436798095703 9.044355392456055 9.026371002197266
1.18989896774292 9.074897766113281 9.056447982788086 9.063531875610352 9.065227508544922 9.070842742919922 9.09463119506836 9.076763153076172 9.088424682617188 9.084529876708984 9.087274551391602 9.102191925048828 9.069976806640625 9.097450256347656 9.081962585449219 9.064085006713867
1.193939447402954 9.113807678222656 9.096435546875 9.103374481201172 9.103885650634766 9.110488891601562 9.131423950195312 9.114191055297852 9.128196716308594 9.121597290039062 9.126001358032227 9.140748977661133 9.107780456542969 9.13553237915039 9.119667053222656 9.102008819580078
1.1979798078536987 9.153131484985352 9.136924743652344 9.14381217956543 9.143087387084961 9.150764465332031 9.168750762939453 9.152164459228516 9.168445587158203 9.159191131591797 9.165349960327148 9.179847717285156 9.146175384521484 9.174068450927734 9.157855987548828 9.140378952026367
1.2020201683044434 9.193140029907227 9.177993774414062 9.184953689575195 9.182964324951172 9.19178581237793 9.206600189208984 9.190826416015625 9.209196090698242 9.197458267211914 9.205448150634766 9.219629287719727 9.185295104980469 9.213016510009766 9.196348190307617 9.179571151733398
1.2060606479644775 9.233863830566406 9.219741821289062 9.226860046386719 9.223573684692383 9.233591079711914 9.24509048461914 9.230293273925781 9.250415802001953 9.236507415771484 9.246376037597656 9.260160446166992 9.225240707397461 9.252784729003906 9.235389709472656 9.219352722167969
1.2101010084152222 9.275445938110352 9.262115478515625 9.269586563110352 9.265047073364258 9.27630615234375 9.284337997436523 9.270706176757812 9.29248046875 9.27642822265625 9.288272857666016 9.301568984985352 9.266103744506836 9.293184280395508 9.275100708007812 9.259929656982422
1.2141413688659668 9.317752838134766 9.305131912231445 9.313152313232422 9.307287216186523 9.319795608520508 9.32443618774414 9.311969757080078 9.335098266601562 9.317317962646484 9.330997467041016 9.343740463256836 9.307945251464844 9.334388732910156 9.315519332885742 9.301380157470703
1.218181848526001 9.360864639282227 9.348806381225586 9.357488632202148 9.35037612915039 9.36414909362793 9.36534309387207 9.354196548461914 9.378477096557617 9.35909652709961 9.374675750732422 9.386768341064453 9.350706100463867 9.376346588134766 9.356803894042969 9.34365463256836
1.2222222089767456 9.404756546020508 9.393089294433594 9.402606964111328 9.394285202026367 9.409296035766602 9.407108306884766 9.39737319946289 9.422496795654297 9.401823043823242 9.419260025024414 9.430620193481445 9.3944091796875 9.419118881225586 9.398818969726562 9.386787414550781
1.2262625694274902 9.449443817138672 9.437999725341797 9.448505401611328 9.439014434814453 9.455278396606445 9.449808120727539 9.441522598266602 9.46721076965332 9.445549011230469 9.464763641357422 9.47530746459961 9.439098358154297 9.462749481201172 9.441694259643555 9.430828094482422
1.2303030490875244 9.494861602783203 9.483461380004883 9.495119094848633 9.484560012817383 9.502004623413086 9.493402481079102 9.486604690551758 9.512598037719727 9.490196228027344 9.511140823364258 9.520771026611328 9.484695434570312 9.507213592529297 9.485404968261719 9.475719451904297
1.234343409538269 9.540971755981445 9.529457092285156 9.542402267456055 9.530838012695312 9.549442291259766 9.537893295288086 9.532590866088867 9.558631896972656 9.53577995300293 9.558341979980469 9.567001342773438 9.531200408935547 9.552492141723633 9.529973983764648 9.521455764770508
1.2383837699890137 9.587711334228516 9.575897216796875 9.590290069580078 9.577812194824219 9.597503662109375 9.583209991455078 9.57942008972168 9.605257034301758 9.582202911376953 9.606311798095703 9.613897323608398 9.578521728515625 9.598527908325195 9.575323104858398 9.567975997924805
1.2424242496490479 9.635047912597656 9.622766494750977 9.638742446899414 9.625436782836914 9.646154403686523 9.629383087158203 9.627065658569336 9.652463912963867 9.629461288452148 9.654989242553711 9.66145133972168 9.626642227172852 9.645318984985352 9.621471405029297 9.61526107788086
1.2464646100997925 9.68289566040039 9.669981002807617 9.687675476074219 9.673641204833984 9.695323944091797 9.676311492919922 9.675439834594727 9.700176239013672 9.677471160888672 9.704317092895508 9.709577560424805 9.675458908081055 9.692802429199219 9.668359756469727 9.663244247436523
1.250504970550537 9.73121452331543 9.717510223388672 9.737016677856445 9.72236442565918 9.744945526123047 9.723962783813477 9.724479675292969 9.748340606689453 9.726179122924805 9.754219055175781 9.758201599121094 9.724920272827148 9.740917205810547 9.715936660766602 9.711835861206055
1.2545454502105713 9.7799072265625 9.765275955200195 9.786706924438477 9.771526336669922 9.794902801513672 9.772275924682617 9.774124145507812 9.79690933227539 9.77549934387207 9.804611206054688 9.807266235351562 9.77493667602539 9.789596557617188 9.764141082763672 9.761007308959961
1.258585810661316 9.828916549682617 9.813253402709961 9.836669921875 9.821065902709961 9.845182418823242 9.821174621582031 9.82427978515625 9.84581184387207 9.825357437133789 9.855424880981445 9.85670280456543 9.825429916381836 9.838796615600586 9.812929153442383 9.810649871826172
1.2626261711120605 9.878202438354492 9.861360549926758 9.886837005615234 9.870918273925781 9.89566421508789 9.870607376098633 9.874874114990234 9.894989013671875 9.875679016113281 9.90656852722168 9.906440734863281 9.876338958740234 9.888435363769531 9.862213134765625 9.860721588134766
1.2666666507720947 9.92765998840332 9.90955924987793 9.937141418457031 9.921003341674805 9.946310043334961 9.92048454284668 9.925811767578125 9.944395065307617 9.926370620727539 9.957986831665039 9.956398010253906 9.927555084228516 9.938434600830078 9.911933898925781 9.911123275756836
1.2707070112228394 9.977237701416016 9.957794189453125 9.987506866455078 9.971261978149414 9.99702262878418 9.97073745727539 9.977033615112305 9.993961334228516 9.977371215820312 10.009559631347656 10.006507873535156 9.978994369506836 9.988744735717773 9.962017059326172 9.961782455444336
1.2747474908828735 10.02688217163086 10.006044387817383 10.037881851196289 10.021600723266602 10.047754287719727 10.021316528320312 10.028440475463867 10.043630599975586 10.028570175170898 10.061260223388672 10.056722640991211 10.030595779418945 10.039270401000977 10.012414932250977 10.01264762878418
1.2787878513336182 10.076530456542969 10.054256439208984 10.08820915222168 10.071985244750977 10.098426818847656 10.072118759155273 10.079971313476562 10.093338012695312 10.07992172241211 10.112974166870117 10.106969833374023 10.082267761230469 10.089977264404297 10.063018798828125 10.063617706298828
1.2828283309936523 10.126131057739258 10.102401733398438 10.138422012329102 10.122337341308594 10.149007797241211 10.123086929321289 10.131532669067383 10.143030166625977 10.131341934204102 10.164655685424805 10.15717887878418 10.133928298950195 10.140758514404297 10.113790512084961 10.114629745483398
1.286868691444397 10.175613403320312 10.150428771972656 10.188470840454102 10.17259407043457 10.199399948120117 10.17413330078125 10.183042526245117 10.192663192749023 10.182723999023438 10.216215133666992 10.207307815551758 10.185501098632812 10.191570281982422 10.16462516784668 10.165603637695312
1.2909090518951416 10.224950790405273 10.198331832885742 10.238319396972656 10.222702026367188 10.249576568603516 10.225215911865234 10.234441757202148 10.242202758789062 10.234016418457031 10.267608642578125 10.257314682006836 10.236923217773438 10.242334365844727 10.215473175048828 10.21647834777832
1.2949495315551758 10.274084091186523 10.246095657348633 10.28788948059082 10.272613525390625 10.299480438232422 10.276227951049805 10.28564453125 10.291553497314453 10.285150527954102 10.318746566772461 10.307119369506836 10.288125991821289 10.29300308227539 10.26626968383789 10.267179489135742
1.2989898920059204 10.322994232177734 10.293691635131836 10.33719253540039 10.322286605834961 10.349069595336914 10.327140808105469 10.336614608764648 10.34073257446289 10.3360595703125 10.369592666625977 10.35670280456543 10.33902359008789 10.343498229980469 10.316951751708984 10.317651748657227
1.303030252456665 10.37161636352539 10.341083526611328 10.386140823364258 10.371650695800781 10.398307800292969 10.377866744995117 10.387247085571289 10.389657974243164 10.386659622192383 10.420082092285156 10.406017303466797 10.389577865600586 10.39376449584961 10.367424011230469 10.367834091186523
1.3070707321166992 10.419944763183594 10.388286590576172 10.434730529785156 10.420671463012695 10.447141647338867 10.428359985351562 10.437519073486328 10.438301086425781 10.43692398071289 10.470159530639648 10.455026626586914 10.439722061157227 10.44375991821289 10.417665481567383 10.417673110961914
1.3111110925674438 10.467926025390625 10.435295104980469 10.482921600341797 10.469329833984375 10.49553108215332 10.478559494018555 10.487350463867188 10.486640930175781 10.48675537109375 10.519783020019531 10.503705978393555 10.489402770996094 10.493423461914062 10.467588424682617 10.467105865478516
1.3151514530181885 10.515556335449219 10.482084274291992 10.530698776245117 10.517568588256836 10.543481826782227 10.528409957885742 10.53669548034668 10.534624099731445 10.536130905151367 10.568899154663086 10.55201530456543 10.538566589355469 10.542715072631836 10.517166137695312 10.516080856323242
1.3191919326782227 10.562816619873047 10.528675079345703 10.57803726196289 10.565376281738281 10.5909423828125 10.577852249145508 10.585508346557617 10.582250595092773 10.584999084472656 10.617494583129883 10.599943161010742 10.587167739868164 10.591592788696289 10.56631088256836 10.564563751220703
1.3232322931289673 10.609663009643555 10.575044631958008 10.624914169311523 10.612714767456055 10.637880325317383 10.626863479614258 10.633752822875977 10.629491806030273 10.633291244506836 10.665502548217773 10.6474609375 10.635175704956055 10.640003204345703 10.615005493164062 10.612516403198242
1.327272653579712 10.65611457824707 10.621231079101562 10.671318054199219 10.65955924987793 10.684297561645508 10.67538070678711 10.681365966796875 10.676301956176758 10.680980682373047 10.712896347045898 10.694568634033203 10.682537078857422 10.687906265258789 10.663185119628906 10.659866333007812
1.331313133239746 10.702129364013672 10.667215347290039 10.717254638671875 10.705886840820312 10.730157852172852 10.723363876342773 10.728326797485352 10.722684860229492 10.728048324584961 10.759660720825195 10.74124526977539 10.72921371459961 10.735298156738281 10.710826873779297 10.70661735534668
1.3353534936904907 10.747739791870117 10.713022232055664 10.762699127197266 10.751684188842773 10.775463104248047 10.770784378051758 10.774591445922852 10.768625259399414 10.774419784545898 10.805749893188477 10.7874755859375 10.77519416809082 10.782114028930664 10.757877349853516 10.752717971801758
1.3393938541412354 10.792898178100586 10.758647918701172 10.807647705078125 10.796934127807617 10.820198059082031 10.817609786987305 10.820131301879883 10.814092636108398 10.82010269165039 10.851160049438477 10.833248138427734 10.820425033569336 10.828340530395508 10.804304122924805 10.79814338684082
1.3434343338012695 10.837631225585938 10.804134368896484 10.852104187011719 10.841644287109375 10.864339828491211 10.863805770874023 10.864923477172852 10.859092712402344 10.865030288696289 10.895862579345703 10.878583908081055 10.86491584777832 10.873947143554688 10.850067138671875 10.842866897583008
1.3474746942520142 10.881925582885742 10.849458694458008 10.896049499511719 10.88576889038086 10.907899856567383 10.909318923950195 10.908943176269531 10.90361213684082 10.909215927124023 10.93983268737793 10.923465728759766 10.908611297607422 10.91891860961914 10.895143508911133 10.886857986450195
1.3515150547027588 10.925792694091797 10.894672393798828 10.939506530761719 10.929328918457031 10.950859069824219 10.954177856445312 10.952184677124023 10.947649002075195 10.952613830566406 10.983070373535156 10.967906951904297 10.951515197753906 10.963224411010742 10.939496994018555 10.93011474609375
1.355555534362793 10.969240188598633 10.939765930175781 10.982465744018555 10.972305297851562 10.993215560913086 10.998323440551758 10.994588851928711 10.991193771362305 10.99521255493164 11.025550842285156 11.011907577514648 10.99360466003418 11.006860733032227 10.983125686645508 10.972602844238281
1.3595958948135376 11.012264251708984 10.984783172607422 11.024934768676758 11.014703750610352 11.034969329833984 11.041738510131836 11.036165237426758 11.034212112426758 11.036996841430664 11.067255020141602 11.055456161499023 11.034860610961914 11.049797058105469 11.025976181030273 11.014312744140625
1.3636363744735718 11.054880142211914 11.029718399047852 11.06694221496582 11.056543350219727 11.076139450073242 11.08442497253418 11.076904296875 11.076766967773438 11.077949523925781 11.108196258544922 11.098600387573242 11.07528305053711 11.092050552368164 11.068061828613281 11.055242538452148
1.3676767349243164 11.097095489501953 11.074600219726562 11.108463287353516 11.097780227661133 11.116691589355469 11.126346588134766 11.11678695678711 11.118824005126953 11.11805534362793 11.148355484008789 11.141313552856445 11.114845275878906 11.13359260559082 11.109334945678711 11.095352172851562
1.3717172145843506 11.138931274414062 11.119453430175781 11.149528503417969 11.138427734375 11.156648635864258 11.167499542236328 11.15580940246582 11.160371780395508 11.157312393188477 11.187715530395508 11.183635711669922 11.153564453125 11.174407958984375 11.149791717529297 11.13467025756836
1.3757575750350952 11.180370330810547 11.164295196533203 11.190147399902344 11.17852783203125 11.196006774902344 11.207874298095703 11.19394302368164 11.201448440551758 11.195707321166992 11.226312637329102 11.225557327270508 11.19141960144043 11.214513778686523 11.189445495605469 11.173177719116211
1.3797979354858398 11.221452713012695 11.209144592285156 11.23031234741211 11.218032836914062 11.234777450561523 11.247467041015625 11.231210708618164 11.241998672485352 11.233243942260742 11.264106750488281 11.26712417602539 11.22842025756836 11.253873825073242 11.228235244750977 11.210844039916992
1.383838415145874 11.262189865112305 11.254037857055664 11.270048141479492 11.256988525390625 11.272958755493164 11.286260604858398 11.267601013183594 11.282089233398438 11.269905090332031 11.301115036010742 11.308307647705078 11.264549255371094 11.292524337768555 11.266210556030273 11.247713088989258
1.3878787755966187 11.302587509155273 11.298973083496094 11.309377670288086 11.295368194580078 11.310565948486328 11.324254989624023 11.303106307983398 11.321680068969727 11.305707931518555 11.337320327758789 11.349159240722656 11.299814224243164 11.330413818359375 11.30331039428711 11.283733367919922
1.3919191360473633 11.342658996582031 11.343965530395508 11.34830093383789 11.333223342895508 11.347589492797852 11.361440658569336 11.337705612182617 11.360787391662598 11.340635299682617 11.372749328613281 11.389701843261719 11.334224700927734 11.367591857910156 11.339561462402344 11.318948745727539
1.3959596157073975 11.382438659667969 11.389057159423828 11.386829376220703 11.370523452758789 11.384040832519531 11.39784049987793 11.371450424194336 11.399425506591797 11.374685287475586 11.407400131225586 11.429924011230469 11.367780685424805 11.404062271118164 11.374959945678711 11.353336334228516
1.399999976158142 11.421913146972656 11.434247970581055 11.42497444152832 11.407278060913086 11.419923782348633 11.433420181274414 11.404293060302734 11.437617301940918 11.40786361694336 11.441255569458008 11.469854354858398 11.400472640991211 11.439781188964844 11.40947151184082 11.386905670166016


==> figure_code/DLP_8/interpolation/1.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 0.24684524536132812 0.24721527099609375 0.2466583251953125 0.246917724609375 0.24686813354492188 0.24726104736328125 0.24628067016601562 0.2465972900390625 0.24673843383789062 0.24662017822265625 0.24570465087890625 0.24609756469726562 0.24623489379882812 0.2471160888671875 0.24624252319335938
1.0080808401107788 0.4897575378417969 0.49048614501953125 0.48938751220703125 0.4899024963378906 0.48979949951171875 0.49057769775390625 0.4886360168457031 0.48926544189453125 0.4895439147949219 0.48931121826171875 0.48749542236328125 0.48827362060546875 0.4885444641113281 0.49028778076171875 0.48856353759765625
1.0121212005615234 0.7287979125976562 0.7298851013183594 0.7282485961914062 0.7290153503417969 0.7288627624511719 0.7300224304199219 0.7271308898925781 0.7280654907226562 0.7284812927246094 0.7281379699707031 0.725433349609375 0.726593017578125 0.7270011901855469 0.7295951843261719 0.7270240783691406
1.016161561012268 0.96405029296875 0.9654922485351562 0.9633216857910156 0.9643402099609375 0.9641342163085938 0.9656715393066406 0.9618492126464844 0.9630851745605469 0.9636344909667969 0.9631729125976562 0.9595985412597656 0.9611320495605469 0.961669921875 0.9650993347167969 0.9617042541503906
1.0202020406723022 1.1955986022949219 1.1973762512207031 1.1946907043457031 1.1959495544433594 1.1956977844238281 1.197601318359375 1.1928634643554688 1.1943931579589844 1.1950759887695312 1.1945075988769531 1.1900749206542969 1.1919708251953125 1.1926460266113281 1.1968955993652344 1.1926803588867188
1.0242424011230469 1.4234962463378906 1.4256210327148438 1.4224205017089844 1.423919677734375 1.4236221313476562 1.4258880615234375 1.4202384948730469 1.4220657348632812 1.4228744506835938 1.4222030639648438 1.4169197082519531 1.4191818237304688 1.4199790954589844 1.4250450134277344 1.4200286865234375
1.028282880783081 1.6478500366210938 1.6503067016601562 1.6466026306152344 1.6483383178710938 1.6479911804199219 1.6506156921386719 1.6440773010253906 1.6461906433105469 1.6471290588378906 1.6463470458984375 1.6402359008789062 1.642852783203125 1.6437797546386719 1.6496391296386719 1.6438331604003906
1.0323232412338257 1.8686790466308594 1.8714599609375 1.8672599792480469 1.8692283630371094 1.86883544921875 1.8718109130859375 1.8643989562988281 1.8667984008789062 1.86785888671875 1.866973876953125 1.8600387573242188 1.8630104064941406 1.8640594482421875 1.8707046508789062 1.8641242980957031
1.0363636016845703 2.0860939025878906 2.0891990661621094 2.0845108032226562 2.086711883544922 2.0862693786621094 2.0895919799804688 2.0813140869140625 2.083995819091797 2.0851821899414062 2.0841941833496094 2.0764503479003906 2.0797691345214844 2.0809402465820312 2.088359832763672 2.0810089111328125
1.0404040813446045 2.3001365661621094 2.3035621643066406 2.2983932495117188 2.3008155822753906 2.3003311157226562 2.303997039794922 2.2948684692382812 2.2978248596191406 2.2991294860839844 2.2980422973632812 2.289508819580078 2.2931594848632812 2.2944564819335938 2.3026351928710938 2.2945289611816406
1.0444444417953491 2.510883331298828 2.5146217346191406 2.5089797973632812 2.5116233825683594 2.511096954345703 2.515094757080078 2.5051345825195312 2.5083580017089844 2.509784698486328 2.508594512939453 2.499279022216797 2.5032691955566406 2.5046768188476562 2.51361083984375 2.5047607421875
1.0484848022460938 2.7183876037597656 2.7224349975585938 2.7163238525390625 2.719188690185547 2.718616485595703 2.7229461669921875 2.7121620178222656 2.7156524658203125 2.717193603515625 2.7159080505371094 2.7058258056640625 2.7101402282714844 2.711669921875 2.7213401794433594 2.711761474609375
1.052525281906128 2.9227218627929688 2.9270782470703125 2.9205055236816406 2.9235877990722656 2.9229698181152344 2.9276275634765625 2.9160308837890625 2.9197845458984375 2.9214439392089844 2.9200592041015625 2.9092178344726562 2.913860321044922 2.9155006408691406 2.9258995056152344 2.9155960083007812
1.0565656423568726 3.123943328857422 3.1285972595214844 3.1215744018554688 3.124866485595703 3.1242103576660156 3.1291847229003906 3.116790771484375 3.1208038330078125 3.122577667236328 3.1210975646972656 3.1095046997070312 3.1144676208496094 3.116222381591797 3.127338409423828 3.1163253784179688
1.0606060028076172 3.3221054077148438 3.327056884765625 3.3195877075195312 3.3230857849121094 3.3223838806152344 3.3276824951171875 3.3144989013671875 3.3187637329101562 3.3206520080566406 3.3190765380859375 3.3067550659179688 3.312030792236328 3.3138999938964844 3.325714111328125 3.314006805419922
1.0646464824676514 3.51727294921875 3.5225143432617188 3.514606475830078 3.518310546875 3.5175704956054688 3.523174285888672 3.5092201232910156 3.5137367248535156 3.515735626220703 3.514068603515625 3.5010223388671875 3.5066070556640625 3.5085830688476562 3.5210952758789062 3.5087013244628906
1.068686842918396 3.7095069885253906 3.7150306701660156 3.7066917419433594 3.710601806640625 3.709819793701172 3.7157325744628906 3.7010116577148438 3.7057762145996094 3.7078819274902344 3.706127166748047 3.692363739013672 3.6982574462890625 3.7003402709960938 3.7135391235351562 3.7004623413085938
1.0727273225784302 3.898853302001953 3.9046630859375 3.8958969116210938 3.9000091552734375 3.8991851806640625 3.9053993225097656 3.8899307250976562 3.8949356079101562 3.8971481323242188 3.895305633544922 3.880840301513672 3.8870315551757812 3.8892250061035156 3.9030914306640625 3.8893508911132812
1.0767676830291748 4.085361480712891 4.091449737548828 4.082263946533203 4.086566925048828 4.0857086181640625 4.092220306396484 4.076011657714844 4.081256866455078 4.083576202392578 4.081638336181641 4.0664825439453125 4.072975158691406 4.0752716064453125 4.089801788330078 4.075405120849609
1.0808080434799194 4.269100189208984 4.275459289550781 4.265865325927734 4.270359039306641 4.269462585449219 4.276264190673828 4.259326934814453 4.264808654785156 4.267230987548828 4.2652130126953125 4.249370574951172 4.256153106689453 4.258552551269531 4.27374267578125 4.258693695068359
1.0848485231399536 4.450103759765625 4.456733703613281 4.4467315673828125 4.451419830322266 4.450481414794922 4.457572937011719 4.439918518066406 4.445629119873047 4.448158264160156 4.446052551269531 4.429538726806641 4.436607360839844 4.439109802246094 4.4549407958984375 4.439258575439453
1.0888888835906982 4.628437042236328 4.635334014892578 4.624931335449219 4.6298065185546875 4.6288299560546875 4.636203765869141 4.617839813232422 4.623783111572266 4.626411437988281 4.6242218017578125 4.607048034667969 4.614402770996094 4.61700439453125 4.6334686279296875 4.617153167724609
1.0929292440414429 4.80413818359375 4.8112945556640625 4.800495147705078 4.8055572509765625 4.804546356201172 4.812198638916016 4.7931365966796875 4.799304962158203 4.802036285400391 4.799762725830078 4.7819366455078125 4.7895660400390625 4.792266845703125 4.809360504150391 4.792427062988281
1.096969723701477 4.977268218994141 4.984683990478516 4.9734954833984375 4.978736877441406 4.977687835693359 4.985622406005859 4.965873718261719 4.972263336181641 4.975093841552734 4.972736358642578 4.9542694091796875 4.9621734619140625 4.964973449707031 4.982677459716797 4.9651336669921875
1.1010100841522217 5.147853851318359 5.155525207519531 5.143951416015625 5.149375915527344 5.148292541503906 5.156494140625 5.136066436767578 5.142677307128906 5.145603179931641 5.143165588378906 5.124065399169922 5.132244110107422 5.135139465332031 5.153450012207031 5.135307312011719
1.1050504446029663 5.315959930419922 5.323883056640625 5.311931610107422 5.317531585693359 5.316413879394531 5.324882507324219 5.303791046142578 5.310619354248047 5.313636779785156 5.311119079589844 5.2913970947265625 5.299842834472656 5.302829742431641 5.321739196777344 5.303005218505859
1.1090909242630005 5.481632232666016 5.489799499511719 5.477474212646484 5.483249664306641 5.482097625732422 5.4908294677734375 5.469081878662109 5.4761199951171875 5.479236602783203 5.4766387939453125 5.456302642822266 5.465007781982422 5.468090057373047 5.487590789794922 5.468269348144531
1.1131312847137451 5.6448974609375 5.653308868408203 5.640621185302734 5.646568298339844 5.645378112792969 5.6543731689453125 5.631977081298828 5.639225006103516 5.642433166503906 5.639759063720703 5.618816375732422 5.627784729003906 5.630954742431641 5.651031494140625 5.631141662597656
1.1171717643737793 5.805812835693359 5.814460754394531 5.801410675048828 5.807525634765625 5.806308746337891 5.815555572509766 5.792518615722656 5.799976348876953 5.803272247314453 5.800525665283203 5.778987884521484 5.7882080078125 5.791469573974609 5.812122344970703 5.791664123535156
1.121212124824524 5.964424133300781 5.973308563232422 5.959903717041016 5.966182708740234 5.964931488037109 5.974430084228516 5.950767517089844 5.958427429199219 5.961818695068359 5.958992004394531 5.936862945556641 5.946338653564453 5.949687957763672 5.970905303955078 5.949882507324219
1.1252524852752686 6.120754241943359 6.129871368408203 6.116111755371094 6.122562408447266 6.121273040771484 6.131023406982422 6.106742858886719 6.114601135253906 6.118076324462891 6.115177154541016 6.092472076416016 6.102195739746094 6.105632781982422 6.127407073974609 6.1058349609375
1.1292929649353027 6.2748565673828125 6.284206390380859 6.270099639892578 6.276710510253906 6.275390625 6.285388946533203 6.260494232177734 6.268550872802734 6.272117614746094 6.269145965576172 6.2458648681640625 6.255828857421875 6.259357452392578 6.28167724609375 6.259563446044922
1.1333333253860474 6.4267730712890625 6.436351776123047 6.421901702880859 6.428672790527344 6.4273223876953125 6.43756103515625 6.4120635986328125 6.420310974121094 6.4239654541015625 6.420921325683594 6.3970794677734375 6.40728759765625 6.410896301269531 6.433757781982422 6.411109924316406
1.137373685836792 6.5765380859375 6.586338043212891 6.571552276611328 6.578479766845703 6.577095031738281 6.587574005126953 6.561481475830078 6.569927215576172 6.573661804199219 6.570549011230469 6.546150207519531 6.5565948486328125 6.560291290283203 6.583686828613281 6.560504913330078
1.1414141654968262 6.724189758300781 6.734210968017578 6.719093322753906 6.7261810302734375 6.724761962890625 6.735477447509766 6.708797454833984 6.717433929443359 6.72125244140625 6.718067169189453 6.693119049072266 6.703804016113281 6.70758056640625 6.731498718261719 6.707801818847656
1.1454545259475708 6.869758605957031 6.879993438720703 6.864551544189453 6.871788024902344 6.870342254638672 6.88128662109375 6.854030609130859 6.862850189208984 6.866756439208984 6.863502502441406 6.8380126953125 6.848926544189453 6.852787017822266 6.877223968505859 6.8530120849609375
1.1494948863983154 7.013301849365234 7.023750305175781 7.007984161376953 7.015373229980469 7.013893127441406 7.0250701904296875 6.997245788574219 7.006248474121094 7.010234832763672 7.0069122314453125 6.98089599609375 6.992034912109375 6.9959716796875 7.020923614501953 6.996208190917969
1.1535353660583496 7.154834747314453 7.165493011474609 7.1494140625 7.156948089599609 7.155445098876953 7.166839599609375 7.138454437255859 7.147640228271484 7.151706695556641 7.1483154296875 7.121772766113281 7.133140563964844 7.137157440185547 7.1626129150390625 7.137393951416016
1.1575757265090942 7.294399261474609 7.305263519287109 7.288871765136719 7.296550750732422 7.295017242431641 7.306636810302734 7.277698516845703 7.2870635986328125 7.291210174560547 7.287754058837891 7.260692596435547 7.272281646728516 7.276378631591797 7.302326202392578 7.276618957519531
1.1616160869598389 7.432025909423828 7.443096160888672 7.4263916015625 7.4342193603515625 7.432659149169922 7.444496154785156 7.415008544921875 7.424552917480469 7.428775787353516 7.425254821777344 7.397686004638672 7.409488677978516 7.413665771484375 7.440101623535156 7.413909912109375
1.165656566619873 7.567752838134766 7.579029083251953 7.562015533447266 7.569988250732422 7.568397521972656 7.580451965332031 7.550426483154297 7.560142517089844 7.564445495605469 7.560859680175781 7.532783508300781 7.544803619384766 7.5490570068359375 7.575977325439453 7.549304962158203
1.1696969270706177 7.701610565185547 7.713081359863281 7.695770263671875 7.703884124755859 7.702262878417969 7.714530944824219 7.683979034423828 7.693866729736328 7.6982421875 7.6945953369140625 7.666023254394531 7.678256988525391 7.682582855224609 7.709980010986328 7.682834625244141
1.1737374067306519 7.833637237548828 7.845310211181641 7.82769775390625 7.8359527587890625 7.8343048095703125 7.846782684326172 7.815704345703125 7.8257598876953125 7.8302154541015625 7.826503753662109 7.7974395751953125 7.809883117675781 7.8142852783203125 7.842151641845703 7.814540863037109
1.1777777671813965 7.963848114013672 7.975711822509766 7.9578094482421875 7.966197967529297 7.9645233154296875 7.977210998535156 7.945613861083984 7.955837249755859 7.960365295410156 7.956592559814453 7.9270477294921875 7.939697265625 7.944171905517578 7.972503662109375 7.944435119628906
1.1818181276321411 8.09228515625 8.10434341430664 8.086151123046875 8.094673156738281 8.092971801757812 8.105865478515625 8.07375717163086 8.084148406982422 8.088748931884766 8.084915161132812 8.054893493652344 8.0677490234375 8.072296142578125 8.101081848144531 8.072559356689453
1.1858586072921753 8.218982696533203 8.23122787475586 8.212753295898438 8.22140884399414 8.219680786132812 8.232772827148438 8.200164794921875 8.21072006225586 8.215389251708984 8.211494445800781 8.18100357055664 8.194061279296875 8.198677062988281 8.227912902832031 8.19894790649414
1.18989896774292 8.343963623046875 8.356391906738281 8.337638854980469 8.346427917480469 8.344673156738281 8.357963562011719 8.324859619140625 8.335575103759766 8.340316772460938 8.336360931396484 8.305408477783203 8.318660736083984 8.323348999023438 8.353031158447266 8.323623657226562
1.193939447402954 8.467262268066406 8.479877471923828 8.46084213256836 8.469764709472656 8.46798324584961 8.48147201538086 8.447879791259766 8.458751678466797 8.46356201171875 8.459552764892578 8.428138732910156 8.44158935546875 8.446346282958984 8.47646713256836 8.446624755859375
1.1979798078536987 8.58890151977539 8.601696014404297 8.582389831542969 8.591438293457031 8.589630126953125 8.603313446044922 8.569236755371094 8.580265045166016 8.58514404296875 8.581077575683594 8.549213409423828 8.562854766845703 8.567684173583984 8.598236083984375 8.56796646118164
1.2020201683044434 8.708900451660156 8.721878051757812 8.702301025390625 8.711475372314453 8.709644317626953 8.723518371582031 8.68896484375 8.700145721435547 8.705097198486328 8.700969696044922 8.668663024902344 8.6824951171875 8.687385559082031 8.718368530273438 8.687675476074219
1.2060606479644775 8.827308654785156 8.840461730957031 8.82061767578125 8.829917907714844 8.828060150146484 8.842124938964844 8.807098388671875 8.818435668945312 8.82345199584961 8.819267272949219 8.786521911621094 8.800540924072266 8.805503845214844 8.836902618408203 8.805789947509766
1.2101010084152222 8.944133758544922 8.957462310791016 8.937355041503906 8.94677734375 8.944896697998047 8.959144592285156 8.923656463623047 8.935142517089844 8.940223693847656 8.935989379882812 8.902807235717773 8.917015075683594 8.922039031982422 8.953857421875 8.922332763671875
1.2141413688659668 9.059417724609375 9.072914123535156 9.052547454833984 9.062091827392578 9.060184478759766 9.07461929321289 9.038675308227539 9.05030632019043 9.055456161499023 9.051164627075195 9.017553329467773 9.031944274902344 9.03703498840332 9.069263458251953 9.037332534790039
1.218181848526001 9.173171997070312 9.186838150024414 9.166217803955078 9.175880432128906 9.1739501953125 9.18856430053711 9.152170181274414 9.163948059082031 9.169160842895508 9.164815902709961 9.13078498840332 9.145355224609375 9.150508880615234 9.18313980102539 9.150812149047852
1.2222222089767456 9.285423278808594 9.299259185791016 9.278385162353516 9.288166046142578 9.286212921142578 9.301006317138672 9.264165878295898 9.276086807250977 9.281364440917969 9.276966094970703 9.24251937866211 9.257266998291016 9.262483596801758 9.295516967773438 9.26279067993164
1.2262625694274902 9.396207809448242 9.410205841064453 9.389083862304688 9.398983001708984 9.39700698852539 9.411975860595703 9.37469482421875 9.386758804321289 9.392099380493164 9.38764762878418 9.352788925170898 9.367713928222656 9.372993469238281 9.40641975402832 9.373302459716797
1.2303030490875244 9.505537033081055 9.519699096679688 9.498329162597656 9.508344650268555 9.506343841552734 9.521488189697266 9.483774185180664 9.495979309082031 9.501380920410156 9.496879577636719 9.461614608764648 9.476713180541992 9.482051849365234 9.515867233276367 9.482366561889648
1.234343409538269 9.613439559936523 9.627763748168945 9.606149673461914 9.616277694702148 9.614255905151367 9.629571914672852 9.5914306640625 9.60377311706543 9.609237670898438 9.604682922363281 9.56901741027832 9.584287643432617 9.589689254760742 9.62388801574707 9.590005874633789
1.2383837699890137 9.719940185546875 9.734420776367188 9.712570190429688 9.722810745239258 9.720766067504883 9.736249923706055 9.697687149047852 9.710166931152344 9.715690612792969 9.711088180541992 9.675025939941406 9.690465927124023 9.695926666259766 9.73050308227539 9.696247100830078
1.2424242496490479 9.825063705444336 9.839698791503906 9.81761360168457 9.827964782714844 9.825897216796875 9.841550827026367 9.802566528320312 9.815181732177734 9.820764541625977 9.816112518310547 9.779661178588867 9.795269012451172 9.800790786743164 9.835739135742188 9.80111312866211
1.2464646100997925 9.92881965637207 9.943609237670898 9.921293258666992 9.931751251220703 9.929662704467773 9.945480346679688 9.906087875366211 9.918834686279297 9.924476623535156 9.919775009155273 9.882940292358398 9.898712158203125 9.904289245605469 9.939607620239258 9.904617309570312
1.250504970550537 10.03123664855957 10.046182632446289 10.023632049560547 10.034200668334961 10.032087326049805 10.04806900024414 10.008272171020508 10.021150588989258 10.026849746704102 10.022100448608398 9.984886169433594 10.000818252563477 10.006454467773438 10.042139053344727 10.006784439086914
1.2545454502105713 10.13235092163086 10.147445678710938 10.124670028686523 10.135343551635742 10.133211135864258 10.149354934692383 10.109153747558594 10.122163772583008 10.127922058105469 10.123123168945312 10.085531234741211 10.101625442504883 10.107318878173828 10.143363952636719 10.107650756835938
1.258585810661316 10.232166290283203 10.24740982055664 10.224407196044922 10.235187530517578 10.233034133911133 10.249336242675781 10.208740234375 10.221878051757812 10.227693557739258 10.222845077514648 10.184885025024414 10.20113754272461 10.206888198852539 10.2432861328125 10.207225799560547
1.2626261711120605 10.330699920654297 10.346090316772461 10.322866439819336 10.333747863769531 10.331575393676758 10.34803581237793 10.307048797607422 10.3203125 10.326183319091797 10.3212890625 10.282962799072266 10.299371719360352 10.30517578125 10.341926574707031 10.30551528930664
1.2666666507720947 10.42799186706543 10.443531036376953 10.420087814331055 10.431074142456055 10.428878784179688 10.445491790771484 10.404119491577148 10.417509078979492 10.423433303833008 10.418495178222656 10.37980842590332 10.396371841430664 10.402233123779297 10.439325332641602 10.40257453918457
1.2707070112228394 10.524045944213867 10.539724349975586 10.516067504882812 10.527151107788086 10.524938583374023 10.541704177856445 10.499950408935547 10.51346206665039 10.51944351196289 10.514459609985352 10.475414276123047 10.492132186889648 10.498046875 10.535482406616211 10.498390197753906
1.2747474908828735 10.618886947631836 10.634706497192383 10.610836029052734 10.62202262878418 10.619789123535156 10.63670539855957 10.594575881958008 10.608209609985352 10.614242553710938 10.609212875366211 10.569818496704102 10.586687088012695 10.5926513671875 10.630428314208984 10.593002319335938
1.2787878513336182 10.712530136108398 10.728490829467773 10.704410552978516 10.715692520141602 10.71343994140625 10.730504989624023 10.688005447387695 10.701759338378906 10.707845687866211 10.702774047851562 10.663028717041016 10.680046081542969 10.686065673828125 10.724172592163086 10.686416625976562
1.2828283309936523 10.805004119873047 10.821102142333984 10.796812057495117 10.808195114135742 10.80592155456543 10.823135375976562 10.780267715454102 10.794139862060547 10.800277709960938 10.795160293579102 10.755077362060547 10.772239685058594 10.778308868408203 10.81674575805664 10.778667449951172
1.286868691444397 10.896312713623047 10.912544250488281 10.888051986694336 10.899528503417969 10.897235870361328 10.914596557617188 10.87136459350586 10.885354995727539 10.891546249389648 10.88638687133789 10.84596061706543 10.86326789855957 10.869390487670898 10.908151626586914 10.8697509765625
1.2909090518951416 10.986478805541992 11.002845764160156 10.9781494140625 10.989723205566406 10.987411499023438 11.004915237426758 10.961326599121094 10.975433349609375 10.98167610168457 10.976470947265625 10.935712814331055 10.953165054321289 10.95933723449707 10.998418807983398 10.959697723388672
1.2949495315551758 11.07553482055664 11.092033386230469 11.067138671875 11.078805923461914 11.076475143432617 11.094120025634766 11.050176620483398 11.064397811889648 11.07069206237793 11.065446853637695 11.024356842041016 11.041950225830078 11.048173904418945 11.08757209777832 11.048538208007812
1.2989898920059204 11.163480758666992 11.180112838745117 11.15501594543457 11.166776657104492 11.1644287109375 11.182214736938477 11.137920379638672 11.15225601196289 11.158599853515625 11.153310775756836 11.111896514892578 11.129629135131836 11.135900497436523 11.175613403320312 11.136268615722656
1.303030252456665 11.250333786010742 11.267093658447266 11.241806030273438 11.253656387329102 11.251289367675781 11.26921272277832 11.224576950073242 11.239021301269531 11.245414733886719 11.24008560180664 11.198347091674805 11.216218948364258 11.222539901733398 11.262561798095703 11.222909927368164
1.3070707321166992 11.336128234863281 11.353017807006836 11.327535629272461 11.339475631713867 11.337091445922852 11.35515022277832 11.310174942016602 11.324729919433594 11.331171035766602 11.325803756713867 11.283746719360352 11.301752090454102 11.308124542236328 11.34844970703125 11.308496475219727
1.3111110925674438 11.420858383178711 11.437873840332031 11.41219711303711 11.424232482910156 11.42182731628418 11.440021514892578 11.394710540771484 11.409374237060547 11.415863037109375 11.410453796386719 11.368083953857422 11.386224746704102 11.392642974853516 11.433271408081055 11.393016815185547
1.3151514530181885 11.504547119140625 11.521686553955078 11.495824813842773 11.507944107055664 11.505523681640625 11.523853302001953 11.478208541870117 11.49298095703125 11.499517440795898 11.494068145751953 11.451387405395508 11.469661712646484 11.476125717163086 11.517051696777344 11.476503372192383
1.3191919326782227 11.587224960327148 11.604490280151367 11.578441619873047 11.590648651123047 11.58820915222168 11.606668472290039 11.560697555541992 11.57557487487793 11.582159042358398 11.576671600341797 11.533683776855469 11.55208969116211 11.558599472045898 11.59981918334961 11.558980941772461
1.3232322931289673 11.668891906738281 11.686277389526367 11.660045623779297 11.67233657836914 11.669881820678711 11.688472747802734 11.64217758178711 11.657159805297852 11.663789749145508 11.658262252807617 11.614971160888672 11.633506774902344 11.64006233215332 11.681571960449219 11.640449523925781
1.327272653579712 11.749563217163086 11.767068862915039 11.740655899047852 11.753034591674805 11.750560760498047 11.769279479980469 11.722661972045898 11.737749099731445 11.744424819946289 11.738861083984375 11.695270538330078 11.713933944702148 11.720535278320312 11.762332916259766 11.72092056274414
1.331313133239746 11.829263687133789 11.846885681152344 11.820295333862305 11.832756042480469 11.830266952514648 11.849113464355469 11.802181243896484 11.81736946105957 11.824090957641602 11.818489074707031 11.774600982666016 11.793392181396484 11.800039291381836 11.842119216918945 11.80042839050293
1.3353534936904907 11.908004760742188 11.925745010375977 11.898975372314453 11.911521911621094 11.909013748168945 11.927984237670898 11.880741119384766 11.89603042602539 11.902795791625977 11.897157669067383 11.85297966003418 11.871892929077148 11.878585815429688 11.92094612121582 11.878976821899414
1.3393938541412354 11.985790252685547 12.00364875793457 11.976705551147461 11.989330291748047 11.986808776855469 12.005903244018555 11.958351135253906 11.97374153137207 11.980550765991211 11.974872589111328 11.93040657043457 11.949445724487305 11.956180572509766 11.998815536499023 11.956573486328125
1.3434343338012695 12.062646865844727 12.080615997314453 12.05350112915039 12.066207885742188 12.063669204711914 12.0828857421875 12.035030364990234 12.050516128540039 12.057373046875 12.051658630371094 12.006906509399414 12.026067733764648 12.032844543457031 12.075756072998047 12.033243179321289
1.3474746942520142 12.13858413696289 12.156669616699219 12.12938117980957 12.142169952392578 12.13961410522461 12.158952713012695 12.110794067382812 12.126379013061523 12.133275985717773 12.12752914428711 12.08249282836914 12.101776123046875 12.10859489440918 12.151777267456055 12.108993530273438
1.3515150547027588 12.213617324829102 12.231813430786133 12.204357147216797 12.21722412109375 12.214654922485352 12.234111785888672 12.185653686523438 12.201335906982422 12.208276748657227 12.202493667602539 12.157180786132812 12.176582336425781 12.18344497680664 12.226890563964844 12.183845520019531
1.355555534362793 12.287757873535156 12.30606460571289 12.278444290161133 12.291387557983398 12.288801193237305 12.308378219604492 12.259628295898438 12.275405883789062 12.282386779785156 12.276567459106445 12.230979919433594 12.250497817993164 12.257402420043945 12.30111312866211 12.257804870605469
1.3595958948135376 12.361017227172852 12.379434585571289 12.351646423339844 12.364669799804688 12.362068176269531 12.38176155090332 12.332717895507812 12.348590850830078 12.355613708496094 12.349760055541992 12.303901672363281 12.32353401184082 12.330480575561523 12.37445068359375 12.330886840820312
1.3636363744735718 12.433418273925781 12.451942443847656 12.423992156982422 12.437088012695312 12.434473037719727 12.454282760620117 12.404953002929688 12.420915603637695 12.427980422973633 12.42209243774414 12.375965118408203 12.395713806152344 12.402702331542969 12.446929931640625 12.40311050415039
1.3676767349243164 12.504959106445312 12.523588180541992 12.495477676391602 12.508649826049805 12.506021499633789 12.525943756103516 12.476329803466797 12.49238395690918 12.499490737915039 12.493568420410156 12.447175979614258 12.467039108276367 12.474065780639648 12.518548965454102 12.474475860595703
1.3717172145843506 12.57565689086914 12.59439468383789 12.566123962402344 12.57937240600586 12.576725006103516 12.596761703491211 12.546867370605469 12.563013076782227 12.570159912109375 12.564203262329102 12.517547607421875 12.53752326965332 12.54458999633789 12.589326858520508 12.545001983642578
1.3757575750350952 12.64553451538086 12.664375305175781 12.635948181152344 12.649269104003906 12.646610260009766 12.666755676269531 12.616584777832031 12.632822036743164 12.640005111694336 12.634016036987305 12.587102890014648 12.607189178466797 12.614294052124023 12.659278869628906 12.61471176147461
1.3797979354858398 12.714593887329102 12.733537673950195 12.704954147338867 12.71834945678711 12.715673446655273 12.735931396484375 12.68548583984375 12.701810836791992 12.709035873413086 12.703014373779297 12.655843734741211 12.67603874206543 12.683181762695312 12.728412628173828 12.683601379394531
1.383838415145874 12.78285026550293 12.801897048950195 12.773160934448242 12.786624908447266 12.783937454223633 12.804300308227539 12.753583908081055 12.769998550415039 12.777261734008789 12.771207809448242 12.723783493041992 12.744089126586914 12.751270294189453 12.796743392944336 12.751691818237305
1.3878787755966187 12.850309371948242 12.869453430175781 12.840566635131836 12.854104995727539 12.851400375366211 12.871871948242188 12.820890426635742 12.837387084960938 12.844690322875977 12.838603973388672 12.790929794311523 12.811342239379883 12.818561553955078 12.864274978637695 12.818984985351562
1.3919191360473633 12.916988372802734 12.936233520507812 12.907196044921875 12.92080307006836 12.918087005615234 12.938663482666016 12.887414932250977 12.904001235961914 12.911340713500977 12.905221939086914 12.8572998046875 12.877819061279297 12.885076522827148 12.931026458740234 12.885501861572266
1.3959596157073975 12.982898712158203 13.002243041992188 12.97305679321289 12.986734390258789 12.984003067016602 13.004688262939453 12.953176498413086 12.9698486328125 12.977224349975586 12.971076965332031 12.922910690307617 12.943531036376953 12.950826644897461 12.997011184692383 12.951253890991211
1.399999976158142 13.048053741455078 13.067493438720703 13.03816032409668 13.05190658569336 13.04916000366211 13.069948196411133 13.018180847167969 13.034934997558594 13.042346954345703 13.03616714477539 12.987760543823242 13.008485794067383 13.015817642211914 13.062232971191406 13.016246795654297


==> figure_code/DLP_8/interpolation/1.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0040403604507446 1.182037353515625 1.1874542236328125 1.1878662109375 1.1827239990234375 1.179901123046875 1.1859130859375 1.1912384033203125 1.176177978515625 1.1881256103515625 1.1814117431640625 1.1716766357421875 1.1809844970703125 1.184326171875 1.18902587890625 1.1850128173828125
1.0080808401107788 2.2530364990234375 2.2648468017578125 2.2610931396484375 2.257110595703125 2.2493743896484375 2.2665557861328125 2.2703857421875 2.2388153076171875 2.2686767578125 2.25994873046875 2.23980712890625 2.259735107421875 2.263427734375 2.2710418701171875 2.2639312744140625
1.0121212005615234 3.1477203369140625 3.166656494140625 3.15325927734375 3.1582489013671875 3.14324951171875 3.17767333984375 3.1708984375 3.1224212646484375 3.1767120361328125 3.17230224609375 3.1414031982421875 3.17401123046875 3.1735992431640625 3.18109130859375 3.17236328125
1.016161561012268 3.8457489013671875 3.8708038330078125 3.8457183837890625 3.86383056640625 3.8407440185546875 3.8942794799804688 3.8710403442382812 3.8094940185546875 3.888031005859375 3.8924102783203125 3.8523330688476562 3.89764404296875 3.8893280029296875 3.8942413330078125 3.8862075805664062
1.0202020406723022 4.368431091308594 4.3963165283203125 4.363090515136719 4.391571044921875 4.36260986328125 4.4298553466796875 4.3909454345703125 4.325370788574219 4.417915344238281 4.4314727783203125 4.386383056640625 4.4405517578125 4.422966003417969 4.4246368408203125 4.4202423095703125
1.0242424011230469 4.7612457275390625 4.787300109863281 4.754020690917969 4.7837982177734375 4.754432678222656 4.8232879638671875 4.776214599609375 4.718238830566406 4.8070831298828125 4.826606750488281 4.7821502685546875 4.8377838134765625 4.8127288818359375 4.812347412109375 4.8146209716796875
1.028282880783081 5.075469970703125 5.095268249511719 5.0711669921875 5.0906219482421875 5.0680999755859375 5.123725891113281 5.079673767089844 5.039192199707031 5.1056976318359375 5.126747131347656 5.087921142578125 5.136192321777344 5.1080474853515625 5.107963562011719 5.119140625
1.0323232412338257 5.352439880371094 5.363212585449219 5.3551025390625 5.354728698730469 5.345611572265625 5.375724792480469 5.345268249511719 5.326606750488281 5.358306884765625 5.377655029296875 5.3468780517578125 5.380439758300781 5.3546905517578125 5.357185363769531 5.377784729003906
1.0363636016845703 5.61669921875 5.618064880371094 5.628166198730469 5.6040191650390625 5.611663818359375 5.610664367675781 5.600349426269531 5.601043701171875 5.595420837402344 5.612358093261719 5.58880615234375 5.6040496826171875 5.5855560302734375 5.5919342041015625 5.620292663574219
1.0404040813446045 5.876617431640625 5.870277404785156 5.896186828613281 5.850746154785156 5.87396240234375 5.8443145751953125 5.855323791503906 5.8676300048828125 5.8315582275390625 5.847648620605469 5.828094482421875 5.8257904052734375 5.817497253417969 5.827789306640625 5.860343933105469
1.0444444417953491 6.130088806152344 6.1190185546875 6.155189514160156 6.095893859863281 6.12945556640625 6.080162048339844 6.108978271484375 6.122734069824219 6.069023132324219 6.086944580078125 6.0673980712890625 6.051918029785156 6.054443359375 6.067527770996094 6.0996551513671875
1.0484848022460938 6.3713531494140625 6.358741760253906 6.398460388183594 6.335109710693359 6.3713531494140625 6.314949035644531 6.355125427246094 6.3608856201171875 6.3038482666015625 6.325965881347656 6.303302764892578 6.280937194824219 6.292778015136719 6.306976318359375 6.334159851074219
1.052525281906128 6.594184875488281 6.582721710205078 6.6198272705078125 6.561859130859375 6.592948913574219 6.541950225830078 6.58624267578125 6.577350616455078 6.529056549072266 6.556617736816406 6.5296173095703125 6.506721496582031 6.5249786376953125 6.5385284423828125 6.55743408203125
1.0565656423568726 6.794643402099609 6.786083221435547 6.8160858154296875 6.770633697509766 6.790439605712891 6.7546539306640625 6.796581268310547 6.7701416015625 6.7383575439453125 6.771274566650391 6.7407379150390625 6.722320556640625 6.743583679199219 6.755027770996094 6.764179229736328
1.0606060028076172 6.971321105957031 6.966350555419922 6.9869232177734375 6.957798004150391 6.963054656982422 6.948112487792969 6.982959747314453 6.939525604248047 6.9272918701171875 6.964485168457031 6.932701110839844 6.921722412109375 6.942718505859375 6.951129913330078 6.951007843017578
1.0646464824676514 7.125217437744141 7.123653411865234 7.134483337402344 7.1221771240234375 7.1126556396484375 7.119789123535156 7.144908905029297 7.0877227783203125 7.093967437744141 7.1338958740234375 7.103721618652344 7.101066589355469 7.119163513183594 7.124198913574219 7.116886138916016
1.068686842918396 7.258815765380859 7.2598419189453125 7.262279510498047 7.264472961425781 7.242610931396484 7.269275665283203 7.283943176269531 7.217792510986328 7.238563537597656 7.279773712158203 7.253753662109375 7.258598327636719 7.272041320800781 7.2738494873046875 7.262416839599609
1.0727273225784302 7.3752593994140625 7.3777313232421875 7.374202728271484 7.386730194091797 7.356723785400391 7.397758483886719 7.402790069580078 7.332923889160156 7.362789154052734 7.4042510986328125 7.383949279785156 7.394374847412109 7.402339935302734 7.401451110839844 7.389194488525391
1.0767676830291748 7.477626800537109 7.480388641357422 7.473785400390625 7.4916229248046875 7.458415985107422 7.50738525390625 7.504646301269531 7.435962677001953 7.469127655029297 7.510372161865234 7.49609375 7.509735107421875 7.512226104736328 7.509365081787109 7.499202728271484
1.0808080434799194 7.569225311279297 7.571296691894531 7.564430236816406 7.582599639892578 7.55096435546875 7.601329803466797 7.593296051025391 7.529705047607422 7.560985565185547 7.602069854736328 7.592842102050781 7.607349395751953 7.605079650878906 7.60107421875 7.595058441162109
1.0848485231399536 7.652336120605469 7.653038024902344 7.648212432861328 7.662517547607422 7.636333465576172 7.682453155517578 7.671718597412109 7.615867614746094 7.641239166259766 7.682563781738281 7.676460266113281 7.689914703369141 7.684074401855469 7.679668426513672 7.678825378417969
1.0888888835906982 7.729290008544922 7.728282928466797 7.7270355224609375 7.7345123291015625 7.716281890869141 7.754035949707031 7.7430572509765625 7.696239471435547 7.713138580322266 7.755245208740234 7.749797821044922 7.760833740234375 7.752925872802734 7.748722076416016 7.753021240234375
1.0929292440414429 7.8014068603515625 7.798679351806641 7.801685333251953 7.800739288330078 7.7915191650390625 7.818546295166016 7.809379577636719 7.771678924560547 7.779010772705078 7.822406768798828 7.81500244140625 7.822883605957031 7.81451416015625 7.810920715332031 7.819511413574219
1.096969723701477 7.870140075683594 7.865917205810547 7.873027801513672 7.863456726074219 7.862880706787109 7.878604888916016 7.872768402099609 7.843254089355469 7.8412628173828125 7.886260986328125 7.874599456787109 7.879150390625 7.871852874755859 7.869068145751953 7.8805084228515625
1.1010100841522217 7.93597412109375 7.930622100830078 7.941070556640625 7.923809051513672 7.9304046630859375 7.935688018798828 7.934131622314453 7.911216735839844 7.901195526123047 7.947841644287109 7.930202484130859 7.931682586669922 7.926769256591797 7.924781799316406 7.937408447265625
1.1050504446029663 7.9997711181640625 7.99371337890625 8.006305694580078 7.983119964599609 7.99468994140625 7.9915008544921875 7.994598388671875 7.976284027099609 7.960224151611328 8.00833511352539 7.983757019042969 7.982696533203125 7.981193542480469 7.979831695556641 7.9920196533203125
1.1090909242630005 8.061805725097656 8.055431365966797 8.068805694580078 8.041915893554688 8.055953979492188 8.046871185302734 8.05447769165039 8.038681030273438 8.01894760131836 8.06808853149414 8.036445617675781 8.033538818359375 8.03609848022461 8.035064697265625 8.045452117919922
1.1131312847137451 8.122264862060547 8.115898132324219 8.128746032714844 8.100503921508789 8.11456298828125 8.102317810058594 8.113906860351562 8.098678588867188 8.077674865722656 8.127273559570312 8.089179992675781 8.085155487060547 8.092041015625 8.090988159179688 8.098628997802734
1.1171717643737793 8.18136215209961 8.175224304199219 8.186454772949219 8.15903091430664 8.171028137207031 8.158172607421875 8.172927856445312 8.156608581542969 8.136524200439453 8.185951232910156 8.142656326293945 8.138191223144531 8.149303436279297 8.147838592529297 8.152275085449219
1.121212124824524 8.239280700683594 8.233505249023438 8.242351531982422 8.217578887939453 8.225940704345703 8.214590072631836 8.231517791748047 8.212867736816406 8.195465087890625 8.244129180908203 8.197343826293945 8.192989349365234 8.207927703857422 8.205684661865234 8.206916809082031
1.1252524852752686 8.296089172363281 8.290718078613281 8.29677963256836 8.275979995727539 8.279781341552734 8.271446228027344 8.289531707763672 8.267711639404297 8.25424575805664 8.30166244506836 8.253337860107422 8.24951171875 8.267627716064453 8.264289855957031 8.262714385986328
1.1292929649353027 8.35175895690918 8.34677505493164 8.350044250488281 8.33399772644043 8.332916259765625 8.328475952148438 8.34671401977539 8.32137680053711 8.312545776367188 8.358352661132812 8.310497283935547 8.307476043701172 8.327930450439453 8.323249816894531 8.319580078125
1.1333333253860474 8.406499862670898 8.401830673217773 8.402606964111328 8.39157485961914 8.385833740234375 8.385566711425781 8.403087615966797 8.374261856079102 8.370218276977539 8.414237976074219 8.368755340576172 8.36667251586914 8.388545989990234 8.38235092163086 8.377483367919922
1.137373685836792 8.460294723510742 8.455865859985352 8.454689025878906 8.448490142822266 8.438741683959961 8.442415237426758 8.458498001098633 8.42654800415039 8.426986694335938 8.469196319580078 8.427751541137695 8.426620483398438 8.448955535888672 8.441173553466797 8.43608283996582
1.1414141654968262 8.513349533081055 8.509078979492188 8.50662612915039 8.504720687866211 8.491912841796875 8.498907089233398 8.513046264648438 8.478578567504883 8.482824325561523 8.52334976196289 8.487266540527344 8.486988067626953 8.508869171142578 8.499519348144531 8.49516487121582
1.1454545259475708 8.56557846069336 8.561391830444336 8.55842399597168 8.560014724731445 8.545251846313477 8.554689407348633 8.566566467285156 8.530378341674805 8.537508010864258 8.576559066772461 8.546775817871094 8.547203063964844 8.567779541015625 8.556953430175781 8.55421257019043
1.1494948863983154 8.617216110229492 8.613048553466797 8.610296249389648 8.614456176757812 8.598869323730469 8.609746932983398 8.619256973266602 8.582216262817383 8.591180801391602 8.629045486450195 8.606060028076172 8.607009887695312 8.62554931640625 8.613426208496094 8.613008499145508
1.1535353660583496 8.668254852294922 8.664070129394531 8.66218376159668 8.667953491210938 8.65260124206543 8.663900375366211 8.671100616455078 8.634098052978516 8.643829345703125 8.680805206298828 8.664741516113281 8.665985107421875 8.681900024414062 8.668712615966797 8.671148300170898
1.1575757265090942 8.718791961669922 8.714557647705078 8.714052200317383 8.720510482788086 8.706314086914062 8.717081069946289 8.722185134887695 8.68606185913086 8.695566177368164 8.731931686401367 8.722539901733398 8.723854064941406 8.736686706542969 8.722734451293945 8.728351593017578
1.1616160869598389 8.768901824951172 8.764606475830078 8.765829086303711 8.772174835205078 8.759841918945312 8.769266128540039 8.772607803344727 8.738119125366211 8.746559143066406 8.782527923583984 8.779243469238281 8.78042221069336 8.789871215820312 8.775480270385742 8.784402847290039
1.165656566619873 8.818655014038086 8.814273834228516 8.817413330078125 8.822986602783203 8.813030242919922 8.820463180541992 8.822452545166016 8.790212631225586 8.796945571899414 8.832681655883789 8.834680557250977 8.835506439208984 8.841434478759766 8.826963424682617 8.839130401611328
1.1696969270706177 8.868038177490234 8.863557815551758 8.868637084960938 8.872955322265625 8.865631103515625 8.870637893676758 8.871747970581055 8.842235565185547 8.84683609008789 8.882387161254883 8.888673782348633 8.88901138305664 8.891380310058594 8.877182006835938 8.89236831665039
1.1737374067306519 8.917135238647461 8.912542343139648 8.919429779052734 8.922195434570312 8.917570114135742 8.919889450073242 8.920602798461914 8.89413833618164 8.896404266357422 8.9317626953125 8.941207885742188 8.94091796875 8.939834594726562 8.926271438598633 8.944110870361328
1.1777777671813965 8.965927124023438 8.961204528808594 8.969629287719727 8.97072982788086 8.968669891357422 8.968229293823242 8.969026565551758 8.945764541625977 8.945711135864258 8.980777740478516 8.99221420288086 8.991207122802734 8.986865997314453 8.97427749633789 8.994304656982422
1.1818181276321411 9.014440536499023 9.009571075439453 9.019166946411133 9.01864242553711 9.01885986328125 9.0157470703125 9.017086029052734 8.997032165527344 8.994863510131836 9.029483795166016 9.041738510131836 9.03995132446289 9.03265380859375 9.021329879760742 9.043008804321289
1.1858586072921753 9.062654495239258 9.05763053894043 9.06795883178711 9.065982818603516 9.068069458007812 9.06251335144043 9.064788818359375 9.04781723022461 9.043886184692383 9.077859878540039 9.089818954467773 9.087238311767578 9.077320098876953 9.067537307739258 9.090282440185547
1.18989896774292 9.110551834106445 9.105356216430664 9.115938186645508 9.112796783447266 9.116270065307617 9.10858154296875 9.112146377563477 9.098018646240234 9.0927734375 9.12588882446289 9.136531829833984 9.133163452148438 9.121044158935547 9.11300277709961 9.136220932006836
1.193939447402954 9.158119201660156 9.152750015258789 9.16309928894043 9.15914535522461 9.163467407226562 9.154043197631836 9.159177780151367 9.14755630493164 9.141508102416992 9.173561096191406 9.181982040405273 9.177852630615234 9.163982391357422 9.15785026550293 9.180946350097656
1.1979798078536987 9.205286026000977 9.199747085571289 9.209392547607422 9.205036163330078 9.209657669067383 9.198932647705078 9.205835342407227 9.196317672729492 9.190021514892578 9.220809936523438 9.226259231567383 9.221446990966797 9.206275939941406 9.202138900756836 9.224569320678711
1.2020201683044434 9.252058029174805 9.246374130249023 9.254878997802734 9.250534057617188 9.254932403564453 9.24334716796875 9.252161026000977 9.244281768798828 9.238271713256836 9.267642974853516 9.269533157348633 9.26409912109375 9.248100280761719 9.246002197265625 9.267251968383789
1.2060606479644775 9.298393249511719 9.292600631713867 9.299583435058594 9.295661926269531 9.299346923828125 9.287347793579102 9.298124313354492 9.291412353515625 9.286161422729492 9.314023971557617 9.311922073364258 9.305953979492188 9.289600372314453 9.289508819580078 9.309135437011719
1.2101010084152222 9.344291687011719 9.338441848754883 9.343584060668945 9.340473175048828 9.343015670776367 9.331010818481445 9.343748092651367 9.337705612182617 9.333648681640625 9.359952926635742 9.353597640991211 9.34720230102539 9.330924987792969 9.332763671875 9.350397109985352
1.2141413688659668 9.389684677124023 9.383853912353516 9.386905670166016 9.384943008422852 9.385992050170898 9.374349594116211 9.38897705078125 9.383138656616211 9.38060188293457 9.405374526977539 9.394651412963867 9.387943267822266 9.372169494628906 9.375789642333984 9.391134262084961
1.218181848526001 9.43459701538086 9.428873062133789 9.429677963256836 9.429130554199219 9.42841911315918 9.417451858520508 9.433845520019531 9.427759170532227 9.426990509033203 9.450311660766602 9.435266494750977 9.428337097167969 9.413457870483398 9.418680191040039 9.431522369384766
1.2222222089767456 9.47899055480957 9.473470687866211 9.47193717956543 9.473030090332031 9.47036361694336 9.460338592529297 9.478313446044922 9.471576690673828 9.472724914550781 9.494729995727539 9.475536346435547 9.468505859375 9.454856872558594 9.461448669433594 9.471649169921875
1.2262625694274902 9.522907257080078 9.517715454101562 9.513835906982422 9.516698837280273 9.511985778808594 9.503087997436523 9.522438049316406 9.514690399169922 9.517818450927734 9.5386962890625 9.515626907348633 9.508602142333984 9.49648666381836 9.504186630249023 9.511688232421875
1.2303030490875244 9.566343307495117 9.561594009399414 9.55543327331543 9.560129165649414 9.553359985351562 9.545717239379883 9.56619644165039 9.557144165039062 9.562213897705078 9.582191467285156 9.555638313293457 9.5487060546875 9.538373947143555 9.546892166137695 9.551725387573242
1.234343409538269 9.609334945678711 9.605159759521484 9.596839904785156 9.603363037109375 9.594602584838867 9.588285446166992 9.609619140625 9.599031448364258 9.60594367980957 9.625272750854492 9.595691680908203 9.588935852050781 9.580587387084961 9.589616775512695 9.591873168945312
1.2383837699890137 9.65188980102539 9.648408889770508 9.638124465942383 9.646395683288574 9.635784149169922 9.630794525146484 9.652700424194336 9.640417098999023 9.649002075195312 9.667943954467773 9.635857582092285 9.629364013671875 9.623138427734375 9.63235092163086 9.63218879699707
1.2424242496490479 9.694095611572266 9.691429138183594 9.679403305053711 9.689297676086426 9.677022933959961 9.673322677612305 9.695507049560547 9.68143081665039 9.691476821899414 9.710298538208008 9.676263809204102 9.670089721679688 9.666078567504883 9.67515754699707 9.672796249389648
1.2464646100997925 9.735984802246094 9.734235763549805 9.720739364624023 9.732064247131348 9.7183837890625 9.71588134765625 9.73805046081543 9.722150802612305 9.733400344848633 9.752359390258789 9.71696949005127 9.711158752441406 9.70939826965332 9.718029022216797 9.713735580444336
1.250504970550537 9.77763557434082 9.776885986328125 9.762216567993164 9.774748802185059 9.759944915771484 9.75851058959961 9.780376434326172 9.76268196105957 9.774883270263672 9.794214248657227 9.758050918579102 9.752632141113281 9.753120422363281 9.760997772216797 9.755081176757812
1.2545454502105713 9.819093704223633 9.819412231445312 9.803888320922852 9.817364692687988 9.80174446105957 9.801227569580078 9.822507858276367 9.803121566772461 9.815988540649414 9.835895538330078 9.799549102783203 9.794549942016602 9.797210693359375 9.804052352905273 9.796857833862305
1.258585810661316 9.860448837280273 9.861875534057617 9.845819473266602 9.85996150970459 9.843854904174805 9.844070434570312 9.864517211914062 9.843568801879883 9.856847763061523 9.877500534057617 9.841523170471191 9.836954116821289 9.841682434082031 9.847221374511719 9.83912467956543
1.2626261711120605 9.901786804199219 9.904329299926758 9.888057708740234 9.902578353881836 9.886322021484375 9.887072563171387 9.906440734863281 9.88412094116211 9.897573471069336 9.919095993041992 9.884016036987305 9.879852294921875 9.886510848999023 9.890514373779297 9.881900787353516
1.2666666507720947 9.943168640136719 9.946809768676758 9.930644989013672 9.945242881774902 9.929159164428711 9.930243492126465 9.948328018188477 9.924856185913086 9.938257217407227 9.960731506347656 9.92703628540039 9.923263549804688 9.931665420532227 9.933937072753906 9.925201416015625
1.2707070112228394 9.984676361083984 9.989364624023438 9.973594665527344 9.987998008728027 9.972394943237305 9.973609924316406 9.990230560302734 9.965873718261719 9.97903060913086 10.002494812011719 9.97060775756836 9.967195510864258 9.977113723754883 9.97749137878418 9.96904182434082
1.2747474908828735 10.026403427124023 10.032047271728516 10.016952514648438 10.030890464782715 10.016063690185547 10.01720905303955 10.032215118408203 10.007244110107422 10.020011901855469 10.044464111328125 10.014752388000488 10.011640548706055 10.022851943969727 10.021207809448242 10.013439178466797
1.2787878513336182 10.068419456481934 10.074901580810547 10.060726165771484 10.073952674865723 10.06016731262207 10.061039924621582 10.07432746887207 10.049026489257812 10.061294555664062 10.086688995361328 10.059464454650879 10.056602478027344 10.068822860717773 10.065082550048828 10.058374404907227
1.2828283309936523 10.110783576965332 10.11795425415039 10.104917526245117 10.117223739624023 10.10470199584961 10.105135917663574 10.116621017456055 10.091293334960938 10.102981567382812 10.129226684570312 10.104731559753418 10.102054595947266 10.115013122558594 10.109125137329102 10.103841781616211
1.286868691444397 10.153571128845215 10.161249160766602 10.149532318115234 10.160737037658691 10.149667739868164 10.149505615234375 10.159151077270508 10.134084701538086 10.145158767700195 10.172140121459961 10.150544166564941 10.147968292236328 10.161378860473633 10.153350830078125 10.14982795715332
1.2909090518951416 10.196833610534668 10.204813003540039 10.194561004638672 10.204529762268066 10.19505500793457 10.1941556930542 10.201961517333984 10.177446365356445 10.18790054321289 10.215471267700195 10.196878433227539 10.194328308105469 10.207901000976562 10.197765350341797 10.196311950683594
1.2949495315551758 10.240612030029297 10.248668670654297 10.239992141723633 10.24862003326416 10.240846633911133 10.239096641540527 10.245101928710938 10.221397399902344 10.23126220703125 10.259256362915039 10.243703842163086 10.24110221862793 10.254533767700195 10.242372512817383 10.243263244628906
1.2989898920059204 10.284969329833984 10.292854309082031 10.285816192626953 10.29305362701416 10.287042617797852 10.284345626831055 10.28862190246582 10.265974044799805 10.27530288696289 10.303550720214844 10.29100513458252 10.288259506225586 10.301271438598633 10.287206649780273 10.29066276550293
1.303030252456665 10.329909324645996 10.337373733520508 10.332008361816406 10.337837219238281 10.333602905273438 10.329896926879883 10.332549095153809 10.31117057800293 10.320047378540039 10.34835433959961 10.338723182678223 10.335758209228516 10.348073959350586 10.332252502441406 10.338459014892578
1.3070707321166992 10.375469207763672 10.382246017456055 10.378547668457031 10.382997512817383 10.380514144897461 10.37575912475586 10.376922607421875 10.356996536254883 10.36551284790039 10.393696784973145 10.386832237243652 10.38357162475586 10.394935607910156 10.377532958984375 10.386621475219727
1.3111110925674438 10.42164421081543 10.427483558654785 10.42540168762207 10.428544044494629 10.427740097045898 10.421918869018555 10.421768188476562 10.403440475463867 10.411703109741211 10.439579010009766 10.435273170471191 10.431632995605469 10.441810607910156 10.42304801940918 10.435104370117188
1.3151514530181885 10.46844482421875 10.473095893859863 10.472551345825195 10.4744873046875 10.475263595581055 10.4683837890625 10.467117309570312 10.450481414794922 10.458610534667969 10.486011505126953 10.484009742736816 10.479925155639648 10.488714218139648 10.468816757202148 10.483863830566406
1.3191919326782227 10.515840530395508 10.519078254699707 10.519962310791016 10.52082347869873 10.523035049438477 10.515138626098633 10.512969970703125 10.498098373413086 10.50619888305664 10.53296947479248 10.532979011535645 10.52839469909668 10.535608291625977 10.514842987060547 10.532853126525879
1.3232322931289673 10.563812255859375 10.565431594848633 10.567594528198242 10.567559242248535 10.571039199829102 10.562176704406738 10.559337615966797 10.546245574951172 10.554441452026367 10.580439567565918 10.582122802734375 10.57699966430664 10.582502365112305 10.561126708984375 10.582006454467773
1.327272653579712 10.612323760986328 10.612146377563477 10.615427017211914 10.614678382873535 10.619230270385742 10.60947036743164 10.606223106384277 10.59488296508789 10.603275299072266 10.62839412689209 10.631394386291504 10.62568473815918 10.629373550415039 10.607677459716797 10.63127613067627
1.331313133239746 10.661319732666016 10.659223556518555 10.663421630859375 10.662172317504883 10.667577743530273 10.657022476196289 10.653619766235352 10.643954277038574 10.652644157409668 10.676791191101074 10.680726051330566 10.674413681030273 10.676223754882812 10.654502868652344 10.680609703063965
1.3353534936904907 10.710747718811035 10.706647872924805 10.711549758911133 10.710020065307617 10.716045379638672 10.704797744750977 10.701504707336426 10.693399429321289 10.70248031616211 10.7255859375 10.730060577392578 10.72315788269043 10.723058700561523 10.701601028442383 10.72994327545166
1.3393938541412354 10.760523796081543 10.754400253295898 10.759771347045898 10.758188247680664 10.764588356018066 10.752782821655273 10.749857902526855 10.743152618408203 10.752691268920898 10.774724960327148 10.779330253601074 10.771848678588867 10.769868850708008 10.748968124389648 10.779204368591309
1.3434343338012695 10.810576438903809 10.802470207214355 10.808063507080078 10.806658744812012 10.813178062438965 10.800950050354004 10.798648834228516 10.793142318725586 10.803197860717773 10.824149131774902 10.82848072052002 10.820463180541992 10.816665649414062 10.796606063842773 10.828347206115723
1.3474746942520142 10.860799789428711 10.850833892822266 10.856389999389648 10.855384826660156 10.861764907836914 10.849258422851562 10.84782600402832 10.843278884887695 10.853894233703613 10.873771667480469 10.877424240112305 10.868940353393555 10.863456726074219 10.844499588012695 10.877290725708008
1.3515150547027588 10.911104202270508 10.89947509765625 10.904718399047852 10.904340744018555 10.910323143005371 10.897687911987305 10.897346496582031 10.893494606018066 10.904682159423828 10.923528671264648 10.926124572753906 10.917261123657227 10.910257339477539 10.892648696899414 10.925985336303711
1.355555534362793 10.961374282836914 10.94836139678955 10.953025817871094 10.953460693359375 10.958799362182617 10.946199417114258 10.947148323059082 10.943687438964844 10.955460548400879 10.973325729370117 10.974503517150879 10.965373992919922 10.957061767578125 10.9410400390625 10.974348068237305
1.3595958948135376 11.011481285095215 10.997474670410156 11.001283645629883 11.002710342407227 11.007159233093262 10.994760513305664 10.997156143188477 10.993767738342285 11.006104469299316 11.023073196411133 11.02248764038086 11.013238906860352 11.003898620605469 10.989645004272461 11.022322654724121
1.3636363744735718 11.061323165893555 11.046799659729004 11.049470901489258 11.05203914642334 11.055371284484863 11.043336868286133 11.047316551208496 11.043639183044434 11.056523323059082 11.072688102722168 11.070040702819824 11.060836791992188 11.050777435302734 11.038475036621094 11.06983757019043
1.3676767349243164 11.110732078552246 11.09628677368164 11.097549438476562 11.101372718811035 11.103371620178223 11.091873168945312 11.097513198852539 11.093201637268066 11.10658073425293 11.12204360961914 11.117066383361816 11.108116149902344 11.097711563110352 11.08747673034668 11.116816520690918
1.3717172145843506 11.159576416015625 11.14591121673584 11.145498275756836 11.150657653808594 11.151126861572266 11.140329360961914 11.147666931152344 11.142339706420898 11.156160354614258 11.171035766601562 11.16349983215332 11.155035018920898 11.14471435546875 11.136627197265625 11.163187026977539
1.3757575750350952 11.207711219787598 11.19565200805664 11.193307876586914 11.199835777282715 11.198600769042969 11.1886625289917 11.197676658630371 11.190960884094238 11.205159187316895 11.219560623168945 11.209304809570312 11.20158576965332 11.191818237304688 11.18589973449707 11.208892822265625
1.3797979354858398 11.254985809326172 11.245477676391602 11.24095344543457 11.248836517333984 11.245745658874512 11.236832618713379 11.247435569763184 11.238947868347168 11.253456115722656 11.267500877380371 11.254401206970215 11.247735977172852 11.239028930664062 11.235265731811523 11.25385856628418
1.383838415145874 11.301237106323242 11.295347213745117 11.288410186767578 11.297591209411621 11.292519569396973 11.284775733947754 11.296819686889648 11.286203384399414 11.300930976867676 11.314735412597656 11.298727989196777 11.293441772460938 11.286375045776367 11.28466796875 11.298011779785156
1.3878787755966187 11.34630298614502 11.345236778259277 11.335662841796875 11.34603214263916 11.338873863220215 11.332449913024902 11.34571361541748 11.332606315612793 11.347478866577148 11.361143112182617 11.342232704162598 11.338685989379883 11.333864212036133 11.334075927734375 11.341287612915039
1.3919191360473633 11.390012741088867 11.395111083984375 11.382694244384766 11.394084930419922 11.384767532348633 11.379804611206055 11.393987655639648 11.3780517578125 11.392983436584473 11.406596183776855 11.384849548339844 11.383443832397461 11.381521224975586 11.383424758911133 11.383612632751465
1.3959596157073975 11.432207107543945 11.444939613342285 11.429494857788086 11.441680908203125 11.430146217346191 11.426777839660645 11.441503524780273 11.422429084777832 11.437332153320312 11.45097827911377 11.426520347595215 11.427694320678711 11.42936897277832 11.432674407958984 11.42492389678955
1.399999976158142 11.472697257995605 11.494673728942871 11.476037979125977 11.488736152648926 11.474967002868652 11.47331714630127 11.488115310668945 11.46562385559082 11.480422973632812 11.49415111541748 11.467184066772461 11.471403121948242 11.477407455444336 11.481740951538086 11.465144157409668


==> figure_code/DM_L_8/0.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.006080210208892822 0.005476593971252441 0.005451858043670654 0.0055634379386901855 0.005524575710296631 0.005654454231262207 0.005458414554595947 0.005028128623962402 0.005487978458404541 0.005264759063720703 0.005328714847564697 0.005291342735290527 0.005163133144378662 0.005373716354370117 0.005545139312744141
1.0101009607315063 0.01204603910446167 0.010852456092834473 0.010806143283843994 0.011023879051208496 0.010945260524749756 0.011204183101654053 0.010821819305419922 0.009973347187042236 0.010869324207305908 0.010426044464111328 0.010552823543548584 0.010479748249053955 0.010236501693725586 0.010649025440216064 0.010985493659973145
1.0151515007019043 0.017874836921691895 0.016123294830322266 0.016062140464782715 0.01637399196624756 0.016263127326965332 0.016638457775115967 0.01609128713607788 0.014836728572845459 0.01614278554916382 0.015487134456634521 0.015676140785217285 0.015569627285003662 0.015222549438476562 0.0158270001411438 0.01632469892501831
1.0202020406723022 0.023546040058135986 0.021285176277160645 0.021218955516815186 0.0216066837310791 0.02147817611694336 0.02194756269454956 0.021267175674438477 0.019619107246398926 0.021307170391082764 0.020450592041015625 0.020701706409454346 0.020564556121826172 0.020123660564422607 0.020908594131469727 0.021565675735473633
1.0252525806427002 0.02904266119003296 0.02633422613143921 0.02627551555633545 0.02671647071838379 0.02659010887145996 0.02712315320968628 0.026349544525146484 0.024321436882019043 0.026361405849456787 0.02531951665878296 0.025632739067077637 0.025468528270721436 0.024941980838775635 0.02589470148086548 0.026710987091064453
1.0303030014038086 0.03435176610946655 0.031267642974853516 0.031231403350830078 0.031698763370513916 0.0315973162651062 0.032158493995666504 0.03133833408355713 0.028944969177246094 0.03130483627319336 0.030096232891082764 0.030472159385681152 0.030284762382507324 0.029679834842681885 0.030786454677581787 0.03176295757293701
1.0353535413742065 0.03946465253829956 0.0360831618309021 0.036086320877075195 0.03655099868774414 0.03649795055389404 0.03704911470413208 0.036233603954315186 0.033491313457489014 0.036137282848358154 0.03478366136550903 0.03522300720214844 0.035016655921936035 0.03433924913406372 0.03558528423309326 0.03672325611114502
1.0404040813446045 0.04437696933746338 0.0407789945602417 0.040840208530426025 0.04127144813537598 0.041288554668426514 0.04179203510284424 0.041034579277038574 0.03796207904815674 0.040858566761016846 0.039384424686431885 0.03988778591156006 0.039667367935180664 0.03892236948013306 0.040292203426361084 0.04159301519393921
1.045454502105713 0.049088478088378906 0.04535454511642456 0.04549342393875122 0.0458601713180542 0.04596513509750366 0.04638636112213135 0.045740485191345215 0.042358994483947754 0.04546952247619629 0.04390120506286621 0.044469356536865234 0.04423975944519043 0.04343134164810181 0.044909000396728516 0.04637324810028076
1.0505050420761108 0.05360487103462219 0.04981100559234619 0.05004727840423584 0.0503193736076355 0.05052310228347778 0.05083435773849487 0.050350964069366455 0.046684861183166504 0.049971163272857666 0.048336923122406006 0.048970580101013184 0.04873687028884888 0.047868430614471436 0.049437642097473145 0.05106461048126221
1.0555555820465088 0.05793401598930359 0.054149508476257324 0.05450308322906494 0.054651737213134766 0.054956793785095215 0.05513864755630493 0.05486452579498291 0.05094149708747864 0.05436474084854126 0.05269402265548706 0.053393542766571045 0.05316096544265747 0.052235424518585205 0.05387955904006958 0.055666565895080566
1.0606060028076172 0.062088966369628906 0.05837374925613403 0.058863043785095215 0.05886203050613403 0.05926036834716797 0.05930519104003906 0.059280574321746826 0.055131882429122925 0.058652400970458984 0.05697530508041382 0.05774116516113281 0.05751490592956543 0.056534767150878906 0.05823725461959839 0.06017899513244629
1.0656565427780151 0.06608521938323975 0.06248849630355835 0.06313037872314453 0.0629568099975586 0.06342822313308716 0.06334167718887329 0.06359869241714478 0.059259116649627686 0.0628366470336914 0.0611838698387146 0.06201571226119995 0.06180083751678467 0.06076866388320923 0.06251323223114014 0.06460124254226685
1.070707082748413 0.06993955373764038 0.06649893522262573 0.06730806827545166 0.06694233417510986 0.06745445728302002 0.0672563910484314 0.06781798601150513 0.06332594156265259 0.06692010164260864 0.06532204151153564 0.06621968746185303 0.0660211443901062 0.06493908166885376 0.06670957803726196 0.06893229484558105
1.075757622718811 0.07367199659347534 0.07041317224502563 0.07140105962753296 0.07082736492156982 0.07133466005325317 0.0710604190826416 0.07193928956985474 0.06733596324920654 0.07090681791305542 0.06939303874969482 0.07035559415817261 0.07017803192138672 0.06904834508895874 0.07082939147949219 0.07317119836807251
1.0808080434799194 0.07730180025100708 0.07423919439315796 0.07541406154632568 0.07462054491043091 0.0750647783279419 0.07476487755775452 0.07596266269683838 0.07129225134849548 0.07480025291442871 0.07339948415756226 0.07442569732666016 0.07427316904067993 0.07309877872467041 0.07487523555755615 0.0773169994354248
1.0858585834503174 0.08084791898727417 0.07798629999160767 0.07935261726379395 0.07833129167556763 0.07864290475845337 0.07838204503059387 0.07988995313644409 0.07519865036010742 0.07860499620437622 0.07734447717666626 0.07843285799026489 0.07830899953842163 0.07709270715713501 0.07885050773620605 0.08136880397796631
1.0909091234207153 0.08432891964912415 0.0816648006439209 0.08322304487228394 0.08196961879730225 0.08206897974014282 0.0819246768951416 0.08372318744659424 0.07905864715576172 0.08232593536376953 0.0812309980392456 0.08237946033477783 0.08228737115859985 0.08103275299072266 0.08275836706161499 0.08532649278640747
1.0959595441818237 0.08776125311851501 0.0852845311164856 0.08703136444091797 0.0855451226234436 0.08534491062164307 0.0854051411151886 0.08746534585952759 0.08287572860717773 0.08596807718276978 0.08506160974502563 0.08626776933670044 0.08620995283126831 0.08492094278335571 0.0866020917892456 0.08918964862823486
1.1010100841522217 0.09115910530090332 0.08885598182678223 0.09078443050384521 0.08906722068786621 0.08847510814666748 0.08883550763130188 0.09112054109573364 0.08665373921394348 0.08953696489334106 0.08883976936340332 0.09010070562362671 0.09007912874221802 0.08876001834869385 0.09038525819778442 0.09295916557312012
1.1060606241226196 0.09453532099723816 0.09238910675048828 0.09448868036270142 0.09254541993141174 0.09146690368652344 0.0922277569770813 0.09469383955001831 0.09039601683616638 0.09303832054138184 0.09256798028945923 0.09388077259063721 0.09389644861221313 0.09255242347717285 0.09411132335662842 0.09663617610931396
1.1111111640930176 0.09789952635765076 0.09589344263076782 0.09815084934234619 0.09598857164382935 0.0943300724029541 0.0955926775932312 0.09819114208221436 0.0941062867641449 0.09647810459136963 0.09624946117401123 0.09761077165603638 0.09766417741775513 0.09630072116851807 0.09778404235839844 0.1002231240272522
1.116161584854126 0.10125887393951416 0.09937703609466553 0.1017763614654541 0.09940412640571594 0.09707576036453247 0.09893938899040222 0.10161852836608887 0.09778741002082825 0.09986168146133423 0.09988653659820557 0.10129284858703613 0.1013837456703186 0.10000729560852051 0.10140657424926758 0.10372233390808105
1.121212124824524 0.10461914539337158 0.10284781455993652 0.10537135601043701 0.10279962420463562 0.09971857070922852 0.10227680206298828 0.10498368740081787 0.10144299268722534 0.10319548845291138 0.10348260402679443 0.10493022203445435 0.10505777597427368 0.10367476940155029 0.10498279333114624 0.10713815689086914
1.1262626647949219 0.1079832911491394 0.1063118577003479 0.10894066095352173 0.10618126392364502 0.10227352380752563 0.10561200976371765 0.10829418897628784 0.10507580637931824 0.10648488998413086 0.1070396900177002 0.10852491855621338 0.10868775844573975 0.10730534791946411 0.10851603746414185 0.11047482490539551
1.1313130855560303 0.11135336756706238 0.10977473855018616 0.11248868703842163 0.10955440998077393 0.10475772619247437 0.10895100235939026 0.11155837774276733 0.10868871212005615 0.10973596572875977 0.11056101322174072 0.11208009719848633 0.11227601766586304 0.11090177297592163 0.11200988292694092 0.1137382984161377
1.1363636255264282 0.11472952365875244 0.11324021220207214 0.1160193681716919 0.11292356252670288 0.1071881651878357 0.11229830980300903 0.11478453874588013 0.1122843325138092 0.1129540205001831 0.11404895782470703 0.11559802293777466 0.11582475900650024 0.11446624994277954 0.11546725034713745 0.11693447828292847
1.1414141654968262 0.118111252784729 0.11671119928359985 0.11953538656234741 0.11629211902618408 0.10958224534988403 0.11565732955932617 0.11798101663589478 0.11586502194404602 0.11614418029785156 0.11750560998916626 0.11908113956451416 0.1193358302116394 0.11800098419189453 0.1188916563987732 0.12007009983062744
1.1464645862579346 0.12149682641029358 0.12018916010856628 0.12303906679153442 0.11966255307197571 0.11195629835128784 0.1190301775932312 0.12115558981895447 0.1194327175617218 0.11931133270263672 0.1209334135055542 0.1225317120552063 0.12281131744384766 0.12150794267654419 0.12228548526763916 0.12315225601196289
1.1515151262283325 0.12488487362861633 0.1236753761768341 0.12653213739395142 0.12303704023361206 0.11432671546936035 0.12241831421852112 0.12431663274765015 0.12298959493637085 0.12246018648147583 0.12433487176895142 0.12595242261886597 0.12625372409820557 0.12498974800109863 0.12565213441848755 0.12618869543075562
1.1565656661987305 0.1282728910446167 0.1271694302558899 0.13001549243927002 0.12641629576683044 0.11670774221420288 0.12582212686538696 0.12747105956077576 0.126537024974823 0.1255946159362793 0.12771159410476685 0.12934517860412598 0.1296645998954773 0.12844783067703247 0.12899380922317505 0.1291864514350891
1.1616162061691284 0.13165906071662903 0.13067084550857544 0.1334896683692932 0.12980109453201294 0.11911261081695557 0.12924125790596008 0.1306256353855133 0.1300765573978424 0.12871885299682617 0.13106590509414673 0.13271230459213257 0.1330464482307434 0.13188445568084717 0.132313072681427 0.13215333223342896
1.1666666269302368 0.13504111766815186 0.13417792320251465 0.13695430755615234 0.13319078087806702 0.1215519905090332 0.13267448544502258 0.13378608226776123 0.13360929489135742 0.13183557987213135 0.1343989372253418 0.13605529069900513 0.13640081882476807 0.1353006362915039 0.13561195135116577 0.13509607315063477
1.1717171669006348 0.13841745257377625 0.13768938183784485 0.14040911197662354 0.13658514618873596 0.1240355372428894 0.1361207365989685 0.13695788383483887 0.13713648915290833 0.13494855165481567 0.1377132534980774 0.139376699924469 0.1397300362586975 0.13869881629943848 0.13889271020889282 0.13802194595336914
1.1767677068710327 0.14178630709648132 0.1412029266357422 0.14385324716567993 0.13998299837112427 0.12657076120376587 0.13957786560058594 0.14014527201652527 0.1406586766242981 0.13806003332138062 0.14101004600524902 0.14267778396606445 0.14303582906723022 0.1420799195766449 0.1421569585800171 0.14093691110610962
1.1818182468414307 0.14514639973640442 0.14471611380577087 0.1472855508327484 0.14338305592536926 0.12916302680969238 0.14304396510124207 0.14335167407989502 0.14417657256126404 0.14117228984832764 0.14429056644439697 0.14596033096313477 0.14631986618041992 0.1454453468322754 0.14540636539459229 0.1438465714454651
1.186868667602539 0.14849668741226196 0.1482265293598175 0.1507045030593872 0.14678356051445007 0.13181650638580322 0.14651647210121155 0.14657962322235107 0.14769050478935242 0.144287109375 0.14755618572235107 0.14922553300857544 0.1495838761329651 0.14879629015922546 0.14864236116409302 0.14675599336624146
1.191919207572937 0.15183678269386292 0.15173175930976868 0.15410903096199036 0.1501830518245697 0.13453376293182373 0.14999312162399292 0.14983147382736206 0.15120089054107666 0.1474064588546753 0.1508083939552307 0.15247517824172974 0.15282922983169556 0.1521340310573578 0.15186625719070435 0.14966964721679688
1.196969747543335 0.1551661491394043 0.15522927045822144 0.15749746561050415 0.15357962250709534 0.13731586933135986 0.15347152948379517 0.15310820937156677 0.1547078788280487 0.15053129196166992 0.1540481448173523 0.1557103395462036 0.1560577154159546 0.15545928478240967 0.15507930517196655 0.15259116888046265
1.2020201683044434 0.15848448872566223 0.15871649980545044 0.16086828708648682 0.15697121620178223 0.14016327261924744 0.15694910287857056 0.15641039609909058 0.15821143984794617 0.15366291999816895 0.15727674961090088 0.15893226861953735 0.15927040576934814 0.15877312421798706 0.15828251838684082 0.15552347898483276
1.2070707082748413 0.16179215908050537 0.16219115257263184 0.16422003507614136 0.1603560745716095 0.14307507872581482 0.1604233980178833 0.1597379744052887 0.16171160340309143 0.15680187940597534 0.160494863986969 0.16214203834533691 0.16246867179870605 0.16207632422447205 0.16147661209106445 0.15846914052963257
1.2121212482452393 0.16508957743644714 0.1656511127948761 0.16755130887031555 0.16373252868652344 0.14605006575584412 0.16389232873916626 0.16309058666229248 0.16520825028419495 0.15994930267333984 0.1637037992477417 0.16534078121185303 0.16565394401550293 0.16536971926689148 0.16466271877288818 0.16143012046813965
1.2171716690063477 0.16837692260742188 0.1690937876701355 0.17086076736450195 0.16709843277931213 0.14908605813980103 0.1673533320426941 0.1664670705795288 0.16870099306106567 0.16310518980026245 0.1669040322303772 0.16852909326553345 0.16882675886154175 0.168653666973114 0.1678411364555359 0.16440731287002563
1.2222222089767456 0.1716550588607788 0.17251774668693542 0.1741471290588379 0.17045235633850098 0.1521814465522766 0.17080450057983398 0.16986656188964844 0.17218980193138123 0.16627031564712524 0.17009687423706055 0.17170816659927368 0.1719886064529419 0.17192915081977844 0.17101281881332397 0.16740208864212036
1.2272727489471436 0.1749245524406433 0.17592072486877441 0.1774093508720398 0.1737925410270691 0.15533316135406494 0.1742437481880188 0.17328676581382751 0.17567405104637146 0.16944432258605957 0.17328262329101562 0.17487871646881104 0.17514002323150635 0.17519617080688477 0.17417818307876587 0.17041468620300293
1.232323169708252 0.17818617820739746 0.1793011724948883 0.1806463599205017 0.17711755633354187 0.158538818359375 0.17766910791397095 0.17672616243362427 0.17915356159210205 0.17262768745422363 0.17646199464797974 0.17804139852523804 0.1782819628715515 0.1784553825855255 0.17733770608901978 0.17344528436660767
1.23737370967865 0.1814408004283905 0.18265801668167114 0.18385767936706543 0.18042626976966858 0.1617964506149292 0.18107914924621582 0.18018290400505066 0.18262794613838196 0.1758204698562622 0.1796361804008484 0.18119710683822632 0.18141549825668335 0.18170756101608276 0.18049204349517822 0.17649424076080322
1.2424242496490479 0.18468919396400452 0.18598967790603638 0.18704256415367126 0.18371739983558655 0.1651032567024231 0.18447205424308777 0.18365478515625 0.18609672784805298 0.17902278900146484 0.18280547857284546 0.18434655666351318 0.1845412254333496 0.18495270609855652 0.1836414933204651 0.17956113815307617
1.2474747896194458 0.18793204426765442 0.18929490447044373 0.19020047783851624 0.18698975443840027 0.16845673322677612 0.1878463327884674 0.18713903427124023 0.18955934047698975 0.18223416805267334 0.18597042560577393 0.18749010562896729 0.18765950202941895 0.18819105625152588 0.18678635358810425 0.18264520168304443
1.2525252103805542 0.19117015600204468 0.19257310032844543 0.19333145022392273 0.1902426779270172 0.17185473442077637 0.191200852394104 0.19063380360603333 0.19301530718803406 0.18545472621917725 0.18913185596466064 0.19062858819961548 0.19077128171920776 0.19142311811447144 0.18992692232131958 0.18574631214141846
1.2575757503509521 0.19440439343452454 0.1958235502243042 0.1964353621006012 0.1934753954410553 0.1752954125404358 0.19453442096710205 0.19413673877716064 0.19646456837654114 0.1886845827102661 0.19229024648666382 0.19376236200332642 0.19387710094451904 0.1946493685245514 0.1930638551712036 0.1888641119003296
1.26262629032135 0.1976352035999298 0.19904562830924988 0.19951221346855164 0.196687251329422 0.17877674102783203 0.19784614443778992 0.19764524698257446 0.19990631937980652 0.1919233798980713 0.1954459547996521 0.19689226150512695 0.19697755575180054 0.19786962866783142 0.19619733095169067 0.1919974684715271
1.267676830291748 0.2008633017539978 0.20223936438560486 0.2025628685951233 0.19987836480140686 0.18229740858078003 0.20113515853881836 0.20115742087364197 0.20334026217460632 0.19517123699188232 0.19860005378723145 0.2000190019607544 0.20007354021072388 0.20108455419540405 0.19932767748832703 0.19514667987823486
1.2727272510528564 0.20408907532691956 0.20540425181388855 0.2055875062942505 0.2030481994152069 0.18585556745529175 0.20440071821212769 0.20467054843902588 0.20676597952842712 0.1984279751777649 0.20175278186798096 0.20314276218414307 0.2031651735305786 0.2042941153049469 0.20245525240898132 0.1983107328414917
1.2777777910232544 0.20731297135353088 0.20854070782661438 0.20858702063560486 0.2061968445777893 0.18945026397705078 0.20764267444610596 0.20818263292312622 0.21018311381340027 0.201693594455719 0.20490461587905884 0.2062641978263855 0.20625311136245728 0.20749852061271667 0.20558032393455505 0.20148903131484985
1.2828283309936523 0.21053555607795715 0.2116490602493286 0.21156251430511475 0.2093244194984436 0.19308018684387207 0.2108604609966278 0.21169158816337585 0.2135910987854004 0.20496809482574463 0.20805609226226807 0.20938384532928467 0.20933789014816284 0.2106981873512268 0.20870324969291687 0.204681396484375
1.2878787517547607 0.21375685930252075 0.21472963690757751 0.21451500058174133 0.21243146061897278 0.1967441439628601 0.2140539288520813 0.21519505977630615 0.216989666223526 0.20825117826461792 0.21120786666870117 0.21250230073928833 0.2124200463294983 0.21389305591583252 0.21182426810264587 0.20788711309432983
1.2929292917251587 0.2169772982597351 0.21778351068496704 0.21744585037231445 0.21551832556724548 0.20044153928756714 0.2172231376171112 0.21869120001792908 0.22037860751152039 0.21154308319091797 0.21436035633087158 0.21561992168426514 0.21549999713897705 0.21708345413208008 0.2149440348148346 0.21110618114471436
1.2979798316955566 0.22019696235656738 0.2208113968372345 0.22035673260688782 0.2185857892036438 0.20417171716690063 0.22036853432655334 0.22217795252799988 0.22375762462615967 0.21484380960464478 0.21751397848129272 0.21873748302459717 0.21857839822769165 0.2202695608139038 0.2180624008178711 0.2143380045890808
1.303030252456665 0.22341564297676086 0.22381427884101868 0.22324922680854797 0.2216346263885498 0.20793390274047852 0.2234901487827301 0.22565323114395142 0.22712624073028564 0.21815311908721924 0.22066926956176758 0.2218550443649292 0.22165542840957642 0.22345125675201416 0.22117987275123596 0.2175825834274292
1.308080792427063 0.22663363814353943 0.22679397463798523 0.22612550854682922 0.22466617822647095 0.21172761917114258 0.2265889048576355 0.2291155755519867 0.23048460483551025 0.22147148847579956 0.22382688522338867 0.22497355937957764 0.22473204135894775 0.22662916779518127 0.22429698705673218 0.22083985805511475
1.313131332397461 0.22985073924064636 0.2297516167163849 0.22898733615875244 0.2276814877986908 0.21555238962173462 0.22966539859771729 0.23256319761276245 0.2338322103023529 0.22479867935180664 0.22698712348937988 0.2280932068824768 0.22780835628509521 0.2298031747341156 0.2274138629436493 0.22410929203033447
1.3181817531585693 0.2330666482448578 0.23268920183181763 0.2318372130393982 0.23068195581436157 0.219407856464386 0.23272064328193665 0.2359941601753235 0.2371690273284912 0.22813481092453003 0.2301505208015442 0.2312145233154297 0.23088490962982178 0.23297345638275146 0.23053088784217834 0.2273913025856018
1.3232322931289673 0.23628145456314087 0.23560845851898193 0.23467740416526794 0.23366931080818176 0.2232937216758728 0.23575586080551147 0.23940721154212952 0.2404949963092804 0.23148000240325928 0.2333175539970398 0.23433834314346313 0.23396241664886475 0.2361401915550232 0.2336483895778656 0.2306857705116272
1.3282828330993652 0.23949480056762695 0.23851141333580017 0.23751011490821838 0.2366449236869812 0.22720932960510254 0.2387722134590149 0.24280044436454773 0.24381014704704285 0.2348341941833496 0.23648840188980103 0.23746448755264282 0.23704075813293457 0.23930343985557556 0.2367667257785797 0.233992338180542
1.3333333730697632 0.24270638823509216 0.24140051007270813 0.2403385043144226 0.23961108922958374 0.2311551570892334 0.24177142977714539 0.24617308378219604 0.24711444973945618 0.23819804191589355 0.2396641969680786 0.2405942678451538 0.24012118577957153 0.24246349930763245 0.23988628387451172 0.23731189966201782
1.3383837938308716 0.24591562151908875 0.24427777528762817 0.24316492676734924 0.24256959557533264 0.2351299524307251 0.24475491046905518 0.24952322244644165 0.2504079043865204 0.24157088994979858 0.24284470081329346 0.24372738599777222 0.24320346117019653 0.24562010169029236 0.24300721287727356 0.24064356088638306
1.3434343338012695 0.24912238121032715 0.24714583158493042 0.24599209427833557 0.24552252888679504 0.2391337752342224 0.2477245330810547 0.2528495788574219 0.253690630197525 0.24495309591293335 0.24603044986724854 0.2468644380569458 0.24628812074661255 0.24877360463142395 0.2461298108100891 0.24398791790008545
1.3484848737716675 0.25232642889022827 0.25000739097595215 0.2488231360912323 0.2484724521636963 0.2431667447090149 0.2506824731826782 0.2561515271663666 0.2569628953933716 0.24834495782852173 0.24922221899032593 0.25000613927841187 0.24937593936920166 0.25192418694496155 0.24925464391708374 0.2473454475402832
1.3535354137420654 0.25552695989608765 0.252865195274353 0.25166118144989014 0.2514217793941498 0.24722862243652344 0.2536308169364929 0.25942757725715637 0.26022496819496155 0.2517468333244324 0.2524203658103943 0.2531530261039734 0.2524673342704773 0.2550719082355499 0.2523821294307709 0.25071609020233154
1.3585858345031738 0.2587237060070038 0.2557218074798584 0.2545090317726135 0.25437280535697937 0.25131839513778687 0.2565717399120331 0.26267680525779724 0.26347699761390686 0.25515830516815186 0.25562506914138794 0.2563052177429199 0.255562424659729 0.25821682810783386 0.2555122375488281 0.2541000247001648
1.3636363744735718 0.26191627979278564 0.25858011841773987 0.25736963748931885 0.2573285400867462 0.2554360628128052 0.2595077157020569 0.26589837670326233 0.26671934127807617 0.2585796117782593 0.25883668661117554 0.2594631314277649 0.2586616277694702 0.2613588571548462 0.2586453855037689 0.2574971318244934
1.3686869144439697 0.265104204416275 0.26144325733184814 0.2602463960647583 0.26029157638549805 0.2595817446708679 0.2624412775039673 0.26909148693084717 0.2699526250362396 0.2620111107826233 0.2620558738708496 0.2626274824142456 0.2617657780647278 0.2644983232021332 0.2617819011211395 0.2609083652496338
1.3737373352050781 0.26828688383102417 0.2643139064311981 0.2631423771381378 0.26326480507850647 0.26375478506088257 0.2653751075267792 0.2722555994987488 0.2731771767139435 0.2654527425765991 0.2652830481529236 0.2657984495162964 0.26487481594085693 0.2676352858543396 0.26492223143577576 0.2643333077430725
1.378787875175476 0.2714639902114868 0.2671952545642853 0.2660605311393738 0.2662513256072998 0.26795488595962524 0.2683117687702179 0.27539002895355225 0.27639368176460266 0.26890480518341064 0.26851850748062134 0.2689768671989441 0.2679895758628845 0.2707695960998535 0.26806652545928955 0.26777273416519165
1.383838415145874 0.27463498711586 0.2700902223587036 0.26900404691696167 0.2692541182041168 0.2721813917160034 0.27125418186187744 0.2784941494464874 0.27960243821144104 0.27236711978912354 0.2717626094818115 0.27216267585754395 0.2711101174354553 0.2739016115665436 0.27121517062187195 0.27122652530670166
1.3888888359069824 0.27779945731163025 0.2730015218257904 0.27197572588920593 0.2722760736942291 0.2764338254928589 0.27420511841773987 0.2815675139427185 0.2828044295310974 0.2758396863937378 0.2750154733657837 0.27535611391067505 0.2742367386817932 0.277030885219574 0.2743681073188782 0.27469491958618164
1.3939393758773804 0.28095704317092896 0.2759324908256531 0.2749793827533722 0.27532076835632324 0.2807125449180603 0.27716776728630066 0.28461045026779175 0.28600063920021057 0.2793232202529907 0.278278112411499 0.27855849266052246 0.2773703336715698 0.2801581025123596 0.27752619981765747 0.2781785726547241
1.3989899158477783 0.2841072976589203 0.27888575196266174 0.2780173122882843 0.2783912718296051 0.28501611948013306 0.28014466166496277 0.28762224316596985 0.28919127583503723 0.28281712532043457 0.2815502882003784 0.2817692160606384 0.2805108428001404 0.2832828760147095 0.28068941831588745 0.2816773056983948
1.4040403366088867 0.28724974393844604 0.2818644046783447 0.2810928225517273 0.28149065375328064 0.28934454917907715 0.28313905000686646 0.2906032204627991 0.2923777401447296 0.2863219976425171 0.28483283519744873 0.28498953580856323 0.2836589813232422 0.286405473947525 0.283858060836792 0.28519177436828613
1.4090908765792847 0.2903841733932495 0.28487083315849304 0.2842087149620056 0.28462252020835876 0.29369693994522095 0.2861538529396057 0.2935532331466675 0.29556092619895935 0.28983747959136963 0.28812575340270996 0.288219153881073 0.28681474924087524 0.2895258069038391 0.28703224658966064 0.28872179985046387
1.4141414165496826 0.29351016879081726 0.2879079580307007 0.2873677611351013 0.2877897620201111 0.29807281494140625 0.28919199109077454 0.29647257924079895 0.2987416386604309 0.2933638095855713 0.2914292812347412 0.2914585471153259 0.2899787425994873 0.2926439046859741 0.29021239280700684 0.2922677993774414
1.4191919565200806 0.29662755131721497 0.290978342294693 0.29057276248931885 0.290996253490448 0.30247175693511963 0.29225656390190125 0.2993616461753845 0.3019213378429413 0.2969011664390564 0.29474425315856934 0.29470860958099365 0.2931513786315918 0.29575976729393005 0.2933988571166992 0.2958301901817322
1.4242424964904785 0.299735963344574 0.2940845191478729 0.29382652044296265 0.29424503445625305 0.30689287185668945 0.2953503727912903 0.30222082138061523 0.3051008880138397 0.30044955015182495 0.29807066917419434 0.29796910285949707 0.2963330149650574 0.2988736033439636 0.29659175872802734 0.29940909147262573
1.429292917251587 0.302835077047348 0.29722845554351807 0.29713135957717896 0.297539085149765 0.31133538484573364 0.2984762191772461 0.30505073070526123 0.3082816004753113 0.3040086627006531 0.3014087677001953 0.30124080181121826 0.29952365159988403 0.3019851744174957 0.299791157245636 0.30300450325012207
1.4343434572219849 0.30592477321624756 0.30041268467903137 0.3004898130893707 0.3008820712566376 0.3157985806465149 0.3016371428966522 0.3078518509864807 0.31146493554115295 0.3075787425041199 0.3047589659690857 0.30452364683151245 0.3027237057685852 0.30509448051452637 0.3029972314834595 0.30661678314208984
1.4393939971923828 0.30900514125823975 0.30363938212394714 0.30390453338623047 0.3042774498462677 0.3202818036079407 0.30483588576316833 0.31062546372413635 0.3146521747112274 0.3111599087715149 0.30812162160873413 0.30781835317611694 0.30593395233154297 0.30820178985595703 0.3062107563018799 0.3102462887763977
1.4444444179534912 0.3120756447315216 0.30691036581993103 0.30737751722335815 0.30772802233695984 0.3247843384742737 0.30807510018348694 0.31337228417396545 0.3178446292877197 0.3147520422935486 0.3114970326423645 0.3111252188682556 0.3091544508934021 0.311306893825531 0.3094314932823181 0.31389319896698
1.4494949579238892 0.3151366710662842 0.3102274537086487 0.3109111785888672 0.3112371861934662 0.32930511236190796 0.3113575279712677 0.3160933554172516 0.3210441768169403 0.3183552622795105 0.31488561630249023 0.31444454193115234 0.3123854398727417 0.3144100606441498 0.3126598000526428 0.31755757331848145
1.454545497894287 0.31818798184394836 0.3135923147201538 0.3145076036453247 0.31480830907821655 0.333843469619751 0.3146857023239136 0.31878989934921265 0.3242519795894623 0.3219694495201111 0.3182874321937561 0.31777673959732056 0.31562745571136475 0.31751105189323425 0.3158957362174988 0.321239709854126
1.4595959186553955 0.3212294578552246 0.3170062005519867 0.3181684613227844 0.31844404339790344 0.338397741317749 0.318061888217926 0.3214632272720337 0.32746973633766174 0.32559430599212646 0.32170265913009644 0.3211216926574707 0.31888049840927124 0.3206097483634949 0.31913942098617554 0.32493942975997925
1.4646464586257935 0.32426151633262634 0.3204708993434906 0.3218960762023926 0.32214799523353577 0.3429681658744812 0.3214889168739319 0.3241148889064789 0.3306993544101715 0.3292304277420044 0.3251320719718933 0.32448041439056396 0.32214516401290894 0.32370656728744507 0.3223913908004761 0.3286576271057129
1.4696969985961914 0.32728418707847595 0.3239871859550476 0.3256922960281372 0.3259229362010956 0.347553014755249 0.3249689042568207 0.32674640417099 0.33394232392311096 0.3328772783279419 0.32857567071914673 0.3278529644012451 0.3254218101501465 0.3268014192581177 0.32565176486968994 0.3323938250541687
1.4747474193572998 0.33029744029045105 0.327555775642395 0.3295581340789795 0.329771488904953 0.3521510362625122 0.32850366830825806 0.32935917377471924 0.3372003138065338 0.3365345597267151 0.33203327655792236 0.33123910427093506 0.32871007919311523 0.32989364862442017 0.32892006635665894 0.3361479640007019
1.4797979593276978 0.33330175280570984 0.33117812871932983 0.3334958553314209 0.3336970806121826 0.3567618131637573 0.3320959508419037 0.33195531368255615 0.34047549962997437 0.34020286798477173 0.3355058431625366 0.3346399664878845 0.3320111632347107 0.3329840898513794 0.33219730854034424 0.33992093801498413
1.4848484992980957 0.33629748225212097 0.33485475182533264 0.3375070095062256 0.3377023935317993 0.36138421297073364 0.3357473909854889 0.33453691005706787 0.3437696397304535 0.34388184547424316 0.33899348974227905 0.3380556106567383 0.33532488346099854 0.3360726833343506 0.3354833722114563 0.34371256828308105
1.489898920059204 0.3392847776412964 0.3385857343673706 0.3415924906730652 0.3417900502681732 0.3660165071487427 0.33945998549461365 0.33710533380508423 0.3470843434333801 0.3475712537765503 0.34249597787857056 0.34148597717285156 0.3386515974998474 0.339158833026886 0.338778018951416 0.3475226163864136
1.494949460029602 0.3422640562057495 0.3423718810081482 0.3457540273666382 0.3459629714488983 0.3706582188606262 0.34323549270629883 0.3396632671356201 0.35042181611061096 0.3512711524963379 0.34601402282714844 0.3449317216873169 0.3419914245605469 0.3422430753707886 0.34208184480667114 0.3513514995574951
1.5 0.3452358841896057 0.34621313214302063 0.3499930500984192 0.35022374987602234 0.375308096408844 0.3470759093761444 0.3422125577926636 0.35378414392471313 0.35498154163360596 0.3495481014251709 0.34839338064193726 0.3453451991081238 0.3453254699707031 0.345395028591156 0.35519951581954956


==> figure_code/DM_L_8/0.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.0059410035610198975 0.005771219730377197 0.005098655819892883 0.005833327770233154 0.0065839290618896484 0.006739616394042969 0.006080269813537598 0.006041288375854492 0.006033539772033691 0.0062049031257629395 0.005656421184539795 0.005347490310668945 0.005716949701309204 0.0053359270095825195 0.005835354328155518
1.0101009607315063 0.011787354946136475 0.01142573356628418 0.010195456445217133 0.011538028717041016 0.01282644271850586 0.01317751407623291 0.012051790952682495 0.01192384958267212 0.011943995952606201 0.012310057878494263 0.011171042919158936 0.01055610179901123 0.011375784873962402 0.010561525821685791 0.011576652526855469
1.0151515007019043 0.017509371042251587 0.01695692539215088 0.015279486775398254 0.017106354236602783 0.01875591278076172 0.01925969123840332 0.01788771152496338 0.017636239528656006 0.017714262008666992 0.018287092447280884 0.016545355319976807 0.015624046325683594 0.016960620880126953 0.0156823992729187 0.017216503620147705
1.0202020406723022 0.02308136224746704 0.022359073162078857 0.020341113209724426 0.022531211376190186 0.02439594268798828 0.024945974349975586 0.023564547300338745 0.023168563842773438 0.023328959941864014 0.024110764265060425 0.02178192138671875 0.020550787448883057 0.022457405924797058 0.020702660083770752 0.022748231887817383
1.0252525806427002 0.028482586145401 0.027627944946289062 0.025371097028255463 0.027807295322418213 0.029773712158203125 0.030215740203857422 0.029063165187835693 0.028513848781585693 0.028775811195373535 0.029759764671325684 0.026883721351623535 0.02533853054046631 0.02785371243953705 0.0256270170211792 0.028166353702545166
1.0303030014038086 0.033698856830596924 0.03276151418685913 0.03036225587129593 0.032931387424468994 0.03491020202636719 0.035070061683654785 0.0343705415725708 0.03366851806640625 0.034046292304992676 0.03521847724914551 0.03185468912124634 0.02999246120452881 0.03314056992530823 0.030459880828857422 0.033466637134552
1.0353535413742065 0.038721561431884766 0.03775942325592041 0.03530781716108322 0.037902235984802246 0.03982830047607422 0.03952968120574951 0.03947833180427551 0.03863173723220825 0.03913480043411255 0.040476053953170776 0.036699891090393066 0.03452044725418091 0.03831116855144501 0.03520578145980835 0.038646578788757324
1.0404040813446045 0.0435481071472168 0.04262256622314453 0.04020274430513382 0.042720258235931396 0.04454851150512695 0.04363417625427246 0.04438358545303345 0.043405771255493164 0.04403960704803467 0.04552683234214783 0.04142498970031738 0.03893345594406128 0.04336102306842804 0.03986901044845581 0.043704450130462646
1.045454502105713 0.04818075895309448 0.04735410213470459 0.04504222422838211 0.04738742113113403 0.04909157752990723 0.047437429428100586 0.04908761382102966 0.04799574613571167 0.04876178503036499 0.05036965012550354 0.04603642225265503 0.043244123458862305 0.048287808895111084 0.04445350170135498 0.048639893531799316
1.0505050420761108 0.05262857675552368 0.05195862054824829 0.04982359707355499 0.05190861225128174 0.05347561836242676 0.05100440979003906 0.05359777808189392 0.052410662174224854 0.05330687761306763 0.0550096333026886 0.05054140090942383 0.04746788740158081 0.05309285223484039 0.04896402359008789 0.05345448851585388
1.0555555820465088 0.056902796030044556 0.05644071102142334 0.054543934762477875 0.05628836154937744 0.05771803855895996 0.05440366268157959 0.057923078536987305 0.056659996509552 0.05768179893493652 0.05945447087287903 0.054946720600128174 0.05161970853805542 0.05777779221534729 0.053404033184051514 0.05814960598945618
1.0606060028076172 0.061019182205200195 0.060807108879089355 0.05920184403657913 0.060533881187438965 0.06183433532714844 0.05770528316497803 0.06207674741744995 0.06075650453567505 0.0618969202041626 0.06371644139289856 0.05925983190536499 0.055716097354888916 0.0623466819524765 0.057777345180511475 0.06272879242897034
1.0656565427780151 0.06499603390693665 0.06506425142288208 0.06379611790180206 0.06465297937393188 0.0658409595489502 0.060974836349487305 0.0660741925239563 0.06471413373947144 0.06596457958221436 0.06781047582626343 0.06348812580108643 0.059772610664367676 0.06680530309677124 0.062088191509246826 0.06719595193862915
1.070707082748413 0.06885170936584473 0.06921863555908203 0.06832589954137802 0.06865304708480835 0.06975054740905762 0.06426787376403809 0.06993058323860168 0.06854653358459473 0.06989729404449463 0.0717528760433197 0.06763780117034912 0.06380361318588257 0.07115928828716278 0.06633949279785156 0.07155489921569824
1.075757622718811 0.07260763645172119 0.07327777147293091 0.07279089838266373 0.0725439190864563 0.0735774040222168 0.06763243675231934 0.07366427779197693 0.07226991653442383 0.07371073961257935 0.07556259632110596 0.07171595096588135 0.06782197952270508 0.07541602849960327 0.07053524255752563 0.07581141591072083
1.0808080434799194 0.07628363370895386 0.077248215675354 0.077191561460495 0.07633417844772339 0.0773310661315918 0.07110118865966797 0.07729238271713257 0.07589852809906006 0.07741928100585938 0.0792589783668518 0.07572734355926514 0.07183754444122314 0.07958303391933441 0.07467806339263916 0.07997056841850281
1.0858585834503174 0.07989859580993652 0.08113646507263184 0.08152738958597183 0.0800330638885498 0.0810236930847168 0.07469570636749268 0.08083128929138184 0.07944720983505249 0.08103817701339722 0.08286073803901672 0.07967782020568848 0.07585859298706055 0.08366748690605164 0.07877129316329956 0.08403775095939636
1.0909091234207153 0.08347080647945404 0.08494895696640015 0.08579854667186737 0.08364993333816528 0.08466506004333496 0.07842516899108887 0.08429741859436035 0.08293044567108154 0.08458250761032104 0.08638688921928406 0.08357173204421997 0.07989031076431274 0.08767667412757874 0.08281785249710083 0.0880192220211029
1.0959595441818237 0.08701665699481964 0.08869141340255737 0.09000560641288757 0.0871935486793518 0.08826255798339844 0.08228635787963867 0.08770570158958435 0.0863608717918396 0.0880657434463501 0.08985456824302673 0.08741265535354614 0.08393430709838867 0.09161774814128876 0.08682024478912354 0.091920405626297
1.1010100841522217 0.09054961800575256 0.0923694372177124 0.09414821863174438 0.09067261219024658 0.09182548522949219 0.08626878261566162 0.0910693109035492 0.08975058794021606 0.09150111675262451 0.09327992796897888 0.09120428562164307 0.08799099922180176 0.09549658000469208 0.09078085422515869 0.09574669599533081
1.1060606241226196 0.09408213198184967 0.09598833322525024 0.09822727739810944 0.09409564733505249 0.09535956382751465 0.09035193920135498 0.09440115094184875 0.0931100845336914 0.09490078687667847 0.0966775119304657 0.09494930505752563 0.09205621480941772 0.09931977093219757 0.09470188617706299 0.09950441122055054
1.1111111640930176 0.0976230651140213 0.09955322742462158 0.10224239528179169 0.09747105836868286 0.09887146949768066 0.0945136547088623 0.09771180152893066 0.09644943475723267 0.09827530384063721 0.1000598669052124 0.09865075349807739 0.0961260199546814 0.10309202969074249 0.09858560562133789 0.10319864749908447
1.116161584854126 0.10117919743061066 0.10306799411773682 0.10619404911994934 0.10080581903457642 0.10236597061157227 0.09872543811798096 0.10100990533828735 0.09977549314498901 0.10163313150405884 0.10343703627586365 0.10230982303619385 0.10019218921661377 0.10681775212287903 0.10243314504623413 0.10683426260948181
1.121212124824524 0.10475526750087738 0.10653752088546753 0.11008264124393463 0.10410791635513306 0.10584664344787598 0.10296094417572021 0.10430392622947693 0.10309576988220215 0.10498243570327759 0.1068175733089447 0.10592913627624512 0.10424697399139404 0.11050098389387131 0.10624653100967407 0.11041665077209473
1.1262626647949219 0.1083536148071289 0.10996586084365845 0.11390870809555054 0.1073838472366333 0.10931777954101562 0.1071922779083252 0.10760048031806946 0.10641497373580933 0.10832911729812622 0.1102079451084137 0.10951024293899536 0.1082802414894104 0.1141451820731163 0.11002713441848755 0.11395066976547241
1.1313130855560303 0.1119740754365921 0.11335712671279907 0.1176723837852478 0.11064034700393677 0.11278319358825684 0.1113959550857544 0.11090448498725891 0.10973769426345825 0.11167788505554199 0.11361280083656311 0.11305516958236694 0.11228269338607788 0.1177523285150528 0.11377596855163574 0.11744064092636108
1.1363636255264282 0.11561551690101624 0.11671483516693115 0.12137499451637268 0.113883376121521 0.11624383926391602 0.11554884910583496 0.11422041058540344 0.1130666732788086 0.11503252387046814 0.11703547835350037 0.11656534671783447 0.11624383926391602 0.1213255301117897 0.11749410629272461 0.12089091539382935
1.1414141654968262 0.1192750334739685 0.12004297971725464 0.1250171959400177 0.1171187162399292 0.11970233917236328 0.11963379383087158 0.11755138635635376 0.1164044737815857 0.11839509010314941 0.1204768717288971 0.12004268169403076 0.12015414237976074 0.12486589699983597 0.12118244171142578 0.12430593371391296
1.1464645862579346 0.12294785678386688 0.12334460020065308 0.12860018014907837 0.12035095691680908 0.12315797805786133 0.12363576889038086 0.1208992600440979 0.11975151300430298 0.12176686525344849 0.12393748760223389 0.12348878383636475 0.12400394678115845 0.12837475538253784 0.12484121322631836 0.12768900394439697
1.1515151262283325 0.12662939727306366 0.1266235113143921 0.1321251094341278 0.1235855221748352 0.12661504745483398 0.12754607200622559 0.12426590919494629 0.12310957908630371 0.1251487135887146 0.12741675972938538 0.12690585851669312 0.12778633832931519 0.13185377418994904 0.12847143411636353 0.13104429841041565
1.1565656661987305 0.13031361997127533 0.12988221645355225 0.13559402525424957 0.1268259882926941 0.13007068634033203 0.1313563585281372 0.12765169143676758 0.12647771835327148 0.12854021787643433 0.1309129297733307 0.13029521703720093 0.13149285316467285 0.1353035569190979 0.13207310438156128 0.13437488675117493
1.1616162061691284 0.13399457931518555 0.1331244707107544 0.13900892436504364 0.13007628917694092 0.13352680206298828 0.1350644826889038 0.13105705380439758 0.1298561692237854 0.13194069266319275 0.13442373275756836 0.1336592435836792 0.13511890172958374 0.13872560858726501 0.13564670085906982 0.1376844346523285
1.1666666269302368 0.13766606152057648 0.13635224103927612 0.1423717588186264 0.13333898782730103 0.13698077201843262 0.13866925239562988 0.1344812512397766 0.13324350118637085 0.13534849882125854 0.13794627785682678 0.1369994878768921 0.13865935802459717 0.1421201527118683 0.13919222354888916 0.1409757137298584
1.1717171669006348 0.14132189750671387 0.13956832885742188 0.1456851065158844 0.1366170048713684 0.14043450355529785 0.1421738862991333 0.13792330026626587 0.1366392970085144 0.13876307010650635 0.14147791266441345 0.1403186321258545 0.14211219549179077 0.14548835158348083 0.14271020889282227 0.14425164461135864
1.1767677068710327 0.14495646953582764 0.14277487993240356 0.14895164966583252 0.139911949634552 0.14388537406921387 0.14558279514312744 0.14138197898864746 0.14004218578338623 0.14218226075172424 0.1450151801109314 0.1436184048652649 0.1454761028289795 0.14883124828338623 0.14620012044906616 0.14751484990119934
1.1818182468414307 0.14856411516666412 0.145973801612854 0.15217439830303192 0.14322513341903687 0.14733266830444336 0.148901104927063 0.1448555588722229 0.14345085620880127 0.14560455083847046 0.1485549807548523 0.14690089225769043 0.14875102043151855 0.15214933454990387 0.14966225624084473 0.15076780319213867
1.186868667602539 0.15214043855667114 0.1491667628288269 0.1553562730550766 0.14655697345733643 0.1507735252380371 0.15213680267333984 0.14834214746952057 0.1468638777732849 0.14902806282043457 0.15209358930587769 0.15016812086105347 0.15193885564804077 0.15544426441192627 0.15309631824493408 0.1540130078792572
1.191919207572937 0.15568143129348755 0.1523553729057312 0.1585005819797516 0.14990770816802979 0.15420818328857422 0.1552976369857788 0.15183962881565094 0.15028011798858643 0.15245142579078674 0.1556280553340912 0.15342223644256592 0.15504223108291626 0.15871670842170715 0.15650290250778198 0.15725231170654297
1.196969747543335 0.15918371081352234 0.15554070472717285 0.1616106629371643 0.15327709913253784 0.15763449668884277 0.15839171409606934 0.15534566342830658 0.15369832515716553 0.15587306022644043 0.15915533900260925 0.1566653847694397 0.1580655574798584 0.1619682013988495 0.15988171100616455 0.16048765182495117
1.2020201683044434 0.16264449059963226 0.1587235927581787 0.1646895855665207 0.156663715839386 0.16105151176452637 0.16142845153808594 0.1588575839996338 0.1571175456047058 0.15929171442985535 0.162672758102417 0.15989983081817627 0.16101378202438354 0.16519981622695923 0.16323250532150269 0.16372054815292358
1.2070707082748413 0.16606245934963226 0.16190510988235474 0.16774126887321472 0.16006606817245483 0.16445636749267578 0.16441607475280762 0.16237324476242065 0.16053646802902222 0.1627061665058136 0.16617724299430847 0.16312694549560547 0.1638929843902588 0.1684129387140274 0.16655564308166504 0.16695252060890198
1.2121212482452393 0.16943633556365967 0.16508573293685913 0.17076872289180756 0.1634829044342041 0.16784930229187012 0.16736304759979248 0.16589021682739258 0.16395455598831177 0.16611573100090027 0.16966623067855835 0.16634953022003174 0.1667100191116333 0.1716088354587555 0.16985160112380981 0.1701849400997162
1.2171716690063477 0.17276598513126373 0.16826564073562622 0.17377513647079468 0.16691112518310547 0.17122673988342285 0.17027783393859863 0.16940562427043915 0.16737061738967896 0.16951903700828552 0.17313724756240845 0.16956889629364014 0.1694720983505249 0.1747889518737793 0.17311996221542358 0.17341837286949158
1.2222222089767456 0.17605142295360565 0.17144536972045898 0.17676393687725067 0.17034870386123657 0.17458820343017578 0.17316794395446777 0.17291730642318726 0.17078453302383423 0.1729162335395813 0.1765887439250946 0.17278701066970825 0.17218703031539917 0.17795464396476746 0.1763613224029541 0.17665374279022217
1.2272727489471436 0.17929452657699585 0.17462468147277832 0.17973832786083221 0.17379236221313477 0.177931547164917 0.17604029178619385 0.17642301321029663 0.1741950511932373 0.17630621790885925 0.18001848459243774 0.17600512504577637 0.17486298084259033 0.18110765516757965 0.17957597970962524 0.17989182472229004
1.232323169708252 0.18249619007110596 0.17780399322509766 0.18270111083984375 0.17723923921585083 0.18125629425048828 0.17890238761901855 0.17992036044597626 0.17760169506072998 0.179688960313797 0.1834242045879364 0.17922556400299072 0.17750781774520874 0.18424874544143677 0.18276453018188477 0.18313291668891907
1.23737370967865 0.18565887212753296 0.18098300695419312 0.18565517663955688 0.18068641424179077 0.18456149101257324 0.18176031112670898 0.18340736627578735 0.18100500106811523 0.18306457996368408 0.18680548667907715 0.1824495792388916 0.1801307201385498 0.18737879395484924 0.1859273910522461 0.18637698888778687
1.2424242496490479 0.188784658908844 0.18416184186935425 0.1886029839515686 0.18413043022155762 0.18784523010253906 0.18461966514587402 0.18688185513019562 0.1844038963317871 0.18643268942832947 0.19016027450561523 0.18567872047424316 0.18273955583572388 0.1904999017715454 0.18906503915786743 0.18962392210960388
1.2474747896194458 0.1918768584728241 0.18734005093574524 0.19154708087444305 0.18756800889968872 0.19110703468322754 0.18748533725738525 0.19034214317798615 0.1877981424331665 0.18979322910308838 0.19348767399787903 0.1889140009880066 0.1853417158126831 0.19361227750778198 0.19217830896377563 0.19287368655204773
1.2525252103805542 0.19493794441223145 0.1905176341533661 0.19448970258235931 0.19099587202072144 0.19434523582458496 0.19036126136779785 0.19378645718097687 0.1911877989768982 0.19314637780189514 0.1967865228652954 0.1921568512916565 0.18794625997543335 0.19671718776226044 0.19526797533035278 0.19612571597099304
1.2575757503509521 0.19797180593013763 0.19369468092918396 0.19743259251117706 0.1944112777709961 0.19756269454956055 0.19325315952301025 0.19721360504627228 0.19457292556762695 0.1964927613735199 0.2000565230846405 0.19540858268737793 0.1905602216720581 0.1998153179883957 0.19833463430404663 0.19937941431999207
1.26262629032135 0.20098194479942322 0.1968708634376526 0.2003777027130127 0.19781118631362915 0.20075440406799316 0.19616305828094482 0.2006223052740097 0.19795268774032593 0.19983196258544922 0.2032966911792755 0.19866973161697388 0.1931908130645752 0.202907532453537 0.20137983560562134 0.20263442397117615
1.267676830291748 0.2039709985256195 0.20004653930664062 0.20332670211791992 0.20119303464889526 0.20392346382141113 0.1990952491760254 0.20401108264923096 0.2013280987739563 0.2031649947166443 0.20650708675384521 0.2019420862197876 0.1958458423614502 0.20599424839019775 0.20440375804901123 0.20588958263397217
1.2727272510528564 0.20694321393966675 0.2032211720943451 0.20628038048744202 0.20455414056777954 0.20706963539123535 0.20205163955688477 0.20737922191619873 0.204698383808136 0.20649129152297974 0.20968708395957947 0.2052256464958191 0.19853055477142334 0.20907609164714813 0.20740807056427002 0.20914384722709656
1.2777777910232544 0.20990177989006042 0.2063952088356018 0.20924034714698792 0.20789283514022827 0.21019244194030762 0.20503497123718262 0.2107258290052414 0.20806336402893066 0.2098115086555481 0.21283701062202454 0.2085210680961609 0.20125126838684082 0.21215328574180603 0.21039360761642456 0.21239647269248962
1.2828283309936523 0.21285013854503632 0.20956861972808838 0.2122073769569397 0.2112065553665161 0.21329283714294434 0.2080467939376831 0.2140505462884903 0.21142375469207764 0.2131263017654419 0.21595695614814758 0.2118295431137085 0.2040136456489563 0.21522611379623413 0.21336150169372559 0.21564596891403198
1.2878787517547607 0.2157915085554123 0.2127416729927063 0.21518215537071228 0.21449428796768188 0.2163712978363037 0.21108829975128174 0.21735283732414246 0.21477872133255005 0.2164354920387268 0.2190471589565277 0.21515101194381714 0.20682209730148315 0.21829459071159363 0.21631288528442383 0.21889185905456543
1.2929292917251587 0.21872921288013458 0.21591445803642273 0.2181655466556549 0.21775442361831665 0.21942925453186035 0.21416139602661133 0.2206326425075531 0.2181287407875061 0.2197391390800476 0.22210833430290222 0.21848613023757935 0.2096814513206482 0.22135940194129944 0.21924924850463867 0.22213244438171387
1.2979798316955566 0.22166618704795837 0.2190874218940735 0.22115764021873474 0.2209864854812622 0.22246766090393066 0.21726608276367188 0.22388958930969238 0.22147351503372192 0.2230379581451416 0.22514137625694275 0.2218347191810608 0.2125951647758484 0.22442004084587097 0.2221716344356537 0.2253667712211609
1.303030252456665 0.22460497915744781 0.22226080298423767 0.22415849566459656 0.22418975830078125 0.22548723220825195 0.22040295600891113 0.22712410986423492 0.22481286525726318 0.22633153200149536 0.2281465232372284 0.2251971960067749 0.21556556224822998 0.22747699916362762 0.2250811755657196 0.2285935878753662
1.308080792427063 0.22754859924316406 0.22543561458587646 0.22716888785362244 0.22736424207687378 0.22849035263061523 0.22357237339019775 0.2303362935781479 0.22814708948135376 0.22962051630020142 0.23112517595291138 0.2285735011100769 0.21859651803970337 0.2305300086736679 0.2279793620109558 0.23181211948394775
1.313131332397461 0.23049890995025635 0.22861161828041077 0.23018839955329895 0.2305096983909607 0.23147821426391602 0.22677481174468994 0.23352624475955963 0.23147594928741455 0.2329050898551941 0.2340790331363678 0.2319633960723877 0.22168844938278198 0.2335798442363739 0.2308672070503235 0.2350206971168518
1.3181817531585693 0.23345817625522614 0.23178958892822266 0.2332170009613037 0.2336270809173584 0.23445391654968262 0.23000812530517578 0.2366946041584015 0.23479914665222168 0.2361847162246704 0.23700866103172302 0.2353665828704834 0.2248430848121643 0.23662573099136353 0.2337459921836853 0.2382187843322754
1.3232322931289673 0.23642824590206146 0.2349701225757599 0.2362549901008606 0.23671692609786987 0.23741817474365234 0.23327267169952393 0.23984214663505554 0.23811674118041992 0.23946064710617065 0.23991659283638 0.23878270387649536 0.22806137800216675 0.23966853320598602 0.236616849899292 0.24140509963035583
1.3282828330993652 0.23941119015216827 0.23815375566482544 0.2393016517162323 0.2397809624671936 0.2403724193572998 0.23656725883483887 0.24296961724758148 0.24142837524414062 0.2427317500114441 0.2428034543991089 0.24221128225326538 0.23134255409240723 0.2427079677581787 0.23948124051094055 0.24457967281341553
1.3333333730697632 0.24240773916244507 0.24134111404418945 0.24235689640045166 0.24282008409500122 0.24332118034362793 0.23989105224609375 0.24607789516448975 0.24473458528518677 0.24599885940551758 0.24567192792892456 0.24565166234970093 0.23468643426895142 0.2457447350025177 0.2423396110534668 0.24774084985256195
1.3383837938308716 0.24541924893856049 0.24453270435333252 0.24542072415351868 0.2458362579345703 0.24626493453979492 0.243241548538208 0.249167338013649 0.24803441762924194 0.2492614984512329 0.24852332472801208 0.2491028904914856 0.23809057474136353 0.2487793266773224 0.24519363045692444 0.25088897347450256
1.3434343338012695 0.24844695627689362 0.24772909283638 0.24849292635917664 0.24883180856704712 0.2492063045501709 0.24661684036254883 0.2522401213645935 0.25132787227630615 0.2525196671485901 0.251360148191452 0.2525637149810791 0.2415527105331421 0.251811683177948 0.2480441927909851 0.2540234625339508
1.3484848737716675 0.2514909505844116 0.25093090534210205 0.2515726387500763 0.2518088221549988 0.2521488666534424 0.25001513957977295 0.2552965581417084 0.25461530685424805 0.25577348470687866 0.2541846036911011 0.25603389739990234 0.24507111310958862 0.25484246015548706 0.2508922219276428 0.25714415311813354
1.3535354137420654 0.25455179810523987 0.2541385591030121 0.2546602487564087 0.2547699809074402 0.2550947666168213 0.25343501567840576 0.25833773612976074 0.2578964829444885 0.2590234875679016 0.25699934363365173 0.2595120668411255 0.24864161014556885 0.25787353515625 0.2537379562854767 0.26025059819221497
1.3585858345031738 0.2576298117637634 0.2573525309562683 0.2577550411224365 0.25771820545196533 0.25804638862609863 0.25687265396118164 0.26136571168899536 0.2611706852912903 0.2622690200805664 0.259805828332901 0.2629965543746948 0.2522593140602112 0.26090389490127563 0.25658300518989563 0.2633439600467682
1.3636363744735718 0.26072490215301514 0.260573148727417 0.2608570456504822 0.26065653562545776 0.2610046863555908 0.26032543182373047 0.2643812894821167 0.2644381523132324 0.26550960540771484 0.26260703802108765 0.2664857506752014 0.25591927766799927 0.2639360725879669 0.25942760705947876 0.26642417907714844
1.3686869144439697 0.263836532831192 0.2638004720211029 0.26396605372428894 0.263588011264801 0.2639751434326172 0.2637908458709717 0.267386257648468 0.2676990032196045 0.26874613761901855 0.26540613174438477 0.26997852325439453 0.2596161961555481 0.26697102189064026 0.2622721791267395 0.2694920301437378
1.3737373352050781 0.26696446537971497 0.26703521609306335 0.2670816481113434 0.2665160894393921 0.26695847511291504 0.2672656774520874 0.2703818678855896 0.2709529995918274 0.271977961063385 0.2682051360607147 0.27347302436828613 0.2633436322212219 0.2700091600418091 0.26511725783348083 0.27254825830459595
1.378787875175476 0.27010801434516907 0.27027708292007446 0.27020397782325745 0.26944494247436523 0.2699565887451172 0.27074551582336426 0.27336961030960083 0.2742000222206116 0.27520549297332764 0.27100691199302673 0.2769673466682434 0.26709431409835815 0.2730531394481659 0.26796311140060425 0.2755943536758423
1.383838415145874 0.2732660174369812 0.273526132106781 0.2733333706855774 0.2723778486251831 0.27297234535217285 0.27422773838043213 0.27635160088539124 0.27744001150131226 0.27842825651168823 0.27381426095962524 0.28045934438705444 0.27085965871810913 0.27610358595848083 0.2708100378513336 0.27863162755966187
1.3888888359069824 0.2764376103878021 0.2767820954322815 0.27646902203559875 0.2753186821937561 0.27600717544555664 0.277706503868103 0.2793291211128235 0.28067243099212646 0.2816457748413086 0.2766297161579132 0.283946692943573 0.2746313214302063 0.27916282415390015 0.2736581563949585 0.2816620469093323
1.3939393758773804 0.27962130308151245 0.2800449728965759 0.279611736536026 0.27827197313308716 0.27906370162963867 0.2811800241470337 0.2823038101196289 0.28389835357666016 0.2848595380783081 0.27945661544799805 0.2874283790588379 0.2784011960029602 0.2822325527667999 0.27650725841522217 0.2846870422363281
1.3989899158477783 0.28281599283218384 0.28331416845321655 0.2827610671520233 0.28124141693115234 0.28214287757873535 0.28464245796203613 0.28527766466140747 0.2871168851852417 0.2880679965019226 0.282296746969223 0.29090046882629395 0.2821575999259949 0.2853147089481354 0.2793572247028351 0.28770923614501953
1.4040403366088867 0.28601959347724915 0.2865888476371765 0.2859174907207489 0.2842320203781128 0.2852470874786377 0.2880897521972656 0.288252055644989 0.29032862186431885 0.29127299785614014 0.2851538062095642 0.2943616509437561 0.2858906388282776 0.28841161727905273 0.2822074890136719 0.29073086380958557
1.4090908765792847 0.28923091292381287 0.28986838459968567 0.2890815734863281 0.28724759817123413 0.2883756160736084 0.29151690006256104 0.2912292778491974 0.2935330271720886 0.2944715619087219 0.28803014755249023 0.2978082299232483 0.2895890474319458 0.29152557253837585 0.2850579619407654 0.2937549352645874
1.4141414165496826 0.29244789481163025 0.2931518852710724 0.2922530770301819 0.2902929186820984 0.291532039642334 0.29491961002349854 0.2942110300064087 0.2967308759689331 0.2976670265197754 0.2909282445907593 0.3012382984161377 0.293240487575531 0.29465824365615845 0.28790828585624695 0.29678472876548767
1.4191919565200806 0.2956683039665222 0.29643818736076355 0.29543280601501465 0.29337257146835327 0.29471278190612793 0.29829204082489014 0.29719895124435425 0.29992175102233887 0.3008577227592468 0.2938510477542877 0.30464857816696167 0.2968331575393677 0.2978128492832184 0.2907569706439972 0.2998230457305908
1.4242424964904785 0.29889026284217834 0.2997257709503174 0.29862111806869507 0.29649150371551514 0.29792070388793945 0.30162954330444336 0.30019474029541016 0.30310606956481934 0.30404382944107056 0.29680097103118896 0.3080365061759949 0.3003532886505127 0.30099204182624817 0.2936037480831146 0.30287373065948486
1.429292917251587 0.3021113872528076 0.3030131757259369 0.3018183708190918 0.29965412616729736 0.30115485191345215 0.3049265146255493 0.30320075154304504 0.3062838315963745 0.3072258234024048 0.29977986216545105 0.31139832735061646 0.3037872314453125 0.304197758436203 0.2964476943016052 0.30594027042388916
1.4343434572219849 0.3053297698497772 0.3062986433506012 0.305025577545166 0.3028656244277954 0.3044135570526123 0.30817723274230957 0.3062187731266022 0.3094552159309387 0.31040364503860474 0.302791029214859 0.31473129987716675 0.307121217250824 0.30743300914764404 0.2992880344390869 0.3090277910232544
1.4393939971923828 0.30854249000549316 0.3095802962779999 0.3082430362701416 0.3061308264732361 0.3076968193054199 0.3113771677017212 0.30925050377845764 0.31262052059173584 0.3135775327682495 0.3058355450630188 0.3180319666862488 0.3103402853012085 0.31070035696029663 0.3021232485771179 0.31213951110839844
1.4444444179534912 0.31174737215042114 0.3128560185432434 0.3114715814590454 0.3094547390937805 0.311002254486084 0.3145190477371216 0.3122979700565338 0.31578052043914795 0.3167479634284973 0.30891650915145874 0.3212969899177551 0.31342995166778564 0.31400319933891296 0.3049522042274475 0.31528085470199585
1.4494949579238892 0.31494200229644775 0.3161233067512512 0.3147124648094177 0.31284260749816895 0.31432676315307617 0.3175983428955078 0.31536298990249634 0.31893491744995117 0.319915235042572 0.3120349645614624 0.32452279329299927 0.31637442111968994 0.31734445691108704 0.30777379870414734 0.31845638155937195
1.454545497894287 0.31812378764152527 0.3193798065185547 0.31796616315841675 0.3162994980812073 0.317669153213501 0.32060837745666504 0.31844767928123474 0.32208406925201416 0.3230794668197632 0.3151925802230835 0.32770591974258423 0.31915849447250366 0.3207259774208069 0.3105873167514801 0.3216714859008789
1.4595959186553955 0.32129013538360596 0.32262253761291504 0.3212336003780365 0.3198305666446686 0.32102441787719727 0.3235433101654053 0.3215535283088684 0.32522839307785034 0.3262408375740051 0.3183911144733429 0.3308420777320862 0.32176536321640015 0.3241511881351471 0.3133906424045563 0.32493162155151367
1.4646464586257935 0.32443833351135254 0.32584893703460693 0.32451581954956055 0.3234410881996155 0.3243904113769531 0.32639646530151367 0.3246830701828003 0.32836854457855225 0.32940030097961426 0.32163235545158386 0.33392828702926636 0.32418036460876465 0.3276231586933136 0.3161827325820923 0.32824206352233887
1.4696969985961914 0.3275660574436188 0.3290555775165558 0.32781410217285156 0.32713645696640015 0.3277602195739746 0.3291628360748291 0.3278374671936035 0.33150482177734375 0.33255869150161743 0.3249166011810303 0.33696019649505615 0.3263864517211914 0.3311455249786377 0.31896230578422546 0.33160901069641113
1.4747474193572998 0.33067068457603455 0.33223921060562134 0.3311294913291931 0.3309217393398285 0.3311300277709961 0.33183538913726807 0.3310190439224243 0.3346371650695801 0.33571547269821167 0.3282448947429657 0.3399338126182556 0.3283674120903015 0.334719181060791 0.32172834873199463 0.3350386321544647
1.4797979593276978 0.3337494134902954 0.3353964686393738 0.3344629108905792 0.3348025977611542 0.33449411392211914 0.33440887928009033 0.33422961831092834 0.3377668857574463 0.3388715982437134 0.33161768317222595 0.3428456783294678 0.3301074504852295 0.33834850788116455 0.32447946071624756 0.33853742480278015
1.4848484992980957 0.33680015802383423 0.338523805141449 0.337816059589386 0.3387846052646637 0.3378465175628662 0.3368757963180542 0.3374708890914917 0.3408941626548767 0.34202855825424194 0.33503544330596924 0.3456915616989136 0.331590473651886 0.34203600883483887 0.3272140622138977 0.3421112596988678
1.489898920059204 0.33981993794441223 0.341617226600647 0.34118980169296265 0.34287285804748535 0.34117913246154785 0.3392307758331299 0.34074464440345764 0.3440192937850952 0.3451862931251526 0.3384976387023926 0.34846705198287964 0.33280080556869507 0.3457835018634796 0.32993149757385254 0.34576743841171265
1.494949460029602 0.34280672669410706 0.3446730375289917 0.3445857763290405 0.34707337617874146 0.3444859981536865 0.34146738052368164 0.3440529704093933 0.34714293479919434 0.34834563732147217 0.34200519323349 0.3511686325073242 0.33372241258621216 0.3495955765247345 0.3326306939125061 0.34951314330101013
1.5 0.3457580506801605 0.34768736362457275 0.3480052351951599 0.3513913154602051 0.34775781631469727 0.34357964992523193 0.34739720821380615 0.3502660393714905 0.3515082597732544 0.3455565869808197 0.3537917137145996 0.33434098958969116 0.35347339510917664 0.3353104889392853 0.353354811668396


==> figure_code/DM_L_8/0.222_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.009936630725860596 0.009290814399719238 0.008994817733764648 0.009303927421569824 0.009309649467468262 0.009445905685424805 0.009263277053833008 0.008932769298553467 0.009481549263000488 0.009212255477905273 0.00914621353149414 0.009168148040771484 0.009146332740783691 0.009362578392028809 0.009205102920532227
1.0101009607315063 0.019691169261932373 0.01840794086456299 0.01782846450805664 0.018438339233398438 0.018437504768371582 0.018720030784606934 0.018361449241638184 0.01771622896194458 0.018780231475830078 0.018243074417114258 0.018112778663635254 0.018157482147216797 0.01812756061553955 0.018552184104919434 0.018233060836791992
1.0151515007019043 0.029231727123260498 0.02734518051147461 0.026502490043640137 0.027396321296691895 0.027383804321289062 0.027811884880065918 0.027295708656311035 0.0263519287109375 0.02789628505706787 0.027097225189208984 0.026905298233032227 0.026975512504577637 0.02694869041442871 0.027571797370910645 0.027088522911071777
1.0202020406723022 0.038529813289642334 0.036096811294555664 0.0350184440612793 0.03617072105407715 0.0361480712890625 0.036711812019348145 0.03606617450714111 0.034840404987335205 0.03682971000671387 0.035779714584350586 0.03552889823913574 0.03562819957733154 0.035613417625427246 0.0364229679107666 0.035775184631347656
1.0252525806427002 0.047561705112457275 0.04465794563293457 0.04337751865386963 0.044756531715393066 0.044728755950927734 0.04541146755218506 0.04467344284057617 0.04318290948867798 0.04558134078979492 0.04429423809051514 0.04398787021636963 0.04412186145782471 0.04412567615509033 0.045107483863830566 0.0442962646484375
1.0303030014038086 0.056310296058654785 0.053025126457214355 0.051581382751464844 0.05314981937408447 0.053125858306884766 0.053905487060546875 0.05311751365661621 0.05138099193572998 0.05415153503417969 0.05264544486999512 0.05228745937347412 0.05246233940124512 0.05248904228210449 0.053627848625183105 0.052655577659606934
1.0353535413742065 0.06476455926895142 0.06119644641876221 0.05963277816772461 0.061348795890808105 0.06133830547332764 0.06218999624252319 0.06139934062957764 0.0594368577003479 0.06254220008850098 0.06083798408508301 0.0604320764541626 0.06065523624420166 0.0607074499130249 0.06198680400848389 0.060855746269226074
1.0404040813446045 0.07291954755783081 0.06917130947113037 0.06753355264663696 0.06935316324234009 0.06936454772949219 0.07026410102844238 0.06951963901519775 0.06735283136367798 0.07075488567352295 0.06887567043304443 0.06842601299285889 0.06870603561401367 0.06878483295440674 0.07018661499023438 0.06889939308166504
1.045454502105713 0.08077651262283325 0.07695019245147705 0.07528674602508545 0.07716405391693115 0.07720398902893066 0.07812803983688354 0.07747840881347656 0.075131356716156 0.07879149913787842 0.07676303386688232 0.07627379894256592 0.07661938667297363 0.07672441005706787 0.07823014259338379 0.07678937911987305
1.0505050420761108 0.08834528923034668 0.08453720808029175 0.08289647102355957 0.08478599786758423 0.08485627174377441 0.08578664064407349 0.0852777361869812 0.08277660608291626 0.08665609359741211 0.08450543880462646 0.08398044109344482 0.08440077304840088 0.08453059196472168 0.08612143993377686 0.08452832698822021
1.0555555820465088 0.09563815593719482 0.09193593263626099 0.09036582708358765 0.0922234058380127 0.09232020378112793 0.09324473142623901 0.0929180383682251 0.09029161930084229 0.09435117244720459 0.09210646152496338 0.09154927730560303 0.09205436706542969 0.09220647811889648 0.09386277198791504 0.0921177864074707
1.0606060028076172 0.10267478227615356 0.09915351867675781 0.09769964218139648 0.09948325157165527 0.09959673881530762 0.10051095485687256 0.10040152072906494 0.09768062829971313 0.10188114643096924 0.09957122802734375 0.09898507595062256 0.09958493709564209 0.09975647926330566 0.10145890712738037 0.09956085681915283
1.0656565427780151 0.10947823524475098 0.10619890689849854 0.10490334033966064 0.10657483339309692 0.10668754577636719 0.10759556293487549 0.1077306866645813 0.10494875907897949 0.10925102233886719 0.10690462589263916 0.106292724609375 0.10699701309204102 0.10718429088592529 0.10891377925872803 0.10685956478118896
1.070707082748413 0.1160726547241211 0.11308109760284424 0.11198216676712036 0.1135062575340271 0.1135936975479126 0.11450982093811035 0.11490797996520996 0.11210012435913086 0.11646497249603271 0.11411094665527344 0.11347544193267822 0.11429417133331299 0.11449360847473145 0.11623096466064453 0.11401581764221191
1.075757622718811 0.12248653173446655 0.11981284618377686 0.11894285678863525 0.1202898621559143 0.12031996250152588 0.12126731872558594 0.12193745374679565 0.119140625 0.12352991104125977 0.12119567394256592 0.12053871154785156 0.12148106098175049 0.12168896198272705 0.12341630458831787 0.1210331916809082
1.0808080434799194 0.12874728441238403 0.12640583515167236 0.12579131126403809 0.12693631649017334 0.1268705129623413 0.1278819441795349 0.1288231611251831 0.12607532739639282 0.13045096397399902 0.12816345691680908 0.12748634815216064 0.12856101989746094 0.12877410650253296 0.13047361373901367 0.12791407108306885
1.0858585834503174 0.13488149642944336 0.13287431001663208 0.13253509998321533 0.1334581971168518 0.13325214385986328 0.13436871767044067 0.1355707049369812 0.13291025161743164 0.1372356414794922 0.13501965999603271 0.13432347774505615 0.13553833961486816 0.13575339317321777 0.13740897178649902 0.13466227054595947
1.0909091234207153 0.1409149169921875 0.13923215866088867 0.13918131589889526 0.139867901802063 0.1394730806350708 0.14074259996414185 0.14218616485595703 0.13965117931365967 0.1438908576965332 0.1417694091796875 0.14105427265167236 0.1424168348312378 0.14263135194778442 0.1442272663116455 0.14128148555755615
1.0959595441818237 0.14687061309814453 0.14549297094345093 0.14573699235916138 0.14617770910263062 0.14554274082183838 0.14701849222183228 0.1486760973930359 0.1463039517402649 0.15042364597320557 0.14841771125793457 0.14768385887145996 0.14919984340667725 0.1494120955467224 0.150934100151062 0.1477757692337036
1.1010100841522217 0.15276819467544556 0.15167081356048584 0.15220952033996582 0.15239965915679932 0.1514720916748047 0.15321022272109985 0.155048668384552 0.15287476778030396 0.15684199333190918 0.15496981143951416 0.15421688556671143 0.1558915376663208 0.15610051155090332 0.15753549337387085 0.1541508436203003
1.1060606241226196 0.1586253046989441 0.15777826309204102 0.15860599279403687 0.15854543447494507 0.1572737693786621 0.1593317985534668 0.16131150722503662 0.1593691110610962 0.16315340995788574 0.16143083572387695 0.16065847873687744 0.16249525547027588 0.16270053386688232 0.1640368103981018 0.16041147708892822
1.1111111640930176 0.16445565223693848 0.16382819414138794 0.164933443069458 0.16462624073028564 0.16296136379241943 0.1653958559036255 0.16747450828552246 0.16579335927963257 0.1693664789199829 0.1678065061569214 0.16701340675354004 0.1690150499343872 0.16921734809875488 0.17044460773468018 0.16656458377838135
1.116161584854126 0.17026889324188232 0.1698300838470459 0.17119747400283813 0.17065107822418213 0.16854774951934814 0.17141228914260864 0.17354565858840942 0.17215216159820557 0.17548799514770508 0.17410051822662354 0.1732860803604126 0.1754542589187622 0.17565470933914185 0.176763653755188 0.172615647315979
1.121212124824524 0.1760733723640442 0.1757943034172058 0.177404522895813 0.17662984132766724 0.17404818534851074 0.1773918867111206 0.17953532934188843 0.17845171689987183 0.1815263032913208 0.1803189516067505 0.179482102394104 0.18181681632995605 0.18201780319213867 0.18300050497055054 0.178572416305542
1.1262626647949219 0.18187373876571655 0.18172824382781982 0.18355923891067505 0.18256986141204834 0.179476797580719 0.18334245681762695 0.18545299768447876 0.18469661474227905 0.18748873472213745 0.18646597862243652 0.18560552597045898 0.18810594081878662 0.1883103847503662 0.1891602873802185 0.1844412088394165
1.1313130855560303 0.18767261505126953 0.18763870000839233 0.18966686725616455 0.18847811222076416 0.18484795093536377 0.18927103281021118 0.19130831956863403 0.19089192152023315 0.1933828592300415 0.19254672527313232 0.19166195392608643 0.19432568550109863 0.1945374608039856 0.19524896144866943 0.1902308464050293
1.1363636255264282 0.19347119331359863 0.19353049993515015 0.1957308053970337 0.1943603754043579 0.19017529487609863 0.1951826810836792 0.19711095094680786 0.19704192876815796 0.1992155909538269 0.19856512546539307 0.19765543937683105 0.2004796266555786 0.20070278644561768 0.20127129554748535 0.19594788551330566
1.1414141654968262 0.19926875829696655 0.1994073987007141 0.20175451040267944 0.20022088289260864 0.19547128677368164 0.2010815143585205 0.2028692364692688 0.2031506896018982 0.20499342679977417 0.20452582836151123 0.20359063148498535 0.20657122135162354 0.2068103551864624 0.20723283290863037 0.20160049200057983
1.1464645862579346 0.20506364107131958 0.2052711844444275 0.20774036645889282 0.20606285333633423 0.20074737071990967 0.20697021484375 0.20859205722808838 0.20922160148620605 0.21072238683700562 0.21043241024017334 0.20947134494781494 0.21260356903076172 0.2128639817237854 0.21313786506652832 0.20719581842422485
1.1515151262283325 0.2108544111251831 0.21112394332885742 0.21369093656539917 0.21188950538635254 0.20601481199264526 0.2128506302833557 0.21428728103637695 0.21525859832763672 0.2164088487625122 0.21628963947296143 0.21530258655548096 0.21858084201812744 0.21886777877807617 0.21899157762527466 0.2127416729927063
1.1565656661987305 0.21663814783096313 0.21696555614471436 0.21960735321044922 0.21770185232162476 0.21128225326538086 0.21872323751449585 0.21996188163757324 0.22126436233520508 0.2220575213432312 0.22210001945495605 0.22108769416809082 0.22450590133666992 0.22482478618621826 0.2247973084449768 0.2182444930076599
1.1616162061691284 0.22241276502609253 0.2227960228919983 0.22549080848693848 0.2235010266304016 0.21655774116516113 0.22458839416503906 0.22562259435653687 0.22724151611328125 0.2276737093925476 0.2278677225112915 0.22683048248291016 0.23038208484649658 0.23073852062225342 0.23055976629257202 0.22371149063110352
1.1666666269302368 0.22817552089691162 0.22861355543136597 0.23134154081344604 0.2292870283126831 0.22184711694717407 0.23044472932815552 0.23127412796020508 0.2331918478012085 0.23326098918914795 0.23359525203704834 0.23253405094146729 0.236211895942688 0.23661166429519653 0.23628157377243042 0.22914791107177734
1.1717171669006348 0.23392480611801147 0.23441725969314575 0.2371608018875122 0.2350596785545349 0.2271561622619629 0.23629158735275269 0.23692220449447632 0.23911774158477783 0.2388240098953247 0.23928606510162354 0.23820221424102783 0.24199950695037842 0.24244731664657593 0.24196696281433105 0.2345600128173828
1.1767677068710327 0.23965871334075928 0.24020534753799438 0.24294787645339966 0.24081826210021973 0.2324889898300171 0.24212729930877686 0.24257004261016846 0.24502092599868774 0.24436628818511963 0.2449427843093872 0.24383783340454102 0.24774682521820068 0.24824810028076172 0.24761849641799927 0.2399529218673706
1.1818182468414307 0.24537569284439087 0.24597561359405518 0.2487030029296875 0.24656128883361816 0.23784780502319336 0.24794965982437134 0.24822086095809937 0.25090229511260986 0.24989008903503418 0.2505676746368408 0.24944353103637695 0.25345683097839355 0.2540163993835449 0.2532389163970947 0.2453305721282959
1.186868667602539 0.2510746717453003 0.2517259120941162 0.254425585269928 0.25228750705718994 0.24323439598083496 0.25375646352767944 0.2538767457008362 0.25676292181015015 0.2553980350494385 0.25616300106048584 0.25502169132232666 0.25913143157958984 0.25975388288497925 0.25883036851882935 0.25069713592529297
1.191919207572937 0.25675565004348755 0.25745415687561035 0.2601155638694763 0.2579954266548157 0.2486501932144165 0.259546160697937 0.2595393657684326 0.2626038193702698 0.26089292764663696 0.2617313861846924 0.26057493686676025 0.2647738456726074 0.2654629945755005 0.26439523696899414 0.2560560703277588
1.196969747543335 0.26241815090179443 0.26315855979919434 0.26577258110046387 0.2636832594871521 0.2540951371192932 0.2653162479400635 0.26521003246307373 0.2684256434440613 0.26637619733810425 0.26727426052093506 0.26610541343688965 0.2703857421875 0.2711455821990967 0.2699354290962219 0.2614101767539978
1.2020201683044434 0.2680623531341553 0.2688370943069458 0.2713963985443115 0.26934945583343506 0.2595689296722412 0.27106475830078125 0.2708888053894043 0.2742288112640381 0.27184969186782837 0.2727935314178467 0.27161502838134766 0.27596914768218994 0.27680283784866333 0.2754526138305664 0.2667618989944458
1.2070707082748413 0.27368873357772827 0.27448809146881104 0.27698665857315063 0.27499210834503174 0.2650708556175232 0.27678990364074707 0.2765754461288452 0.2800133228302002 0.27731436491012573 0.27829110622406006 0.27710556983947754 0.28152620792388916 0.2824365496635437 0.28094834089279175 0.2721130847930908
1.2121212482452393 0.2792983651161194 0.280110239982605 0.28254324197769165 0.28060996532440186 0.2705996632575989 0.2824895977973938 0.2822699546813965 0.28577983379364014 0.2827717065811157 0.28376853466033936 0.28257930278778076 0.2870591878890991 0.28804826736450195 0.28642427921295166 0.27746570110321045
1.2171716690063477 0.2848917841911316 0.28570181131362915 0.288066029548645 0.28620123863220215 0.2761540412902832 0.28816235065460205 0.28797096014022827 0.29152822494506836 0.2882220149040222 0.289226770401001 0.2880368232727051 0.2925686836242676 0.2936384677886963 0.2918807864189148 0.2828204035758972
1.2222222089767456 0.2904703617095947 0.29126250743865967 0.2935553789138794 0.29176461696624756 0.2817324995994568 0.293806791305542 0.29367774724960327 0.29725855588912964 0.2936666011810303 0.29466795921325684 0.2934802174568176 0.29805731773376465 0.2992088198661804 0.29732000827789307 0.28817862272262573
1.2272727489471436 0.2960352301597595 0.2967909574508667 0.2990114092826843 0.2972990870475769 0.28733283281326294 0.299421489238739 0.2993883490562439 0.3029705882072449 0.2991054058074951 0.3000924587249756 0.2989104390144348 0.30352580547332764 0.30475980043411255 0.30274200439453125 0.29354095458984375
1.232323169708252 0.3015878200531006 0.30228662490844727 0.30443423986434937 0.3028033375740051 0.2929535508155823 0.3050055503845215 0.305101215839386 0.3086645007133484 0.3045390844345093 0.30550169944763184 0.3043285608291626 0.3089754581451416 0.3102926015853882 0.30814802646636963 0.29890739917755127
1.23737370967865 0.3071296215057373 0.30775004625320435 0.30982506275177 0.3082770109176636 0.2985931634902954 0.31055861711502075 0.3108154535293579 0.31434017419815063 0.3099682331085205 0.3108974099159241 0.30973660945892334 0.31440865993499756 0.3158082365989685 0.31353914737701416 0.3042795658111572
1.2424242496490479 0.3126615881919861 0.3131806254386902 0.31518441438674927 0.31371939182281494 0.3042498826980591 0.3160794973373413 0.316528856754303 0.3199973702430725 0.31539279222488403 0.31628018617630005 0.31513524055480957 0.3198258876800537 0.3213071823120117 0.31891554594039917 0.3096567392349243
1.2474747896194458 0.3181855082511902 0.31857866048812866 0.32051318883895874 0.3191298842430115 0.3099215030670166 0.3215683102607727 0.3222390413284302 0.32563596963882446 0.3208126425743103 0.32165056467056274 0.32052505016326904 0.3252279758453369 0.326789915561676 0.3242780566215515 0.31503909826278687
1.2525252103805542 0.32370221614837646 0.3239450454711914 0.32581228017807007 0.3245084881782532 0.31560659408569336 0.3270246386528015 0.32794493436813354 0.3312559127807617 0.3262283205986023 0.327009916305542 0.3259073495864868 0.3306162357330322 0.3322572708129883 0.32962727546691895 0.3204268217086792
1.2575757503509521 0.32921332120895386 0.32928043603897095 0.3310837745666504 0.3298555612564087 0.3213040828704834 0.3324490189552307 0.3336445093154907 0.33685731887817383 0.3316401243209839 0.3323593735694885 0.3312831521034241 0.3359922170639038 0.337709903717041 0.3349640369415283 0.32582032680511475
1.26262629032135 0.33472007513046265 0.3345860242843628 0.33632874488830566 0.335171103477478 0.3270118832588196 0.33784162998199463 0.33933573961257935 0.34243983030319214 0.3370475769042969 0.3376994729042053 0.33665329217910767 0.34135639667510986 0.3431479334831238 0.3402884006500244 0.3312191963195801
1.267676830291748 0.3402232527732849 0.33986324071884155 0.34154945611953735 0.34045594930648804 0.3327292799949646 0.3432035446166992 0.34501785039901733 0.3480038642883301 0.342451274394989 0.3430313467979431 0.34201884269714355 0.346710205078125 0.34857285022735596 0.34560173749923706 0.33662402629852295
1.2727272510528564 0.3457239270210266 0.34511351585388184 0.3467470407485962 0.3457108736038208 0.3384544253349304 0.34853512048721313 0.35068821907043457 0.3535492420196533 0.347851037979126 0.34835559129714966 0.3473803997039795 0.3520543575286865 0.3539842367172241 0.3509039878845215 0.3420342803001404
1.2777777910232544 0.3512231707572937 0.3503386378288269 0.3519241213798523 0.3509368300437927 0.34418630599975586 0.3538375496864319 0.3563460111618042 0.3590760827064514 0.35324686765670776 0.35367316007614136 0.3527393341064453 0.35738980770111084 0.35938286781311035 0.35619574785232544 0.34745025634765625
1.2828283309936523 0.35672152042388916 0.35554081201553345 0.3570828437805176 0.35613512992858887 0.3499237895011902 0.35911208391189575 0.36198943853378296 0.36458462476730347 0.3586391806602478 0.3589848279953003 0.3580959439277649 0.3627173900604248 0.36476945877075195 0.36147743463516235 0.3528720736503601
1.2878787517547607 0.3622198700904846 0.3607218861579895 0.3622254729270935 0.36130714416503906 0.35566580295562744 0.3643605709075928 0.36761748790740967 0.3700752258300781 0.36402761936187744 0.3642914891242981 0.36345094442367554 0.3680379390716553 0.37014394998550415 0.36674976348876953 0.35829925537109375
1.2929292917251587 0.3677186369895935 0.36588478088378906 0.3673548102378845 0.3664548397064209 0.36141103506088257 0.3695845603942871 0.3732287883758545 0.37554794549942017 0.3694126009941101 0.3695935010910034 0.3688057065010071 0.3733525276184082 0.3755071759223938 0.3720133900642395 0.3637326955795288
1.2979798316955566 0.37321847677230835 0.37103182077407837 0.3724735379219055 0.37158000469207764 0.3671588897705078 0.3747859597206116 0.37882256507873535 0.38100332021713257 0.374794065952301 0.3748922348022461 0.3741607666015625 0.37866199016571045 0.38085949420928955 0.3772684931755066 0.36917203664779663
1.303030252456665 0.3787194490432739 0.3761657476425171 0.3775840401649475 0.3766845464706421 0.372907817363739 0.3799665570259094 0.3843972086906433 0.38644152879714966 0.38017189502716064 0.3801879286766052 0.37951648235321045 0.3839668035507202 0.38620108366012573 0.3825153112411499 0.3746175169944763
1.308080792427063 0.38422244787216187 0.38129013776779175 0.3826899528503418 0.381771445274353 0.3786577582359314 0.3851296305656433 0.38995271921157837 0.3918636441230774 0.3855469226837158 0.385481595993042 0.38487470149993896 0.38926827907562256 0.3915329575538635 0.3877553939819336 0.38006967306137085
1.313131332397461 0.3897271156311035 0.3864072561264038 0.3877938389778137 0.38684266805648804 0.38440704345703125 0.3902769088745117 0.39548808336257935 0.39726996421813965 0.39091867208480835 0.3907738924026489 0.3902353048324585 0.3945668935775757 0.3968547582626343 0.3929882049560547 0.3855281472206116
1.3181817531585693 0.39523380994796753 0.3915209174156189 0.39289891719818115 0.39190101623535156 0.3901548385620117 0.3954111933708191 0.40100276470184326 0.4026608467102051 0.39628762006759644 0.39606547355651855 0.395599365234375 0.39986348152160645 0.4021674394607544 0.39821475744247437 0.390993595123291
1.3232322931289673 0.40074270963668823 0.39663439989089966 0.39800870418548584 0.3969496488571167 0.3959006071090698 0.4005356431007385 0.4064965844154358 0.40803754329681396 0.40165388584136963 0.4013572931289673 0.4009678363800049 0.40515899658203125 0.4074714779853821 0.4034356474876404 0.39646607637405396
1.3282828330993652 0.4062535762786865 0.4017508625984192 0.40312570333480835 0.4019913077354431 0.40164291858673096 0.4056525230407715 0.4119683504104614 0.41340070962905884 0.40701693296432495 0.4066495895385742 0.4063408374786377 0.41045355796813965 0.4127665162086487 0.4086507558822632 0.40194565057754517
1.3333333730697632 0.4117669463157654 0.40687447786331177 0.4082542657852173 0.40702974796295166 0.40738165378570557 0.4107658267021179 0.41741907596588135 0.41875123977661133 0.41237807273864746 0.4119436740875244 0.41172027587890625 0.415749192237854 0.4180539846420288 0.4138612747192383 0.40743327140808105
1.3383837938308716 0.4172816872596741 0.4120081067085266 0.41339683532714844 0.41206759214401245 0.4131149649620056 0.4158778786659241 0.4228477478027344 0.4240896701812744 0.4177365303039551 0.4172396659851074 0.4171057939529419 0.42104506492614746 0.42333346605300903 0.4190671443939209 0.41292804479599
1.3434343338012695 0.4227985739707947 0.4171554446220398 0.41855692863464355 0.4171087145805359 0.4188418984413147 0.42099273204803467 0.42825472354888916 0.42941755056381226 0.4230926036834717 0.4225379228591919 0.42249786853790283 0.42634260654449463 0.428605318069458 0.4242689609527588 0.4184309244155884
1.3484848737716675 0.42831718921661377 0.4223208427429199 0.4237385392189026 0.4221571087837219 0.4245624542236328 0.42611342668533325 0.43364042043685913 0.43473607301712036 0.4284467101097107 0.427839994430542 0.4278984069824219 0.43164265155792236 0.43387025594711304 0.42946743965148926 0.4239422082901001
1.3535354137420654 0.43383723497390747 0.42750781774520874 0.42894476652145386 0.42721664905548096 0.4302753806114197 0.4312440752983093 0.4390050172805786 0.44004619121551514 0.4337993264198303 0.43314623832702637 0.4333078861236572 0.43694615364074707 0.4391288161277771 0.43466299772262573 0.4294624328613281
1.3585858345031738 0.4393584728240967 0.4327196478843689 0.4341787099838257 0.4322904348373413 0.43597906827926636 0.4363875985145569 0.4443488121032715 0.44534921646118164 0.4391499161720276 0.4384568929672241 0.4387263059616089 0.4422529935836792 0.44438081979751587 0.4398559331893921 0.43499118089675903
1.3636363744735718 0.44488054513931274 0.437960147857666 0.4394437074661255 0.4373827576637268 0.4416726231575012 0.4415477514266968 0.4496724009513855 0.4506467580795288 0.44449877738952637 0.44377243518829346 0.44415438175201416 0.44756388664245605 0.4496268033981323 0.445046603679657 0.44052886962890625
1.3686869144439697 0.45040363073349 0.4432334303855896 0.44474369287490845 0.44249796867370605 0.4473556876182556 0.4467282295227051 0.4549768567085266 0.45593976974487305 0.44984596967697144 0.44909441471099854 0.4495936632156372 0.45288002490997314 0.4548673629760742 0.45023584365844727 0.4460762143135071
1.3737373352050781 0.45592695474624634 0.4485425353050232 0.4500811696052551 0.44764000177383423 0.45302683115005493 0.4519329071044922 0.460262656211853 0.4612300395965576 0.4551921486854553 0.45442259311676025 0.455044150352478 0.4582022428512573 0.46010249853134155 0.4554237127304077 0.4516330361366272
1.378787875175476 0.4614506959915161 0.45389097929000854 0.4554601311683655 0.4528133273124695 0.458685040473938 0.4571657180786133 0.4655305743217468 0.46651941537857056 0.4605368375778198 0.45975780487060547 0.460506796836853 0.4635303020477295 0.465332567691803 0.46061068773269653 0.4571998119354248
1.383838415145874 0.4669743776321411 0.45928269624710083 0.4608832597732544 0.4580218195915222 0.46432924270629883 0.46242988109588623 0.4707820415496826 0.4718090891838074 0.4658805727958679 0.46510064601898193 0.4659820795059204 0.46886539459228516 0.470558226108551 0.4657973051071167 0.4627766013145447
1.3888888359069824 0.47249770164489746 0.46472030878067017 0.46635323762893677 0.4632697105407715 0.46995794773101807 0.4677290916442871 0.4760177731513977 0.4771007299423218 0.4712226986885071 0.47045087814331055 0.4714701175689697 0.47420740127563477 0.47577887773513794 0.47098350524902344 0.46836310625076294
1.3939393758773804 0.4780207872390747 0.4702078700065613 0.4718741774559021 0.4685618281364441 0.4755712151527405 0.4730674624443054 0.4812397360801697 0.48239666223526 0.47656452655792236 0.47581052780151367 0.47697269916534424 0.4795578718185425 0.4809960722923279 0.4761704206466675 0.473960816860199
1.3989899158477783 0.4835432171821594 0.47574764490127563 0.477448046207428 0.47390198707580566 0.48116666078567505 0.4784483313560486 0.48644882440567017 0.48769843578338623 0.48190486431121826 0.481178879737854 0.4824894666671753 0.48491668701171875 0.48620933294296265 0.4813578128814697 0.4795685410499573
1.4040403366088867 0.48906463384628296 0.48134320974349976 0.4830782413482666 0.47929489612579346 0.4867442846298218 0.48387545347213745 0.4916466474533081 0.49300795793533325 0.48724502325057983 0.48655736446380615 0.48802173137664795 0.49028491973876953 0.49141907691955566 0.48654627799987793 0.48518770933151245
1.4090908765792847 0.49458539485931396 0.4869968891143799 0.48876696825027466 0.4847448468208313 0.4923022389411926 0.48935210704803467 0.4968348741531372 0.49832743406295776 0.49258387088775635 0.4919455051422119 0.49356937408447266 0.4956626892089844 0.49662595987319946 0.49173635244369507 0.49081742763519287
1.4141414165496826 0.5001049637794495 0.4927114248275757 0.49451708793640137 0.4902558922767639 0.4978397488594055 0.49488192796707153 0.5020150542259216 0.5036584734916687 0.4979223608970642 0.4973442554473877 0.4991333484649658 0.5010503530502319 0.5018293857574463 0.49692773818969727 0.49645811319351196
1.4191919565200806 0.5056235790252686 0.4984896183013916 0.500331461429596 0.4958324432373047 0.5033557415008545 0.5004680752754211 0.5071896314620972 0.5090036988258362 0.50326007604599 0.5027543306350708 0.5047144889831543 0.5064492225646973 0.5070306062698364 0.5021212697029114 0.5021101236343384
1.4242424964904785 0.5111409425735474 0.5043331980705261 0.5062122941017151 0.5014789700508118 0.5088490843772888 0.5061142444610596 0.5123600363731384 0.5143649578094482 0.5085972547531128 0.5081760883331299 0.5103132724761963 0.5118591785430908 0.5122294425964355 0.5073172450065613 0.507773756980896
1.429292917251587 0.516656756401062 0.5102443695068359 0.5121614336967468 0.5071991682052612 0.514318585395813 0.5118229389190674 0.5175281167030334 0.5197442770004272 0.5139336585998535 0.5136096477508545 0.5159296989440918 0.5172804594039917 0.5174258947372437 0.5125153660774231 0.513448178768158
1.4343434572219849 0.5221716165542603 0.5162250995635986 0.5181814432144165 0.5129975080490112 0.5197628736495972 0.5175979137420654 0.5226966142654419 0.5251443982124329 0.5192694067955017 0.5190551280975342 0.5215643644332886 0.5227137804031372 0.5226206183433533 0.5177164077758789 0.5191339254379272
1.4393939971923828 0.5276855230331421 0.5222774147987366 0.5242745876312256 0.5188782215118408 0.5251815915107727 0.5234419703483582 0.5278674364089966 0.5305671691894531 0.5246045589447021 0.524513840675354 0.5272183418273926 0.5281599760055542 0.527813732624054 0.5229207277297974 0.5248316526412964
1.4444444179534912 0.5331981182098389 0.5284023880958557 0.5304428339004517 0.52484530210495 0.530573308467865 0.52935791015625 0.5330430269241333 0.5360155701637268 0.5299393534660339 0.529985785484314 0.5328918695449829 0.5336192846298218 0.5330055356025696 0.5281285643577576 0.5305407047271729
1.4494949579238892 0.5387101769447327 0.5346015691757202 0.5366877317428589 0.5309026837348938 0.5359373092651367 0.5353487730026245 0.5382259488105774 0.5414912700653076 0.5352736115455627 0.5354713201522827 0.5385853052139282 0.5390920639038086 0.5381966233253479 0.5333397388458252 0.5362612009048462
1.454545497894287 0.5442215800285339 0.5408758521080017 0.5430110692977905 0.5370543003082275 0.5412722229957581 0.5414168238639832 0.5434182286262512 0.5469970107078552 0.5406071543693542 0.5409709215164185 0.5442996025085449 0.5445786714553833 0.5433864593505859 0.5385547876358032 0.5419930219650269
1.4595959186553955 0.5497323274612427 0.5472255945205688 0.5494143962860107 0.543303370475769 0.546576976776123 0.5475645065307617 0.5486228466033936 0.5525352358818054 0.5459398627281189 0.5464845895767212 0.5500344038009644 0.5500794649124146 0.5485758781433105 0.5437736511230469 0.5477361679077148
1.4646464586257935 0.5552432537078857 0.5536524057388306 0.5559000372886658 0.5496548414230347 0.5518511533737183 0.5537949204444885 0.5538421273231506 0.5581084489822388 0.5512721538543701 0.5520135164260864 0.5557911396026611 0.5555955171585083 0.5537649393081665 0.5489968061447144 0.5534912347793579
1.4696969985961914 0.560754120349884 0.5601563453674316 0.5624688267707825 0.5561118125915527 0.5570933818817139 0.5601102113723755 0.5590793490409851 0.5637190937995911 0.5566037893295288 0.5575577020645142 0.5615700483322144 0.5611264705657959 0.5589541792869568 0.55422443151474 0.5592576265335083
1.4747474193572998 0.5662655830383301 0.5667368173599243 0.5691213607788086 0.5626770257949829 0.5623025894165039 0.566511869430542 0.5643361806869507 0.5693697333335876 0.5619344711303711 0.563116192817688 0.5673702955245972 0.5666723251342773 0.5641427040100098 0.5594561696052551 0.5650345087051392
1.4797979593276978 0.5717782974243164 0.5733950138092041 0.5758602023124695 0.5693554878234863 0.5674786567687988 0.5730029940605164 0.5696166753768921 0.5750625729560852 0.5672643184661865 0.5686912536621094 0.5731940269470215 0.5722345113754272 0.5693323016166687 0.5646927952766418 0.5708229541778564
1.4848484992980957 0.5772920846939087 0.5801301598548889 0.5826863646507263 0.5761497020721436 0.5726206302642822 0.5795852541923523 0.5749232769012451 0.5808009505271912 0.5725938081741333 0.5742822885513306 0.5790411233901978 0.5778132677078247 0.5745226144790649 0.569934606552124 0.5766226053237915
1.489898920059204 0.5828078389167786 0.5869417786598206 0.5895999670028687 0.5830628275871277 0.5777269601821899 0.586260199546814 0.5802584886550903 0.5865865349769592 0.5779221057891846 0.5798894166946411 0.5849112272262573 0.5834081172943115 0.5797133445739746 0.5751809477806091 0.582432746887207
1.494949460029602 0.5883260369300842 0.5938292741775513 0.5966026186943054 0.5900985598564148 0.582797646522522 0.5930302143096924 0.5856258869171143 0.5924225449562073 0.5832494497299194 0.5855132341384888 0.5908056497573853 0.5890200138092041 0.5849053859710693 0.5804325938224792 0.5882538557052612
1.5 0.5938475131988525 0.6007920503616333 0.6036955714225769 0.5972603559494019 0.5878325700759888 0.5998967289924622 0.5910282135009766 0.5983112454414368 0.5885763168334961 0.5911544561386108 0.5967247486114502 0.5946495532989502 0.5900990962982178 0.5856895446777344 0.5940860509872437


==> figure_code/DM_L_8/0.222_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.010343730449676514 0.009436726570129395 0.008560433983802795 0.009824991226196289 0.010889291763305664 0.011256217956542969 0.010276198387145996 0.010486364364624023 0.009980082511901855 0.01105344295501709 0.009105205535888672 0.00955653190612793 0.009476125240325928 0.009636640548706055 0.009417891502380371
1.0101009607315063 0.02050161361694336 0.01868307590484619 0.01706835627555847 0.019432544708251953 0.02125859260559082 0.022062063217163086 0.020359396934509277 0.020705342292785645 0.019735217094421387 0.021911799907684326 0.01799631118774414 0.018860459327697754 0.01880866289138794 0.01905667781829834 0.018680989742279053
1.0151515007019043 0.030417680740356445 0.027717947959899902 0.025501132011413574 0.02880382537841797 0.03114461898803711 0.03234148025512695 0.03020256757736206 0.03063046932220459 0.029245615005493164 0.03251999616622925 0.026687979698181152 0.027888774871826172 0.027970433235168457 0.028261780738830566 0.027774930000305176
1.0202020406723022 0.04004383087158203 0.03652393817901611 0.0338389128446579 0.037922024726867676 0.04058218002319336 0.0420377254486084 0.03976529836654663 0.0402374267578125 0.03849363327026367 0.04282873868942261 0.03519308567047119 0.03662264347076416 0.03693711757659912 0.037253499031066895 0.03668755292892456
1.0252525806427002 0.04934138059616089 0.045088887214660645 0.04206475615501404 0.04677534103393555 0.04960513114929199 0.051120758056640625 0.04901587963104248 0.04950988292694092 0.047466158866882324 0.05279660224914551 0.04352545738220215 0.0450512170791626 0.045689165592193604 0.04603397846221924 0.045408666133880615
1.0303030014038086 0.05828416347503662 0.05340683460235596 0.05016633868217468 0.055356621742248535 0.05824565887451172 0.059587955474853516 0.05793321132659912 0.05843782424926758 0.05615556240081787 0.06239277124404907 0.051697492599487305 0.05317211151123047 0.05421280860900879 0.05460560321807861 0.0539320707321167
1.0353535413742065 0.0668572187423706 0.0614776611328125 0.05813492834568024 0.06366384029388428 0.06653332710266113 0.06746482849121094 0.06650567054748535 0.06701874732971191 0.06455874443054199 0.07159531116485596 0.059722304344177246 0.06099104881286621 0.062499940395355225 0.06297218799591064 0.062254369258880615
1.0404040813446045 0.07505655288696289 0.06930679082870483 0.06596533954143524 0.07169938087463379 0.07449817657470703 0.07480144500732422 0.07473117113113403 0.07525694370269775 0.0726776123046875 0.08039230108261108 0.06761133670806885 0.06852221488952637 0.07054704427719116 0.07113707065582275 0.07037508487701416
1.045454502105713 0.08288764953613281 0.07690417766571045 0.07365527749061584 0.07946991920471191 0.0821692943572998 0.08166670799255371 0.0826156735420227 0.08316278457641602 0.08051943778991699 0.0887802243232727 0.07537686824798584 0.07578647136688232 0.07835566997528076 0.07910430431365967 0.07829612493515015
1.0505050420761108 0.09036868810653687 0.08428573608398438 0.0812075138092041 0.08698832988739014 0.08957409858703613 0.08814716339111328 0.09017562866210938 0.09075462818145752 0.08809590339660645 0.09676748514175415 0.08302903175354004 0.08281242847442627 0.08593422174453735 0.08687984943389893 0.08602410554885864
1.0555555820465088 0.09752178192138672 0.09146761894226074 0.0886254534125328 0.09426736831665039 0.09673666954040527 0.09433317184448242 0.0974307656288147 0.09805333614349365 0.09542155265808105 0.10436701774597168 0.0905766487121582 0.08963143825531006 0.09329235553741455 0.09446799755096436 0.09356528520584106
1.0606060028076172 0.1043769121170044 0.09847009181976318 0.09591555595397949 0.10132455825805664 0.10368156433105469 0.10031914710998535 0.10440713167190552 0.10508513450622559 0.10251474380493164 0.11160069704055786 0.09802806377410889 0.09627854824066162 0.10044479370117188 0.1018749475479126 0.1009296178817749
1.0656565427780151 0.11096900701522827 0.10531425476074219 0.10308615118265152 0.10817968845367432 0.11043357849121094 0.10619401931762695 0.11113429069519043 0.11187899112701416 0.10939633846282959 0.11849576234817505 0.10539019107818604 0.10279107093811035 0.10740864276885986 0.10910773277282715 0.10812830924987793
1.070707082748413 0.11733204126358032 0.11201941967010498 0.11014512181282043 0.11485075950622559 0.11701154708862305 0.11203455924987793 0.1176409125328064 0.11846399307250977 0.11608672142028809 0.12508147954940796 0.11266732215881348 0.10920274257659912 0.11420154571533203 0.11617159843444824 0.11517202854156494
1.075757622718811 0.12350553274154663 0.1186068058013916 0.1171022281050682 0.12135946750640869 0.12343931198120117 0.11790919303894043 0.12396007776260376 0.12487208843231201 0.12260997295379639 0.13139313459396362 0.11986398696899414 0.11554932594299316 0.12084424495697021 0.12307536602020264 0.12207448482513428
1.0808080434799194 0.12952572107315063 0.12509429454803467 0.12396705150604248 0.12772464752197266 0.12973260879516602 0.12386631965637207 0.1301214098930359 0.13113272190093994 0.12898766994476318 0.1374659538269043 0.12698125839233398 0.12186002731323242 0.12735623121261597 0.12982523441314697 0.1288476586341858
1.0858585834503174 0.13542711734771729 0.13149845600128174 0.13074812293052673 0.1339656114578247 0.1359107494354248 0.12993919849395752 0.136152982711792 0.1372748613357544 0.13524186611175537 0.14333456754684448 0.13402116298675537 0.12816226482391357 0.13375675678253174 0.1364290714263916 0.13550418615341187
1.0909091234207153 0.1412421464920044 0.13783389329910278 0.13745367527008057 0.14010071754455566 0.14199042320251465 0.13614678382873535 0.142081618309021 0.14332592487335205 0.1413935422897339 0.14903473854064941 0.14098381996154785 0.13447701930999756 0.14006459712982178 0.14289534091949463 0.14205646514892578
1.0959595441818237 0.147000253200531 0.14411258697509766 0.1440911442041397 0.14614617824554443 0.14798521995544434 0.14249098300933838 0.1479308009147644 0.14930963516235352 0.14746129512786865 0.15459924936294556 0.14786779880523682 0.14081990718841553 0.1462971568107605 0.14923226833343506 0.1485157012939453
1.1010100841522217 0.15272510051727295 0.15034419298171997 0.15066641569137573 0.15211689472198486 0.15391159057617188 0.1489628553390503 0.15372002124786377 0.15524733066558838 0.15346217155456543 0.16005778312683105 0.15467321872711182 0.147202730178833 0.1524694561958313 0.1554476022720337 0.15489238500595093
1.1060606241226196 0.1584387719631195 0.15653693675994873 0.1571854203939438 0.15802645683288574 0.15978002548217773 0.15554213523864746 0.15946823358535767 0.16115736961364746 0.15941154956817627 0.1654396653175354 0.16139745712280273 0.15362930297851562 0.15859568119049072 0.16155004501342773 0.16119658946990967
1.1111111640930176 0.1641577184200287 0.16269689798355103 0.16365158557891846 0.16388773918151855 0.1656043529510498 0.16220450401306152 0.16518938541412354 0.16705524921417236 0.1653224229812622 0.17076879739761353 0.16804039478302002 0.1601015329360962 0.16468733549118042 0.16754889488220215 0.16743725538253784
1.116161584854126 0.16989365220069885 0.1688271164894104 0.17006777226924896 0.16970932483673096 0.17139077186584473 0.16891694068908691 0.1708948016166687 0.1729515790939331 0.17120420932769775 0.1760656237602234 0.17459917068481445 0.16661298274993896 0.1707533597946167 0.17345070838928223 0.17362147569656372
1.121212124824524 0.17565599083900452 0.17493170499801636 0.1764366626739502 0.17550194263458252 0.1771526336669922 0.17564964294433594 0.1765945553779602 0.17885613441467285 0.17706668376922607 0.18134862184524536 0.18107450008392334 0.1731574535369873 0.1768023669719696 0.17926502227783203 0.17975682020187378
1.1262626647949219 0.18144991993904114 0.18101179599761963 0.1827593594789505 0.18127292394638062 0.18289422988891602 0.18236935138702393 0.18229615688323975 0.18477439880371094 0.1829148530960083 0.1866316795349121 0.18746459484100342 0.17972278594970703 0.18283963203430176 0.18500018119812012 0.18584895133972168
1.1313130855560303 0.18727701902389526 0.18706870079040527 0.18903617560863495 0.18702977895736694 0.18862533569335938 0.18904805183410645 0.1880044937133789 0.190710186958313 0.18875443935394287 0.19192582368850708 0.19377076625823975 0.18629634380340576 0.18886908888816833 0.19066405296325684 0.1919032335281372
1.1363636255264282 0.19313669204711914 0.1931031346321106 0.19526755809783936 0.19277799129486084 0.19434881210327148 0.19565904140472412 0.19372397661209106 0.1966649293899536 0.1945875883102417 0.1972399353981018 0.19999313354492188 0.1928626298904419 0.19489383697509766 0.19626426696777344 0.1979239583015442
1.1414141654968262 0.19902628660202026 0.19911468029022217 0.20145317912101746 0.19852328300476074 0.20007109642028809 0.20218026638031006 0.19945770502090454 0.20263731479644775 0.2004162073135376 0.2025790810585022 0.20613300800323486 0.19940578937530518 0.2009146511554718 0.20180904865264893 0.20391517877578735
1.1464645862579346 0.2049400806427002 0.20510333776474 0.20759233832359314 0.2042698860168457 0.2057957649230957 0.20859551429748535 0.20520621538162231 0.20862627029418945 0.20624029636383057 0.2079470157623291 0.21219241619110107 0.2059098482131958 0.20693185925483704 0.2073049545288086 0.2098793387413025
1.1515151262283325 0.2108723223209381 0.21106940507888794 0.21368470788002014 0.2100226879119873 0.21152615547180176 0.21489250659942627 0.21097147464752197 0.21462857723236084 0.21206021308898926 0.2133457362651825 0.21817457675933838 0.21235978603363037 0.21294543147087097 0.21275997161865234 0.21582001447677612
1.1565656661987305 0.21681571006774902 0.21701234579086304 0.2197299301624298 0.21578449010849 0.21726250648498535 0.2210632562637329 0.2167530059814453 0.22064006328582764 0.2178746461868286 0.21877530217170715 0.22408175468444824 0.21874094009399414 0.2189536988735199 0.21817994117736816 0.2217389941215515
1.1616162061691284 0.2227628529071808 0.22293251752853394 0.22572755813598633 0.2215588092803955 0.2230074405670166 0.2271047830581665 0.22255104780197144 0.22665655612945557 0.22368240356445312 0.22423496842384338 0.2299180030822754 0.22504079341888428 0.22495520114898682 0.22357177734375 0.2276386022567749
1.1666666269302368 0.22870534658432007 0.22882944345474243 0.23167777061462402 0.22734761238098145 0.2287600040435791 0.2330164909362793 0.22836437821388245 0.2326720952987671 0.22948098182678223 0.2297224998474121 0.2356863021850586 0.23124682903289795 0.23094773292541504 0.22894108295440674 0.23352038860321045
1.1717171669006348 0.23463550209999084 0.23470377922058105 0.2375805377960205 0.23315328359603882 0.23452258110046387 0.23880314826965332 0.23419207334518433 0.23868334293365479 0.23527002334594727 0.235236257314682 0.2413921356201172 0.237351655960083 0.23693010210990906 0.23429381847381592 0.23938590288162231
1.1767677068710327 0.24054604768753052 0.2405555248260498 0.2434370517730713 0.238977313041687 0.24029207229614258 0.24446940422058105 0.2400328516960144 0.24468469619750977 0.24104738235473633 0.2407732903957367 0.2470390796661377 0.24334704875946045 0.24289965629577637 0.23963499069213867 0.24523627758026123
1.1818182468414307 0.24642989039421082 0.24638545513153076 0.24924756586551666 0.24482035636901855 0.24606800079345703 0.25002384185791016 0.24588483572006226 0.2506718635559082 0.2468113899230957 0.2463304102420807 0.25263142585754395 0.24922823905944824 0.24885514378547668 0.24496853351593018 0.2510727643966675
1.186868667602539 0.25228139758110046 0.2521936297416687 0.25501349568367004 0.250682532787323 0.251847505569458 0.25547587871551514 0.251746267080307 0.25663959980010986 0.25256121158599854 0.25190451741218567 0.2581743001937866 0.25499188899993896 0.25479429960250854 0.25029921531677246 0.25689613819122314
1.191919207572937 0.25809523463249207 0.2579808831214905 0.26073703169822693 0.25656402111053467 0.2576296329498291 0.26083624362945557 0.2576155662536621 0.262584924697876 0.2582958936691284 0.25749272108078003 0.2636716365814209 0.2606384754180908 0.2607162892818451 0.25563108921051025 0.26270776987075806
1.196969747543335 0.26386758685112 0.2637479305267334 0.26642003655433655 0.2624638080596924 0.2634124755859375 0.26611602306365967 0.26349076628685 0.2685045003890991 0.26401519775390625 0.26309216022491455 0.2691289186477661 0.26616835594177246 0.2666199505329132 0.2609673738479614 0.2685083746910095
1.2020201683044434 0.26959463953971863 0.2694951891899109 0.2720642685890198 0.26838040351867676 0.2691926956176758 0.27132678031921387 0.2693686783313751 0.2743954658508301 0.2697190046310425 0.26870015263557434 0.2745504379272461 0.27158546447753906 0.27250421047210693 0.2663102149963379 0.27429789304733276
1.2070707082748413 0.27527469396591187 0.27522343397140503 0.2776729464530945 0.2743116617202759 0.2749664783477783 0.27647864818573 0.275248259305954 0.2802548408508301 0.27540719509124756 0.2743140459060669 0.2799398899078369 0.27689385414123535 0.27836874127388 0.27166247367858887 0.2800772786140442
1.2121212482452393 0.2809070348739624 0.2809336185455322 0.2832481861114502 0.2802555561065674 0.2807347774505615 0.28158509731292725 0.28112685680389404 0.28608131408691406 0.28108084201812744 0.2799314260482788 0.28530287742614746 0.2821006774902344 0.28421276807785034 0.2770267724990845 0.2858473062515259
1.2171716690063477 0.2864908277988434 0.2866259813308716 0.2887932062149048 0.2862088084220886 0.28649091720581055 0.2866555452346802 0.2870020568370819 0.2918732166290283 0.28674018383026123 0.28554999828338623 0.29064226150512695 0.2872133255004883 0.29003670811653137 0.2824035882949829 0.2916073203086853
1.2222222089767456 0.29202723503112793 0.29230135679244995 0.2943108081817627 0.2921675443649292 0.292233943939209 0.29169976711273193 0.292871356010437 0.29763031005859375 0.2923872470855713 0.2911684513092041 0.29596269130706787 0.292239785194397 0.2958410084247589 0.28779423236846924 0.29735785722732544
1.2272727489471436 0.2975181043148041 0.2979603409767151 0.299804151058197 0.29812896251678467 0.2979609966278076 0.2967277765274048 0.2987332344055176 0.3033510446548462 0.2980220317840576 0.29678454995155334 0.30126774311065674 0.2971903085708618 0.3016253411769867 0.29320019483566284 0.3030990958213806
1.232323169708252 0.30296602845191956 0.30360352993011475 0.30527612566947937 0.304088294506073 0.30366969108581543 0.30174970626831055 0.304585337638855 0.30903565883636475 0.3036462068557739 0.3023967146873474 0.3065606355667114 0.3020743131637573 0.307390421628952 0.29862135648727417 0.3088306188583374
1.23737370967865 0.3083735704421997 0.30923163890838623 0.3107295632362366 0.31004148721694946 0.3093585968017578 0.3067716360092163 0.3104255199432373 0.3146851062774658 0.30926215648651123 0.3080039620399475 0.31184566020965576 0.3069033622741699 0.31313708424568176 0.3040580749511719 0.3145521879196167
1.2424242496490479 0.31374454498291016 0.31484532356262207 0.31616759300231934 0.31598418951034546 0.31502509117126465 0.3118021488189697 0.3162515163421631 0.32029902935028076 0.3148711919784546 0.313605397939682 0.3171255588531494 0.3116873502731323 0.31886592507362366 0.30950987339019775 0.3202633857727051
1.2474747896194458 0.3190830945968628 0.3204450011253357 0.3215927481651306 0.3219117522239685 0.3206667900085449 0.31684839725494385 0.32206210494041443 0.325878381729126 0.3204742670059204 0.3191992938518524 0.32240259647369385 0.3164374828338623 0.3245769441127777 0.31497591733932495 0.32596355676651
1.2525252103805542 0.3243933916091919 0.32603126764297485 0.3270076811313629 0.32781946659088135 0.3262827396392822 0.32191526889801025 0.3278549909591675 0.33142387866973877 0.32607340812683105 0.32478535175323486 0.32768070697784424 0.3211655616760254 0.3302716314792633 0.3204559087753296 0.33165186643600464
1.2575757503509521 0.32968056201934814 0.3316050171852112 0.33241501450538635 0.3337036371231079 0.33187270164489746 0.32700860500335693 0.33362889289855957 0.33693742752075195 0.33167052268981934 0.33036303520202637 0.3329615592956543 0.32588183879852295 0.33595022559165955 0.32594895362854004 0.33732789754867554
1.26262629032135 0.3349493741989136 0.33716660737991333 0.33781698346138 0.3395596146583557 0.337435245513916 0.3321331739425659 0.33938300609588623 0.3424191474914551 0.3372659683227539 0.33593153953552246 0.33824801445007324 0.33059704303741455 0.3416125476360321 0.331454336643219 0.3429908752441406
1.267676830291748 0.3402044475078583 0.34271693229675293 0.3432152569293976 0.34538352489471436 0.3429703712463379 0.3372938632965088 0.3451150059700012 0.34787166118621826 0.3428630828857422 0.34149083495140076 0.34354281425476074 0.3353215456008911 0.34726089239120483 0.33696985244750977 0.34863919019699097
1.2727272510528564 0.345450758934021 0.34825658798217773 0.348611444234848 0.35117149353027344 0.3484795093536377 0.342492938041687 0.35082465410232544 0.3532954454421997 0.3484618663787842 0.3470402657985687 0.34884703159332275 0.34006524085998535 0.3528939187526703 0.34249502420425415 0.3542724549770355
1.2777777910232544 0.3506932854652405 0.3537861704826355 0.3540080487728119 0.3569198250770569 0.3539612293243408 0.34773361682891846 0.35651037096977234 0.3586924076080322 0.35406363010406494 0.3525802195072174 0.3541630506515503 0.3448373079299927 0.35851332545280457 0.34802794456481934 0.359889417886734
1.2828283309936523 0.35593676567077637 0.359306275844574 0.3594057857990265 0.36262643337249756 0.35941624641418457 0.35301804542541504 0.36217185854911804 0.36406409740448 0.35966992378234863 0.3581104874610901 0.35949254035949707 0.3496469259262085 0.36411818861961365 0.3535676598548889 0.3654888868331909
1.2878787517547607 0.3611857295036316 0.36481791734695435 0.3648061454296112 0.3682875633239746 0.36484670639038086 0.3583477735519409 0.36780861020088196 0.3694117069244385 0.3652808666229248 0.36363154649734497 0.36483657360076904 0.3545020818710327 0.3697093427181244 0.35911256074905396 0.37106993794441223
1.2929292917251587 0.3664446771144867 0.37032169103622437 0.3702101707458496 0.37390172481536865 0.370253324508667 0.36372506618499756 0.3734201490879059 0.3747367858886719 0.3708980083465576 0.3691433370113373 0.370197057723999 0.35941076278686523 0.3752867877483368 0.3646615147590637 0.37663155794143677
1.2979798316955566 0.37171733379364014 0.37581849098205566 0.37561842799186707 0.3794670104980469 0.3756394386291504 0.36915063858032227 0.3790062963962555 0.380041241645813 0.37652134895324707 0.3746464252471924 0.3755749464035034 0.3643791675567627 0.3808504343032837 0.3702133297920227 0.38217300176620483
1.303030252456665 0.3770076036453247 0.3813084363937378 0.3810316324234009 0.38498181104660034 0.38100576400756836 0.37462353706359863 0.384566992521286 0.3853261470794678 0.38215136528015137 0.3801412880420685 0.38097119331359863 0.36941373348236084 0.3864002525806427 0.3757666349411011 0.3876928985118866
1.308080792427063 0.38231879472732544 0.38679343461990356 0.38645029067993164 0.3904459476470947 0.3863563537597656 0.3801453113555908 0.3901026248931885 0.39059340953826904 0.387789249420166 0.3856286406517029 0.3863874673843384 0.3745204210281372 0.3919367790222168 0.38132113218307495 0.39319103956222534
1.313131332397461 0.38765400648117065 0.39227354526519775 0.39187517762184143 0.3958585858345032 0.3916909694671631 0.3857147693634033 0.3956131637096405 0.39584386348724365 0.39343440532684326 0.3911097049713135 0.39182353019714355 0.3797034025192261 0.3974590301513672 0.3868752717971802 0.3986661434173584
1.3181817531585693 0.3930153548717499 0.3977496027946472 0.397305965423584 0.40121978521347046 0.397014856338501 0.3913307189941406 0.40109848976135254 0.4010789394378662 0.399086594581604 0.39658457040786743 0.39728009700775146 0.3849666118621826 0.40296733379364014 0.39242881536483765 0.4041176736354828
1.3232322931289673 0.3984055519104004 0.4032225012779236 0.40274325013160706 0.4065302014350891 0.4023292064666748 0.3969918489456177 0.4065600633621216 0.4063006639480591 0.40474629402160645 0.402055025100708 0.40275728702545166 0.39031386375427246 0.4084623157978058 0.39798063039779663 0.4095454812049866
1.3282828330993652 0.4038267731666565 0.40869295597076416 0.40818673372268677 0.41179144382476807 0.4076392650604248 0.40269720554351807 0.4119988977909088 0.41150927543640137 0.4104125499725342 0.4075216054916382 0.408255934715271 0.39574623107910156 0.4139423668384552 0.4035320281982422 0.414949893951416
1.3333333730697632 0.4092792868614197 0.4141616225242615 0.413636714220047 0.41700416803359985 0.412947416305542 0.40844476222991943 0.41741424798965454 0.41670751571655273 0.4160858392715454 0.4129859209060669 0.4137763977050781 0.4012664556503296 0.41940969228744507 0.40908128023147583 0.42032963037490845
1.3383837938308716 0.41476500034332275 0.4196285605430603 0.41909289360046387 0.4221704602241516 0.4182562828063965 0.41423070430755615 0.4228084981441498 0.42189502716064453 0.42176520824432373 0.4184487760066986 0.419317364692688 0.40687382221221924 0.424862265586853 0.41462934017181396 0.4256858229637146
1.3434343338012695 0.42028433084487915 0.42509496212005615 0.42455512285232544 0.42729318141937256 0.4235677719116211 0.42005324363708496 0.4281827509403229 0.42707324028015137 0.42744874954223633 0.4239110052585602 0.42487919330596924 0.4125688076019287 0.43030092120170593 0.42017698287963867 0.4310190677642822
1.3484848737716675 0.42583727836608887 0.43056124448776245 0.4300236403942108 0.43237483501434326 0.42888808250427246 0.4259096384048462 0.43353763222694397 0.43224406242370605 0.43313729763031006 0.42937514185905457 0.4304616451263428 0.41835057735443115 0.4357268810272217 0.4257240891456604 0.4363294839859009
1.3535354137420654 0.4314233362674713 0.4360276460647583 0.4354979395866394 0.43741798400878906 0.4342195987701416 0.43179547786712646 0.4388739764690399 0.4374086856842041 0.43883049488067627 0.434842050075531 0.4360640048980713 0.4242173433303833 0.4411395788192749 0.43127065896987915 0.44161778688430786
1.3585858345031738 0.4370425045490265 0.4414944052696228 0.4409773349761963 0.442426860332489 0.43956446647644043 0.4377073049545288 0.44419437646865845 0.44256746768951416 0.44452548027038574 0.4403125047683716 0.44168543815612793 0.4301656484603882 0.4465397298336029 0.4368191361427307 0.44688597321510315
1.3636363744735718 0.44269347190856934 0.4469616413116455 0.44646313786506653 0.44740450382232666 0.44492387771606445 0.4436401128768921 0.4494999647140503 0.44772136211395264 0.4502222537994385 0.4457886517047882 0.4473245143890381 0.4361915588378906 0.45192772150039673 0.44236981868743896 0.4521356225013733
1.3686869144439697 0.44837453961372375 0.4524293541908264 0.4519542455673218 0.45235544443130493 0.450303316116333 0.44959092140197754 0.45479172468185425 0.45287227630615234 0.4559192657470703 0.45127126574516296 0.4529811143875122 0.4422914981842041 0.45730501413345337 0.44792312383651733 0.457367479801178
1.3737373352050781 0.45408421754837036 0.45789772272109985 0.4574505686759949 0.4572833776473999 0.4557037353515625 0.45555543899536133 0.46007174253463745 0.45802080631256104 0.4616156816482544 0.45676228404045105 0.4586533308029175 0.4484593868255615 0.46267205476760864 0.4534808397293091 0.4625844359397888
1.378787875175476 0.4598204493522644 0.46336597204208374 0.46295201778411865 0.46219414472579956 0.46112704277038574 0.46152615547180176 0.4653419256210327 0.4631679058074951 0.4673103094100952 0.46226242184638977 0.4643397331237793 0.45468926429748535 0.4680298864841461 0.45904409885406494 0.4677889049053192
1.383838415145874 0.46558064222335815 0.46883392333984375 0.46845918893814087 0.46709150075912476 0.46657419204711914 0.4674994945526123 0.47060370445251465 0.4683147668838501 0.47300100326538086 0.46777334809303284 0.47003912925720215 0.4609731435775757 0.4733802378177643 0.4646138548851013 0.4729832410812378
1.3888888359069824 0.47136232256889343 0.4743005633354187 0.473970890045166 0.4719807505607605 0.4720470905303955 0.473468542098999 0.4758596420288086 0.4734621047973633 0.47868645191192627 0.47329583764076233 0.4757488965988159 0.4673030376434326 0.4787234663963318 0.4701920747756958 0.47817152738571167
1.3939393758773804 0.47716230154037476 0.4797658920288086 0.4794882833957672 0.47686755657196045 0.47754740715026855 0.4794290065765381 0.48111122846603394 0.47861146926879883 0.48436617851257324 0.47883155941963196 0.4814683198928833 0.4736708402633667 0.4840620756149292 0.4757794737815857 0.48335590958595276
1.3989899158477783 0.48297733068466187 0.4852278232574463 0.48501095175743103 0.48175692558288574 0.4830739498138428 0.48537278175354004 0.48636043071746826 0.4837636947631836 0.4900374412536621 0.4843807816505432 0.4871940612792969 0.48006582260131836 0.4893970191478729 0.48137688636779785 0.4885407090187073
1.4040403366088867 0.4888031780719757 0.4906854033470154 0.4905388355255127 0.48665469884872437 0.4886283874511719 0.4912954568862915 0.49160897731781006 0.48891985416412354 0.4956996440887451 0.48994457721710205 0.4929252862930298 0.48647773265838623 0.4947303831577301 0.48698580265045166 0.49372971057891846
1.4090908765792847 0.4946371018886566 0.49613726139068604 0.4960726201534271 0.4915667772293091 0.49420881271362305 0.4971884489059448 0.49685999751091003 0.4940803050994873 0.5013508796691895 0.4955238699913025 0.49865806102752686 0.4928942918777466 0.5000637769699097 0.4926066994667053 0.4989278018474579
1.4141414165496826 0.5004744529724121 0.5015813708305359 0.5016119480133057 0.49649977684020996 0.499814510345459 0.5030465126037598 0.5021154880523682 0.4992467164993286 0.5069875717163086 0.5011190176010132 0.5043908357620239 0.49930334091186523 0.5053995251655579 0.498241662979126 0.5041401386260986
1.4191919565200806 0.5063110589981079 0.5070158839225769 0.507158100605011 0.5014587640762329 0.5054423809051514 0.5088608264923096 0.5073766708374023 0.504420280456543 0.5126117467880249 0.5067301988601685 0.5101206302642822 0.5056924819946289 0.5107399821281433 0.5038896799087524 0.5093704462051392
1.4242424964904785 0.5121423006057739 0.5124383568763733 0.5127103924751282 0.5064507126808167 0.5110926628112793 0.5146251916885376 0.5126461386680603 0.5096019506454468 0.5182193517684937 0.5123575329780579 0.5158441066741943 0.5120468139648438 0.5160875916481018 0.5095520615577698 0.514625072479248
1.429292917251587 0.5179636478424072 0.5178458094596863 0.518269419670105 0.5114811658859253 0.5167605876922607 0.520331859588623 0.5179267525672913 0.5147922039031982 0.5238081216812134 0.5180004835128784 0.5215582847595215 0.5183521509170532 0.5214434862136841 0.5152288675308228 0.5199092030525208
1.4343434572219849 0.5237704515457153 0.5232359766960144 0.5238357782363892 0.5165573358535767 0.5224435329437256 0.5259729623794556 0.5232208967208862 0.519992470741272 0.5293775796890259 0.523659348487854 0.5272605419158936 0.5245920419692993 0.5268110036849976 0.5209205150604248 0.5252302885055542
1.4393939971923828 0.5295577049255371 0.5286054611206055 0.5294097661972046 0.5216858983039856 0.5281376838684082 0.5315406322479248 0.528529942035675 0.5252038240432739 0.534926176071167 0.5293335914611816 0.5329469442367554 0.5307518243789673 0.5321925282478333 0.5266262292861938 0.5305931568145752
1.4444444179534912 0.5353205800056458 0.5339510440826416 0.534991979598999 0.5268734097480774 0.5338385105133057 0.5370273590087891 0.5338571071624756 0.5304275751113892 0.5404516458511353 0.5350221395492554 0.5386142730712891 0.5368144512176514 0.5375900864601135 0.532345712184906 0.5360051393508911
1.4494949579238892 0.5410536527633667 0.5392687320709229 0.5405831336975098 0.5321263670921326 0.5395398139953613 0.5424246788024902 0.5392047166824341 0.5356645584106445 0.5459526777267456 0.5407238006591797 0.5442585945129395 0.5427625179290771 0.5430083870887756 0.5380783677101135 0.5414725542068481
1.454545497894287 0.5467523336410522 0.5445547103881836 0.5461836457252502 0.5374521017074585 0.5452368259429932 0.5477244853973389 0.5445749759674072 0.5409162044525146 0.5514272451400757 0.5464370846748352 0.5498769283294678 0.5485783815383911 0.5484474301338196 0.5438235402107239 0.5470040440559387
1.4595959186553955 0.5524108409881592 0.5498046875 0.5517938137054443 0.5428568124771118 0.5509240627288818 0.5529178380966187 0.5499704480171204 0.54618239402771 0.5568742752075195 0.5521602034568787 0.5554639101028442 0.5542436838150024 0.5539111495018005 0.5495796799659729 0.5526068210601807
1.4646464586257935 0.5580243468284607 0.5550140738487244 0.5574151277542114 0.5483481287956238 0.5565919876098633 0.5579968690872192 0.555393397808075 0.5514659881591797 0.562291145324707 0.5578911304473877 0.5610169172286987 0.5597405433654785 0.5594021677970886 0.5553457736968994 0.558288037776947
1.4696969985961914 0.5635874271392822 0.5601783394813538 0.5630479454994202 0.5539328455924988 0.5622367858886719 0.5629533529281616 0.560846209526062 0.556767463684082 0.5676778554916382 0.5636278390884399 0.5665303468704224 0.5650501251220703 0.5649239420890808 0.5611191391944885 0.5640561580657959
1.4747474193572998 0.5690951347351074 0.5652920007705688 0.5686922669410706 0.5596179962158203 0.5678482055664062 0.5677782297134399 0.5663322806358337 0.5620869398117065 0.5730313062667847 0.5693669319152832 0.5720007419586182 0.5701525211334229 0.5704777240753174 0.5668995380401611 0.569920003414154
1.4797979593276978 0.5745423436164856 0.5703505873680115 0.574349582195282 0.5654107928276062 0.5734188556671143 0.5724629163742065 0.5718531012535095 0.5674266815185547 0.5783517360687256 0.5751057863235474 0.5774238109588623 0.5750306844711304 0.5760678052902222 0.5726842880249023 0.5758883953094482
1.4848484992980957 0.579923689365387 0.575347900390625 0.5800209045410156 0.5713179111480713 0.578941822052002 0.5769997835159302 0.5774113535881042 0.572787880897522 0.5836372375488281 0.580841064453125 0.5827945470809937 0.5796635150909424 0.5816961526870728 0.5784702897071838 0.5819695591926575
1.489898920059204 0.5852343440055847 0.5802785754203796 0.5857059955596924 0.5773473381996155 0.5844051837921143 0.5813792943954468 0.5830094814300537 0.578170657157898 0.5888859033584595 0.5865681171417236 0.5881085395812988 0.5840332508087158 0.5873658657073975 0.5842561721801758 0.5881733298301697
1.494949460029602 0.590469479560852 0.5851366519927979 0.5914067625999451 0.5835051536560059 0.5898022651672363 0.5855938196182251 0.588650643825531 0.5835767984390259 0.5940971374511719 0.5922837257385254 0.5933613777160645 0.5881205797195435 0.5930783152580261 0.5900395512580872 0.5945091247558594
1.5 0.5956244468688965 0.5899162292480469 0.597123384475708 0.5897998809814453 0.5951230525970459 0.5896345376968384 0.5943362712860107 0.589008092880249 0.5992703437805176 0.5979834198951721 0.5985478162765503 0.5919070243835449 0.5988380908966064 0.5958169102668762 0.6009857058525085


==> figure_code/DM_L_8/0.444_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.018645286560058594 0.017642736434936523 0.016632676124572754 0.017510175704956055 0.01648235321044922 0.017567873001098633 0.017503976821899414 0.0171358585357666 0.017543554306030273 0.01720571517944336 0.01722240447998047 0.016860008239746094 0.0173797607421875 0.017496347427368164 0.01683330535888672
1.0101009607315063 0.03694570064544678 0.03494763374328613 0.03296375274658203 0.03469860553741455 0.03264188766479492 0.03481316566467285 0.034689903259277344 0.0339735746383667 0.034748077392578125 0.03406858444213867 0.034104347229003906 0.03339123725891113 0.034433841705322266 0.03466296195983887 0.03334188461303711
1.0151515007019043 0.05484020709991455 0.05189776420593262 0.04899609088897705 0.0515521764755249 0.04848122596740723 0.05171835422515869 0.05155777931213379 0.05050921440124512 0.051614999771118164 0.050592899322509766 0.050650596618652344 0.04960489273071289 0.05116772651672363 0.05150151252746582 0.04953432083129883
1.0202020406723022 0.07227563858032227 0.06847906112670898 0.06473076343536377 0.06805825233459473 0.06400227546691895 0.06826543807983398 0.06810712814331055 0.06673812866210938 0.06814360618591309 0.06678175926208496 0.06686639785766602 0.06551218032836914 0.06758403778076172 0.06801152229309082 0.06541752815246582
1.0252525806427002 0.08920657634735107 0.084678053855896 0.08016955852508545 0.08420634269714355 0.07920670509338379 0.08443999290466309 0.08433783054351807 0.0826575756072998 0.0843348503112793 0.08263826370239258 0.08275699615478516 0.08112287521362305 0.08368754386901855 0.08419418334960938 0.08099842071533203
1.0303030014038086 0.10560107231140137 0.10048568248748779 0.09531497955322266 0.09998953342437744 0.09409689903259277 0.10023176670074463 0.10025012493133545 0.09826529026031494 0.10019040107727051 0.09816622734069824 0.0983271598815918 0.09644699096679688 0.09948110580444336 0.10005021095275879 0.0962836742401123
1.0353535413742065 0.1214379072189331 0.11589622497558594 0.11017024517059326 0.11540377140045166 0.10867524147033691 0.11563432216644287 0.1158454418182373 0.11356151103973389 0.11571288108825684 0.11337113380432129 0.11358213424682617 0.11149334907531738 0.11496996879577637 0.11558246612548828 0.11127948760986328
1.0404040813446045 0.13670825958251953 0.13090646266937256 0.12473845481872559 0.1304476261138916 0.12294483184814453 0.1306450366973877 0.13112473487854004 0.12854671478271484 0.1309049129486084 0.12825679779052734 0.12852787971496582 0.12627077102661133 0.1301581859588623 0.13079285621643066 0.1259927749633789
1.045454502105713 0.151414155960083 0.14551734924316406 0.1390230655670166 0.14512240886688232 0.1369084119796753 0.14526379108428955 0.14608967304229736 0.14322233200073242 0.14577007293701172 0.14282917976379395 0.14316916465759277 0.14078760147094727 0.1450507640838623 0.14568495750427246 0.1404283046722412
1.0505050420761108 0.1655738353729248 0.15973591804504395 0.1530311107635498 0.15943491458892822 0.15057122707366943 0.15949881076812744 0.16074442863464355 0.15759432315826416 0.16031527519226074 0.15709590911865234 0.15751409530639648 0.15505242347717285 0.15965402126312256 0.1602644920349121 0.15459394454956055
1.0555555820465088 0.17921030521392822 0.1735694408416748 0.16676652431488037 0.1733921766281128 0.16393697261810303 0.17335760593414307 0.17509114742279053 0.17166566848754883 0.1745438575744629 0.17106175422668457 0.17156767845153809 0.16907167434692383 0.1739720106124878 0.17453503608703613 0.16849350929260254
1.0606060028076172 0.19235968589782715 0.18703150749206543 0.18023693561553955 0.18700575828552246 0.17701125144958496 0.18685424327850342 0.18913519382476807 0.18544399738311768 0.18846440315246582 0.18473553657531738 0.18533802032470703 0.18285298347473145 0.1880117654800415 0.18850266933441162 0.18213462829589844
1.0656565427780151 0.20506465435028076 0.20013976097106934 0.1934511661529541 0.20029044151306152 0.18980193138122559 0.20000576972961426 0.20288288593292236 0.19893741607666016 0.2020854949951172 0.19812583923339844 0.19883227348327637 0.19640445709228516 0.20178020000457764 0.20217537879943848 0.19552290439605713
1.070707082748413 0.2173699140548706 0.2129126787185669 0.20641636848449707 0.21326088905334473 0.20231497287750244 0.2128305435180664 0.2163393497467041 0.21215403079986572 0.21541345119476318 0.21124029159545898 0.21205759048461914 0.2097311019897461 0.21528410911560059 0.21555960178375244 0.2086639404296875
1.075757622718811 0.22932803630828857 0.2253737449645996 0.21914446353912354 0.22593700885772705 0.2145606279373169 0.22535204887390137 0.229514479637146 0.22510504722595215 0.22846055030822754 0.224090576171875 0.22502493858337402 0.2228410243988037 0.228532075881958 0.22866547107696533 0.22156572341918945
1.0808080434799194 0.24098920822143555 0.2375471591949463 0.2316446304321289 0.23833763599395752 0.22654759883880615 0.2375929355621338 0.24241650104522705 0.237801194190979 0.2412351369857788 0.23668503761291504 0.23774123191833496 0.23573899269104004 0.24153172969818115 0.2415008544921875 0.23423314094543457
1.0858585834503174 0.252402663230896 0.249458909034729 0.24392950534820557 0.2504836320877075 0.23828768730163574 0.24957823753356934 0.25505614280700684 0.25025463104248047 0.2537497282028198 0.24903464317321777 0.2502174377441406 0.24843335151672363 0.2542918920516968 0.25407683849334717 0.2466752529144287
1.0909091234207153 0.2636159658432007 0.26113617420196533 0.25601089000701904 0.2623969316482544 0.2497931718826294 0.2613333463668823 0.2674456834793091 0.2624783515930176 0.26601600646972656 0.26115167140960693 0.2624638080596924 0.2609299421310425 0.2668229341506958 0.2664046287536621 0.2588995695114136
1.0959595441818237 0.27467095851898193 0.27260470390319824 0.26790082454681396 0.2740985155105591 0.26107609272003174 0.2728828191757202 0.2795966863632202 0.2744852304458618 0.27804601192474365 0.2730461359024048 0.2744903564453125 0.27323484420776367 0.279133677482605 0.27849507331848145 0.27091383934020996
1.1010100841522217 0.28560447692871094 0.283890962600708 0.27961230278015137 0.2856091260910034 0.27215099334716797 0.2842506170272827 0.29152369499206543 0.286288857460022 0.2898526191711426 0.28473103046417236 0.28630924224853516 0.285355806350708 0.29123497009277344 0.2903604507446289 0.28272783756256104
1.1060606241226196 0.2964487075805664 0.295019268989563 0.2911573648452759 0.29694926738739014 0.283031702041626 0.2954599857330322 0.3032412528991699 0.2979024648666382 0.30144941806793213 0.2962174415588379 0.2979311943054199 0.2972991466522217 0.30313706398010254 0.3020131587982178 0.2943497896194458
1.1111111640930176 0.3072289228439331 0.3060126304626465 0.30254852771759033 0.3081386089324951 0.29373395442962646 0.3065323829650879 0.31476426124572754 0.3093404769897461 0.3128490447998047 0.30751824378967285 0.30936920642852783 0.3090726137161255 0.3148515224456787 0.3134664297103882 0.3057914972305298
1.116161584854126 0.31796300411224365 0.31688952445983887 0.31379592418670654 0.31919312477111816 0.3042696714401245 0.31748485565185547 0.3261070251464844 0.3206143379211426 0.3240642547607422 0.3186439275741577 0.3206326961517334 0.3206824064254761 0.32638752460479736 0.32473111152648926 0.3170607089996338
1.121212124824524 0.3286665678024292 0.32766902446746826 0.32491159439086914 0.33013010025024414 0.3146556615829468 0.32833588123321533 0.33728623390197754 0.3317384719848633 0.3351086378097534 0.3296074867248535 0.33173608779907227 0.33213698863983154 0.3377577066421509 0.33582162857055664 0.3281691074371338
1.1262626647949219 0.33934807777404785 0.3383657932281494 0.33590424060821533 0.34096288681030273 0.32490384578704834 0.33909857273101807 0.34831666946411133 0.3427243232727051 0.3459937572479248 0.3404194116592407 0.3426886796951294 0.34344208240509033 0.3489716053009033 0.34674930572509766 0.3391268253326416
1.1313130855560303 0.35001301765441895 0.34899234771728516 0.3467831611633301 0.3517042398452759 0.3350292444229126 0.3497856855392456 0.35921382904052734 0.3535836935043335 0.3567335605621338 0.35109150409698486 0.353503942489624 0.35460734367370605 0.3600407838821411 0.3575270175933838 0.3499448299407959
1.1363636255264282 0.36066269874572754 0.35955822467803955 0.3575558662414551 0.36236417293548584 0.3450438976287842 0.3604062795639038 0.369991660118103 0.3643277883529663 0.36733853816986084 0.36163389682769775 0.3641918897628784 0.36563920974731445 0.3709750175476074 0.368166446685791 0.36063361167907715
1.1414141654968262 0.371296763420105 0.3700704574584961 0.3682291507720947 0.3729511499404907 0.35495853424072266 0.3709677457809448 0.3806643486022949 0.3749661445617676 0.3778200149536133 0.3720574378967285 0.37476420402526855 0.3765451908111572 0.38178443908691406 0.3786780834197998 0.37120306491851807
1.1464645862579346 0.38191187381744385 0.3805345296859741 0.3788076639175415 0.3834710121154785 0.36478352546691895 0.3814748525619507 0.391243577003479 0.3855074644088745 0.3881875276565552 0.38237035274505615 0.38522934913635254 0.3873322010040283 0.39247798919677734 0.38907289505004883 0.38166356086730957
1.1515151262283325 0.3925051689147949 0.39095401763916016 0.3892974853515625 0.39392995834350586 0.3745288848876953 0.3919323682785034 0.40174269676208496 0.39596128463745117 0.39845240116119385 0.39258313179016113 0.39559924602508545 0.39800870418548584 0.40306556224823 0.39936184883117676 0.3920251131057739
1.1565656661987305 0.40307140350341797 0.40132975578308105 0.3997018337249756 0.4043307304382324 0.3842020034790039 0.40234124660491943 0.4121716022491455 0.40633392333984375 0.40862250328063965 0.40270304679870605 0.40588200092315674 0.4085808992385864 0.413555383682251 0.4095529317855835 0.402296781539917
1.1616162061691284 0.41360676288604736 0.4116626977920532 0.41002357006073 0.4146761894226074 0.39380979537963867 0.4127030372619629 0.42253994941711426 0.41663289070129395 0.4187067747116089 0.4127389192581177 0.41608643531799316 0.4190562963485718 0.4239553213119507 0.419655442237854 0.4124869108200073
1.1666666269302368 0.42410600185394287 0.4219512939453125 0.42026400566101074 0.42496633529663086 0.4033571481704712 0.42301619052886963 0.43285584449768066 0.4268622398376465 0.4287106990814209 0.4226963520050049 0.42621910572052 0.4294396638870239 0.4342714548110962 0.4296762943267822 0.42260313034057617
1.1717171669006348 0.4345661401748657 0.4321953058242798 0.4304269552230835 0.43520259857177734 0.4128502607345581 0.4332810640335083 0.443126916885376 0.4370286464691162 0.43864309787750244 0.432583212852478 0.4362891912460327 0.4397392272949219 0.4445122480392456 0.4396240711212158 0.43265342712402344
1.1767677068710327 0.44498324394226074 0.44239187240600586 0.4405125379562378 0.44538378715515137 0.42229163646698 0.4434952735900879 0.4533587694168091 0.44713521003723145 0.4485090970993042 0.4424046277999878 0.4463021755218506 0.44995999336242676 0.45468294620513916 0.44950389862060547 0.4426441192626953
1.1818182468414307 0.45535480976104736 0.452539324760437 0.45052146911621094 0.4555084705352783 0.43168437480926514 0.45365703105926514 0.4635564088821411 0.4571855068206787 0.45831310749053955 0.4521656036376953 0.45626401901245117 0.4601072072982788 0.46478891372680664 0.4593214988708496 0.45258116722106934
1.186868667602539 0.4656789302825928 0.4626345634460449 0.46045470237731934 0.4655752182006836 0.44102907180786133 0.46376335620880127 0.4737236499786377 0.467181921005249 0.4680595397949219 0.46187055110931396 0.4661794900894165 0.47018516063690186 0.4748343229293823 0.4690817594528198 0.46246910095214844
1.191919207572937 0.47595489025115967 0.47267580032348633 0.47031259536743164 0.475582480430603 0.4503285884857178 0.4738123416900635 0.48386311531066895 0.4771275520324707 0.4777531623840332 0.4715244770050049 0.4760540723800659 0.48019957542419434 0.48482418060302734 0.4787893295288086 0.4723132848739624
1.196969747543335 0.4861820936203003 0.48266100883483887 0.4800957441329956 0.4855278730392456 0.4595825672149658 0.4838024377822876 0.49397730827331543 0.4870234727859497 0.4873964786529541 0.48113059997558594 0.48589134216308594 0.4901543855667114 0.4947620630264282 0.48844778537750244 0.4821174144744873
1.2020201683044434 0.49636101722717285 0.4925880432128906 0.4898052215576172 0.4954099655151367 0.4687913656234741 0.49373066425323486 0.5040674209594727 0.4968712329864502 0.4969925880432129 0.49069225788116455 0.4956951141357422 0.5000529289245605 0.5046514272689819 0.49806010723114014 0.4918844699859619
1.2070707082748413 0.5064923763275146 0.5024555921554565 0.49944090843200684 0.5052263736724854 0.4779543876647949 0.5035953521728516 0.5141340494155884 0.5066717863082886 0.5065435171127319 0.5002123117446899 0.5054686069488525 0.509899377822876 0.5144953727722168 0.5076292753219604 0.5016177892684937
1.2121212482452393 0.5165778398513794 0.5122630596160889 0.5090042352676392 0.5149760246276855 0.4870721101760864 0.5133951902389526 0.5241777896881104 0.5164264440536499 0.5160518884658813 0.5096936225891113 0.5152149200439453 0.5196977853775024 0.5242959260940552 0.5171579122543335 0.511319637298584
1.2171716690063477 0.5266188383102417 0.5220087766647339 0.5184953212738037 0.5246564149856567 0.4961426258087158 0.523128867149353 0.5341970920562744 0.526134729385376 0.5255180597305298 0.5191376209259033 0.5249359607696533 0.5294486284255981 0.5340547561645508 0.5266474485397339 0.5209918022155762
1.2222222089767456 0.5366178750991821 0.5316933393478394 0.5279163122177124 0.5342671871185303 0.5051653385162354 0.532795786857605 0.5441931486129761 0.5357974767684937 0.5349444150924683 0.5285468101501465 0.5346342325210571 0.5391569137573242 0.5437747240066528 0.5360994338989258 0.5306360721588135
1.2272727489471436 0.5465764999389648 0.5413166284561157 0.5372674465179443 0.5438069105148315 0.5141390562057495 0.5423953533172607 0.5541634559631348 0.545414924621582 0.5443316698074341 0.5379228591918945 0.5443110466003418 0.5488243103027344 0.5534567832946777 0.5455155372619629 0.5402531623840332
1.232323169708252 0.5564979314804077 0.5508788824081421 0.5465503931045532 0.5532753467559814 0.5230623483657837 0.5519274473190308 0.5641074180603027 0.5549871921539307 0.5536794662475586 0.5472668409347534 0.5539679527282715 0.5584521293640137 0.5631020069122314 0.554896354675293 0.5498442649841309
1.23737370967865 0.5663852691650391 0.560382604598999 0.5557677745819092 0.56267249584198 0.5319348573684692 0.5613929033279419 0.5740242004394531 0.5645147562026978 0.5629904270172119 0.5565812587738037 0.563607931137085 0.5680440664291382 0.5727123022079468 0.5642440319061279 0.5594110488891602
1.2424242496490479 0.5762406587600708 0.5698282718658447 0.5649211406707764 0.5719982385635376 0.5407545566558838 0.570792555809021 0.5839126110076904 0.5739970207214355 0.5722637176513672 0.5658667087554932 0.5732306241989136 0.5776009559631348 0.5822887420654297 0.5735580921173096 0.568953275680542
1.2474747896194458 0.5860660076141357 0.5792173147201538 0.574012279510498 0.5812525749206543 0.5495204925537109 0.5801272392272949 0.5937701463699341 0.5834347009658813 0.5815000534057617 0.5751237869262695 0.5828374624252319 0.5871241092681885 0.5918307304382324 0.5828394889831543 0.5784710645675659
1.2525252103805542 0.5958642959594727 0.5885529518127441 0.583044171333313 0.5904369354248047 0.5582315921783447 0.5893987417221069 0.6035962104797363 0.592827558517456 0.5906995534896851 0.5843539237976074 0.5924293994903564 0.5966159105300903 0.6013401746749878 0.5920886993408203 0.5879652500152588
1.2575757503509521 0.6056382656097412 0.5978378057479858 0.5920196771621704 0.5995532274246216 0.5668867826461792 0.5986090898513794 0.6133898496627808 0.6021759510040283 0.5998629331588745 0.5935590267181396 0.6020081043243408 0.6060785055160522 0.6108176708221436 0.6013070344924927 0.5974363088607788
1.26262629032135 0.6153903007507324 0.6070743799209595 0.6009413003921509 0.6086024045944214 0.5754848718643188 0.6077605485916138 0.6231495141983032 0.6114808320999146 0.6089901924133301 0.6027381420135498 0.6115732192993164 0.6155115365982056 0.6202634572982788 0.6104938983917236 0.6068836450576782
1.267676830291748 0.6251220703125 0.6162667274475098 0.6098127365112305 0.6175867319107056 0.5840258598327637 0.6168563365936279 0.6328748464584351 0.6207422018051147 0.61808180809021 0.6118947267532349 0.6211271286010742 0.6249183416366577 0.6296788454055786 0.6196510791778564 0.6163089275360107
1.2727272510528564 0.634835958480835 0.625417947769165 0.618636965751648 0.6265088319778442 0.5925074815750122 0.6258987188339233 0.6425644159317017 0.6299606561660767 0.6271377801895142 0.6210277080535889 0.6306698322296143 0.6342988014221191 0.639063835144043 0.628777265548706 0.6257109642028809
1.2777777910232544 0.6445333957672119 0.6345319747924805 0.627418041229248 0.6353713274002075 0.6009296178817749 0.6348912715911865 0.6522173881530762 0.6391369104385376 0.6361581087112427 0.630138635635376 0.6402016878128052 0.6436547040939331 0.6484187841415405 0.6378742456436157 0.6350901126861572
1.2828283309936523 0.6542162895202637 0.6436129808425903 0.6361591815948486 0.6441775560379028 0.6092914342880249 0.6438373327255249 0.6618337631225586 0.648271918296814 0.6451437473297119 0.6392284631729126 0.6497243642807007 0.6529873609542847 0.6577450037002563 0.646942138671875 0.644446849822998
1.2878787517547607 0.6638860702514648 0.6526651382446289 0.6448640823364258 0.652930736541748 0.6175919771194458 0.6527414321899414 0.6714125871658325 0.6573665142059326 0.6540942192077637 0.6482973098754883 0.6592376232147217 0.6622973680496216 0.6670416593551636 0.6559807062149048 0.6537799835205078
1.2929292917251587 0.6735438108444214 0.6616928577423096 0.6535369157791138 0.6616349220275879 0.6258312463760376 0.6616067886352539 0.6809536218643188 0.6664221286773682 0.6630102396011353 0.657347559928894 0.668743371963501 0.6715867519378662 0.6763105392456055 0.6649911403656006 0.6630916595458984
1.2979798316955566 0.6831907033920288 0.6707013845443726 0.6621822118759155 0.6702941656112671 0.6340084075927734 0.6704384088516235 0.6904575824737549 0.6754398345947266 0.6718920469284058 0.6663788557052612 0.6782411336898804 0.6808561086654663 0.6855514049530029 0.6739740371704102 0.6723805665969849
1.303030252456665 0.6928269863128662 0.6796941757202148 0.670803427696228 0.6789120435714722 0.6421217918395996 0.679240345954895 0.6999237537384033 0.6844205856323242 0.6807392835617065 0.6753919124603271 0.6877322196960449 0.6901061534881592 0.6947647333145142 0.6829288005828857 0.6816465854644775
1.308080792427063 0.7024549245834351 0.6886780261993408 0.6794054508209229 0.6874943971633911 0.6501731872558594 0.688017725944519 0.7093528509140015 0.6933668851852417 0.6895536184310913 0.6843886375427246 0.6972180604934692 0.6993391513824463 0.7039520740509033 0.6918572187423706 0.6908906698226929
1.313131332397461 0.712073564529419 0.6976563930511475 0.6879922151565552 0.6960453987121582 0.6581603288650513 0.6967746019363403 0.7187455892562866 0.7022793292999268 0.6983343362808228 0.6933691501617432 0.7066986560821533 0.7085553407669067 0.7131131887435913 0.7007592916488647 0.7001125812530518
1.3181817531585693 0.7216840982437134 0.7066346406936646 0.6965682506561279 0.7045696973800659 0.6660840511322021 0.7055162191390991 0.7281020879745483 0.7111599445343018 0.7070825099945068 0.7023345232009888 0.716174840927124 0.7177556753158569 0.7222485542297363 0.7096353769302368 0.7093124389648438
1.3232322931289673 0.7312866449356079 0.7156182527542114 0.7051382064819336 0.7130736112594604 0.673943281173706 0.714248538017273 0.7374238967895508 0.7200111150741577 0.7157983779907227 0.711286187171936 0.7256475687026978 0.726941704750061 0.7313591241836548 0.7184864282608032 0.718490719795227
1.3282828330993652 0.740881085395813 0.724611759185791 0.7137056589126587 0.7215614318847656 0.6817377805709839 0.7229753732681274 0.746711015701294 0.7288343906402588 0.724481463432312 0.7202240228652954 0.7351170778274536 0.7361139059066772 0.7404450178146362 0.7273120880126953 0.7276461124420166
1.3333333730697632 0.7504680156707764 0.7336207628250122 0.7222760915756226 0.7300399541854858 0.689468264579773 0.7317030429840088 0.7559658288955688 0.7376320362091064 0.7331340312957764 0.7291501760482788 0.7445855140686035 0.7452741861343384 0.7495077848434448 0.7361147403717041 0.7367807626724243
1.3383837938308716 0.7600464820861816 0.7426494359970093 0.7308530807495117 0.7385135889053345 0.6971330642700195 0.7404360771179199 0.7651880979537964 0.7464056015014648 0.7417546510696411 0.7380640506744385 0.7540520429611206 0.7544223070144653 0.7585465908050537 0.7448931932449341 0.745893120765686
1.3434343338012695 0.769616961479187 0.7517026662826538 0.7394407987594604 0.7469888925552368 0.7047332525253296 0.7491800785064697 0.7743798494338989 0.7551581859588623 0.7503447532653809 0.7469666004180908 0.7635171413421631 0.7635593414306641 0.7675623893737793 0.7536481618881226 0.7549833059310913
1.3484848737716675 0.7791794538497925 0.7607868909835815 0.7480443716049194 0.7554725408554077 0.7122681140899658 0.7579406499862671 0.7835431098937988 0.7638921737670898 0.7589050531387329 0.7558600902557373 0.772983193397522 0.7726870775222778 0.7765569686889648 0.7623814344406128 0.7640525102615356
1.3535354137420654 0.7887330055236816 0.769905686378479 0.7566680908203125 0.7639706134796143 0.719738245010376 0.7667232751846313 0.7926794290542603 0.7726098299026489 0.7674354314804077 0.7647452354431152 0.7824505567550659 0.7818063497543335 0.7855300903320312 0.7710933685302734 0.7731001377105713
1.3585858345031738 0.7982774972915649 0.7790635824203491 0.765315055847168 0.7724882364273071 0.7271431684494019 0.7755323648452759 0.8017899990081787 0.7813135385513306 0.7759367227554321 0.7736214399337769 0.7919189929962158 0.7909176349639893 0.7944822311401367 0.7797832489013672 0.7821258306503296
1.3636363744735718 0.8078126907348633 0.7882647514343262 0.7739895582199097 0.7810320854187012 0.7344831228256226 0.7843738794326782 0.8108773231506348 0.790006160736084 0.7844094038009644 0.7824900150299072 0.8013890981674194 0.8000211715698242 0.8034138679504395 0.7884527444839478 0.7911298274993896
1.3686869144439697 0.8173381090164185 0.7975143194198608 0.7826966047286987 0.7896087169647217 0.7417585849761963 0.7932534217834473 0.8199436664581299 0.7986904382705688 0.7928539514541626 0.7913525104522705 0.8108624219894409 0.8091189861297607 0.812326192855835 0.7971023321151733 0.8001127243041992
1.3737373352050781 0.8268530368804932 0.8068163394927979 0.7914392948150635 0.798224925994873 0.7489691972732544 0.8021752834320068 0.8289902210235596 0.8073688745498657 0.8012702465057373 0.8002092838287354 0.820339560508728 0.8182114362716675 0.8212193250656128 0.805732250213623 0.809073805809021
1.378787875175476 0.836357593536377 0.8161745071411133 0.8002214431762695 0.8068864345550537 0.7561159133911133 0.8111447095870972 0.8380202054977417 0.8160451650619507 0.8096599578857422 0.8090611696243286 0.8298203945159912 0.8272994756698608 0.8300942182540894 0.8143435716629028 0.8180135488510132
1.383838415145874 0.8458504676818848 0.8255926370620728 0.8090472221374512 0.8155996799468994 0.7631986141204834 0.8201678991317749 0.8470360040664673 0.8247214555740356 0.8180228471755981 0.8179090023040771 0.8393062353134155 0.8363837003707886 0.8389513492584229 0.8229367733001709 0.8269314765930176
1.3888888359069824 0.855331301689148 0.8350735902786255 0.8179190158843994 0.8243707418441772 0.7702171802520752 0.8292480707168579 0.8560384511947632 0.8334007263183594 0.8263591527938843 0.8267525434494019 0.8487962484359741 0.8454638719558716 0.8477903604507446 0.8315111398696899 0.8358268737792969
1.3939393758773804 0.8648005723953247 0.8446218967437744 0.8268414735794067 0.833207368850708 0.7771731615066528 0.8383914232254028 0.8650323152542114 0.8420870304107666 0.8346703052520752 0.8355944156646729 0.8582935333251953 0.8545436859130859 0.8566135168075562 0.840069055557251 0.8447015285491943
1.3989899158477783 0.87425696849823 0.8542393445968628 0.8358173370361328 0.8421134948730469 0.7840665578842163 0.8476017713546753 0.8740190267562866 0.8507821559906006 0.8429560661315918 0.8444334268569946 0.8677959442138672 0.863620400428772 0.8654202222824097 0.8486096858978271 0.8535537719726562
1.4040403366088867 0.8837002515792847 0.8639296293258667 0.8448499441146851 0.8510979413986206 0.7908982038497925 0.856884241104126 0.8830016851425171 0.8594903945922852 0.8512171506881714 0.8532720804214478 0.8773059844970703 0.872697114944458 0.8742115497589111 0.8571344614028931 0.8623844385147095
1.4090908765792847 0.8931297063827515 0.8736944198608398 0.8539421558380127 0.8601647615432739 0.7976680994033813 0.8662420511245728 0.8919830322265625 0.8682137727737427 0.8594542741775513 0.862109899520874 0.8868228197097778 0.8817733526229858 0.8829877376556396 0.8656430244445801 0.8711929321289062
1.4141414165496826 0.9025453329086304 0.8835364580154419 0.8630967140197754 0.8693212270736694 0.8043777942657471 0.8756809234619141 0.9009652137756348 0.8769563436508179 0.867667555809021 0.8709474802017212 0.8963474035263062 0.8908501863479614 0.8917491436004639 0.874136209487915 0.8799788951873779
1.4191919565200806 0.9119468927383423 0.8934576511383057 0.8723165988922119 0.8785734176635742 0.8110283613204956 0.885204553604126 0.9099520444869995 0.8857215642929077 0.8758577108383179 0.8797856569290161 0.9058800935745239 0.899928092956543 0.9004967212677002 0.8826148509979248 0.8887423276901245
1.4242424964904785 0.9213336706161499 0.9034591913223267 0.8816044330596924 0.8879261016845703 0.817620038986206 0.8948162794113159 0.9189459085464478 0.8945115804672241 0.8840254545211792 0.8886253833770752 0.9154212474822998 0.9090077877044678 0.9092313051223755 0.8910785913467407 0.897483229637146
1.429292917251587 0.9307048320770264 0.9135419130325317 0.8909620046615601 0.897385835647583 0.8241533041000366 0.9045196771621704 0.9279496669769287 0.9033308029174805 0.8921703100204468 0.897466778755188 0.9249707460403442 0.9180892705917358 0.9179520606994629 0.8995281457901001 0.9062011241912842
1.4343434572219849 0.9400613307952881 0.9237074851989746 0.9003922939300537 0.9069583415985107 0.8306304216384888 0.9143191576004028 0.9369666576385498 0.9121818542480469 0.9002935886383057 0.9063104391098022 0.934529185295105 0.9271736145019531 0.9266602993011475 0.9079638719558716 0.9148956537246704
1.4393939971923828 0.9494026899337769 0.9339569807052612 0.9098975658416748 0.9166489839553833 0.8370521068572998 0.9242181777954102 0.9460005760192871 0.9210683107376099 0.9083958864212036 0.9151568412780762 0.9440970420837402 0.9362612962722778 0.9353569746017456 0.9163864850997925 0.9235668182373047
1.4444444179534912 0.9587278366088867 0.9442898035049438 0.9194796085357666 0.9264637231826782 0.8434200286865234 0.934219479560852 0.9550536870956421 0.929993748664856 0.9164772033691406 0.9240074157714844 0.9536750316619873 0.9453531503677368 0.9440420866012573 0.9247957468032837 0.932214617729187
1.4494949579238892 0.9680377244949341 0.9547067880630493 0.9291403293609619 0.9364073276519775 0.8497347831726074 0.9443265199661255 0.9641298055648804 0.9389606714248657 0.9245386123657227 0.9328620433807373 0.9632623195648193 0.9544495344161987 0.9527162313461304 0.9331924915313721 0.9408390522003174
1.454545497894287 0.9773316383361816 0.9652072191238403 0.9388818740844727 0.9464848041534424 0.8559985160827637 0.9545425176620483 0.9732309579849243 0.947973370552063 0.9325802326202393 0.941720724105835 0.9728596210479736 0.963550329208374 0.9613794088363647 0.9415767192840576 0.9494390487670898
1.4595959186553955 0.9866095781326294 0.9757899045944214 0.9487046003341675 0.9567010402679443 0.8622118234634399 0.9648693799972534 0.9823610782623291 0.9570343494415283 0.9406023025512695 0.950583815574646 0.9824665784835815 0.97265625 0.9700324535369873 0.9499486684799194 0.9580142498016357
1.4646464586257935 0.995871901512146 0.9864552021026611 0.9586118459701538 0.9670621156692505 0.8683769702911377 0.9753108024597168 0.9915235042572021 0.9661474227905273 0.9486058950424194 0.9594531059265137 0.9920845031738281 0.9817678928375244 0.9786758422851562 0.9583094120025635 0.9665652513504028
1.4696969985961914 1.005118489265442 0.9972013235092163 0.968604564666748 0.9775714874267578 0.8744961023330688 0.9858686923980713 1.0007213354110718 0.9753161668777466 0.9565913677215576 0.9683282375335693 1.0017129182815552 0.9908859729766846 0.9873102903366089 0.966658353805542 0.9750919342041016
1.4747474193572998 1.0143488645553589 1.0080254077911377 0.9786825180053711 0.9882335662841797 0.8805701732635498 0.9965447187423706 1.00995671749115 0.9845422506332397 0.9645587205886841 0.9772082567214966 1.0113500356674194 1.000009536743164 0.9959346055984497 0.9749953746795654 0.9835916757583618
1.4797979593276978 1.0235639810562134 1.0189274549484253 0.9888489246368408 0.9990540742874146 0.8866018056869507 1.0073425769805908 1.0192344188690186 0.9938299655914307 0.9725089073181152 0.986095666885376 1.0209988355636597 1.0091402530670166 1.0045511722564697 0.9833216667175293 0.9920669794082642
1.4848484992980957 1.0327638387680054 1.0299046039581299 0.9991041421890259 1.0100370645523071 0.8925924301147461 1.018263816833496 1.0285570621490479 1.0031827688217163 0.980443000793457 0.9949905872344971 1.0306583642959595 1.0182785987854004 1.0131603479385376 0.9916372299194336 1.0005171298980713
1.489898920059204 1.0419481992721558 1.0409538745880127 1.0094490051269531 1.0211855173110962 0.8985443115234375 1.0293092727661133 1.0379271507263184 1.0126032829284668 0.9883601665496826 1.0038918256759644 1.0403271913528442 1.0274240970611572 1.0217608213424683 0.9999420642852783 1.0089402198791504
1.494949460029602 1.0511181354522705 1.0520731210708618 1.0198845863342285 1.0325044393539429 0.9044598340988159 1.0404824018478394 1.0473484992980957 1.0220950841903687 0.9962619543075562 1.0128008127212524 1.0500069856643677 1.0365769863128662 1.030354380607605 1.008236289024353 1.017337441444397
1.5 1.0602734088897705 1.0632593631744385 1.0304120779037476 1.0439984798431396 0.9103412628173828 1.0517836809158325 1.0568243265151978 1.031660795211792 1.0041491985321045 1.0217186212539673 1.0596973896026611 1.0457391738891602 1.0389412641525269 1.0165209770202637 1.025708556175232


==> figure_code/DM_L_8/0.444_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.019704103469848633 0.018671751022338867 0.01783442497253418 0.019187450408935547 0.020508766174316406 0.021173954010009766 0.019966602325439453 0.020159244537353516 0.019042015075683594 0.020409345626831055 0.019110918045043945 0.019852876663208008 0.018993139266967773 0.019059419631958008 0.018256425857543945
1.0101009607315063 0.039032816886901855 0.03693389892578125 0.03543132543563843 0.0379486083984375 0.0401768684387207 0.04160714149475098 0.03952288627624512 0.039809226989746094 0.03763103485107422 0.04042935371398926 0.037767648696899414 0.0391688346862793 0.037618279457092285 0.037659406661987305 0.0361863374710083
1.0151515007019043 0.05786764621734619 0.05470609664916992 0.05271846055984497 0.05621838569641113 0.05904722213745117 0.06117963790893555 0.05856728553771973 0.058870792388916016 0.05572843551635742 0.05995500087738037 0.05596446990966797 0.05786442756652832 0.05580592155456543 0.05579805374145508 0.053742051124572754
1.0202020406723022 0.07610845565795898 0.07192122936248779 0.06963205337524414 0.07394146919250488 0.0771627426147461 0.07979917526245117 0.07701289653778076 0.07727789878845215 0.07330036163330078 0.07889413833618164 0.07369542121887207 0.07586812973022461 0.07349574565887451 0.0734705924987793 0.07088208198547363
1.0252525806427002 0.09367656707763672 0.08853018283843994 0.08612030744552612 0.09107613563537598 0.09456348419189453 0.0974111557006836 0.09479248523712158 0.09498023986816406 0.09032392501831055 0.09717023372650146 0.09096074104309082 0.09312963485717773 0.09063911437988281 0.09067487716674805 0.08757305145263672
1.0303030014038086 0.1105203628540039 0.10450470447540283 0.10214734077453613 0.10759544372558594 0.11129188537597656 0.11400175094604492 0.1118626594543457 0.11194586753845215 0.10678672790527344 0.11472809314727783 0.10776305198669434 0.10962152481079102 0.10720252990722656 0.10741233825683594 0.10379326343536377
1.0353535413742065 0.12661302089691162 0.11983716487884521 0.1176905632019043 0.12348771095275879 0.12738561630249023 0.12959694862365723 0.12820136547088623 0.12816238403320312 0.12268757820129395 0.13153183460235596 0.12411212921142578 0.12533831596374512 0.12316608428955078 0.12368440628051758 0.1195303201675415
1.0404040813446045 0.1419520378112793 0.1345384120941162 0.13274091482162476 0.13875532150268555 0.1428847312927246 0.1442584991455078 0.14380812644958496 0.14363431930541992 0.13803482055664062 0.14756441116333008 0.14001941680908203 0.14029526710510254 0.13852369785308838 0.1394941806793213 0.13478100299835205
1.045454502105713 0.1565554141998291 0.1486349105834961 0.14730030298233032 0.1534137725830078 0.15782833099365234 0.15807795524597168 0.1587001085281372 0.15838336944580078 0.1528472900390625 0.16282665729522705 0.15550017356872559 0.15452909469604492 0.15328121185302734 0.1548466682434082 0.14955127239227295
1.0505050420761108 0.17046725749969482 0.16217243671417236 0.16138750314712524 0.1674940586090088 0.17225408554077148 0.1711742877960205 0.17291748523712158 0.17245054244995117 0.16715502738952637 0.17734253406524658 0.170576810836792 0.16809535026550293 0.16746175289154053 0.16975092887878418 0.16385912895202637
1.0555555820465088 0.18373990058898926 0.1752016544342041 0.1750248670578003 0.1810309886932373 0.18619585037231445 0.183671236038208 0.18650639057159424 0.1858823299407959 0.18098998069763184 0.19114506244659424 0.18526792526245117 0.1810598373413086 0.1810922622680664 0.18421387672424316 0.17772459983825684
1.0606060028076172 0.196441650390625 0.1877833604812622 0.18824583292007446 0.19407153129577637 0.1996927261352539 0.19570422172546387 0.19952678680419922 0.19874143600463867 0.19439268112182617 0.20428383350372314 0.19959759712219238 0.19350218772888184 0.1942124366760254 0.19824624061584473 0.191176176071167
1.0656565427780151 0.20864856243133545 0.19998276233673096 0.20108848810195923 0.20666611194610596 0.21278095245361328 0.20740294456481934 0.21204590797424316 0.21109509468078613 0.20740723609924316 0.2168184518814087 0.2135906219482422 0.20550751686096191 0.20686852931976318 0.21186161041259766 0.20424795150756836
1.070707082748413 0.220434308052063 0.21186065673828125 0.21359151601791382 0.21886467933654785 0.22548913955688477 0.21888065338134766 0.22412621974945068 0.22301030158996582 0.2200758457183838 0.22881078720092773 0.22726893424987793 0.21715903282165527 0.2191072702407837 0.22506999969482422 0.21697187423706055
1.075757622718811 0.2318814992904663 0.2234816551208496 0.22579914331436157 0.2307225465774536 0.23785686492919922 0.23024415969848633 0.2358396053314209 0.23456215858459473 0.23244524002075195 0.24033355712890625 0.24065709114074707 0.2285451889038086 0.23098301887512207 0.23788928985595703 0.2293870449066162
1.0808080434799194 0.2430628538131714 0.23490166664123535 0.2377532720565796 0.24228930473327637 0.24991130828857422 0.24157118797302246 0.24724817276000977 0.245819091796875 0.24455690383911133 0.2514575719833374 0.25377535820007324 0.2397446632385254 0.24254727363586426 0.2503340244293213 0.2415294647216797
1.0858585834503174 0.2540462017059326 0.24617040157318115 0.24949300289154053 0.25361311435699463 0.26168251037597656 0.25292301177978516 0.2584095001220703 0.25684642791748047 0.256450891494751 0.2622509002685547 0.2666456699371338 0.25083065032958984 0.25385046005249023 0.2624216079711914 0.2534341812133789
1.0909091234207153 0.2648943066596985 0.2573322057723999 0.26105594635009766 0.26473748683929443 0.27320384979248047 0.26433897018432617 0.2693769931793213 0.26770567893981934 0.26816391944885254 0.27278101444244385 0.2792856693267822 0.2618680000305176 0.2649420499801636 0.2741708755493164 0.26513612270355225
1.0959595441818237 0.2756597399711609 0.26842200756073 0.2724758982658386 0.2757009267807007 0.2844991683959961 0.2758350372314453 0.28019559383392334 0.27844905853271484 0.2797279357910156 0.28310906887054443 0.29171228408813477 0.27290892601013184 0.27586662769317627 0.2856018543243408 0.2766662836074829
1.1010100841522217 0.2863837480545044 0.2794671058654785 0.28378069400787354 0.2865360975265503 0.29559850692749023 0.2874140739440918 0.29089999198913574 0.2891225814819336 0.2911701202392578 0.2932877540588379 0.3039398193359375 0.28399658203125 0.286663293838501 0.29673266410827637 0.2880525588989258
1.1060606241226196 0.2971036434173584 0.2904883623123169 0.29499655961990356 0.29727113246917725 0.30652475357055664 0.2990610599517822 0.3015235662460327 0.29976439476013184 0.30251288414001465 0.3033672571182251 0.3159818649291992 0.29516100883483887 0.2973688840866089 0.3075852394104004 0.29932165145874023
1.1111111640930176 0.3078431487083435 0.3015003204345703 0.30614328384399414 0.3079293966293335 0.3173069953918457 0.31075477600097656 0.3120882511138916 0.31040477752685547 0.31377530097961426 0.31338584423065186 0.327850341796875 0.30642271041870117 0.30801331996917725 0.31818222999572754 0.3104952573776245
1.116161584854126 0.31861793994903564 0.3125089406967163 0.31723612546920776 0.31852638721466064 0.3279595375061035 0.3224608898162842 0.322609543800354 0.3210630416870117 0.3249685764312744 0.3233743906021118 0.3395531177520752 0.31778883934020996 0.3186194896697998 0.32854127883911133 0.32159101963043213
1.121212124824524 0.3294392228126526 0.32351982593536377 0.32828742265701294 0.3290778398513794 0.33850955963134766 0.33414649963378906 0.333101749420166 0.331756591796875 0.3361036777496338 0.33335840702056885 0.35110020637512207 0.32926106452941895 0.32920849323272705 0.3386869430541992 0.33262646198272705
1.1262626647949219 0.3403099775314331 0.33453142642974854 0.3393057882785797 0.33959269523620605 0.34897279739379883 0.345775842666626 0.34357237815856934 0.34249162673950195 0.3471856117248535 0.34335505962371826 0.36249876022338867 0.34083056449890137 0.3397938013076782 0.34864068031311035 0.3436141014099121
1.1313130855560303 0.3512275815010071 0.34554100036621094 0.35029593110084534 0.350078821182251 0.35937070846557617 0.3573157787322998 0.35402560234069824 0.3532717227935791 0.3582189083099365 0.35337531566619873 0.37375617027282715 0.35248303413391113 0.3503859043121338 0.35842418670654297 0.35456418991088867
1.1363636255264282 0.3621859550476074 0.3565434217453003 0.36126112937927246 0.36054158210754395 0.36971426010131836 0.36873483657836914 0.36446404457092285 0.3640940189361572 0.3692018985748291 0.36342453956604004 0.38487815856933594 0.3641986846923828 0.3609914779663086 0.3680586814880371 0.36548519134521484
1.1414141654968262 0.3731762170791626 0.36753296852111816 0.37220150232315063 0.37098419666290283 0.3800215721130371 0.3800086975097656 0.3748892545700073 0.374953031539917 0.38013553619384766 0.37350428104400635 0.3958702087402344 0.37595319747924805 0.37161290645599365 0.3775653839111328 0.3763841390609741
1.1464645862579346 0.38418519496917725 0.37850141525268555 0.3831150233745575 0.38140869140625 0.3903026580810547 0.3911151885986328 0.38529860973358154 0.38583874702453613 0.39101576805114746 0.383611261844635 0.4067378044128418 0.38772106170654297 0.38224971294403076 0.3869636058807373 0.3872640132904053
1.1515151262283325 0.3952009677886963 0.38944339752197266 0.394001305103302 0.3918180465698242 0.4005727767944336 0.4020423889160156 0.3956930637359619 0.3967421054840088 0.4018406867980957 0.39374101161956787 0.41748619079589844 0.3994758129119873 0.39290058612823486 0.3962743282318115 0.39813005924224854
1.1565656661987305 0.406208872795105 0.40035152435302734 0.4048560857772827 0.4022125005722046 0.41083669662475586 0.412778377532959 0.40606987476348877 0.4076497554779053 0.41260576248168945 0.40388691425323486 0.42812013626098633 0.4111897945404053 0.4035608768463135 0.4055154323577881 0.4089837074279785
1.1616162061691284 0.4171960949897766 0.4112203121185303 0.41567641496658325 0.4125950336456299 0.42110633850097656 0.4233214855194092 0.4164290428161621 0.4185495376586914 0.4233088493347168 0.4140411615371704 0.4386458396911621 0.4228384494781494 0.4142265319824219 0.4147062301635742 0.4198274612426758
1.1666666269302368 0.4281489849090576 0.4220435619354248 0.42645910382270813 0.4229656457901001 0.4313831329345703 0.4336700439453125 0.42676842212677 0.4294271469116211 0.4339451789855957 0.42419517040252686 0.449066162109375 0.43439555168151855 0.424890398979187 0.4238624572753906 0.43066108226776123
1.1717171669006348 0.43905484676361084 0.43281805515289307 0.4372004568576813 0.43332672119140625 0.44167661666870117 0.4438304901123047 0.43708789348602295 0.4402732849121094 0.44451475143432617 0.4343416690826416 0.45938825607299805 0.44584178924560547 0.43554723262786865 0.4330012798309326 0.4414860010147095
1.1767677068710327 0.4499030113220215 0.44353997707366943 0.4478980302810669 0.44367897510528564 0.45198822021484375 0.4538114070892334 0.44738608598709106 0.45107483863830566 0.4550144672393799 0.4444735050201416 0.4696164131164551 0.4571571350097656 0.4461911916732788 0.4421358108520508 0.45230185985565186
1.1818182468414307 0.4606834650039673 0.4542064666748047 0.45854896306991577 0.45402467250823975 0.46231842041015625 0.4636209011077881 0.4576627016067505 0.4618220329284668 0.4654442071914673 0.45458364486694336 0.479755163192749 0.4683260917663574 0.45681512355804443 0.4512794017791748 0.46310901641845703
1.186868667602539 0.4713882803916931 0.4648153781890869 0.46915116906166077 0.4643641710281372 0.4726705551147461 0.47327423095703125 0.46791768074035645 0.4725043773651123 0.4758036136627197 0.4646671414375305 0.4898104667663574 0.4793365001678467 0.46741342544555664 0.46044445037841797 0.4739065170288086
1.191919207572937 0.48201125860214233 0.47536659240722656 0.4797040522098541 0.47469985485076904 0.48304271697998047 0.48278379440307617 0.4781520962715149 0.48311614990234375 0.4860948324203491 0.4747205376625061 0.4997868537902832 0.49018049240112305 0.4779822826385498 0.46964263916015625 0.48469483852386475
1.196969747543335 0.49254781007766724 0.48585939407348633 0.4902062714099884 0.4850318431854248 0.49343299865722656 0.49216628074645996 0.488365113735199 0.493649959564209 0.49631941318511963 0.4847407341003418 0.509690523147583 0.5008518695831299 0.4885164499282837 0.4788820743560791 0.49547338485717773
1.2020201683044434 0.5029934644699097 0.49629414081573486 0.500657856464386 0.4953610897064209 0.5038385391235352 0.5014355182647705 0.4985564351081848 0.5041017532348633 0.5064809322357178 0.49472635984420776 0.5195260047912598 0.5113482475280762 0.4990125894546509 0.48816943168640137 0.5062408447265625
1.2070707082748413 0.5133481025695801 0.5066715478897095 0.5110597610473633 0.5056871175765991 0.5142593383789062 0.510608434677124 0.5087273120880127 0.5144672393798828 0.516582727432251 0.5046775341033936 0.5292985439300537 0.5216710567474365 0.5094681978225708 0.4975121021270752 0.5169965028762817
1.2121212482452393 0.5236111283302307 0.5169937610626221 0.5214121341705322 0.5160101652145386 0.5246906280517578 0.5197000503540039 0.5188782215118408 0.5247454643249512 0.5266300439834595 0.5145951509475708 0.5390141010284424 0.5318245887756348 0.5198807716369629 0.5069162845611572 0.5277407169342041
1.2171716690063477 0.5337837338447571 0.5272613763809204 0.5317167639732361 0.5263282060623169 0.5351262092590332 0.528724193572998 0.529008150100708 0.5349342823028564 0.5366264581680298 0.5244805216789246 0.5486764907836914 0.5418133735656738 0.530248761177063 0.516383171081543 0.5384708642959595
1.2222222089767456 0.5438677668571472 0.5374771356582642 0.5419753193855286 0.5366400480270386 0.545560359954834 0.5376958847045898 0.5391172170639038 0.5450339317321777 0.546579122543335 0.534337043762207 0.5582911968231201 0.5516462326049805 0.5405726432800293 0.5259153842926025 0.5491865873336792
1.2272727489471436 0.5538685321807861 0.5476428270339966 0.5521905422210693 0.546944260597229 0.5559911727905273 0.5466289520263672 0.5492070317268372 0.5550456047058105 0.5564920902252197 0.5441672205924988 0.5678634643554688 0.5613343715667725 0.5508513450622559 0.535515308380127 0.5598869323730469
1.232323169708252 0.5637891292572021 0.5577610731124878 0.5623639822006226 0.5572357177734375 0.5664105415344238 0.555535078048706 0.5592767596244812 0.564969539642334 0.5663717985153198 0.5539754629135132 0.5773971080780029 0.5708873271942139 0.5610848665237427 0.5451816320419312 0.5705703496932983
1.23737370967865 0.5736355781555176 0.5678350925445557 0.5724985003471375 0.567514181137085 0.5768160820007324 0.5644278526306152 0.5693260431289673 0.5748107433319092 0.5762243270874023 0.5637657046318054 0.5868985652923584 0.580319881439209 0.5712757110595703 0.5549130439758301 0.5812349319458008
1.2424242496490479 0.583412766456604 0.5778669118881226 0.5825964212417603 0.5777734518051147 0.5872015953063965 0.5733160972595215 0.5793543457984924 0.584570050239563 0.5860562324523926 0.5735424160957336 0.5963699817657471 0.5896449089050293 0.5814239978790283 0.5647066831588745 0.5918788313865662
1.2474747896194458 0.5931286811828613 0.5878589153289795 0.5926609039306641 0.5880104303359985 0.5975589752197266 0.5822098255157471 0.5893626809120178 0.5942507982254028 0.595872163772583 0.5833099484443665 0.6058166027069092 0.5988764762878418 0.5915310382843018 0.5745599269866943 0.6025000810623169
1.2525252103805542 0.6027892827987671 0.5978147983551025 0.6026937961578369 0.5982201099395752 0.6078858375549316 0.5911178588867188 0.5993494391441345 0.6038565635681152 0.6056770086288452 0.593072772026062 0.6152424812316895 0.608029842376709 0.6015987396240234 0.5844676494598389 0.6130965352058411
1.2575757503509521 0.6124028563499451 0.6077373027801514 0.6126980781555176 0.6083987951278687 0.6181793212890625 0.6000497341156006 0.6093153953552246 0.6133919954299927 0.6154779195785522 0.6028358340263367 0.6246514320373535 0.6171202659606934 0.6116292476654053 0.5944260358810425 0.623666524887085
1.26262629032135 0.6219760775566101 0.6176290512084961 0.6226761341094971 0.6185420751571655 0.6284317970275879 0.6090106964111328 0.6192609071731567 0.6228599548339844 0.6252789497375488 0.6126028299331665 0.634047269821167 0.6261618137359619 0.6216236352920532 0.6044303178787231 0.6342082023620605
1.267676830291748 0.6315153241157532 0.6274932622909546 0.6326298713684082 0.6286443471908569 0.6386427879333496 0.6180081367492676 0.6291837096214294 0.6322656869888306 0.6350847482681274 0.6223785877227783 0.6434330940246582 0.6351702213287354 0.6315850019454956 0.614472508430481 0.6447172164916992
1.2727272510528564 0.6410294771194458 0.6373323202133179 0.6425614356994629 0.638702392578125 0.6488070487976074 0.6270463466644287 0.6390849947929382 0.6416128873825073 0.6448996067047119 0.6321660280227661 0.6528127193450928 0.6441595554351807 0.6415137052536011 0.6245483160018921 0.6551928520202637
1.2777777910232544 0.650524377822876 0.6471494436264038 0.652472972869873 0.6487112045288086 0.6589221954345703 0.6361303329467773 0.6489641070365906 0.6509052515029907 0.6547267436981201 0.6419693827629089 0.6621885299682617 0.6531431674957275 0.6514121294021606 0.6346499919891357 0.6656315922737122
1.2828283309936523 0.6600074768066406 0.656947135925293 0.6623659133911133 0.6586668491363525 0.6689882278442383 0.6452643871307373 0.658821165561676 0.6601476669311523 0.6645702123641968 0.6517918109893799 0.671562910079956 0.6621348857879639 0.6612817049026489 0.644771933555603 0.6760314106941223
1.2878787517547607 0.6694854497909546 0.6667275428771973 0.6722416877746582 0.6685659885406494 0.6789994239807129 0.6544504165649414 0.6686557531356812 0.6693434715270996 0.6744322776794434 0.6616356372833252 0.6809396743774414 0.6711459159851074 0.6711230278015137 0.6549073457717896 0.6863893866539001
1.2929292917251587 0.678963303565979 0.6764941215515137 0.6821017861366272 0.6784052848815918 0.6889591217041016 0.6636924743652344 0.6784684062004089 0.6784969568252563 0.6843152046203613 0.6715041399002075 0.6903204917907715 0.6801893711090088 0.6809386014938354 0.6650503873825073 0.6967038512229919
1.2979798316955566 0.6884479522705078 0.6862488985061646 0.6919469833374023 0.6881823539733887 0.6988654136657715 0.6729907989501953 0.688258707523346 0.6876119375228882 0.6942216157913208 0.681399405002594 0.6997075080871582 0.6892759799957275 0.6907283067703247 0.6751946210861206 0.7069724798202515
1.303030252456665 0.6979436874389648 0.6959939002990723 0.7017782926559448 0.6978938579559326 0.7087182998657227 0.6823468208312988 0.6980270743370056 0.6966924667358398 0.7041521072387695 0.6913220882415771 0.7091023921966553 0.6984148025512695 0.7004928588867188 0.685334324836731 0.7171923518180847
1.308080792427063 0.7074552774429321 0.705731987953186 0.7115964889526367 0.7075396776199341 0.7185211181640625 0.6917614936828613 0.7077736258506775 0.705742359161377 0.7141083478927612 0.7012749910354614 0.7185075283050537 0.7076156139373779 0.7102339267730713 0.6954649686813354 0.7273623943328857
1.313131332397461 0.7169867753982544 0.71546471118927 0.7214020490646362 0.7171170711517334 0.7282719612121582 0.7012341022491455 0.7174986004829407 0.7147644758224487 0.724090576171875 0.7112584710121155 0.7279238700866699 0.7168853282928467 0.7199512720108032 0.7055803537368774 0.7374805212020874
1.3181817531585693 0.7265410423278809 0.7251938581466675 0.7311954498291016 0.7266262769699097 0.7379746437072754 0.7107641696929932 0.727202296257019 0.7237626314163208 0.7340981960296631 0.7212732434272766 0.7373521327972412 0.7262313365936279 0.7296452522277832 0.7156767845153809 0.7475453615188599
1.3232322931289673 0.7361209988594055 0.7349214553833008 0.7409768104553223 0.7360665798187256 0.7476296424865723 0.7203497886657715 0.7368848919868469 0.7327406406402588 0.7441328763961792 0.7313194870948792 0.7467942237854004 0.7356584072113037 0.7393163442611694 0.7257504463195801 0.7575554847717285
1.3282828330993652 0.7457292079925537 0.7446489334106445 0.750746488571167 0.7454391717910767 0.7572436332702637 0.7299902439117432 0.7465486526489258 0.7417008876800537 0.754191517829895 0.7413971424102783 0.7562508583068848 0.745172381401062 0.748963475227356 0.7358001470565796 0.7675114870071411
1.3333333730697632 0.7553658485412598 0.7543777227401733 0.760504424571991 0.7547446489334106 0.7668166160583496 0.7396824359893799 0.7561912536621094 0.750647783279419 0.764275312423706 0.7515060901641846 0.7657217979431152 0.7547767162322998 0.7585893869400024 0.7458204030990601 0.7774106860160828
1.3383837938308716 0.7650325298309326 0.7641083002090454 0.7702508568763733 0.7639840841293335 0.7763519287109375 0.7494232654571533 0.7658155560493469 0.7595831155776978 0.774380087852478 0.7616448402404785 0.7752077579498291 0.7644728422164917 0.7681905031204224 0.7558110952377319 0.7872544527053833
1.3434343338012695 0.7747300863265991 0.7738420963287354 0.7799854874610901 0.7731603384017944 0.7858543395996094 0.7592101097106934 0.7754229307174683 0.7685095071792603 0.7845057249069214 0.7718126773834229 0.7847082614898682 0.7742619514465332 0.7777688503265381 0.7657727003097534 0.7970439791679382
1.3484848737716675 0.784456729888916 0.7835795879364014 0.7897083759307861 0.7822763919830322 0.7953271865844727 0.7690391540527344 0.7850124835968018 0.7774311304092407 0.7946494817733765 0.7820081114768982 0.7942245006561279 0.7841454744338989 0.7873237133026123 0.7757030725479126 0.806778609752655
1.3535354137420654 0.79421067237854 0.7933213710784912 0.7994194030761719 0.7913334369659424 0.8047728538513184 0.7789041996002197 0.7945851683616638 0.7863514423370361 0.8048095703125 0.7922292947769165 0.8037543296813965 0.7941211462020874 0.7968558073043823 0.7856016159057617 0.8164587616920471
1.3585858345031738 0.8039917945861816 0.8030670881271362 0.8091179728507996 0.8003368377685547 0.8141984939575195 0.7888038158416748 0.8041431307792664 0.7952712774276733 0.8149820566177368 0.8024737238883972 0.813298225402832 0.8041876554489136 0.806363582611084 0.7954716682434082 0.8260884881019592
1.3636363744735718 0.8137972354888916 0.8128166198730469 0.8188045620918274 0.8092899322509766 0.8236031532287598 0.798729658126831 0.813687801361084 0.8041938543319702 0.8251633644104004 0.8127390742301941 0.82285475730896 0.8143409490585327 0.815847635269165 0.8053148984909058 0.8356692790985107
1.3686869144439697 0.8236231207847595 0.8225692510604858 0.8284789323806763 0.8181972503662109 0.8329973220825195 0.8086779117584229 0.8232182264328003 0.8131231069564819 0.8353515863418579 0.8230219483375549 0.8324229717254639 0.8245766162872314 0.8253086805343628 0.8151305913925171 0.8452020883560181
1.3737373352050781 0.8334664106369019 0.8323243856430054 0.8381402492523193 0.8270634412765503 0.8423776626586914 0.8186423778533936 0.8327372074127197 0.8220601081848145 0.8455417156219482 0.8333198428153992 0.8420007228851318 0.8348895311355591 0.8347461223602295 0.8249236345291138 0.8546914458274841
1.378787875175476 0.8433235287666321 0.8420804738998413 0.8477890491485596 0.8358938694000244 0.8517522811889648 0.8286147117614746 0.8422456383705139 0.8310085535049438 0.8557306528091431 0.8436287045478821 0.8515877723693848 0.8452728986740112 0.8441606760025024 0.8346959352493286 0.8641408681869507
1.383838415145874 0.8531891703605652 0.8518364429473877 0.8574251532554626 0.8446943759918213 0.8611211776733398 0.8385908603668213 0.851744532585144 0.8399704694747925 0.8659123182296753 0.8539445400238037 0.8611812591552734 0.8557181358337402 0.8535515069961548 0.8444511890411377 0.8735543489456177
1.3888888359069824 0.8630590438842773 0.8615889549255371 0.8670480251312256 0.8534696102142334 0.8704876899719238 0.8485610485076904 0.861236572265625 0.8489474058151245 0.8760833740234375 0.8642629981040955 0.8707783222198486 0.8662163019180298 0.8629194498062134 0.8541944026947021 0.8829370737075806
1.3939393758773804 0.8729264736175537 0.871337890625 0.8766578435897827 0.8622281551361084 0.879857063293457 0.8585195541381836 0.8707212805747986 0.8579442501068115 0.8862404823303223 0.8745797276496887 0.8803787231445312 0.876758337020874 0.8722665309906006 0.8639277219772339 0.8922930955886841
1.3989899158477783 0.8827869892120361 0.8810782432556152 0.886254608631134 0.8709737062454224 0.8892273902893066 0.8684570789337158 0.8802016973495483 0.8669615983963013 0.8963758945465088 0.8848901391029358 0.8899776935577393 0.8873307704925537 0.8815919160842896 0.8736552000045776 0.9016293287277222
1.4040403366088867 0.8926323652267456 0.89080810546875 0.895837664604187 0.879714846611023 0.8986039161682129 0.8783664703369141 0.8896781206130981 0.8760030269622803 0.9064861536026001 0.8951876759529114 0.8995740413665771 0.897924542427063 0.8908966779708862 0.8833816051483154 0.9109504818916321
1.4090908765792847 0.9024579524993896 0.9005234241485596 0.9054076671600342 0.8884580135345459 0.9079837799072266 0.8882379531860352 0.8991529941558838 0.8850693702697754 0.9165655374526978 0.9054676294326782 0.9091627597808838 0.9085229635238647 0.9001815319061279 0.8931107521057129 0.9202642440795898
1.4141414165496826 0.9122556447982788 0.9102205038070679 0.9149637222290039 0.8972113132476807 0.9173731803894043 0.8980648517608643 0.9086287021636963 0.8941638469696045 0.9266088008880615 0.915723443031311 0.9187428951263428 0.9191144704818726 0.9094475507736206 0.902848482131958 0.9295791983604431
1.4191919565200806 0.9220180511474609 0.9198943376541138 0.9245065450668335 0.9059809446334839 0.9267659187316895 0.9078354835510254 0.9181051254272461 0.9032900333404541 0.936608076095581 0.9259490966796875 0.9283092021942139 0.9296809434890747 0.9186972379684448 0.9125947952270508 0.9388993382453918
1.4242424964904785 0.9317371845245361 0.9295397996902466 0.9340360164642334 0.9147751331329346 0.9361639022827148 0.9175410270690918 0.927585244178772 0.9124486446380615 0.9465608596801758 0.9361375570297241 0.9378581047058105 0.940207839012146 0.927930474281311 0.9223558902740479 0.9482354521751404
1.429292917251587 0.9414058327674866 0.9391520023345947 0.9435509443283081 0.923601508140564 0.9455661773681641 0.9271714687347412 0.937070369720459 0.921642541885376 0.9564589262008667 0.946280837059021 0.9473857879638672 0.9506771564483643 0.9371483325958252 0.9321348667144775 0.9575952291488647
1.4343434572219849 0.9510160684585571 0.948724627494812 0.9530524015426636 0.9324682950973511 0.9549713134765625 0.936718225479126 0.9465636610984802 0.9308733940124512 0.9662964344024658 0.9563727974891663 0.9568881988525391 0.9610704183578491 0.9463534355163574 0.9419349431991577 0.9669886827468872
1.4393939971923828 0.9605593681335449 0.958251953125 0.9625398516654968 0.9413840770721436 0.9643783569335938 0.9461705684661865 0.9560657739639282 0.9401447772979736 0.9760682582855225 0.9664053916931152 0.9663605690002441 0.9713696241378784 0.9555467367172241 0.9517577886581421 0.9764242172241211
1.4444444179534912 0.9700268507003784 0.967726469039917 0.9720134735107422 0.9503566026687622 0.9737815856933594 0.9555180072784424 0.9655790328979492 0.9494583606719971 0.985767126083374 0.9763695001602173 0.9757983684539795 0.9815542697906494 0.9647308588027954 0.9616057872772217 0.9859119057655334
1.4494949579238892 0.9794105291366577 0.9771414995193481 0.9814730286598206 0.9593943357467651 0.9831786155700684 0.9647500514984131 0.9751057028770447 0.9588158130645752 0.9953876733779907 0.9862573742866516 0.9851963520050049 0.9916037321090698 0.9739071130752563 0.9714796543121338 0.9954618215560913
1.454545497894287 0.9887018799781799 0.9864883422851562 0.9909178018569946 0.9685063362121582 0.9925661087036133 0.9738559722900391 0.984648585319519 0.9682202339172363 1.0049231052398682 0.9960601329803467 0.9945499897003174 1.001497507095337 0.9830774068832397 0.9813821315765381 1.0050861835479736
1.4595959186553955 0.997892439365387 0.9957598447799683 1.0003483295440674 0.9777007102966309 1.0019397735595703 0.982825517654419 0.9942089319229126 0.9776725769042969 1.0143659114837646 1.005768060684204 1.0038533210754395 1.0112128257751465 0.9922431707382202 0.9913123846054077 1.0147947072982788
1.4646464586257935 1.0069729089736938 1.0049471855163574 1.0097644329071045 0.9869863986968994 1.0112934112548828 0.9916472434997559 1.0037896633148193 0.9871766567230225 1.023712158203125 1.0153720378875732 1.01310133934021 1.0207287073135376 1.0014078617095947 1.001269817352295 1.0245991945266724
1.4696969985961914 1.0159345865249634 1.0140411853790283 1.0191662311553955 0.9963723421096802 1.0206217765808105 1.000309705734253 1.0133918523788452 0.9967336654663086 1.0329530239105225 1.024862289428711 1.022288203239441 1.0300220251083374 1.010572910308838 1.0112531185150146 1.0345103740692139
1.4747474193572998 1.0247695446014404 1.0230319499969482 1.0285520553588867 1.0058666467666626 1.029919147491455 1.008803129196167 1.0230202674865723 1.0063438415527344 1.0420830249786377 1.0342286825180054 1.0314074754714966 1.0390700101852417 1.0197393894195557 1.0212621688842773 1.0445423126220703
1.4797979593276978 1.0334694385528564 1.0319105386734009 1.0379228591918945 1.0154798030853271 1.0391788482666016 1.0171165466308594 1.032676100730896 1.0160119533538818 1.0510954856872559 1.0434603691101074 1.0404539108276367 1.047849416732788 1.0289112329483032 1.0312941074371338 1.0547065734863281
1.4848484992980957 1.0420252084732056 1.0406666994094849 1.0472779273986816 1.0252193212509155 1.0483927726745605 1.0252370834350586 1.0423612594604492 1.0257394313812256 1.059985876083374 1.0525466203689575 1.0494208335876465 1.0563369989395142 1.0380908250808716 1.0413445234298706 1.0650155544281006
1.489898920059204 1.0504282712936401 1.0492892265319824 1.0566165447235107 1.0350935459136963 1.0575542449951172 1.033156156539917 1.0520790815353394 1.035526990890503 1.0687456130981445 1.0614774227142334 1.0583018064498901 1.0645084381103516 1.047278642654419 1.0514099597930908 1.0754821300506592
1.494949460029602 1.0586719512939453 1.0577682256698608 1.065938949584961 1.0451126098632812 1.0666565895080566 1.0408611297607422 1.0618327856063843 1.0453767776489258 1.0773699283599854 1.0702406167984009 1.067090392112732 1.0723432302474976 1.0564786195755005 1.0614875555038452 1.0861201286315918
1.5 1.0667470693588257 1.0660923719406128 1.075244426727295 1.0552847385406494 1.0756912231445312 1.0483424663543701 1.0716235637664795 1.0552923679351807 1.085852861404419 1.0788260698318481 1.0757801532745361 1.0798168182373047 1.0656927824020386 1.0715703964233398 1.096942663192749


==> figure_code/DM_L_8/0.667_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.042378902435302734 0.0412750244140625 0.04030132293701172 0.04029655456542969 0.03934907913208008 0.04073953628540039 0.038980960845947266 0.039612770080566406 0.03897285461425781 0.03921651840209961 0.03904867172241211 0.03846454620361328 0.039193153381347656 0.03939485549926758 0.03837728500366211
1.0101009607315063 0.08388280868530273 0.0816946029663086 0.07980537414550781 0.07979106903076172 0.07790565490722656 0.08066511154174805 0.07721471786499023 0.07846450805664062 0.07716941833496094 0.07761907577514648 0.07729530334472656 0.07615900039672852 0.0776052474975586 0.07800483703613281 0.0760030746459961
1.0151515007019043 0.12430381774902344 0.12114572525024414 0.11843681335449219 0.1183929443359375 0.11563682556152344 0.11966085433959961 0.11466503143310547 0.11649703979492188 0.11455249786376953 0.11516618728637695 0.11470746994018555 0.11307382583618164 0.11519861221313477 0.11578750610351562 0.11286687850952148
1.0202020406723022 0.16345834732055664 0.15952253341674805 0.15612411499023438 0.15601825714111328 0.15250539779663086 0.15761613845825195 0.15129518508911133 0.15365266799926758 0.15108728408813477 0.15181779861450195 0.15124988555908203 0.14919662475585938 0.15193939208984375 0.15270280838012695 0.1489543914794922
1.0252525806427002 0.20119071006774902 0.1967334747314453 0.19280338287353516 0.19259357452392578 0.18847894668579102 0.19443988800048828 0.1870713233947754 0.1898818016052246 0.18674421310424805 0.18753767013549805 0.18689298629760742 0.18451642990112305 0.18779420852661133 0.18871355056762695 0.18425416946411133
1.0303030014038086 0.23738479614257812 0.23270463943481445 0.22841835021972656 0.2280597686767578 0.2235269546508789 0.2300548553466797 0.22196483612060547 0.2251424789428711 0.2214951515197754 0.22229862213134766 0.22161245346069336 0.21902132034301758 0.22273683547973633 0.22378778457641602 0.2187519073486328
1.0353535413742065 0.2719602584838867 0.2673792839050293 0.2629237174987793 0.2623715400695801 0.25762224197387695 0.2644052505493164 0.255950927734375 0.25940370559692383 0.25532007217407227 0.25607824325561523 0.2553887367248535 0.2527036666870117 0.2567458152770996 0.2579011917114258 0.25243663787841797
1.0404040813446045 0.30487513542175293 0.3007168769836426 0.2962832450866699 0.2954978942871094 0.2907395362854004 0.2974514961242676 0.28900671005249023 0.29263830184936523 0.28820228576660156 0.28885936737060547 0.2882046699523926 0.2855501174926758 0.28980159759521484 0.2910313606262207 0.2852954864501953
1.045454502105713 0.3361234664916992 0.33269405364990234 0.32846975326538086 0.3274202346801758 0.3228569030761719 0.32917308807373047 0.32111406326293945 0.3248305320739746 0.3201265335083008 0.3206300735473633 0.32004833221435547 0.3175516128540039 0.32189083099365234 0.3231635093688965 0.31731510162353516
1.0505050420761108 0.36574888229370117 0.36331844329833984 0.35947656631469727 0.3581423759460449 0.35396289825439453 0.3595759868621826 0.3522648811340332 0.35597753524780273 0.3510932922363281 0.3513913154602051 0.35091733932495117 0.34870386123657227 0.3530101776123047 0.3542914390563965 0.34848928451538086
1.0555555820465088 0.3938150405883789 0.39260292053222656 0.3892984390258789 0.38767337799072266 0.38404273986816406 0.3886756896972656 0.3824501037597656 0.3860774040222168 0.38109540939331055 0.38114213943481445 0.38080930709838867 0.3789958953857422 0.38315439224243164 0.38440990447998047 0.37880373001098633
1.0606060028076172 0.4204246997833252 0.42058801651000977 0.4179506301879883 0.4160428047180176 0.41309452056884766 0.41651248931884766 0.4116678237915039 0.4151420593261719 0.4101419448852539 0.4098944664001465 0.4097309112548828 0.40842580795288086 0.41232728958129883 0.41352415084838867 0.40825510025024414
1.0656565427780151 0.44570446014404297 0.44733381271362305 0.4454617500305176 0.4432942867279053 0.44112396240234375 0.4431428909301758 0.4399280548095703 0.4431924819946289 0.4382438659667969 0.4376668930053711 0.4376964569091797 0.4369945526123047 0.44054269790649414 0.4416475296020508 0.4368405342102051
1.070707082748413 0.4697873592376709 0.4729032516479492 0.4718637466430664 0.46947312355041504 0.4681363105773926 0.4686286449432373 0.467235803604126 0.47025156021118164 0.46541357040405273 0.4644780158996582 0.4647178649902344 0.46469783782958984 0.46781015396118164 0.46879005432128906 0.4645543098449707
1.075757622718811 0.49283409118652344 0.4973888397216797 0.49721384048461914 0.494647741317749 0.4941558837890625 0.4930586814880371 0.49361419677734375 0.49635839462280273 0.49167966842651367 0.4903602600097656 0.49082183837890625 0.491549015045166 0.4941568374633789 0.4949817657470703 0.4914069175720215
1.0808080434799194 0.5149977207183838 0.5208830833435059 0.5215706825256348 0.5188860893249512 0.5192084312438965 0.51651930809021 0.5190868377685547 0.5215513706207275 0.5170660018920898 0.5153470039367676 0.5160365104675293 0.5175538063049316 0.5196056365966797 0.5202493667602539 0.5174031257629395
1.0858585834503174 0.5364298820495605 0.5434870719909668 0.5450022220611572 0.5422630310058594 0.543330192565918 0.5391058921813965 0.5436835289001465 0.5458765029907227 0.5416054725646973 0.5394768714904785 0.5403938293457031 0.5427279472351074 0.5441899299621582 0.5446262359619141 0.5425572395324707
1.0909091234207153 0.5572757720947266 0.5653085708618164 0.5675888061523438 0.564861536026001 0.5665669441223145 0.5609192848205566 0.5674440860748291 0.5693860054016113 0.565338134765625 0.5627956390380859 0.5639348030090332 0.5670928955078125 0.5679473876953125 0.56815505027771 0.5668892860412598
1.0959595441818237 0.5776677131652832 0.5864536762237549 0.5894086360931396 0.5867617130279541 0.5889692306518555 0.5820591449737549 0.5904090404510498 0.5921342372894287 0.5883033275604248 0.5853490829467773 0.5866999626159668 0.5906729698181152 0.5909183025360107 0.5908792018890381 0.590423583984375
1.1010100841522217 0.5977156162261963 0.6070222854614258 0.6105449199676514 0.6080427169799805 0.6105918884277344 0.6026179790496826 0.6126246452331543 0.6141748428344727 0.6105456352233887 0.6071867942810059 0.608734130859375 0.6134967803955078 0.6131467819213867 0.6128458976745605 0.6131892204284668
1.1060606241226196 0.6175222396850586 0.6271166801452637 0.6310818195343018 0.6287868022918701 0.6315011978149414 0.6226935386657715 0.6341445446014404 0.6355712413787842 0.632115364074707 0.6283636093139648 0.6300888061523438 0.6356015205383301 0.6346824169158936 0.6341080665588379 0.635223388671875
1.1111111640930176 0.6371634006500244 0.646826982498169 0.6511020660400391 0.6490695476531982 0.6517629623413086 0.6423695087432861 0.6550230979919434 0.656381368637085 0.653062105178833 0.6489334106445312 0.6508150100708008 0.6570267677307129 0.6555755138397217 0.6547212600708008 0.6565678119659424
1.116161584854126 0.6566948890686035 0.6662297248840332 0.6706786155700684 0.6689565181732178 0.6714417934417725 0.6617186069488525 0.6753120422363281 0.6766607761383057 0.6734330654144287 0.6689457893371582 0.670961856842041 0.6778101921081543 0.6758754253387451 0.6747353076934814 0.6772620677947998
1.121212124824524 0.6761617660522461 0.6854007244110107 0.689887285232544 0.6885156631469727 0.6906094551086426 0.6808133125305176 0.6950738430023193 0.6964693069458008 0.6932828426361084 0.6884596347808838 0.690584659576416 0.6980020999908447 0.6956360340118408 0.6942100524902344 0.697357177734375
1.1262626647949219 0.6955885887145996 0.7043960094451904 0.7087912559509277 0.7078020572662354 0.7093303203582764 0.6997089385986328 0.7143619060516357 0.7158617973327637 0.7126619815826416 0.7075235843658447 0.7097344398498535 0.7176475524902344 0.7149093151092529 0.7131993770599365 0.7169017791748047
1.1313130855560303 0.714989423751831 0.7232666015625 0.7274491786956787 0.7268660068511963 0.7276735305786133 0.7184555530548096 0.7332346439361572 0.7348902225494385 0.7316207885742188 0.7261929512023926 0.7284650802612305 0.7367982864379883 0.7337489128112793 0.7317585945129395 0.735947847366333
1.1363636255264282 0.7343661785125732 0.7420494556427002 0.7459104061126709 0.7457480430603027 0.7456989288330078 0.7370903491973877 0.7517459392547607 0.7536041736602783 0.7502069473266602 0.7445135116577148 0.7468249797821045 0.7555022239685059 0.7522029876708984 0.7499392032623291 0.7545473575592041
1.1414141654968262 0.7537131309509277 0.7607722282409668 0.764216423034668 0.7644848823547363 0.7634658813476562 0.7556428909301758 0.769946813583374 0.7720494270324707 0.7684690952301025 0.7625343799591064 0.7648632526397705 0.7738103866577148 0.7703218460083008 0.7677929401397705 0.7727530002593994
1.1464645862579346 0.7730169296264648 0.7794520854949951 0.7823991775512695 0.7831003665924072 0.7810230255126953 0.7741317749023438 0.7878847122192383 0.7902638912200928 0.7864465713500977 0.7802951335906982 0.7826230525970459 0.7917687892913818 0.7881484031677246 0.7853646278381348 0.7906126976013184
1.1515151262283325 0.7922639846801758 0.7981019020080566 0.8004863262176514 0.8016180992126465 0.7984211444854736 0.7925729751586914 0.8056056499481201 0.80828857421875 0.8041846752166748 0.7978391647338867 0.80014967918396 0.8094279766082764 0.8057289123535156 0.8027017116546631 0.8081767559051514
1.1565656661987305 0.8114356994628906 0.8167250156402588 0.8184959888458252 0.8200504779815674 0.8156986236572266 0.8109703063964844 0.8231477737426758 0.8261525630950928 0.8217170238494873 0.8152005672454834 0.8174793720245361 0.8268289566040039 0.8231015205383301 0.8198425769805908 0.8254904747009277
1.1616162061691284 0.8305144309997559 0.8353207111358643 0.8364424705505371 0.8384087085723877 0.8328919410705566 0.8293280601501465 0.8405499458312988 0.8438880443572998 0.839080810546875 0.8324148654937744 0.8346498012542725 0.844017505645752 0.8403034210205078 0.8368270397186279 0.8425977230072021
1.1666666269302368 0.8494827747344971 0.8538811206817627 0.8543305397033691 0.8566958904266357 0.8500282764434814 0.8476402759552002 0.8578402996063232 0.8615157604217529 0.8563024997711182 0.8495073318481445 0.8516905307769775 0.861027717590332 0.8573663234710693 0.8536834716796875 0.8595349788665771
1.1717171669006348 0.8683249950408936 0.8723986148834229 0.8721656799316406 0.8749136924743652 0.8671319484710693 0.8659031391143799 0.8750467300415039 0.8790574073791504 0.8734114170074463 0.8665065765380859 0.8686313629150391 0.8778975009918213 0.8743205070495605 0.8704447746276855 0.8763387203216553
1.1767677068710327 0.8870284557342529 0.8908624649047852 0.8899471759796143 0.8930597305297852 0.8842217922210693 0.8841061592102051 0.8921914100646973 0.8965301513671875 0.8904304504394531 0.8834328651428223 0.8854954242706299 0.8946578502655029 0.8911910057067871 0.887134313583374 0.8930394649505615
1.1818182468414307 0.9055819511413574 0.9092602729797363 0.9076697826385498 0.9111292362213135 0.9013094902038574 0.9022390842437744 0.9092917442321777 0.9139454364776611 0.9073774814605713 0.9003045558929443 0.9023041725158691 0.9113345146179199 0.9079997539520264 0.9037742614746094 0.9096641540527344
1.186868667602539 0.923975944519043 0.9275779724121094 0.9253287315368652 0.9291150569915771 0.918402910232544 0.9202899932861328 0.9263627529144287 0.9313137531280518 0.9242703914642334 0.9171373844146729 0.9190738201141357 0.9279515743255615 0.9247643947601318 0.9203813076019287 0.9262347221374512
1.191919207572937 0.9422078132629395 0.9458038806915283 0.9429178237915039 0.9470109939575195 0.9355103969573975 0.9382491111755371 0.9434144496917725 0.9486434459686279 0.9411230087280273 0.9339447021484375 0.9358205795288086 0.9445309638977051 0.941502571105957 0.9369711875915527 0.9427719116210938
1.196969747543335 0.9602735042572021 0.9639256000518799 0.9604287147521973 0.9648089408874512 0.9526321887969971 0.9561047554016113 0.9604544639587402 0.9659380912780762 0.9579448699951172 0.950735330581665 0.9525547027587891 0.961087703704834 0.958223819732666 0.9535551071166992 0.9592893123626709
1.2020201683044434 0.9781725406646729 0.9819326400756836 0.9778537750244141 0.9824998378753662 0.9697675704956055 0.9738442897796631 0.9774870872497559 0.9832005500793457 0.9747443199157715 0.9675166606903076 0.9692845344543457 0.9776358604431152 0.9749395847320557 0.9701423645019531 0.975799560546875
1.2070707082748413 0.9959080219268799 0.9998142719268799 0.995185136795044 1.0000760555267334 0.986915111541748 0.9914605617523193 0.9945147037506104 1.0004324913024902 0.9915273189544678 0.9842941761016846 0.9860169887542725 0.9941861629486084 0.9916567802429199 0.9867374897003174 0.9923114776611328
1.2121212482452393 1.0134830474853516 1.017563819885254 1.0124166011810303 1.0175299644470215 1.00407075881958 1.0089445114135742 1.0115385055541992 1.0176339149475098 1.0082998275756836 1.0010724067687988 1.0027570724487305 1.0107462406158447 1.0083808898925781 1.0033471584320068 1.00883150100708
1.2171716690063477 1.0309033393859863 1.0351717472076416 1.0295403003692627 1.0348548889160156 1.0212275981903076 1.0262882709503174 1.0285565853118896 1.0348026752471924 1.0250616073608398 1.0178518295288086 1.0195059776306152 1.0273215770721436 1.0251142978668213 1.0199716091156006 1.0253634452819824
1.2222222089767456 1.0481746196746826 1.0526340007781982 1.0465514659881592 1.0520436763763428 1.0383806228637695 1.043487548828125 1.045565128326416 1.0519354343414307 1.0418152809143066 1.034632921218872 1.0362660884857178 1.043915033340454 1.0418589115142822 1.0366120338439941 1.0419094562530518
1.2272727489471436 1.0653066635131836 1.0699479579925537 1.0634446144104004 1.0690929889678955 1.05552339553833 1.0605366230010986 1.0625615119934082 1.0690321922302246 1.0585603713989258 1.0514168739318848 1.0530354976654053 1.0605289936065674 1.058614730834961 1.0532686710357666 1.0584700107574463
1.232323169708252 1.082305908203125 1.087110996246338 1.080216884613037 1.0859978199005127 1.072648286819458 1.0774335861206055 1.079540491104126 1.0860867500305176 1.0752952098846436 1.0682005882263184 1.0698134899139404 1.077162504196167 1.075380802154541 1.0699374675750732 1.0750434398651123
1.23737370967865 1.0991833209991455 1.1041224002838135 1.096867322921753 1.102757215499878 1.0897510051727295 1.0941781997680664 1.0964992046356201 1.1030981540679932 1.0920195579528809 1.0849838256835938 1.0865991115570068 1.0938174724578857 1.0921566486358643 1.0866203308105469 1.0916285514831543
1.2424242496490479 1.1159462928771973 1.1209826469421387 1.1133942604064941 1.1193675994873047 1.1068224906921387 1.110769271850586 1.113431692123413 1.120060920715332 1.1087300777435303 1.1017637252807617 1.1033892631530762 1.1104891300201416 1.108938455581665 1.1033108234405518 1.1082220077514648
1.2474747896194458 1.1326041221618652 1.1376945972442627 1.1297967433929443 1.135829210281372 1.1238572597503662 1.127209186553955 1.1303308010101318 1.1369729042053223 1.1254246234893799 1.1185359954833984 1.1201789379119873 1.127176284790039 1.125723123550415 1.1200051307678223 1.1248207092285156
1.2525252103805542 1.1491668224334717 1.1542603969573975 1.14607572555542 1.1521437168121338 1.1408491134643555 1.1434988975524902 1.1471936702728271 1.1538302898406982 1.1420989036560059 1.1352980136871338 1.1369655132293701 1.1438744068145752 1.1425073146820068 1.1367008686065674 1.1414196491241455
1.2575757503509521 1.1656436920166016 1.170685052871704 1.162236213684082 1.168311357498169 1.1577942371368408 1.159644603729248 1.1640160083770752 1.170630931854248 1.158752202987671 1.1520485877990723 1.1537463665008545 1.1605820655822754 1.1592881679534912 1.1533937454223633 1.1580162048339844
1.26262629032135 1.1820423603057861 1.1869730949401855 1.1782793998718262 1.1843366622924805 1.174687385559082 1.1756494045257568 1.1807916164398193 1.1873719692230225 1.1753802299499512 1.1687824726104736 1.1705169677734375 1.1772935390472412 1.1760609149932861 1.1700797080993652 1.174605369567871
1.267676830291748 1.1983704566955566 1.203132152557373 1.1942098140716553 1.2002239227294922 1.1915254592895508 1.1915204524993896 1.1975181102752686 1.2040517330169678 1.1919820308685303 1.1854989528656006 1.187274694442749 1.194007158279419 1.1928246021270752 1.186755657196045 1.1911849975585938
1.2727272510528564 1.214637279510498 1.2191684246063232 1.2100327014923096 1.2159759998321533 1.2083044052124023 1.207263469696045 1.2141921520233154 1.2206676006317139 1.2085530757904053 1.202193260192871 1.204014539718628 1.2107188701629639 1.2095725536346436 1.2034165859222412 1.207749605178833
1.2777777910232544 1.2308483123779297 1.2350890636444092 1.2257542610168457 1.231600284576416 1.225020170211792 1.2228856086730957 1.2308094501495361 1.2372207641601562 1.225090742111206 1.2188634872436523 1.2207341194152832 1.2274229526519775 1.2263028621673584 1.220060110092163 1.2242960929870605
1.2828283309936523 1.2470118999481201 1.2509021759033203 1.2413790225982666 1.2471020221710205 1.2416725158691406 1.2383952140808105 1.2473678588867188 1.2537074089050293 1.2415950298309326 1.2355070114135742 1.2374300956726074 1.2441179752349854 1.243011713027954 1.236682653427124 1.2408215999603271
1.2878787517547607 1.2631325721740723 1.2666163444519043 1.2569160461425781 1.2624893188476562 1.2582600116729736 1.253800392150879 1.2638657093048096 1.2701303958892822 1.258061170578003 1.2521209716796875 1.2540984153747559 1.2607991695404053 1.2596962451934814 1.2532806396484375 1.2573215961456299
1.2929292917251587 1.2792162895202637 1.282240390777588 1.2723705768585205 1.2777690887451172 1.274780511856079 1.2691113948822021 1.2803020477294922 1.2864890098571777 1.2744901180267334 1.268704891204834 1.2707390785217285 1.277466058731079 1.276355504989624 1.2698519229888916 1.2737960815429688
1.2979798316955566 1.2952680587768555 1.2977848052978516 1.287752389907837 1.29295015335083 1.291234016418457 1.2843365669250488 1.2966759204864502 1.302783489227295 1.290879249572754 1.28525710105896 1.287346363067627 1.2941136360168457 1.2929837703704834 1.2863953113555908 1.2902402877807617
1.303030252456665 1.3112921714782715 1.313256025314331 1.303067684173584 1.3080418109893799 1.3076186180114746 1.2994849681854248 1.3129863739013672 1.319014072418213 1.3072268962860107 1.301774024963379 1.3039195537567139 1.3107390403747559 1.3095808029174805 1.3029060363769531 1.3066534996032715
1.308080792427063 1.3272907733917236 1.3286669254302979 1.318326473236084 1.3230533599853516 1.3239386081695557 1.3145687580108643 1.329235315322876 1.33518648147583 1.3235344886779785 1.3182566165924072 1.320458173751831 1.3273425102233887 1.3261449337005615 1.319385290145874 1.323035478591919
1.313131332397461 1.3432693481445312 1.3440241813659668 1.33353590965271 1.337993860244751 1.3401920795440674 1.3295972347259521 1.3454210758209229 1.35129976272583 1.3398003578186035 1.3347039222717285 1.3369598388671875 1.343921184539795 1.3426756858825684 1.3358290195465088 1.3393831253051758
1.3181817531585693 1.359229564666748 1.3593404293060303 1.3487050533294678 1.3528733253479004 1.3563802242279053 1.3445792198181152 1.3615460395812988 1.3673553466796875 1.3560240268707275 1.351114273071289 1.3534221649169922 1.360473394393921 1.3591690063476562 1.3522381782531738 1.355696678161621
1.3232322931289673 1.3751745223999023 1.3746235370635986 1.3638436794281006 1.3677046298980713 1.372506856918335 1.3595283031463623 1.377612829208374 1.383359432220459 1.372206211090088 1.3674886226654053 1.3698461055755615 1.3769984245300293 1.3756263256072998 1.3686115741729736 1.371976375579834
1.3282828330993652 1.3911044597625732 1.389883041381836 1.3789587020874023 1.3824944496154785 1.3885693550109863 1.3744521141052246 1.3936207294464111 1.39931321144104 1.38834547996521 1.383824348449707 1.3862273693084717 1.3934931755065918 1.3920445442199707 1.3849468231201172 1.3882203102111816
1.3333333730697632 1.4070219993591309 1.4051291942596436 1.3940608501434326 1.3972570896148682 1.4045746326446533 1.3893640041351318 1.4095757007598877 1.4152195453643799 1.404447078704834 1.40012526512146 1.4025700092315674 1.4099602699279785 1.4084267616271973 1.4012467861175537 1.4044311046600342
1.3383837938308716 1.4229273796081543 1.42037034034729 1.4091577529907227 1.4119999408721924 1.4205212593078613 1.4042716026306152 1.4254765510559082 1.4310824871063232 1.4205069541931152 1.4163880348205566 1.418870449066162 1.4263970851898193 1.4247689247131348 1.4175076484680176 1.4206066131591797
1.3434343338012695 1.4388227462768555 1.4356160163879395 1.4242584705352783 1.4267377853393555 1.4364120960235596 1.4191875457763672 1.4413268566131592 1.4469053745269775 1.4365272521972656 1.432612657546997 1.4351274967193604 1.4428024291992188 1.4410719871520996 1.4337306022644043 1.4367485046386719
1.3484848737716675 1.454707384109497 1.450875997543335 1.43937087059021 1.4414794445037842 1.4522523880004883 1.4341206550598145 1.4571316242218018 1.4626948833465576 1.452509880065918 1.4488027095794678 1.4513435363769531 1.459179162979126 1.457336187362671 1.449918508529663 1.4528579711914062
1.3535354137420654 1.4705820083618164 1.4661588668823242 1.4545059204101562 1.4562382698059082 1.4680428504943848 1.4490840435028076 1.4728946685791016 1.4784541130065918 1.4684562683105469 1.4649579524993896 1.4675190448760986 1.475525140762329 1.4735636711120605 1.4660687446594238 1.4689366817474365
1.3585858345031738 1.4864468574523926 1.4814696311950684 1.4696691036224365 1.4710237979888916 1.4837872982025146 1.4640843868255615 1.488617181777954 1.494185447692871 1.484367847442627 1.481076717376709 1.4836516380310059 1.4918408393859863 1.4897525310516357 1.4821836948394775 1.4849846363067627
1.3636363744735718 1.5023012161254883 1.4968199729919434 1.484870195388794 1.4858465194702148 1.4994888305664062 1.4791321754455566 1.5043048858642578 1.5098955631256104 1.5002450942993164 1.4971611499786377 1.4997422695159912 1.5081257820129395 1.505903720855713 1.4982616901397705 1.5010032653808594
1.3686869144439697 1.51814603805542 1.5122158527374268 1.5001165866851807 1.5007188320159912 1.515150785446167 1.4942395687103271 1.519960880279541 1.5255887508392334 1.5160906314849854 1.5132126808166504 1.515793800354004 1.5243828296661377 1.522017240524292 1.5143060684204102 1.516996145248413
1.3737373352050781 1.533979892730713 1.5276646614074707 1.515415906906128 1.5156528949737549 1.5307753086090088 1.5094130039215088 1.5355896949768066 1.5412695407867432 1.531907320022583 1.5292315483093262 1.5318031311035156 1.5406103134155273 1.5380964279174805 1.5303163528442383 1.5329625606536865
1.378787875175476 1.5498030185699463 1.5431737899780273 1.5307776927947998 1.53065824508667 1.5463683605194092 1.524662971496582 1.5511960983276367 1.5569441318511963 1.547694444656372 1.5452196598052979 1.5477724075317383 1.556809663772583 1.5541396141052246 1.5462937355041504 1.548905849456787
1.383838415145874 1.5656156539916992 1.5587475299835205 1.5462064743041992 1.545746088027954 1.56193208694458 1.5399987697601318 1.5667839050292969 1.572615385055542 1.5634558200836182 1.5611767768859863 1.5637025833129883 1.5729825496673584 1.5701487064361572 1.562239646911621 1.5648279190063477
1.3888888359069824 1.5814154148101807 1.5743935108184814 1.5617105960845947 1.5609261989593506 1.577470064163208 1.5554277896881104 1.5823564529418945 1.5882904529571533 1.5791921615600586 1.5771024227142334 1.5795927047729492 1.5891265869140625 1.586122989654541 1.5781526565551758 1.5807287693023682
1.3939393758773804 1.5972042083740234 1.5901167392730713 1.5773000717163086 1.5762114524841309 1.5929884910583496 1.570960521697998 1.5979220867156982 1.603973388671875 1.5949070453643799 1.5930023193359375 1.5954458713531494 1.6052470207214355 1.6020662784576416 1.5940382480621338 1.5966129302978516
1.3989899158477783 1.6129801273345947 1.6059203147888184 1.5929756164550781 1.5916109085083008 1.6084880828857422 1.5866026878356934 1.6134822368621826 1.619668960571289 1.6106014251708984 1.608872652053833 1.6112606525421143 1.621340036392212 1.6179780960083008 1.609893560409546 1.6124815940856934
1.4040403366088867 1.6287426948547363 1.6218111515045166 1.6087493896484375 1.6071360111236572 1.6239750385284424 1.602362871170044 1.6290428638458252 1.635383129119873 1.6262786388397217 1.6247179508209229 1.6270389556884766 1.6374108791351318 1.6338605880737305 1.6257221698760986 1.6283373832702637
1.4090908765792847 1.6444928646087646 1.6377904415130615 1.6246237754821777 1.6227943897247314 1.6394531726837158 1.6182482242584229 1.644608736038208 1.6511199474334717 1.641939401626587 1.6405360698699951 1.6427814960479736 1.6534574031829834 1.6497135162353516 1.641524076461792 1.644181728363037
1.4141414165496826 1.660228967666626 1.6538629531860352 1.6406068801879883 1.6385974884033203 1.6549253463745117 1.634267807006836 1.6601831912994385 1.6668860912322998 1.6575863361358643 1.6563313007354736 1.65848708152771 1.6694822311401367 1.6655375957489014 1.6573009490966797 1.6600165367126465
1.4191919565200806 1.6759517192840576 1.6700303554534912 1.656702995300293 1.6545546054840088 1.6703987121582031 1.6504251956939697 1.6757750511169434 1.6826872825622559 1.6732227802276611 1.672102928161621 1.6741585731506348 1.6854844093322754 1.681335687637329 1.6730539798736572 1.6758458614349365
1.4242424964904785 1.6916611194610596 1.6862952709197998 1.6729185581207275 1.6706745624542236 1.6858744621276855 1.6667287349700928 1.69138503074646 1.6985256671905518 1.6888489723205566 1.687852382659912 1.6897962093353271 1.701467514038086 1.6971089839935303 1.6887836456298828 1.6916708946228027
1.429292917251587 1.707355260848999 1.7026581764221191 1.6892585754394531 1.686967134475708 1.7013590335845947 1.683182716369629 1.7070190906524658 1.7144083976745605 1.704468011856079 1.7035791873931885 1.705399751663208 1.7174293994903564 1.7128560543060303 1.704491376876831 1.7074942588806152
1.4343434572219849 1.7230360507965088 1.719120740890503 1.7057263851165771 1.703439712524414 1.7168562412261963 1.6997942924499512 1.7226831912994385 1.7303390502929688 1.7200827598571777 1.7192866802215576 1.7209703922271729 1.7333719730377197 1.7285807132720947 1.7201783657073975 1.7233164310455322
1.4393939971923828 1.7387034893035889 1.7356832027435303 1.722330093383789 1.720102310180664 1.7323710918426514 1.716569423675537 1.7383825778961182 1.746325969696045 1.7356946468353271 1.734973669052124 1.7365086078643799 1.7492966651916504 1.7442829608917236 1.7358462810516357 1.739142656326294
1.4444444179534912 1.754356861114502 1.752345323562622 1.7390718460083008 1.7369632720947266 1.7479093074798584 1.7335119247436523 1.7541210651397705 1.7623705863952637 1.7513062953948975 1.7506422996520996 1.7520158290863037 1.765204906463623 1.759965181350708 1.7514967918395996 1.7549736499786377
1.4494949579238892 1.7699978351593018 1.7691059112548828 1.755955696105957 1.7540295124053955 1.7634735107421875 1.7506272792816162 1.7699027061462402 1.7784786224365234 1.7669203281402588 1.766294240951538 1.7674925327301025 1.7810969352722168 1.7756268978118896 1.7671284675598145 1.7708122730255127
1.454545497894287 1.78562593460083 1.7859644889831543 1.7729873657226562 1.7713086605072021 1.7790703773498535 1.7679197788238525 1.7857334613800049 1.7946560382843018 1.7825379371643066 1.7819287776947021 1.7829382419586182 1.796973466873169 1.7912695407867432 1.782745361328125 1.7866621017456055
1.4595959186553955 1.801241397857666 1.8029165267944336 1.7901685237884521 1.7888073921203613 1.794703722000122 1.785393238067627 1.8016176223754883 1.8109052181243896 1.7981617450714111 1.797546625137329 1.7983546257019043 1.8128342628479004 1.8068938255310059 1.7983455657958984 1.8025221824645996
1.4646464586257935 1.8168461322784424 1.819962978363037 1.8075051307678223 1.8065357208251953 1.8103783130645752 1.8030526638031006 1.817561388015747 1.8272345066070557 1.8137953281402588 1.8131494522094727 1.8137421607971191 1.8286821842193604 1.8225033283233643 1.8139324188232422 1.8183975219726562
1.4696969985961914 1.8324406147003174 1.8370983600616455 1.8249990940093994 1.8244976997375488 1.8261001110076904 1.8209009170532227 1.8335676193237305 1.843644380569458 1.829439401626587 1.8287391662597656 1.829101324081421 1.8445158004760742 1.838097333908081 1.8295068740844727 1.8342902660369873
1.4747474193572998 1.8480243682861328 1.8543176651000977 1.8426532745361328 1.8426990509033203 1.8418729305267334 1.838939905166626 1.8496406078338623 1.860142469406128 1.8450946807861328 1.8443126678466797 1.8444311618804932 1.8603360652923584 1.8536748886108398 1.8450672626495361 1.850200891494751
1.4797979593276978 1.863600730895996 1.8716201782226562 1.8604724407196045 1.8611490726470947 1.8577024936676025 1.857175588607788 1.8657863140106201 1.87673020362854 1.860767126083374 1.8598742485046387 1.8597338199615479 1.8761448860168457 1.8692407608032227 1.8606183528900146 1.866133451461792
1.4848484992980957 1.8791697025299072 1.8889989852905273 1.878458023071289 1.8798527717590332 1.8735949993133545 1.8756089210510254 1.8820099830627441 1.8934142589569092 1.8764564990997314 1.875425100326538 1.8750107288360596 1.8919432163238525 1.8847942352294922 1.8761591911315918 1.8820905685424805
1.489898920059204 1.8947317600250244 1.9064481258392334 1.896613597869873 1.898813009262085 1.8895540237426758 1.894242525100708 1.8983137607574463 1.9101974964141846 1.8921656608581543 1.8909614086151123 1.8902602195739746 1.9077303409576416 1.9003357887268066 1.8916897773742676 1.898073434829712
1.494949460029602 1.9102890491485596 1.9239628314971924 1.9149410724639893 1.9180386066436768 1.9055862426757812 1.913079023361206 1.9147021770477295 1.92708420753479 1.9078972339630127 1.906489372253418 1.9054844379425049 1.9235076904296875 1.9158673286437988 1.907212734222412 1.91408371925354
1.5 1.9258439540863037 1.9415364265441895 1.9334442615509033 1.937532901763916 1.9216954708099365 1.9321205615997314 1.9311809539794922 1.944079875946045 1.9236533641815186 1.922006368637085 1.9206833839416504 1.9392759799957275 1.9313902854919434 1.9227283000946045 1.9301261901855469


==> figure_code/DM_L_8/0.667_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.04400300979614258 0.043967247009277344 0.04281020164489746 0.042917728424072266 0.041878700256347656 0.04478883743286133 0.043643951416015625 0.044148921966552734 0.04224348068237305 0.04324817657470703 0.04175233840942383 0.04489850997924805 0.04337787628173828 0.03989744186401367 0.042444705963134766
1.0101009607315063 0.08707571029663086 0.08686113357543945 0.08479809761047363 0.08485746383666992 0.08231639862060547 0.08819913864135742 0.08628320693969727 0.08716535568237305 0.0834202766418457 0.0855875015258789 0.08246898651123047 0.08854961395263672 0.08578872680664062 0.07879304885864258 0.08402299880981445
1.0151515007019043 0.12889814376831055 0.12839269638061523 0.12570834159851074 0.12558889389038086 0.12134552001953125 0.1299591064453125 0.12765264511108398 0.12880420684814453 0.1233663558959961 0.12677335739135742 0.12203168869018555 0.1306905746459961 0.12701892852783203 0.11667919158935547 0.12454366683959961
1.0202020406723022 0.16919636726379395 0.16831684112548828 0.16532039642333984 0.1649150848388672 0.15898704528808594 0.16985607147216797 0.1675243377685547 0.16885614395141602 0.16193914413452148 0.1665949821472168 0.16033267974853516 0.17109441757202148 0.1668839454650879 0.15354633331298828 0.16383695602416992
1.0252525806427002 0.20775365829467773 0.20644903182983398 0.20345568656921387 0.2026815414428711 0.19527912139892578 0.20773744583129883 0.20572137832641602 0.20715761184692383 0.19903230667114258 0.2048778533935547 0.19729042053222656 0.20958709716796875 0.2052302360534668 0.18939208984375 0.20176911354064941
1.0303030014038086 0.2444286346435547 0.24267196655273438 0.239990234375 0.2387833595275879 0.23025226593017578 0.2435288429260254 0.24213314056396484 0.24359941482543945 0.23457717895507812 0.2414994239807129 0.2328481674194336 0.24605464935302734 0.24195241928100586 0.2242145538330078 0.23824119567871094
1.0353535413742065 0.2791438102722168 0.2769355773925781 0.2748451232910156 0.2731633186340332 0.2639484405517578 0.27722692489624023 0.2767009735107422 0.2781248092651367 0.2685422897338867 0.2763810157775879 0.26697635650634766 0.2804403305053711 0.27698326110839844 0.25801849365234375 0.273193359375
1.0404040813446045 0.311887264251709 0.3092498779296875 0.30799198150634766 0.30581140518188477 0.29641056060791016 0.30889177322387695 0.30942440032958984 0.3107271194458008 0.3009309768676758 0.3094923496246338 0.29967164993286133 0.3127460479736328 0.31029605865478516 0.29080867767333984 0.30660104751586914
1.045454502105713 0.34270167350769043 0.3396787643432617 0.33944106101989746 0.3367581367492676 0.3276796340942383 0.33864355087280273 0.3403489589691162 0.3414487838745117 0.33178138732910156 0.34084320068359375 0.3309516906738281 0.34302186965942383 0.3419003486633301 0.32259702682495117 0.3384706974029541
1.0505050420761108 0.37169790267944336 0.36834716796875 0.36925673484802246 0.36608409881591797 0.3578157424926758 0.36666011810302734 0.3695809841156006 0.37038469314575195 0.36116933822631836 0.3704984188079834 0.36086273193359375 0.3713822364807129 0.3718552589416504 0.35339927673339844 0.3688488006591797
1.0555555820465088 0.39900732040405273 0.3953981399536133 0.3975193500518799 0.3938875198364258 0.3868589401245117 0.39313507080078125 0.39724087715148926 0.39765071868896484 0.38917970657348633 0.3985424041748047 0.38946056365966797 0.3979625701904297 0.40023207664489746 0.3832283020019531 0.3977959156036377
1.0606060028076172 0.4248044490814209 0.42101097106933594 0.4243447780609131 0.42029881477355957 0.4148674011230469 0.4182896614074707 0.42348599433898926 0.4234027862548828 0.4159259796142578 0.42509889602661133 0.4168252944946289 0.42293739318847656 0.4271397590637207 0.4121065139770508 0.4254016876220703
1.0656565427780151 0.4492807388305664 0.44537782669067383 0.44986653327941895 0.4454653263092041 0.44189929962158203 0.4423537254333496 0.4484884738922119 0.4478154182434082 0.44153451919555664 0.45031309127807617 0.44304513931274414 0.446505069732666 0.45270419120788574 0.4400606155395508 0.4517691135406494
1.070707082748413 0.47262072563171387 0.46867847442626953 0.4742162227630615 0.4695303440093994 0.4680004119873047 0.4655318260192871 0.4724106788635254 0.4710578918457031 0.4661250114440918 0.474332332611084 0.46820735931396484 0.46886110305786133 0.4770534038543701 0.46710872650146484 0.47700047492980957
1.075757622718811 0.49502992630004883 0.49110960960388184 0.49754834175109863 0.49265599250793457 0.49323368072509766 0.4880332946777344 0.4954352378845215 0.49332714080810547 0.489835262298584 0.4973297119140625 0.4924201965332031 0.4902229309082031 0.5003392696380615 0.493288516998291 0.5012192726135254
1.0808080434799194 0.5166876316070557 0.5128381252288818 0.5200045108795166 0.514986515045166 0.5176467895507812 0.5100264549255371 0.5177185535430908 0.5147995948791504 0.512786865234375 0.5194685459136963 0.5157790184020996 0.5107889175415039 0.5227046012878418 0.5186257362365723 0.5245387554168701
1.0858585834503174 0.5377590656280518 0.534015417098999 0.5417165756225586 0.5366592407226562 0.5412960052490234 0.5316543579101562 0.5394036769866943 0.5356407165527344 0.53509521484375 0.540905237197876 0.5383806228637695 0.5307483673095703 0.544287919998169 0.5431556701660156 0.5470678806304932
1.0909091234207153 0.5583930015563965 0.5547752380371094 0.5628137588500977 0.5577991008758545 0.5642375946044922 0.5530309677124023 0.560619592666626 0.5560102462768555 0.5568695068359375 0.5617902278900146 0.5603203773498535 0.5502767562866211 0.5652265548706055 0.5669150352478027 0.5689139366149902
1.0959595441818237 0.5787134170532227 0.5752255916595459 0.5834090709686279 0.5785133838653564 0.5865201950073242 0.5742378234863281 0.5814738273620605 0.5760407447814941 0.5782022476196289 0.5822579860687256 0.5816855430603027 0.5695242881774902 0.5856423377990723 0.589940071105957 0.5901730060577393
1.1010100841522217 0.5988137722015381 0.5954480171203613 0.603595495223999 0.5988881587982178 0.6081924438476562 0.5953264236450195 0.6020441055297852 0.5958433151245117 0.5991716384887695 0.6024191379547119 0.6025528907775879 0.5886192321777344 0.6056427955627441 0.6122679710388184 0.6109259128570557
1.1060606241226196 0.6187787055969238 0.6155116558074951 0.6234626770019531 0.6190001964569092 0.6293048858642578 0.6163253784179688 0.622403621673584 0.6155152320861816 0.6198468208312988 0.6223764419555664 0.6229982376098633 0.6076674461364746 0.6253290176391602 0.6339406967163086 0.6312541961669922
1.1111111640930176 0.6386590003967285 0.635460615158081 0.6430772542953491 0.6389045715332031 0.6499080657958984 0.6372437477111816 0.6425960063934326 0.6351268291473389 0.6402802467346191 0.6422064304351807 0.6430845260620117 0.6267528533935547 0.6447818279266357 0.6550025939941406 0.6512212753295898
1.116161584854126 0.6584861278533936 0.6553189754486084 0.6624895334243774 0.6586358547210693 0.6700363159179688 0.6580696105957031 0.662647008895874 0.6547231674194336 0.6605057716369629 0.6619608402252197 0.6628608703613281 0.6459245681762695 0.6640634536743164 0.6754860877990723 0.6708767414093018
1.121212124824524 0.6782823801040649 0.6751062870025635 0.6817455291748047 0.6782257556915283 0.6897449493408203 0.6787848472595215 0.6825785636901855 0.6743402481079102 0.6805567741394043 0.6816823482513428 0.6823787689208984 0.6652250289916992 0.6832311153411865 0.6954407691955566 0.6902687549591064
1.1262626647949219 0.6980534791946411 0.6948256492614746 0.7008739709854126 0.6976876258850098 0.7090702056884766 0.6993646621704102 0.7023956775665283 0.6939902305603027 0.7004489898681641 0.7013916969299316 0.7016730308532715 0.6846685409545898 0.7023224830627441 0.7149076461791992 0.7094335556030273
1.1313130855560303 0.7177928686141968 0.714475154876709 0.7198958396911621 0.7170298099517822 0.7280559539794922 0.7197785377502441 0.7220978736877441 0.713676929473877 0.7201943397521973 0.7210948467254639 0.7207794189453125 0.7042584419250488 0.7213656902313232 0.7339282035827637 0.7284002304077148
1.1363636255264282 0.7374871969223022 0.7340459823608398 0.7388244867324829 0.7362520694732666 0.7467365264892578 0.7399969100952148 0.7416772842407227 0.7333884239196777 0.7397933006286621 0.7407867908477783 0.7397174835205078 0.7239794731140137 0.7403771877288818 0.7525434494018555 0.7471909523010254
1.1414141654968262 0.7571216821670532 0.7535271644592285 0.7576675415039062 0.7553510665893555 0.7651481628417969 0.7599935531616211 0.7611274719238281 0.753108024597168 0.759246826171875 0.7604529857635498 0.7585105895996094 0.7438101768493652 0.7593662738800049 0.7707986831665039 0.7658257484436035
1.1464645862579346 0.7766715288162231 0.7729053497314453 0.7764244079589844 0.7743196487426758 0.7833261489868164 0.7797422409057617 0.7804336547851562 0.7728102207183838 0.7785453796386719 0.7800679206848145 0.7771697044372559 0.7637166976928711 0.7783312797546387 0.788726806640625 0.7843153476715088
1.1515151262283325 0.796119213104248 0.7921693325042725 0.7950960397720337 0.7931532859802246 0.8013038635253906 0.7992291450500488 0.7995891571044922 0.7924706935882568 0.7976863384246826 0.7996077537536621 0.795708179473877 0.7836651802062988 0.7972702980041504 0.8063735961914062 0.8026745319366455
1.1565656661987305 0.8154418468475342 0.8113062381744385 0.8136786222457886 0.8118445873260498 0.8191103935241699 0.8184366226196289 0.8185820579528809 0.8120589256286621 0.8166570663452148 0.8190412521362305 0.8141322135925293 0.8036131858825684 0.8161728382110596 0.8237733840942383 0.8209104537963867
1.1616162061691284 0.8346227407455444 0.830308198928833 0.8321691751480103 0.8303911685943604 0.8367738723754883 0.8373618125915527 0.8374090194702148 0.8315489292144775 0.8354518413543701 0.838341236114502 0.8324489593505859 0.8235225677490234 0.8350293636322021 0.8409652709960938 0.839033842086792
1.1666666269302368 0.8536442518234253 0.849163293838501 0.8505609035491943 0.8487875461578369 0.8543181419372559 0.8559970855712891 0.8560621738433838 0.85091233253479 0.8540613651275635 0.8574762344360352 0.8506584167480469 0.8433494567871094 0.8538234233856201 0.8579802513122559 0.8570499420166016
1.1717171669006348 0.8724921941757202 0.8678686618804932 0.8688497543334961 0.8670361042022705 0.8717670440673828 0.8743505477905273 0.8745400905609131 0.8701276779174805 0.8724813461303711 0.8764221668243408 0.8687667846679688 0.8630590438842773 0.8725435733795166 0.8748536109924316 0.8749659061431885
1.1767677068710327 0.891156792640686 0.8864185810089111 0.8870328664779663 0.885138988494873 0.8891406059265137 0.8924274444580078 0.8928422927856445 0.8891758918762207 0.8907065391540527 0.8951563835144043 0.886772632598877 0.8826155662536621 0.8911752700805664 0.8916134834289551 0.8927896022796631
1.1818182468414307 0.909630537033081 0.9048104286193848 0.9051065444946289 0.903099536895752 0.9064550399780273 0.9102368354797363 0.91097092628479 0.9080395698547363 0.908733606338501 0.9136607646942139 0.9046792984008789 0.9019861221313477 0.9097049236297607 0.908287525177002 0.9105262756347656
1.186868667602539 0.9279088973999023 0.9230434894561768 0.923068642616272 0.9209246635437012 0.9237260818481445 0.9277925491333008 0.9289307594299316 0.9267063140869141 0.9265646934509277 0.931922435760498 0.9224848747253418 0.9211454391479492 0.9281206130981445 0.9249014854431152 0.9281835556030273
1.191919207572937 0.9459917545318604 0.9411206245422363 0.9409201145172119 0.9386241436004639 0.9409666061401367 0.9451131820678711 0.9467289447784424 0.9451708793640137 0.9442026615142822 0.9499340057373047 0.9401941299438477 0.9400730133056641 0.9464130401611328 0.9414792060852051 0.9457688331604004
1.196969747543335 0.9638792276382446 0.9590425491333008 0.9586604833602905 0.9562070369720459 0.9581866264343262 0.9622163772583008 0.9643714427947998 0.9634275436401367 0.9616525173187256 0.9676918983459473 0.9578075408935547 0.9587531089782715 0.9645743370056152 0.9580426216125488 0.9632880687713623
1.2020201683044434 0.9815725088119507 0.9768123626708984 0.9762909412384033 0.9736812114715576 0.9753971099853516 0.979118824005127 0.9818644523620605 0.9814746379852295 0.9789185523986816 0.9851953983306885 0.9753265380859375 0.9771723747253418 0.9825990200042725 0.9746036529541016 0.9807479381561279
1.2070707082748413 0.9990795850753784 0.9944350719451904 0.9938161373138428 0.9910593032836914 0.9925966262817383 0.9958405494689941 0.9992198944091797 0.9993164539337158 0.9960131645202637 1.0024526119232178 0.9927527904510498 0.9953248500823975 1.0004823207855225 0.9911808967590332 0.9981551170349121
1.2121212482452393 1.0164064168930054 1.0119168758392334 1.011238694190979 1.0083527565002441 1.0097980499267578 1.012404441833496 1.0164470672607422 1.016958475112915 1.0129458904266357 1.0194720029830933 1.0100934505462646 1.0132126808166504 1.0182230472564697 1.0077886581420898 1.0155160427093506
1.2171716690063477 1.0335607528686523 1.0292611122131348 1.028563141822815 1.0255680084228516 1.0269970893859863 1.02882719039917 1.033553123474121 1.0344059467315674 1.0297279357910156 1.03626549243927 1.0273473262786865 1.0308339595794678 1.0358221530914307 1.0244321823120117 1.0328357219696045
1.2222222089767456 1.050550103187561 1.0464749336242676 1.0457940101623535 1.0427157878875732 1.0441913604736328 1.0451292991638184 1.0505473613739014 1.0516679286956787 1.0463709831237793 1.0528475046157837 1.0445199012756348 1.0481970310211182 1.0532805919647217 1.04111909866333 1.0501177310943604
1.2272727489471436 1.0673878192901611 1.0635645389556885 1.0629388093948364 1.0598046779632568 1.061384677886963 1.0613303184509277 1.0674420595169067 1.068756103515625 1.0628926753997803 1.0692390203475952 1.0616159439086914 1.065312147140503 1.070603609085083 1.0578560829162598 1.0673694610595703
1.232323169708252 1.084084153175354 1.080536127090454 1.0800015926361084 1.076840877532959 1.0785727500915527 1.0774478912353516 1.0842450857162476 1.0856785774230957 1.079303503036499 1.085456371307373 1.078639030456543 1.0821912288665771 1.0877947807312012 1.0746445655822754 1.0845927000045776
1.23737370967865 1.1006486415863037 1.097397804260254 1.0969884395599365 1.0938308238983154 1.0957527160644531 1.0934996604919434 1.1009647846221924 1.1024491786956787 1.0956206321716309 1.1015217304229736 1.0955958366394043 1.0988514423370361 1.104862928390503 1.0914859771728516 1.101790428161621
1.2424242496490479 1.1170933246612549 1.1141548156738281 1.1139055490493774 1.1107780933380127 1.1129150390625 1.109499454498291 1.1176072359085083 1.1190781593322754 1.111856460571289 1.1174542903900146 1.1124908924102783 1.115307331085205 1.1218132972717285 1.1083736419677734 1.1189625263214111
1.2474747896194458 1.133431077003479 1.130814790725708 1.1307581663131714 1.127685308456421 1.1300568580627441 1.1254644393920898 1.1341829299926758 1.1355762481689453 1.1280267238616943 1.1332770586013794 1.129326343536377 1.1315786838531494 1.1386547088623047 1.1253089904785156 1.1361119747161865
1.2525252103805542 1.1496732234954834 1.1473839282989502 1.1475515365600586 1.1445550918579102 1.147171974182129 1.141406536102295 1.1506974697113037 1.1519551277160645 1.1441447734832764 1.1490107774734497 1.1461100578308105 1.1476852893829346 1.1553955078125 1.1422843933105469 1.1532371044158936
1.2575757503509521 1.1658319234848022 1.1638708114624023 1.1642920970916748 1.1613891124725342 1.1642522811889648 1.1573395729064941 1.1671582460403442 1.1682257652282715 1.160224437713623 1.1646766662597656 1.1628470420837402 1.1636476516723633 1.1720452308654785 1.159292221069336 1.1703375577926636
1.26262629032135 1.181921124458313 1.1802818775177002 1.180983304977417 1.1781866550445557 1.1812944412231445 1.1732754707336426 1.1835722923278809 1.1843976974487305 1.1762783527374268 1.180295467376709 1.1795425415039062 1.1794872283935547 1.1886117458343506 1.176328182220459 1.1874127388000488
1.267676830291748 1.1979479789733887 1.1966238021850586 1.197629690170288 1.194946527481079 1.1982879638671875 1.1892223358154297 1.1999411582946777 1.20048189163208 1.192319393157959 1.1958847045898438 1.196199655532837 1.1952238082885742 1.2051053047180176 1.19337797164917 1.2044564485549927
1.2727272510528564 1.2139272689819336 1.2129037380218506 1.2142345905303955 1.211667537689209 1.215230941772461 1.2051911354064941 1.2162739038467407 1.2164857387542725 1.2083570957183838 1.2114635705947876 1.2128255367279053 1.2108795642852783 1.2215330600738525 1.2104368209838867 1.2214683294296265
1.2777777910232544 1.2298691272735596 1.2291290760040283 1.2308015823364258 1.2283470630645752 1.2321138381958008 1.221189022064209 1.2325717210769653 1.2324178218841553 1.224402904510498 1.2270498275756836 1.2294220924377441 1.2264726161956787 1.2379045486450195 1.2274904251098633 1.2384437322616577
1.2828283309936523 1.2457835674285889 1.2453055381774902 1.2473338842391968 1.244983434677124 1.2489309310913086 1.2372212409973145 1.248840093612671 1.2482860088348389 1.2404651641845703 1.2426564693450928 1.2459945678710938 1.2420237064361572 1.254225492477417 1.2445299625396729 1.2553774118423462
1.2878787517547607 1.2616819143295288 1.2614405155181885 1.263832449913025 1.2615728378295898 1.265681266784668 1.2532954216003418 1.26508367061615 1.264096975326538 1.2565529346466064 1.258298635482788 1.2625463008880615 1.2575502395629883 1.2705044746398926 1.2615447044372559 1.2722657918930054
1.2929292917251587 1.2775726318359375 1.2775402069091797 1.2803003787994385 1.278113603591919 1.2823576927185059 1.2694153785705566 1.2813035249710083 1.2798576354980469 1.2726736068725586 1.2739884853363037 1.2790815830230713 1.273071050643921 1.2867474555969238 1.2785229682922363 1.289103627204895
1.2979798316955566 1.2934648990631104 1.2936110496520996 1.2967379093170166 1.294602394104004 1.2989583015441895 1.2855849266052246 1.297502875328064 1.2955737113952637 1.2888317108154297 1.289736032485962 1.2956030368804932 1.2886009216308594 1.3029594421386719 1.295454978942871 1.3058851957321167
1.303030252456665 1.30936598777771 1.3096585273742676 1.3131455183029175 1.3110358715057373 1.315478801727295 1.301805019378662 1.313684344291687 1.3112502098083496 1.3050329685211182 1.3055506944656372 1.312112808227539 1.304154872894287 1.319145679473877 1.312330961227417 1.3226056098937988
1.308080792427063 1.3252842426300049 1.3256895542144775 1.329525351524353 1.3274128437042236 1.3319225311279297 1.3180813789367676 1.3298509120941162 1.3268928527832031 1.3212828636169434 1.321439504623413 1.328615427017212 1.3197486400604248 1.335310459136963 1.3291420936584473 1.339260458946228
1.313131332397461 1.3412246704101562 1.3417081832885742 1.3458753824234009 1.3437299728393555 1.3482837677001953 1.3344097137451172 1.3460016250610352 1.3425061702728271 1.3375825881958008 1.3374079465866089 1.3451101779937744 1.3353908061981201 1.351457118988037 1.3458771705627441 1.3558440208435059
1.3181817531585693 1.3571927547454834 1.3577196598052979 1.362196445465088 1.359985113143921 1.3645625114440918 1.3507919311523438 1.3621385097503662 1.3580937385559082 1.3539364337921143 1.3534590005874634 1.3615996837615967 1.3510937690734863 1.3675880432128906 1.3625283241271973 1.372351050376892
1.3232322931289673 1.3731944561004639 1.3737292289733887 1.378488540649414 1.3761773109436035 1.3807635307312012 1.3672266006469727 1.3782624006271362 1.3736612796783447 1.3703432083129883 1.3695968389511108 1.378084421157837 1.3668653964996338 1.3837053775787354 1.3790881633758545 1.3887780904769897
1.3282828330993652 1.389233112335205 1.3897409439086914 1.394749641418457 1.3923065662384033 1.3968896865844727 1.3837127685546875 1.3943767547607422 1.3892099857330322 1.386803388595581 1.3858212232589722 1.3945660591125488 1.382714033126831 1.399808406829834 1.3955562114715576 1.405123233795166
1.3333333730697632 1.405308723449707 1.4057583808898926 1.4109795093536377 1.408369541168213 1.4129385948181152 1.4002466201782227 1.410476803779602 1.4047465324401855 1.4033169746398926 1.4021307229995728 1.4110445976257324 1.3986434936523438 1.415900707244873 1.4119184017181396 1.4213790893554688
1.3383837938308716 1.4214255809783936 1.4217841625213623 1.427176594734192 1.4243686199188232 1.4289155006408691 1.4168243408203125 1.4265660047531128 1.4202721118927002 1.4198811054229736 1.4185243844985962 1.427518606185913 1.4146592617034912 1.4319798946380615 1.4281768798828125 1.4375457763671875
1.3434343338012695 1.4375842809677124 1.437821626663208 1.4433397054672241 1.440303087234497 1.4448261260986328 1.4334425926208496 1.4426454305648804 1.4357898235321045 1.4364943504333496 1.4349981546401978 1.4439876079559326 1.4307637214660645 1.4480464458465576 1.4443275928497314 1.4536216259002686
1.3484848737716675 1.4537831544876099 1.4538733959197998 1.459467887878418 1.4561741352081299 1.4606733322143555 1.4500961303710938 1.4587126970291138 1.4513051509857178 1.453153371810913 1.4515467882156372 1.4604530334472656 1.4469566345214844 1.4640986919403076 1.4603681564331055 1.4696049690246582
1.3535354137420654 1.4700192213058472 1.469939947128296 1.4755592346191406 1.471982717514038 1.4764618873596191 1.4667773246765137 1.4747647047042847 1.466820240020752 1.4698529243469238 1.4681633710861206 1.4769105911254883 1.4632370471954346 1.4801361560821533 1.476294994354248 1.4854931831359863
1.3585858345031738 1.4862924814224243 1.48602294921875 1.491612195968628 1.4877312183380127 1.4922003746032715 1.4834833145141602 1.4908052682876587 1.4823384284973145 1.4865882396697998 1.4848408699035645 1.4933600425720215 1.4796030521392822 1.4961559772491455 1.4921143054962158 1.5012896060943604
1.3636363744735718 1.5025999546051025 1.5021226406097412 1.5076264142990112 1.503422737121582 1.507889747619629 1.500204086303711 1.5068330764770508 1.4978623390197754 1.5033540725708008 1.5015705823898315 1.5097973346710205 1.4960503578186035 1.5121557712554932 1.507824182510376 1.5169955492019653
1.3686869144439697 1.5189344882965088 1.5182371139526367 1.5235990285873413 1.5190582275390625 1.5235366821289062 1.5169329643249512 1.5228431224822998 1.5133953094482422 1.5201430320739746 1.5183418989181519 1.5262203216552734 1.5125718116760254 1.528135061264038 1.523425579071045 1.5326093435287476
1.3737373352050781 1.5352911949157715 1.534367322921753 1.5395288467407227 1.5346417427062988 1.539149284362793 1.533660888671875 1.53883695602417 1.5289418697357178 1.5369484424591064 1.5351437330245972 1.5426256656646729 1.5291614532470703 1.5440897941589355 1.5389227867126465 1.548136591911316
1.378787875175476 1.5516643524169922 1.5505096912384033 1.5554143190383911 1.5501770973205566 1.5547308921813965 1.5503792762756348 1.5548121929168701 1.5445029735565186 1.5537617206573486 1.5519647598266602 1.5590107440948486 1.5458095073699951 1.5600178241729736 1.5543193817138672 1.5635809898376465
1.383838415145874 1.568047046661377 1.566662073135376 1.5712544918060303 1.565669298171997 1.5702853202819824 1.5670781135559082 1.5707683563232422 1.560084581375122 1.5705749988555908 1.5687910318374634 1.5753695964813232 1.562504529953003 1.5759165287017822 1.5696194171905518 1.5789464712142944
1.3888888359069824 1.5844309329986572 1.5828204154968262 1.5870472192764282 1.5811219215393066 1.5858206748962402 1.5837478637695312 1.5867040157318115 1.5756862163543701 1.5873782634735107 1.5856082439422607 1.5916976928710938 1.5792348384857178 1.5917816162109375 1.5848300457000732 1.5942399501800537
1.3939393758773804 1.6008057594299316 1.5989813804626465 1.6027920246124268 1.5965402126312256 1.6013431549072266 1.6003789901733398 1.6026160717010498 1.5913147926330566 1.604163408279419 1.6024020910263062 1.6079926490783691 1.5959885120391846 1.6076133251190186 1.5999555587768555 1.6094657182693481
1.3989899158477783 1.6171627044677734 1.6151385307312012 1.6184862852096558 1.611929178237915 1.6168513298034668 1.616957664489746 1.6185038089752197 1.6069719791412354 1.620917797088623 1.6191561222076416 1.6242456436157227 1.612748146057129 1.6234066486358643 1.6150009632110596 1.624632716178894
1.4040403366088867 1.6334888935089111 1.6312870979309082 1.6341291666030884 1.6272947788238525 1.6323561668395996 1.6334753036499023 1.6343635320663452 1.6226608753204346 1.6376335620880127 1.6358532905578613 1.6404540538787842 1.6294991970062256 1.639159917831421 1.6299724578857422 1.6397459506988525
1.4090908765792847 1.6497771739959717 1.6474182605743408 1.6497195959091187 1.6426441669464111 1.6478533744812012 1.6499176025390625 1.6501957178115845 1.6383857727050781 1.654294729232788 1.6524769067764282 1.656609296798706 1.64622163772583 1.654869794845581 1.644876480102539 1.654818058013916
1.4141414165496826 1.6660124063491821 1.6635260581970215 1.665255069732666 1.6579842567443848 1.6633548736572266 1.6662750244140625 1.6659998893737793 1.6541473865509033 1.6708924770355225 1.6690089702606201 1.6727080345153809 1.6628990173339844 1.6705336570739746 1.6597228050231934 1.6698582172393799
1.4191919565200806 1.6821821928024292 1.6796009540557861 1.6807353496551514 1.6733174324035645 1.6788506507873535 1.682530403137207 1.6817703247070312 1.669952154159546 1.6874148845672607 1.6854299306869507 1.6887383460998535 1.6795079708099365 1.6861505508422852 1.6745107173919678 1.6848739385604858
1.4242424964904785 1.6982738971710205 1.6956326961517334 1.6961579322814941 1.6886547803878784 1.6943488121032715 1.6986756324768066 1.6975070238113403 1.6858022212982178 1.7038486003875732 1.7017204761505127 1.7046968936920166 1.696028232574463 1.7017180919647217 1.6892497539520264 1.6998778581619263
1.429292917251587 1.7142735719680786 1.7116117477416992 1.7115215063095093 1.704002022743225 1.7098469734191895 1.7146930694580078 1.7132081985473633 1.7016990184783936 1.7201812267303467 1.717860460281372 1.720574140548706 1.7124357223510742 1.7172322273254395 1.7039434909820557 1.714882493019104
1.4343434572219849 1.730167031288147 1.7275269031524658 1.7268248796463013 1.7193676233291626 1.7253456115722656 1.7305707931518555 1.728874683380127 1.7176470756530762 1.7363965511322021 1.7338309288024902 1.7363638877868652 1.728708028793335 1.7326927185058594 1.7186005115509033 1.729900598526001
1.4393939971923828 1.7459392547607422 1.7433648109436035 1.7420660257339478 1.7347584962844849 1.7408428192138672 1.7462949752807617 1.7445013523101807 1.7336499691009521 1.7524821758270264 1.749609351158142 1.7520561218261719 1.744818925857544 1.7480981349945068 1.7332215309143066 1.7449440956115723
1.4444444179534912 1.7615747451782227 1.759113073348999 1.757243275642395 1.7501826286315918 1.756333827972412 1.7618513107299805 1.760088324546814 1.7497100830078125 1.7684242725372314 1.765175700187683 1.7676429748535156 1.7607433795928955 1.7634468078613281 1.7478110790252686 1.7600260972976685
1.4494949579238892 1.7770586013793945 1.7747578620910645 1.772355318069458 1.7656487226486206 1.7718143463134766 1.7772235870361328 1.7756342887878418 1.765831708908081 1.7842094898223877 1.7805073261260986 1.7831151485443115 1.7764527797698975 1.7787373065948486 1.7623686790466309 1.7751617431640625
1.454545497894287 1.7923754453659058 1.7902843952178955 1.7874001264572144 1.781165361404419 1.7872824668884277 1.7924010753631592 1.791139006614685 1.7820165157318115 1.7998201847076416 1.7955842018127441 1.7984638214111328 1.7919220924377441 1.7939679622650146 1.7769007682800293 1.7903674840927124
1.4595959186553955 1.8075100183486938 1.805675745010376 1.8023749589920044 1.7967394590377808 1.8027286529541016 1.8073639869689941 1.8066009283065796 1.7982654571533203 1.815244436264038 1.8103827238082886 1.8136780261993408 1.8071200847625732 1.8091392517089844 1.7914059162139893 1.805655837059021
1.4646464586257935 1.8224449157714844 1.8209166526794434 1.8172789812088013 1.812381625175476 1.8181476593017578 1.8221018314361572 1.8220195770263672 1.8145852088928223 1.8304660320281982 1.8248814344406128 1.8287498950958252 1.8220198154449463 1.824249505996704 1.805882453918457 1.821043848991394
1.4696969985961914 1.837162971496582 1.8359904289245605 1.8321099281311035 1.8280996084213257 1.8335275650024414 1.8365960121154785 1.8373925685882568 1.830977439880371 1.845470666885376 1.8390580415725708 1.8436684608459473 1.8365910053253174 1.839299201965332 1.8203279972076416 1.8365464210510254
1.4747474193572998 1.8516504764556885 1.8508765697479248 1.8468639850616455 1.843901515007019 1.848862648010254 1.8508327007293701 1.8527235984802246 1.8474409580230713 1.860239028930664 1.8528896570205688 1.8584229946136475 1.850804090499878 1.854285478591919 1.834742784500122 1.8521828651428223
1.4797979593276978 1.8658901453018188 1.8655598163604736 1.8615403175354004 1.8597968816757202 1.8641448020935059 1.8647980690002441 1.8680100440979004 1.8639826774597168 1.8747618198394775 1.8663545846939087 1.8730041980743408 1.8646290302276611 1.869211196899414 1.8491203784942627 1.8679678440093994
1.4848484992980957 1.879865288734436 1.8800201416015625 1.876136064529419 1.8757941722869873 1.8793587684631348 1.8784751892089844 1.8832505941390991 1.880603313446045 1.889021396636963 1.8794312477111816 1.887399435043335 1.8780343532562256 1.884075403213501 1.8634533882141113 1.8839176893234253
1.489898920059204 1.893560528755188 1.894235372543335 1.8906476497650146 1.8919026851654053 1.8944907188415527 1.891850471496582 1.898447871208191 1.897303581237793 1.9030020236968994 1.8920971155166626 1.901599407196045 1.890991449356079 1.8988780975341797 1.8777382373809814 1.9000509977340698
1.494949460029602 1.906960129737854 1.9081878662109375 1.9050729274749756 1.9081315994262695 1.9095311164855957 1.9049062728881836 1.9136030673980713 1.9140875339508057 1.9166879653930664 1.904329776763916 1.9155919551849365 1.9034690856933594 1.9136199951171875 1.8919649124145508 1.9163856506347656
1.5 1.9200469255447388 1.9218559265136719 1.9194092750549316 1.924487829208374 1.9244670867919922 1.9176311492919922 1.9287148714065552 1.930957555770874 1.930065393447876 1.9161090850830078 1.9293665885925293 1.915437936782837 1.9283010959625244 1.9061222076416016 1.9329378604888916


==> figure_code/DM_L_8/1.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.1559915542602539 0.15198135375976562 0.14884567260742188 0.1488170623779297 0.144287109375 0.14932727813720703 0.14192962646484375 0.13941383361816406 0.14059066772460938 0.13890457153320312 0.1387653350830078 0.14112472534179688 0.13805389404296875 0.13997840881347656 0.1426372528076172
1.0101009607315063 0.3079404830932617 0.3001995086669922 0.29412841796875 0.29409217834472656 0.28514671325683594 0.29508495330810547 0.2806529998779297 0.2757139205932617 0.27799224853515625 0.27462005615234375 0.2743682861328125 0.27896690368652344 0.2729988098144531 0.2767963409423828 0.28202247619628906
1.0151515007019043 0.45443153381347656 0.44358062744140625 0.4349174499511719 0.4349079132080078 0.42186927795410156 0.4362220764160156 0.41555118560791016 0.40831470489501953 0.41163063049316406 0.40661048889160156 0.406280517578125 0.4129753112792969 0.40431976318359375 0.40991783142089844 0.41756439208984375
1.0202020406723022 0.5942296981811523 0.581146240234375 0.5703725814819336 0.5704450607299805 0.553802490234375 0.5717887878417969 0.5460386276245117 0.5366735458374023 0.5409736633300781 0.5343742370605469 0.5340042114257812 0.5426368713378906 0.5315389633178711 0.5388412475585938 0.5487155914306641
1.0252525806427002 0.7263154983520508 0.7120742797851562 0.69976806640625 0.6999835968017578 0.6803760528564453 0.7009754180908203 0.6716079711914062 0.6603078842163086 0.6655502319335938 0.6574764251708984 0.6571063995361328 0.6674957275390625 0.6542301177978516 0.663116455078125 0.6749916076660156
1.0303030014038086 0.8499536514282227 0.835728645324707 0.8225269317626953 0.8229503631591797 0.8011283874511719 0.8231544494628906 0.7918329238891602 0.7788190841674805 0.7849645614624023 0.7755489349365234 0.7752161026000977 0.7871780395507812 0.77203369140625 0.7823696136474609 0.7959890365600586
1.0353535413742065 0.9646644592285156 0.9516439437866211 0.938201904296875 0.9389133453369141 0.9156808853149414 0.9378509521484375 0.9063615798950195 0.8918781280517578 0.8988981246948242 0.8882894515991211 0.888031005859375 0.9013748168945312 0.8846530914306641 0.8962850570678711 0.9113636016845703
1.0404040813446045 1.0702333450317383 1.0595359802246094 1.0464973449707031 1.047567367553711 1.0237627029418945 1.0447683334350586 1.0149316787719727 0.9992284774780273 1.0070915222167969 0.9954605102539062 0.9953107833862305 1.0098419189453125 0.991851806640625 1.0046100616455078 1.020859718322754
1.045454502105713 1.1666936874389648 1.159280776977539 1.147237777709961 1.1487398147583008 1.1251897811889648 1.1437606811523438 1.1173439025878906 1.1006841659545898 1.1093635559082031 1.0968875885009766 1.0968780517578125 1.1124038696289062 1.0934486389160156 1.1071586608886719 1.1242742538452148
1.0505050420761108 1.2543668746948242 1.2509899139404297 1.2404518127441406 1.2424468994140625 1.2199316024780273 1.2349014282226562 1.2135286331176758 1.196176528930664 1.2056407928466797 1.1924991607666016 1.1926546096801758 1.2089929580688477 1.1893653869628906 1.203841209411621 1.2215347290039062
1.0555555820465088 1.3337020874023438 1.3348569869995117 1.3262262344360352 1.3287696838378906 1.3079853057861328 1.318345069885254 1.3034448623657227 1.2856636047363281 1.295872688293457 1.2822504043579102 1.2825937271118164 1.2995662689208984 1.2795438766479492 1.294595718383789 1.3125810623168945
1.0606060028076172 1.4053630828857422 1.411259651184082 1.4048137664794922 1.4079484939575195 1.3894872665405273 1.3944272994995117 1.3871612548828125 1.3692045211791992 1.380110740661621 1.366189956665039 1.3667306900024414 1.3841743469238281 1.3640146255493164 1.379450798034668 1.3974647521972656
1.0656565427780151 1.4701251983642578 1.4806861877441406 1.4765710830688477 1.4803199768066406 1.4646520614624023 1.4635934829711914 1.464818000793457 1.4469280242919922 1.4584789276123047 1.4444284439086914 1.4451751708984375 1.4629364013671875 1.4428739547729492 1.4585046768188477 1.4763069152832031
1.070707082748413 1.5287752151489258 1.5436639785766602 1.541891098022461 1.5462656021118164 1.5337209701538086 1.5263175964355469 1.5365791320800781 1.51898193359375 1.5311031341552734 1.5170888900756836 1.5180387496948242 1.5359840393066406 1.5162200927734375 1.5318613052368164 1.5492429733276367
1.075757622718811 1.582235336303711 1.6008710861206055 1.6013174057006836 1.606307029724121 1.5970726013183594 1.5832338333129883 1.602731704711914 1.5856380462646484 1.5982484817504883 1.5844125747680664 1.5855598449707031 1.6035690307617188 1.5842790603637695 1.5997514724731445 1.616537094116211
1.0808080434799194 1.6313562393188477 1.6529693603515625 1.6553955078125 1.6609773635864258 1.6550931930541992 1.6349716186523438 1.6635751724243164 1.6471662521362305 1.6601667404174805 1.6466426849365234 1.6479740142822266 1.6659412384033203 1.6472663879394531 1.6624059677124023 1.6784582138061523
1.0858585834503174 1.6769351959228516 1.700632095336914 1.7046928405761719 1.710829734802246 1.7082023620605469 1.6821632385253906 1.7194366455078125 1.7038793563842773 1.7171564102172852 1.704061508178711 1.705552101135254 1.7233924865722656 1.7054433822631836 1.7200984954833984 1.7353143692016602
1.0909091234207153 1.7197504043579102 1.7445478439331055 1.7498254776000977 1.7564640045166016 1.7568721771240234 1.7254877090454102 1.7707099914550781 1.7561407089233398 1.769566535949707 1.7569971084594727 1.7586231231689453 1.7762632369995117 1.7591209411621094 1.7731542587280273 1.787470817565918
1.0959595441818237 1.7604560852050781 1.7853765487670898 1.7913837432861328 1.7984638214111328 1.801584243774414 1.7655754089355469 1.8177928924560547 1.8043270111083984 1.8177623748779297 1.8057966232299805 1.8075246810913086 1.824911117553711 1.808624267578125 1.8219194412231445 1.835310935974121
1.1010100841522217 1.7995996475219727 1.8236961364746094 1.8299245834350586 1.8373785018920898 1.8427886962890625 1.8030061721801758 1.8610773086547852 1.8488006591796875 1.862095832824707 1.8507957458496094 1.8525924682617188 1.8696775436401367 1.8542728424072266 1.8667278289794922 1.879201889038086
1.1060606241226196 1.8376684188842773 1.860097885131836 1.866018295288086 1.8737773895263672 1.8809938430786133 1.838369369506836 1.9010086059570312 1.8899898529052734 1.9029808044433594 1.892390251159668 1.8942193984985352 1.9109764099121094 1.8964481353759766 1.9079818725585938 1.919586181640625
1.1111111640930176 1.8750181198120117 1.8950576782226562 1.9001598358154297 1.9081592559814453 1.9166450500488281 1.8721532821655273 1.9379959106445312 1.9282770156860352 1.9407997131347656 1.930943489074707 1.9327659606933594 1.9491748809814453 1.9354982376098633 1.9460535049438477 1.9568548202514648
1.116161584854126 1.9118947982788086 1.9289846420288086 1.9327878952026367 1.9409618377685547 1.950160026550293 1.9047842025756836 1.9724273681640625 1.9640264511108398 1.9759140014648438 1.9668045043945312 1.9685840606689453 1.984635353088379 1.9717683792114258 1.9813041687011719 1.9913959503173828
1.121212124824524 1.9484891891479492 1.9622430801391602 1.964315414428711 1.9726066589355469 1.9819622039794922 1.9366445541381836 2.0047054290771484 1.9976272583007812 2.0087108612060547 2.0003480911254883 2.002044677734375 2.0177345275878906 2.0056238174438477 2.0141172409057617 2.0236148834228516
1.1262626647949219 1.9849061965942383 1.9951095581054688 1.995081901550293 2.003450393676758 2.0124149322509766 1.9680452346801758 2.0351943969726562 2.029425621032715 2.039539337158203 2.0319156646728516 2.0334911346435547 2.048825263977051 2.037400245666504 2.0448484420776367 2.053879737854004
1.1313130855560303 2.021182060241699 2.027806282043457 2.025376319885254 2.033787727355957 2.041853904724121 1.9992332458496094 2.0642452239990234 2.059751510620117 2.0687408447265625 2.0618324279785156 2.0632543563842773 2.078244209289551 2.0674238204956055 2.0738391876220703 2.0825462341308594
1.1363636255264282 2.057318687438965 2.06048583984375 2.0554256439208984 2.063858985900879 2.070563316345215 2.0303878784179688 2.0921573638916016 2.0889015197753906 2.096620559692383 2.0904006958007812 2.0916357040405273 2.1062936782836914 2.0959978103637695 2.101408004760742 2.1099328994750977
1.1414141654968262 2.0932817459106445 2.0932559967041016 2.0854196548461914 2.093873977661133 2.0988025665283203 2.061648368835449 2.119230270385742 2.1171579360961914 2.123476028442383 2.117908477783203 2.118925094604492 2.1332740783691406 2.123411178588867 2.1278581619262695 2.136349678039551
1.1464645862579346 2.1289925575256348 2.126161575317383 2.115468978881836 2.123952865600586 2.12677001953125 2.093092918395996 2.145695686340332 2.144744873046875 2.1495466232299805 2.1445932388305664 2.1453723907470703 2.1594247817993164 2.1499156951904297 2.153447151184082 2.1620445251464844
1.1515151262283325 2.164395332336426 2.1592350006103516 2.1456804275512695 2.154216766357422 2.1546497344970703 2.124767780303955 2.171780586242676 2.1718883514404297 2.175081253051758 2.170701026916504 2.1712160110473633 2.1849966049194336 2.175752639770508 2.178431510925293 2.187272071838379
1.1565656661987305 2.1994032859802246 2.192453384399414 2.176095962524414 2.184720993041992 2.182567596435547 2.15667724609375 2.1976680755615234 2.1987619400024414 2.200267791748047 2.196422576904297 2.1966552734375 2.2101850509643555 2.2011260986328125 2.203019142150879 2.2122278213500977
1.1616162061691284 2.233949661254883 2.2257957458496094 2.2067489624023438 2.2155075073242188 2.2106380462646484 2.188816547393799 2.223520278930664 2.225529670715332 2.225292205810547 2.2219438552856445 2.2218799591064453 2.2351808547973633 2.226231575012207 2.227407455444336 2.2370986938476562
1.1666666269302368 2.267958164215088 2.25919771194458 2.2376232147216797 2.246562957763672 2.238920211791992 2.2211365699768066 2.2494564056396484 2.2523088455200195 2.2502975463867188 2.24739933013916 2.2470340728759766 2.2601242065429688 2.251214027404785 2.251750946044922 2.262022018432617
1.1717171669006348 2.3013758659362793 2.2925949096679688 2.2686939239501953 2.277876853942871 2.2674665451049805 2.2535829544067383 2.275568962097168 2.2791919708251953 2.2753982543945312 2.272920608520508 2.2722396850585938 2.2851428985595703 2.276212692260742 2.276182174682617 2.2871179580688477
1.1767677068710327 2.3341593742370605 2.3259243965148926 2.299923896789551 2.3094096183776855 2.2962989807128906 2.2860918045043945 2.30194091796875 2.306262969970703 2.3006935119628906 2.2986040115356445 2.2976064682006836 2.31033992767334 2.301333427429199 2.300813674926758 2.312480926513672
1.1818182468414307 2.3662729263305664 2.3591060638427734 2.33126163482666 2.3411154747009277 2.3254165649414062 2.318591594696045 2.3286142349243164 2.333566665649414 2.3262577056884766 2.324528694152832 2.323214530944824 2.3357954025268555 2.326666831970215 2.3257274627685547 2.3381757736206055
1.186868667602539 2.397703170776367 2.392077922821045 2.3626484870910645 2.3729281425476074 2.3548097610473633 2.351015567779541 2.3556222915649414 2.3611440658569336 2.352142333984375 2.350743293762207 2.349118232727051 2.3615665435791016 2.3522768020629883 2.350985527038574 2.3642501831054688
1.191919207572937 2.4284491539001465 2.424769878387451 2.3940277099609375 2.4047913551330566 2.384457588195801 2.383288860321045 2.3829784393310547 2.389009952545166 2.3783864974975586 2.3773021697998047 2.3753662109375 2.3876953125 2.378215789794922 2.3766403198242188 2.390735626220703
1.196969747543335 2.4585132598876953 2.4571189880371094 2.425334930419922 2.436635971069336 2.4143171310424805 2.4153499603271484 2.4106788635253906 2.4171643257141113 2.4049997329711914 2.404214859008789 2.4019765853881836 2.414203643798828 2.404510498046875 2.402711868286133 2.4176406860351562
1.2020201683044434 2.4879150390625 2.489078998565674 2.4565062522888184 2.4683942794799805 2.4443492889404297 2.4471287727355957 2.4387130737304688 2.4455952644348145 2.431990623474121 2.4314937591552734 2.4289608001708984 2.44110107421875 2.4311752319335938 2.4292097091674805 2.4449586868286133
1.2070707082748413 2.51668119430542 2.520599842071533 2.487492561340332 2.5000033378601074 2.4745101928710938 2.4785757064819336 2.4670510292053223 2.474289894104004 2.459355354309082 2.459136962890625 2.456317901611328 2.4683847427368164 2.4582176208496094 2.4561338424682617 2.472681999206543
1.2121212482452393 2.544848918914795 2.5516505241394043 2.518240451812744 2.5314126014709473 2.504751205444336 2.5096445083618164 2.495666980743408 2.503218650817871 2.4870738983154297 2.487131118774414 2.4840402603149414 2.4960460662841797 2.4856338500976562 2.483473777770996 2.500782012939453
1.2171716690063477 2.572453022003174 2.5821986198425293 2.548708438873291 2.5625548362731934 2.5350217819213867 2.5402941703796387 2.524521827697754 2.532346248626709 2.5151171684265137 2.5154542922973633 2.512099266052246 2.5240583419799805 2.513397216796875 2.511201858520508 2.529226303100586
1.2222222089767456 2.599534034729004 2.6122288703918457 2.5788497924804688 2.5933823585510254 2.56527042388916 2.570488929748535 2.5535688400268555 2.5616345405578613 2.5434536933898926 2.544074058532715 2.540469169616699 2.552389144897461 2.541487693786621 2.539290428161621 2.557976722717285
1.2272727489471436 2.626147747039795 2.6417250633239746 2.608642578125 2.623861312866211 2.595461845397949 2.600210189819336 2.5827765464782715 2.5910520553588867 2.572054386138916 2.572962760925293 2.569119453430176 2.5810155868530273 2.5698795318603516 2.567704200744629 2.5869922637939453
1.232323169708252 2.6523313522338867 2.670687198638916 2.6380534172058105 2.6539554595947266 2.625537872314453 2.62943696975708 2.612088680267334 2.6205501556396484 2.6008715629577637 2.6020803451538086 2.5980138778686523 2.609889030456543 2.5985279083251953 2.596403121948242 2.616227149963379
1.23737370967865 2.6781373023986816 2.6991171836853027 2.6670660972595215 2.6836280822753906 2.6554694175720215 2.6581711769104004 2.641469955444336 2.6500930786132812 2.629873275756836 2.6313915252685547 2.627107620239258 2.63897705078125 2.627408027648926 2.6253480911254883 2.6456384658813477
1.2424242496490479 2.7036051750183105 2.7270236015319824 2.695667266845703 2.712862491607666 2.685214042663574 2.686392307281494 2.670870304107666 2.6796388626098633 2.6590075492858887 2.6608495712280273 2.6563663482666016 2.66823673248291 2.6564722061157227 2.654487133026123 2.675175189971924
1.2474747896194458 2.72878360748291 2.7544140815734863 2.723846912384033 2.7416415214538574 2.7147417068481445 2.714113235473633 2.700253963470459 2.709148406982422 2.688235282897949 2.690415382385254 2.6857423782348633 2.697622299194336 2.6856794357299805 2.683785915374756 2.7047958374023438
1.2525252103805542 2.7537174224853516 2.7813119888305664 2.7516074180603027 2.769948959350586 2.744025230407715 2.741340160369873 2.729579448699951 2.738584041595459 2.7175183296203613 2.720047950744629 2.7151975631713867 2.727097511291504 2.7149877548217773 2.7131881713867188 2.7344532012939453
1.2575757503509521 2.7784438133239746 2.807734966278076 2.778942108154297 2.797791004180908 2.7730393409729004 2.768082618713379 2.7588095664978027 2.767914295196533 2.746812343597412 2.7497100830078125 2.7446908950805664 2.756617546081543 2.744359016418457 2.742659091949463 2.7641067504882812
1.26262629032135 2.803001880645752 2.8337082862854004 2.80586576461792 2.8251566886901855 2.8017683029174805 2.7943601608276367 2.7879114151000977 2.797109603881836 2.7760815620422363 2.779359817504883 2.7741856575012207 2.786142349243164 2.7737555503845215 2.7721543312072754 2.793715476989746
1.267676830291748 2.8274197578430176 2.859257221221924 2.832385540008545 2.852055072784424 2.8301897048950195 2.8201818466186523 2.8168540000915527 2.8261356353759766 2.8052897453308105 2.808964729309082 2.803636074066162 2.81563663482666 2.8031344413757324 2.801633358001709 2.8232431411743164
1.2727272510528564 2.851729393005371 2.884408473968506 2.858511447906494 2.8784918785095215 2.858297348022461 2.8455801010131836 2.845613479614258 2.854973793029785 2.834400177001953 2.8384876251220703 2.833019256591797 2.8450660705566406 2.8324642181396484 2.8310561180114746 2.8526549339294434
1.2777777910232544 2.8759655952453613 2.9091954231262207 2.8842554092407227 2.904475688934326 2.886077880859375 2.87056827545166 2.8741626739501953 2.8835954666137695 2.863386631011963 2.8678970336914062 2.862293243408203 2.8743953704833984 2.8617043495178223 2.860386848449707 2.8819174766540527
1.2828283309936523 2.900139808654785 2.933640956878662 2.909640312194824 2.930026054382324 2.9135308265686035 2.8951759338378906 2.90248441696167 2.911985397338867 2.8922171592712402 2.8971610069274902 2.8914308547973633 2.9035940170288086 2.890827178955078 2.8895955085754395 2.9110074043273926
1.2878787517547607 2.9242825508117676 2.9577813148498535 2.9346823692321777 2.955160617828369 2.94064998626709 2.9194297790527344 2.93056058883667 2.940128803253174 2.9208645820617676 2.9262547492980957 2.9204020500183105 2.9326329231262207 2.919804096221924 2.9186487197875977 2.939892292022705
1.2929292917251587 2.9484052658081055 2.981640338897705 2.9594035148620605 2.9798851013183594 2.9674367904663086 2.943350315093994 2.9583773612976074 2.968008518218994 2.949310779571533 2.955155849456787 2.9491868019104004 2.961487293243408 2.9486021995544434 2.9475231170654297 2.9685564041137695
1.2979798316955566 2.972525119781494 3.0052528381347656 2.9838175773620605 3.004239082336426 2.993894577026367 2.9669671058654785 2.9859213829040527 2.9956212043762207 2.9775304794311523 2.9838385581970215 2.9777541160583496 2.9901328086853027 2.9772047996520996 2.976187229156494 2.9969778060913086
1.303030252456665 2.9966444969177246 3.0286478996276855 3.007950782775879 3.0282297134399414 3.0200233459472656 2.9903130531311035 3.013181686401367 3.0229477882385254 3.0055103302001953 3.0122852325439453 3.0060901641845703 3.018552780151367 3.0055813789367676 3.004622459411621 3.0251355171203613
1.308080792427063 3.0207858085632324 3.0518555641174316 3.031829357147217 3.051884651184082 3.045835494995117 3.013411521911621 3.0401649475097656 3.049994945526123 3.0332326889038086 3.0404796600341797 3.034176826477051 3.046727180480957 3.033724784851074 3.0328121185302734 3.053025245666504
1.313131332397461 3.0449461936950684 3.074901580810547 3.0554652214050293 3.0752334594726562 3.0713348388671875 3.036287307739258 3.0668482780456543 3.076749324798584 3.0606870651245117 3.068406105041504 3.0619959831237793 3.0746421813964844 3.0616021156311035 3.060731887817383 3.0806264877319336
1.3181817531585693 3.069131851196289 3.097813606262207 3.0788869857788086 3.0982861518859863 3.096531391143799 3.0589656829833984 3.093245029449463 3.103215217590332 3.087855339050293 3.096048355102539 3.089536666870117 3.1022777557373047 3.089207649230957 3.0883727073669434 3.107931137084961
1.3232322931289673 3.0933456420898438 3.120615005493164 3.1021127700805664 3.121079921722412 3.12143611907959 3.0814785957336426 3.1193456649780273 3.129389762878418 3.114738941192627 3.1234025955200195 3.116781234741211 3.129626750946045 3.116523265838623 3.1157188415527344 3.1349358558654785
1.3282828330993652 3.117584705352783 3.1433329582214355 3.1251587867736816 3.1436376571655273 3.146056652069092 3.1038436889648438 3.145155429840088 3.155280113220215 3.141322135925293 3.15045166015625 3.143731117248535 3.156676769256592 3.1435418128967285 3.142758369445801 3.161627769470215
1.3333333730697632 3.141849994659424 3.1659884452819824 3.1480517387390137 3.1659765243530273 3.170410633087158 3.126089572906494 3.170673370361328 3.1808829307556152 3.1676039695739746 3.177192211151123 3.17036771774292 3.183422088623047 3.1702518463134766 3.169485092163086 3.188007354736328
1.3383837938308716 3.166139602661133 3.188607692718506 3.170811653137207 3.188127040863037 3.1945018768310547 3.1482396125793457 3.195906162261963 3.206204414367676 3.1935763359069824 3.203613758087158 3.196682929992676 3.2098536491394043 3.196643352508545 3.195885181427002 3.214071273803711
1.3434343338012695 3.1904449462890625 3.211205005645752 3.193450450897217 3.210118293762207 3.218348979949951 3.1703147888183594 3.220860004425049 3.2312545776367188 3.219243049621582 3.2297163009643555 3.222683906555176 3.2359633445739746 3.2227091789245605 3.2219552993774414 3.2398180961608887
1.3484848737716675 3.21476411819458 3.2338151931762695 3.2159948348999023 3.231961727142334 3.241964817047119 3.192338466644287 3.2455363273620605 3.256032943725586 3.244598865509033 3.2554988861083984 3.2483572959899902 3.26175594329834 3.248443603515625 3.2476940155029297 3.2652463912963867
1.3535354137420654 3.2390880584716797 3.2564191818237305 3.238457202911377 3.2536940574645996 3.2653579711914062 3.21433162689209 3.2699379920959473 3.280552387237549 3.269641876220703 3.280951499938965 3.2737016677856445 3.2872204780578613 3.273850917816162 3.2730932235717773 3.2903523445129395
1.3585858345031738 3.2634124755859375 3.2790703773498535 3.2608566284179688 3.275326728820801 3.2885489463806152 3.236314296722412 3.294084072113037 3.3048200607299805 3.294376850128174 3.3060741424560547 3.2987146377563477 3.312356948852539 3.298914909362793 3.2981514930725098 3.3151469230651855
1.3636363744735718 3.2877302169799805 3.3017659187316895 3.2832069396972656 3.2968955039978027 3.3115463256835938 3.2582950592041016 3.3179755210876465 3.3288397789001465 3.3188023567199707 3.3308730125427246 3.323399066925049 3.3371639251708984 3.3236446380615234 3.3228673934936523 3.3396291732788086
1.3686869144439697 3.3120322227478027 3.3245177268981934 3.3055191040039062 3.318413734436035 3.3343639373779297 3.280287742614746 3.341616153717041 3.352625846862793 3.342918872833252 3.3553380966186523 3.347748279571533 3.3616390228271484 3.348027229309082 3.3472414016723633 3.363797187805176
1.3737373352050781 3.3363113403320312 3.347339153289795 3.327815055847168 3.3399009704589844 3.357016086578369 3.30233097076416 3.365018367767334 3.37618350982666 3.366734027862549 3.3794803619384766 3.3717713356018066 3.3857908248901367 3.3720741271972656 3.371270179748535 3.387661933898926
1.378787875175476 3.36055850982666 3.3702392578125 3.3501105308532715 3.3613767623901367 3.3795166015625 3.32442569732666 3.3881936073303223 3.3995237350463867 3.390249729156494 3.403291702270508 3.3954620361328125 3.409607410430908 3.395775318145752 3.3949546813964844 3.411217212677002
1.383838415145874 3.384767532348633 3.3932247161865234 3.372394561767578 3.382877826690674 3.4018778800964355 3.346588134765625 3.411144256591797 3.4226584434509277 3.413466453552246 3.4267773628234863 3.418826103210449 3.4331002235412598 3.4191389083862305 3.4182982444763184 3.434476852416992
1.3888888359069824 3.4089255332946777 3.416299819946289 3.394705295562744 3.4043922424316406 3.424116611480713 3.3688292503356934 3.433877468109131 3.445589542388916 3.4363889694213867 3.449941635131836 3.4418587684631348 3.4562644958496094 3.442160129547119 3.4412965774536133 3.4574432373046875
1.3939393758773804 3.433030128479004 3.4394707679748535 3.4170432090759277 3.4259581565856934 3.4462380409240723 3.391162872314453 3.4564123153686523 3.468337059020996 3.4590258598327637 3.4727797508239746 3.4645700454711914 3.4791078567504883 3.4648470878601074 3.4639596939086914 3.480116844177246
1.3989899158477783 3.4570693969726562 3.4627413749694824 3.4394149780273438 3.447594165802002 3.4682602882385254 3.413595199584961 3.4787492752075195 3.490902900695801 3.4813790321350098 3.4953041076660156 3.486961841583252 3.5016260147094727 3.487189769744873 3.486283779144287 3.502509593963623
1.4040403366088867 3.4810385704040527 3.486107349395752 3.461833953857422 3.469310760498047 3.4901938438415527 3.4361419677734375 3.500894546508789 3.5133018493652344 3.503451347351074 3.5175132751464844 3.509036064147949 3.523829936981201 3.509204864501953 3.508273124694824 3.52462100982666
1.4090908765792847 3.5049266815185547 3.509570598602295 3.4843010902404785 3.49112606048584 3.512054920196533 3.4588122367858887 3.522864818572998 3.5355405807495117 3.5252485275268555 3.5394062995910645 3.530789375305176 3.545715808868408 3.5308852195739746 3.529928684234619 3.546459197998047
1.4141414165496826 3.52872896194458 3.5331311225891113 3.506838798522949 3.5130538940429688 3.5338473320007324 3.4816079139709473 3.5446619987487793 3.5576281547546387 3.546781539916992 3.56099271774292 3.5522303581237793 3.567291736602783 3.5522360801696777 3.551253318786621 3.568025588989258
1.4191919565200806 3.552438735961914 3.556784152984619 3.529439926147461 3.535104751586914 3.555593490600586 3.504537582397461 3.5662965774536133 3.579576015472412 3.5680484771728516 3.582273483276367 3.573366165161133 3.588550567626953 3.5732569694519043 3.5722551345825195 3.5893325805664062
1.4242424964904785 3.5760488510131836 3.580522060394287 3.5521116256713867 3.557295799255371 3.577296257019043 3.5276079177856445 3.5877766609191895 3.601393222808838 3.589062213897705 3.6032447814941406 3.5941905975341797 3.609506130218506 3.5939598083496094 3.5929322242736816 3.610382080078125
1.429292917251587 3.599553108215332 3.6043429374694824 3.574862003326416 3.5796360969543457 3.598973274230957 3.5508246421813965 3.6091084480285645 3.623086929321289 3.60982084274292 3.6239242553710938 3.614717483520508 3.630156993865967 3.6143393516540527 3.613285541534424 3.631178855895996
1.4343434572219849 3.622943878173828 3.6282339096069336 3.5976977348327637 3.602139472961426 3.6206202507019043 3.574192523956299 3.630298137664795 3.6446657180786133 3.6303272247314453 3.6443047523498535 3.634943962097168 3.6505136489868164 3.6343984603881836 3.63332462310791 3.6517281532287598
1.4393939971923828 3.646219253540039 3.6521897315979004 3.6206183433532715 3.6248178482055664 3.642271041870117 3.5977120399475098 3.651355266571045 3.6661458015441895 3.65059757232666 3.664393424987793 3.654871940612793 3.670565128326416 3.6541404724121094 3.6530470848083496 3.6720385551452637
1.4444444179534912 3.6693739891052246 3.6761984825134277 3.6436281204223633 3.647674560546875 3.66391658782959 3.621389389038086 3.6722898483276367 3.6875224113464355 3.6706323623657227 3.6841907501220703 3.6745142936706543 3.6903281211853027 3.6735777854919434 3.672461986541748 3.692112445831299
1.4494949579238892 3.6924009323120117 3.700247287750244 3.6667304039001465 3.6707205772399902 3.6855759620666504 3.64522647857666 3.6930999755859375 3.7088160514831543 3.690433979034424 3.703707218170166 3.693864345550537 3.7097978591918945 3.6927003860473633 3.69156551361084 3.7119593620300293
1.454545497894287 3.715297222137451 3.7243261337280273 3.689927577972412 3.6939663887023926 3.7072601318359375 3.669222354888916 3.713803768157959 3.7300257682800293 3.710010528564453 3.7229390144348145 3.71292781829834 3.7289857864379883 3.7115225791931152 3.7103657722473145 3.731576919555664
1.4595959186553955 3.738060474395752 3.748417854309082 3.7132205963134766 3.7174172401428223 3.728972911834717 3.6933789253234863 3.7343955039978027 3.7511649131774902 3.729363441467285 3.7418928146362305 3.7317137718200684 3.747884750366211 3.730041027069092 3.728865146636963 3.7509765625
1.4646464586257935 3.7606868743896484 3.7725090980529785 3.7366127967834473 3.7410788536071777 3.7507266998291016 3.7176976203918457 3.754884719848633 3.7722363471984863 3.748507022857666 3.760570526123047 3.750220775604248 3.766510009765625 3.748263359069824 3.747068405151367 3.7701635360717773
1.4696969985961914 3.783173084259033 3.7965826988220215 3.760103702545166 3.7649593353271484 3.772529125213623 3.7421746253967285 3.7752809524536133 3.7932543754577637 3.7674388885498047 3.778975009918213 3.7684526443481445 3.784855842590332 3.7661824226379395 3.7649741172790527 3.789140224456787
1.4747474193572998 3.8055167198181152 3.8206186294555664 3.78369140625 3.789060592651367 3.794389247894287 3.7668118476867676 3.7955946922302246 3.8142099380493164 3.7861647605895996 3.797114849090576 3.78641414642334 3.802926540374756 3.7838149070739746 3.7825913429260254 3.8079118728637695
1.4797979593276978 3.827714443206787 3.8446011543273926 3.8073787689208984 3.8133883476257324 3.8163156509399414 3.79160737991333 3.8158135414123535 3.8351259231567383 3.8046908378601074 3.814983367919922 3.804107189178467 3.8207249641418457 3.8011574745178223 3.7999215126037598 3.8264856338500977
1.4848484992980957 3.8497672080993652 3.868511199951172 3.8311657905578613 3.8379464149475098 3.838313102722168 3.816556930541992 3.83595609664917 3.8560056686401367 3.8230233192443848 3.8325958251953125 3.8215417861938477 3.8382630348205566 3.81821346282959 3.8169660568237305 3.84486722946167
1.489898920059204 3.8716721534729004 3.8923254013061523 3.8550496101379395 3.8627357482910156 3.860395908355713 3.841660499572754 3.8560194969177246 3.87684965133667 3.8411598205566406 3.849949359893799 3.8387136459350586 3.855534076690674 3.834988594055176 3.833731174468994 3.8630475997924805
1.494949460029602 3.893427848815918 3.916027069091797 3.8790292739868164 3.887760639190674 3.8825631141662598 3.866914749145508 3.8760199546813965 3.8976669311523438 3.859126091003418 3.8670382499694824 3.855623722076416 3.872541904449463 3.85148286819458 3.8502111434936523 3.881053924560547
1.5 3.915034294128418 3.939589023590088 3.9031057357788086 3.9130210876464844 3.90482759475708 3.89231538772583 3.8959503173828125 3.9184632301330566 3.8768954277038574 3.883882999420166 3.8722829818725586 3.889291763305664 3.867699146270752 3.8664283752441406 3.8988771438598633


==> figure_code/DM_L_8/1.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.005050539970398 0.15720272064208984 0.15835189819335938 0.15598773956298828 0.1558818817138672 0.16175460815429688 0.1569042205810547 0.15784454345703125 0.1562366485595703 0.1560535430908203 0.15363025665283203 0.1522350311279297 0.15401268005371094 0.15503501892089844 0.1539459228515625 0.1548748016357422
1.0101009607315063 0.3103456497192383 0.3121986389160156 0.30790042877197266 0.30769824981689453 0.318115234375 0.30928802490234375 0.3113574981689453 0.3081493377685547 0.3077106475830078 0.3034324645996094 0.3003387451171875 0.3037109375 0.3059825897216797 0.30328941345214844 0.305755615234375
1.0151515007019043 0.4578418731689453 0.45992088317871094 0.4542417526245117 0.4539785385131836 0.4676952362060547 0.4557971954345703 0.4590930938720703 0.45440101623535156 0.4536933898925781 0.44817543029785156 0.4432220458984375 0.4478950500488281 0.4515666961669922 0.4469757080078125 0.4512367248535156
1.0202020406723022 0.5983400344848633 0.6001358032226562 0.5937261581420898 0.59344482421875 0.6093177795410156 0.5952816009521484 0.5998039245605469 0.5938224792480469 0.5928936004638672 0.5867776870727539 0.5799350738525391 0.5855197906494141 0.5906524658203125 0.5840892791748047 0.5901050567626953
1.0252525806427002 0.7307424545288086 0.7317695617675781 0.7253141403198242 0.725062370300293 0.7420864105224609 0.7268085479736328 0.73248291015625 0.7254619598388672 0.7244071960449219 0.7183256149291992 0.7096881866455078 0.7157344818115234 0.7223148345947266 0.7138843536376953 0.7213668823242188
1.0303030014038086 0.85430908203125 0.8541097640991211 0.8482856750488281 0.8480949401855469 0.8654193878173828 0.8497409820556641 0.8564395904541016 0.8486366271972656 0.8476009368896484 0.8421411514282227 0.8319091796875 0.8379344940185547 0.8458805084228516 0.8358402252197266 0.8443164825439453
1.0353535413742065 0.9685916900634766 0.9667797088623047 0.962193489074707 0.9620809555053711 0.9790267944335938 0.9636993408203125 0.9712448120117188 0.9629173278808594 0.9620704650878906 0.9577407836914062 0.9462032318115234 0.9517288208007812 0.960902214050293 0.9496250152587891 0.9585103988647461
1.0404040813446045 1.0734615325927734 1.0697393417358398 1.066878318786621 1.0668411254882812 1.0829315185546875 1.0685691833496094 1.0767574310302734 1.068124771118164 1.0676555633544922 1.064864158630371 1.052377700805664 1.0569515228271484 1.0671749114990234 1.0551109313964844 1.063760757446289
1.045454502105713 1.1690492630004883 1.163228988647461 1.162428855895996 1.1624460220336914 1.1773796081542969 1.1644611358642578 1.173074722290039 1.1643075942993164 1.1644058227539062 1.163437843322754 1.1504039764404297 1.1536445617675781 1.164693832397461 1.1523361206054688 1.1601228713989258
1.0505050420761108 1.2558050155639648 1.247823715209961 1.2492427825927734 1.2492704391479492 1.2629375457763672 1.2517662048339844 1.2605962753295898 1.251805305480957 1.2526435852050781 1.2536535263061523 1.2404909133911133 1.242095947265625 1.2537336349487305 1.2415809631347656 1.247934341430664
1.0555555820465088 1.3343019485473633 1.3242111206054688 1.3278255462646484 1.3278074264526367 1.3402519226074219 1.3309803009033203 1.339822769165039 1.3310623168945312 1.3327722549438477 1.335784912109375 1.3229150772094727 1.3226737976074219 1.334660530090332 1.32318115234375 1.327652931213379
1.0606060028076172 1.4053077697753906 1.3932762145996094 1.3988847732543945 1.398763656616211 1.4101543426513672 1.4027729034423828 1.4114580154418945 1.402730941772461 1.4053993225097656 1.4103155136108398 1.3981332778930664 1.3959455490112305 1.4080438613891602 1.3976459503173828 1.3999309539794922
1.0656565427780151 1.4696855545043945 1.4559783935546875 1.4632368087768555 1.4629497528076172 1.4735584259033203 1.4679136276245117 1.476304054260254 1.4675798416137695 1.471212387084961 1.4778423309326172 1.4666852951049805 1.4625587463378906 1.4745559692382812 1.465585708618164 1.4655303955078125
1.070707082748413 1.5282793045043945 1.5132331848144531 1.5216808319091797 1.5211772918701172 1.5313186645507812 1.527155876159668 1.5351486206054688 1.5263805389404297 1.5309104919433594 1.538975715637207 1.5291309356689453 1.5231637954711914 1.5348834991455078 1.5275859832763672 1.5252141952514648
1.075757622718811 1.5820245742797852 1.5660333633422852 1.5751466751098633 1.574380874633789 1.5843982696533203 1.5813636779785156 1.5889034271240234 1.5800399780273438 1.5853137969970703 1.5944957733154297 1.586160659790039 1.5785408020019531 1.5898504257202148 1.5843830108642578 1.5798702239990234
1.0808080434799194 1.6317682266235352 1.6152353286743164 1.6244688034057617 1.623417854309082 1.633626937866211 1.6313161849975586 1.6383934020996094 1.6293983459472656 1.635176658630371 1.6451349258422852 1.6384248733520508 1.6294002532958984 1.6402292251586914 1.6366386413574219 1.6303167343139648
1.0858585834503174 1.6782636642456055 1.6615943908691406 1.6704273223876953 1.6690874099731445 1.679758071899414 1.6777467727661133 1.684382438659668 1.6752519607543945 1.6812248229980469 1.6916217803955078 1.686563491821289 1.676436424255371 1.6867637634277344 1.6850042343139648 1.6773157119750977
1.0909091234207153 1.722212791442871 1.7057809829711914 1.713759422302246 1.7121448516845703 1.7234859466552734 1.7213516235351562 1.72760009765625 1.7183723449707031 1.7241621017456055 1.7346935272216797 1.7312240600585938 1.7203264236450195 1.7301855087280273 1.7301254272460938 1.721604347229004
1.0959595441818237 1.7642006874084473 1.7483291625976562 1.7550973892211914 1.7532367706298828 1.765371322631836 1.7627315521240234 1.7686843872070312 1.7594223022460938 1.764617919921875 1.775029182434082 1.7730016708374023 1.7616691589355469 1.771148681640625 1.7725906372070312 1.7638168334960938
1.1010100841522217 1.80466890335083 1.789626121520996 1.794942855834961 1.7928838729858398 1.8058490753173828 1.8023767471313477 1.808126449584961 1.7989463806152344 1.8031139373779297 1.8132085800170898 1.8124151229858398 1.8009757995605469 1.8102130889892578 1.812882423400879 1.8044633865356445
1.1060606241226196 1.8440289497375488 1.830000877380371 1.8337607383728027 1.831552505493164 1.8453044891357422 1.8407459259033203 1.8464059829711914 1.8374414443969727 1.8401613235473633 1.8498125076293945 1.8499841690063477 1.838735580444336 1.8479013442993164 1.8514986038208008 1.844019889831543
1.1111111640930176 1.8825392723083496 1.8696479797363281 1.871866226196289 1.86956787109375 1.8839988708496094 1.8781776428222656 1.883854866027832 1.8752593994140625 1.8761482238769531 1.8852910995483398 1.8861236572265625 1.875330924987793 1.8846197128295898 1.888814926147461 1.882817268371582
1.116161584854126 1.9203767776489258 1.9086732864379883 1.9094858169555664 1.9071474075317383 1.9220829010009766 1.9149141311645508 1.9207115173339844 1.9126453399658203 1.9113712310791016 1.9200124740600586 1.9211788177490234 1.911055564880371 1.920680046081543 1.925130844116211 1.9210872650146484
1.121212124824524 1.9576759338378906 1.9471521377563477 1.946791648864746 1.9444580078125 1.9596900939941406 1.951167106628418 1.9571752548217773 1.9497871398925781 1.9460945129394531 1.9542951583862305 1.9554576873779297 1.9461746215820312 1.9563484191894531 1.9607210159301758 1.9590134620666504
1.1262626647949219 1.994502067565918 1.985091209411621 1.9838719367980957 1.9815740585327148 1.9968681335449219 1.9870643615722656 1.9933576583862305 1.9867677688598633 1.9805030822753906 1.9883670806884766 1.9892024993896484 1.9808721542358398 1.991790771484375 1.9957809448242188 1.9966888427734375
1.1313130855560303 2.0308804512023926 2.0224828720092773 2.0207629203796387 2.0185141563415527 2.033637046813965 2.0226945877075195 2.0293216705322266 2.023617744445801 2.0147228240966797 2.0223875045776367 2.0225963592529297 2.0152835845947266 2.0271310806274414 2.030458450317383 2.034149169921875
1.1363636255264282 2.066802978515625 2.0592870712280273 2.057450771331787 2.0552473068237305 2.069979667663574 2.058086395263672 2.0650806427001953 2.0603036880493164 2.0488243103027344 2.0564522743225098 2.0557689666748047 2.049492835998535 2.0624170303344727 2.0648365020751953 2.071380615234375
1.1414141654968262 2.102259635925293 2.0954790115356445 2.0939040184020996 2.091726303100586 2.1058712005615234 2.0932626724243164 2.1006364822387695 2.0967721939086914 2.082859992980957 2.090616226196289 2.088820457458496 2.083559989929199 2.097672462463379 2.099000930786133 2.1083459854125977
1.1464645862579346 2.1372056007385254 2.1310081481933594 2.130051612854004 2.127859115600586 2.14125919342041 2.128188133239746 2.1359329223632812 2.132923126220703 2.116816520690918 2.124866008758545 2.1217870712280273 2.117487907409668 2.1328611373901367 2.1329545974731445 2.1449637413024902
1.1515151262283325 2.171621799468994 2.1658639907836914 2.165834903717041 2.1635708808898926 2.176112174987793 2.162843704223633 2.170938491821289 2.1686649322509766 2.150691032409668 2.1591835021972656 2.154705047607422 2.1512880325317383 2.1679468154907227 2.1667213439941406 2.1811647415161133
1.1565656661987305 2.205477237701416 2.2000246047973633 2.201172351837158 2.198774814605713 2.210381507873535 2.1971797943115234 2.205585479736328 2.2038936614990234 2.1844406127929688 2.1935038566589355 2.187567710876465 2.184929847717285 2.202859878540039 2.2002782821655273 2.21685791015625
1.1616162061691284 2.2387614250183105 2.233497142791748 2.2360033988952637 2.2333993911743164 2.244049072265625 2.231161117553711 2.2398324012756348 2.2385215759277344 2.218029022216797 2.227764129638672 2.220364570617676 2.218390464782715 2.2375354766845703 2.233612060546875 2.2519712448120117
1.1666666269302368 2.271456241607666 2.2662830352783203 2.270256519317627 2.2673754692077637 2.2770767211914062 2.2647266387939453 2.2736148834228516 2.2724599838256836 2.251392364501953 2.261871337890625 2.2530574798583984 2.2516231536865234 2.271883010864258 2.266681671142578 2.2864232063293457
1.1717171669006348 2.3035593032836914 2.2984018325805664 2.3038768768310547 2.300650119781494 2.3094654083251953 2.2978363037109375 2.3068861961364746 2.3056507110595703 2.2844762802124023 2.2957377433776855 2.285604476928711 2.28458309173584 2.3058290481567383 2.2994537353515625 2.3201546669006348
1.1767677068710327 2.335080146789551 2.3298892974853516 2.3368277549743652 2.3331947326660156 2.341200828552246 2.3304500579833984 2.339608669281006 2.338047981262207 2.317228317260742 2.329279899597168 2.317965507507324 2.3172292709350586 2.3393049240112305 2.331892967224121 2.353120803833008
1.1818182468414307 2.366032600402832 2.360774040222168 2.369075298309326 2.3649888038635254 2.3722944259643555 2.362532615661621 2.37174654006958 2.369626998901367 2.3495960235595703 2.3624119758605957 2.3500871658325195 2.349515914916992 2.372239589691162 2.3639631271362305 2.3852877616882324
1.186868667602539 2.396435260772705 2.391098976135254 2.400606632232666 2.3960342407226562 2.4027585983276367 2.3940601348876953 2.4032835960388184 2.4003849029541016 2.381532669067383 2.395059108734131 2.381930351257324 2.381403923034668 2.4045801162719727 2.3956336975097656 2.4166412353515625
1.191919207572937 2.426319122314453 2.4209089279174805 2.43142032623291 2.426349639892578 2.432628631591797 2.425015449523926 2.434206008911133 2.4303407669067383 2.4130077362060547 2.4271645545959473 2.413449287414551 2.4128599166870117 2.4362874031066895 2.426884651184082 2.4471864700317383
1.196969747543335 2.4557080268859863 2.4502391815185547 2.4615211486816406 2.4559550285339355 2.461920738220215 2.455386161804199 2.4645142555236816 2.4595251083374023 2.4439849853515625 2.458670139312744 2.444615364074707 2.4438562393188477 2.4673261642456055 2.4576873779296875 2.4769349098205566
1.2020201683044434 2.4846272468566895 2.4791297912597656 2.4909253120422363 2.4848875999450684 2.490673065185547 2.4851694107055664 2.494202136993408 2.4879798889160156 2.4744367599487305 2.4895334243774414 2.4753828048706055 2.474363327026367 2.4976806640625 2.4880285263061523 2.5059127807617188
1.2070707082748413 2.5131125450134277 2.5076193809509277 2.5196666717529297 2.513197422027588 2.518918991088867 2.514375686645508 2.5232954025268555 2.515766143798828 2.5043582916259766 2.51973295211792 2.5057363510131836 2.50437068939209 2.5273423194885254 2.5179004669189453 2.534162998199463
1.2121212482452393 2.5411906242370605 2.53574275970459 2.547776222229004 2.540933609008789 2.546712875366211 2.5430145263671875 2.5518078804016113 2.5429458618164062 2.5337419509887695 2.5492515563964844 2.5356597900390625 2.5338659286499023 2.5563178062438965 2.547304153442383 2.5617337226867676
1.2171716690063477 2.5688886642456055 2.5635294914245605 2.5752954483032227 2.568148612976074 2.5740766525268555 2.571104049682617 2.5797653198242188 2.5695877075195312 2.56258487701416 2.5780839920043945 2.5651321411132812 2.5628461837768555 2.584620475769043 2.576235771179199 2.5886783599853516
1.2222222089767456 2.596226930618286 2.5909976959228516 2.6022634506225586 2.5948925018310547 2.6010522842407227 2.598660469055176 2.607184886932373 2.5957565307617188 2.5908918380737305 2.6062331199645996 2.5941476821899414 2.591305732727051 2.6122703552246094 2.6046924591064453 2.615053176879883
1.2272727489471436 2.6232380867004395 2.6181793212890625 2.6287403106689453 2.6212315559387207 2.6276845932006836 2.6257219314575195 2.6341185569763184 2.6215333938598633 2.618687629699707 2.633726119995117 2.622714042663574 2.6192636489868164 2.639307975769043 2.6327037811279297 2.640932083129883
1.232323169708252 2.649939775466919 2.6450886726379395 2.6547679901123047 2.647212505340576 2.6540098190307617 2.6523141860961914 2.6605920791625977 2.6469779014587402 2.645984649658203 2.6605844497680664 2.6508302688598633 2.646723747253418 2.665764331817627 2.660271644592285 2.666374683380127
1.23737370967865 2.6763477325439453 2.671741485595703 2.680400848388672 2.6728882789611816 2.6800594329833984 2.678471565246582 2.6866416931152344 2.6721577644348145 2.672811508178711 2.6868367195129395 2.678508758544922 2.6737070083618164 2.691689968109131 2.687419891357422 2.691446304321289
1.2424242496490479 2.702479839324951 2.6981496810913086 2.705683708190918 2.698300361633301 2.7058591842651367 2.7042245864868164 2.712301254272461 2.6971259117126465 2.6991848945617676 2.7125210762023926 2.7057533264160156 2.7002296447753906 2.717127799987793 2.714156150817871 2.7162036895751953
1.2474747896194458 2.728356122970581 2.724325180053711 2.730672836303711 2.7234978675842285 2.7314462661743164 2.7296142578125 2.737618923187256 2.721940040588379 2.7251482009887695 2.7376856803894043 2.732590675354004 2.726318359375 2.7421317100524902 2.7405099868774414 2.7407145500183105
1.2525252103805542 2.7539851665496826 2.7502756118774414 2.7554097175598145 2.7485146522521973 2.7568368911743164 2.7546730041503906 2.7626237869262695 2.74664306640625 2.7507247924804688 2.7623729705810547 2.7590370178222656 2.7519989013671875 2.7667527198791504 2.7664995193481445 2.765028476715088
1.2575757503509521 2.779385805130005 2.776012897491455 2.7799429893493652 2.773387908935547 2.7820634841918945 2.779439926147461 2.7873592376708984 2.7712745666503906 2.7759523391723633 2.786634922027588 2.7851133346557617 2.7773027420043945 2.7910470962524414 2.792149543762207 2.7892017364501953
1.26262629032135 2.804572582244873 2.801544666290283 2.804314136505127 2.7981462478637695 2.8071413040161133 2.8039541244506836 2.8118648529052734 2.7958669662475586 2.800870895385742 2.8105263710021973 2.810849189758301 2.802262306213379 2.8150644302368164 2.817488670349121 2.8132786750793457
1.267676830291748 2.8295490741729736 2.8268752098083496 2.828555107116699 2.822810173034668 2.832085609436035 2.8282413482666016 2.8361635208129883 2.820446014404297 2.825500965118408 2.8340888023376465 2.836258888244629 2.826904296875 2.8388586044311523 2.842526435852051 2.8372936248779297
1.2727272510528564 2.854336738586426 2.8520164489746094 2.85270619392395 2.847404956817627 2.8569116592407227 2.8523473739624023 2.8603005409240723 2.845029354095459 2.8498916625976562 2.8573813438415527 2.861379623413086 2.8512697219848633 2.862478733062744 2.8673019409179688 2.8612871170043945
1.2777777910232544 2.8789432048797607 2.8769736289978027 2.8767945766448975 2.871943950653076 2.881625175476074 2.8762941360473633 2.884298801422119 2.8696298599243164 2.8740673065185547 2.8804497718811035 2.8862247467041016 2.8753862380981445 2.8859667778015137 2.891824722290039 2.885282039642334
1.2828283309936523 2.90338397026062 2.9017581939697266 2.9008469581604004 2.8964428901672363 2.906248092651367 2.900117874145508 2.908193588256836 2.894258499145508 2.898066520690918 2.9033474922180176 2.9108328819274902 2.8992910385131836 2.9093732833862305 2.9161224365234375 2.909301280975342
1.2878787517547607 2.9276750087738037 2.9263787269592285 2.9248862266540527 2.9209113121032715 2.9307804107666016 2.9238452911376953 2.932011127471924 2.9189181327819824 2.921919822692871 2.9261202812194824 2.9352216720581055 2.9230165481567383 2.9327354431152344 2.940217971801758 2.933363437652588
1.2929292917251587 2.951829195022583 2.950850009918213 2.9489312171936035 2.945356845855713 2.955230712890625 2.9475040435791016 2.9557762145996094 2.9436092376708984 2.945657730102539 2.9488139152526855 2.959418773651123 2.946596145629883 2.9560866355895996 2.9641294479370117 2.95747709274292
1.2979798316955566 2.9758594036102295 2.9751763343811035 2.972996711730957 2.969782829284668 2.9796056747436523 2.9711151123046875 2.979508399963379 2.9683284759521484 2.9693074226379395 2.9714694023132324 2.9834513664245605 2.970062255859375 2.979459285736084 2.9878768920898438 2.9816479682922363
1.303030252456665 2.9997830390930176 2.9993762969970703 2.9970920085906982 2.994194507598877 3.003908157348633 2.9947080612182617 3.003232479095459 2.993068218231201 2.9928951263427734 2.994124412536621 3.0073394775390625 2.9934463500976562 3.0028810501098633 3.0114803314208984 3.005880355834961
1.308080792427063 3.0236167907714844 3.0234603881835938 3.021228551864624 3.0185956954956055 3.028146743774414 3.0182981491088867 3.0269665718078613 3.017828941345215 3.016450881958008 3.016817092895508 3.0311131477355957 3.016777515411377 3.0263772010803223 3.0349578857421875 3.0301709175109863
1.313131332397461 3.047372579574585 3.0474400520324707 3.045410394668579 3.042980194091797 3.052321434020996 3.041903018951416 3.0507216453552246 3.0425920486450195 3.039991855621338 3.0395760536193848 3.054786205291748 3.0400819778442383 3.0499634742736816 3.0583229064941406 3.0545122623443604
1.3181817531585693 3.071066379547119 3.0713305473327637 3.069636344909668 3.067350387573242 3.076435089111328 3.065535068511963 3.0745110511779785 3.0673513412475586 3.063538074493408 3.0624313354492188 3.0783796310424805 3.063385486602783 3.0736522674560547 3.0815916061401367 3.0788962841033936
1.3232322931289673 3.0947160720825195 3.0951480865478516 3.0939126014709473 3.0917038917541504 3.1004953384399414 3.0892133712768555 3.098346710205078 3.092097759246826 3.0871076583862305 3.0854077339172363 3.1019158363342285 3.08671236038208 3.0974578857421875 3.104778289794922 3.1033153533935547
1.3282828330993652 3.118340015411377 3.118903160095215 3.118234395980835 3.1160407066345215 3.1245040893554688 3.112947940826416 3.122241973876953 3.116816520690918 3.1107230186462402 3.108527898788452 3.1254167556762695 3.110085964202881 3.1213817596435547 3.1279067993164062 3.1277573108673096
1.3333333730697632 3.141939640045166 3.142608642578125 3.142594814300537 3.140350341796875 3.1484622955322266 3.13674259185791 3.146190643310547 3.1414990425109863 3.1343865394592285 3.1318013668060303 3.148885726928711 3.1335177421569824 3.145430088043213 3.150972366333008 3.15220046043396
1.3383837938308716 3.165541648864746 3.166281223297119 3.1669921875 3.1646361351013184 3.1723766326904297 3.1606063842773438 3.1702053546905518 3.166133403778076 3.1581201553344727 3.155247211456299 3.172348976135254 3.1570334434509277 3.1695990562438965 3.1739959716796875 3.1766397953033447
1.3434343338012695 3.1891567707061768 3.1899328231811523 3.1914188861846924 3.188891887664795 3.1962528228759766 3.184544086456299 3.19429087638855 3.1907100677490234 3.1819300651550293 3.17887544631958 3.1958165168762207 3.1806421279907227 3.19388484954834 3.196993827819824 3.201059103012085
1.3484848737716675 3.2127931118011475 3.213573932647705 3.21586537361145 3.2131121158599854 3.220095634460449 3.208556652069092 3.2184391021728516 3.2152204513549805 3.2058205604553223 3.202687978744507 3.2192978858947754 3.2043561935424805 3.2182817459106445 3.219970703125 3.2254416942596436
1.3535354137420654 3.236459732055664 3.2372169494628906 3.2403244972229004 3.237290620803833 3.243903160095215 3.232644557952881 3.242645025253296 3.2396531105041504 3.2297964096069336 3.226684331893921 3.2428011894226074 3.2281813621520996 3.2427806854248047 3.242929458618164 3.2497692108154297
1.3585858345031738 3.260169506072998 3.260870933532715 3.264784574508667 3.261427164077759 3.2676877975463867 3.256807327270508 3.2669131755828857 3.2640013694763184 3.2538647651672363 3.2508652210235596 3.2663402557373047 3.2521286010742188 3.267366409301758 3.26589298248291 3.274036407470703
1.3636363744735718 3.2839317321777344 3.284547805786133 3.2892398834228516 3.2855169773101807 3.2914505004882812 3.281038284301758 3.2912344932556152 3.288257598876953 3.278024673461914 3.27522611618042 3.2899179458618164 3.2761974334716797 3.2920260429382324 3.2888593673706055 3.2982289791107178
1.3686869144439697 3.3077449798583984 3.3082494735717773 3.313676595687866 3.3095510005950928 3.3151960372924805 3.305330753326416 3.315594434738159 3.3124165534973145 3.3022713661193848 3.2997539043426514 3.313540458679199 3.3003854751586914 3.3167457580566406 3.3118362426757812 3.3223297595977783
1.3737373352050781 3.3316164016723633 3.331986427307129 3.338085174560547 3.333528518676758 3.338926315307617 3.329679012298584 3.3399906158447266 3.3364696502685547 3.326605796813965 3.3244378566741943 3.3372106552124023 3.3246941566467285 3.3415064811706543 3.3348312377929688 3.3463330268859863
1.378787875175476 3.35554838180542 3.355762481689453 3.3624558448791504 3.3574442863464355 3.36264705657959 3.354076385498047 3.364408254623413 3.360415458679199 3.351019859313965 3.349261522293091 3.3609280586242676 3.3491148948669434 3.3662924766540527 3.3578500747680664 3.370230197906494
1.383838415145874 3.3795413970947266 3.379578113555908 3.386779308319092 3.381293535232544 3.3863601684570312 3.378507614135742 3.3888354301452637 3.3842501640319824 3.375509738922119 3.3742079734802246 3.3846983909606934 3.373640537261963 3.391082763671875 3.38089656829834 3.3940141201019287
1.3888888359069824 3.4035916328430176 3.403435707092285 3.411043167114258 3.4050750732421875 3.4100704193115234 3.402963161468506 3.4132609367370605 3.407970428466797 3.400063991546631 3.399251937866211 3.408515453338623 3.398259162902832 3.415853977203369 3.403975486755371 3.417682409286499
1.3939393758773804 3.427694797515869 3.4273343086242676 3.4352405071258545 3.428783416748047 3.4337806701660156 3.427427291870117 3.437666416168213 3.431572914123535 3.4246726036071777 3.424370288848877 3.4323806762695312 3.4229588508605957 3.4405932426452637 3.4270901679992676 3.4412283897399902
1.3989899158477783 3.4518442153930664 3.45127010345459 3.4593591690063477 3.4524166584014893 3.457484245300293 3.4518837928771973 3.4620354175567627 3.455059051513672 3.4493203163146973 3.4495344161987305 3.456282615661621 3.4477171897888184 3.4652762413024902 3.4502367973327637 3.464651584625244
1.4040403366088867 3.476029872894287 3.4752373695373535 3.483391046524048 3.4759674072265625 3.481186866760254 3.476320266723633 3.486351728439331 3.4784255027770996 3.473997116088867 3.474713087081909 3.480224132537842 3.4725217819213867 3.4898829460144043 3.473421573638916 3.4879517555236816
1.4090908765792847 3.5002431869506836 3.4992284774780273 3.5073273181915283 3.4994397163391113 3.504885673522949 3.5007147789001465 3.51059889793396 3.5016751289367676 3.498687744140625 3.499878406524658 3.504192352294922 3.497344970703125 3.5143909454345703 3.496640205383301 3.5111334323883057
1.4141414165496826 3.5244693756103516 3.52323579788208 3.5311594009399414 3.5228278636932373 3.5285797119140625 3.5250535011291504 3.5347628593444824 3.524806499481201 3.523373603820801 3.524991750717163 3.528181552886963 3.5221681594848633 3.5387825965881348 3.519900321960449 3.5342013835906982
1.4191919565200806 3.5486929416656494 3.547244071960449 3.554879903793335 3.5461318492889404 3.5522594451904297 3.5493083000183105 3.55881404876709 3.5478224754333496 3.548034191131592 3.550015926361084 3.5521798133850098 3.5469565391540527 3.563035488128662 3.543184280395508 3.557157039642334
1.4242424964904785 3.5728962421417236 3.5712413787841797 3.5784788131713867 3.5693466663360596 3.5759201049804688 3.573465347290039 3.58273983001709 3.5707221031188965 3.5726490020751953 3.574913740158081 3.576176166534424 3.571685791015625 3.5871329307556152 3.5664963722229004 3.580009698867798
1.429292917251587 3.597059965133667 3.5952110290527344 3.60194993019104 3.5924744606018066 3.599555015563965 3.597499370574951 3.6065196990966797 3.593508720397949 3.5971994400024414 3.599642038345337 3.6001577377319336 3.5963220596313477 3.611053466796875 3.5898303985595703 3.6027681827545166
1.4343434572219849 3.6211647987365723 3.619133472442627 3.6252853870391846 3.615513801574707 3.623154640197754 3.6213879585266113 3.630136728286743 3.616183280944824 3.6216635704040527 3.6241631507873535 3.624113082885742 3.620833396911621 3.6347789764404297 3.6131787300109863 3.6254470348358154
1.4393939971923828 3.64518404006958 3.6429901123046875 3.6484787464141846 3.6384646892547607 3.6467084884643555 3.645108699798584 3.653564691543579 3.6387510299682617 3.6460156440734863 3.6484289169311523 3.648024082183838 3.6451821327209473 3.658294200897217 3.6365280151367188 3.6480517387390137
1.4444444179534912 3.6690926551818848 3.666757583618164 3.6715235710144043 3.6613292694091797 3.670201301574707 3.668635368347168 3.6767890453338623 3.661212921142578 3.670231819152832 3.6723992824554443 3.671877861022949 3.669330596923828 3.68157958984375 3.6598739624023438 3.670598030090332
1.4494949579238892 3.692864418029785 3.6904091835021973 3.6944117546081543 3.684102773666382 3.693617820739746 3.6919445991516113 3.69978666305542 3.6835713386535645 3.694281578063965 3.696023941040039 3.6956539154052734 3.693237781524658 3.704620838165283 3.683199405670166 3.693098545074463
1.454545497894287 3.716472625732422 3.7139182090759277 3.7171380519866943 3.706792116165161 3.716946601867676 3.715012550354004 3.7225420475006104 3.7058310508728027 3.7181448936462402 3.719259262084961 3.7193374633789062 3.7168660163879395 3.7274022102355957 3.706493377685547 3.7155725955963135
1.4595959186553955 3.7398862838745117 3.7372565269470215 3.739696979522705 3.7293970584869385 3.7401628494262695 3.73781156539917 3.7450337409973145 3.727992057800293 3.7417898178100586 3.7420575618743896 3.742906093597412 3.7401700019836426 3.749906539916992 3.7297377586364746 3.738034248352051
1.4646464586257935 3.763075351715088 3.760392665863037 3.762080192565918 3.7519192695617676 3.763249397277832 3.7603158950805664 3.767244815826416 3.7500600814819336 3.7651877403259277 3.764369010925293 3.7663426399230957 3.7631053924560547 3.772125720977783 3.752913475036621 3.760499954223633
1.4696969985961914 3.7860031127929688 3.7832932472229004 3.7842843532562256 3.774358034133911 3.7861804962158203 3.782498836517334 3.789152145385742 3.7720351219177246 3.788308620452881 3.7861483097076416 3.7896227836608887 3.7856264114379883 3.7940425872802734 3.7759976387023926 3.7829864025115967
1.4747474193572998 3.808640956878662 3.805922508239746 3.806299924850464 3.796720027923584 3.808938980102539 3.8043336868286133 3.8107457160949707 3.7939209938049316 3.811123847961426 3.8073441982269287 3.812727928161621 3.807687759399414 3.8156471252441406 3.7989730834960938 3.8055152893066406
1.4797979593276978 3.8309521675109863 3.828245162963867 3.828122138977051 3.8190057277679443 3.8314924240112305 3.8257946968078613 3.8320059776306152 3.8157215118408203 3.833603858947754 3.8279101848602295 3.835635185241699 3.8292436599731445 3.8369274139404297 3.8218135833740234 3.828104019165039
1.4848484992980957 3.8529014587402344 3.8502235412597656 3.8497464656829834 3.841219186782837 3.8538131713867188 3.846853256225586 3.852914571762085 3.8374385833740234 3.8557114601135254 3.847796678543091 3.8583178520202637 3.850240707397461 3.8578763008117676 3.8444900512695312 3.8507707118988037
1.489898920059204 3.8744521141052246 3.871817111968994 3.8711655139923096 3.863361358642578 3.87587833404541 3.8674845695495605 3.8734583854675293 3.8590736389160156 3.877422332763672 3.866956949234009 3.880756378173828 3.870636463165283 3.8784804344177246 3.866973876953125 3.8735365867614746
1.494949460029602 3.895570993423462 3.892983913421631 3.8923728466033936 3.885436773300171 3.8976545333862305 3.88765811920166 3.893625259399414 3.8806285858154297 3.89870023727417 3.8853423595428467 3.902923107147217 3.8903770446777344 3.898733139038086 3.8892340660095215 3.8964223861694336
1.5 3.9162161350250244 3.9136862754821777 3.9133617877960205 3.9074463844299316 3.9191112518310547 3.9073519706726074 3.9133963584899902 3.9021077156066895 3.9195141792297363 3.902906656265259 3.9247946739196777 3.9094176292419434 3.9186301231384277 3.911235809326172 3.919445276260376


==> figure_code/DM_L_8/DM_40.txt <==
1.049999952316284180e+00 4.893000051379203796e-02
1.100000023841857910e+00 8.911000192165374756e-02
1.149999976158142090e+00 1.251900047063827515e-01
1.200000047683715820e+00 1.591300070285797119e-01
1.250000000000000000e+00 1.909600049257278442e-01
1.299999952316284180e+00 2.228199988603591919e-01
1.350000023841857910e+00 2.531700134277343750e-01
1.399999976158142090e+00 2.843300104141235352e-01
1.450000047683715820e+00 3.145799934864044189e-01
1.500000000000000000e+00 3.458899855613708496e-01


==> figure_code/DM_L_8/DM_50.txt <==
1.049999952316284180e+00 8.619999885559082031e-02
1.100000023841857910e+00 1.519699990749359131e-01
1.149999976158142090e+00 2.116799950599670410e-01
1.200000047683715820e+00 2.676399946212768555e-01
1.250000000000000000e+00 3.214899897575378418e-01
1.299999952316284180e+00 3.758600056171417236e-01
1.350000023841857910e+00 4.293000102043151855e-01
1.399999976158142090e+00 4.835300147533416748e-01
1.450000047683715820e+00 5.396199822425842285e-01
1.500000000000000000e+00 5.964300036430358887e-01


==> figure_code/DM_L_8/DM_60.txt <==
1.049999952316284180e+00 1.829099953174591064e-01
1.100000023841857910e+00 3.099099993705749512e-01
1.149999976158142090e+00 4.235000014305114746e-01
1.200000047683715820e+00 5.314000248908996582e-01
1.250000000000000000e+00 6.360399723052978516e-01
1.299999952316284180e+00 7.407400012016296387e-01
1.350000023841857910e+00 8.455700278282165527e-01
1.399999976158142090e+00 9.525399804115295410e-01
1.450000047683715820e+00 1.060400009155273438e+00
1.500000000000000000e+00 1.169299960136413574e+00


==> figure_code/DM_L_8/DM_70.txt <==
1.049999952316284180e+00 3.660899996757507324e-01
1.100000023841857910e+00 5.936599969863891602e-01
1.149999976158142090e+00 7.874500155448913574e-01
1.200000047683715820e+00 9.655900001525878906e-01
1.250000000000000000e+00 1.136479973793029785e+00
1.299999952316284180e+00 1.301929950714111328e+00
1.350000023841857910e+00 1.462080001831054688e+00
1.399999976158142090e+00 1.618729948997497559e+00
1.450000047683715820e+00 1.772410035133361816e+00
1.500000000000000000e+00 1.919649958610534668e+00


==> figure_code/DM_L_8/DM_85.txt <==
1.049999952316284180e+00 1.247370004653930664e+00
1.100000023841857910e+00 1.786460041999816895e+00
1.149999976158142090e+00 2.161780118942260742e+00
1.200000047683715820e+00 2.470350027084350586e+00
1.250000000000000000e+00 2.739300012588500977e+00
1.299999952316284180e+00 2.985399961471557617e+00
1.350000023841857910e+00 3.222559928894042969e+00
1.399999976158142090e+00 3.456520080566406250e+00
1.450000047683715820e+00 3.693840026855468750e+00
1.500000000000000000e+00 3.916429996490478516e+00


==> figure_code/DM_exp_data/9950-1.txt <==
0.0000	0.0105
0.0090	0.0234
0.0174	0.0295
0.0260	0.0397
0.0350	0.0435
0.0426	0.0518
0.0509	0.0557
0.0585	0.0607
0.0674	0.0674
0.0759	0.0719
0.0843	0.0762
0.0920	0.0812
0.0994	0.0839
0.1069	0.0879
0.1147	0.0942
0.1228	0.0975
0.1315	0.1032
0.1398	0.1084
0.1475	0.1114
0.1568	0.1174
0.1651	0.1187
0.1749	0.1239
0.1838	0.1295
0.1911	0.1328
0.2004	0.1361
0.2080	0.1406
0.2155	0.1442
0.2250	0.1478
0.2330	0.1518
0.2431	0.1552
0.2517	0.1600
0.2596	0.1644
0.2685	0.1665
0.2770	0.1710
0.2857	0.1736
0.2939	0.1789
0.3018	0.1832
0.3101	0.1859
0.3174	0.1891
0.3270	0.1950
0.3363	0.1961
0.3453	0.2000
0.3537	0.2033
0.3617	0.2071
0.3698	0.2124
0.3773	0.2141
0.3864	0.2187
0.3951	0.2202
0.4031	0.2247
0.4124	0.2264
0.4214	0.2319
0.4288	0.2356
0.4370	0.2405
0.4455	0.2429
0.4540	0.2461
0.4625	0.2497
0.4705	0.2538
0.4782	0.2574
0.4856	0.2600
0.4934	0.2649
0.5014	0.2694
0.5098	0.2722
0.5180	0.2760
0.5244	0.2812
0.5329	0.2823
0.5418	0.2870
0.5516	0.2897
0.5611	0.2930
0.5687	0.2962
0.5767	0.3001
0.5850	0.3036
0.5917	0.3069
0.5995	0.3107
0.6079	0.3161
0.6168	0.3200
0.6239	0.3223
0.6322	0.3246
0.6396	0.3299
0.6461	0.3341
0.6546	0.3382
0.6625	0.3412
0.6695	0.3456
0.6781	0.3492
0.6846	0.3516
0.6930	0.3549
0.6999	0.3605
0.7078	0.3632
0.7165	0.3669
0.7240	0.3718
0.7316	0.3762
0.7388	0.3802
0.7464	0.3859
0.7548	0.3881
0.7630	0.3923
0.7710	0.3978
0.7778	0.4012
0.7864	0.4031
0.7936	0.4094
0.8006	0.4116
0.8080	0.4168
0.8138	0.4210
0.8210	0.4239
0.8293	0.4291
0.8375	0.4332
0.8449	0.4376
0.8522	0.4417
0.8603	0.4475
0.8666	0.4500
0.8744	0.4531
0.8827	0.4594
0.8903	0.4610
0.8978	0.4672
0.9055	0.4706
0.9133	0.4757
0.9195	0.4816
0.9271	0.4868
0.9339	0.4914
0.9415	0.4958
0.9486	0.4998
0.9546	0.5073
0.9613	0.5124
0.9678	0.5191
0.9743	0.5227
0.9806	0.5275
0.9884	0.5295
0.9941	0.5361
1.0017	0.5405
1.0080	0.5475
1.0152	0.5521
1.0215	0.5581
1.0284	0.5628
1.0350	0.5676
1.0408	0.5716
1.0476	0.5798
1.0542	0.5837
1.0611	0.5879
1.0677	0.5955
1.0744	0.5998
1.0818	0.6073
1.0886	0.6137
1.0946	0.6191
1.1017	0.6230
1.1083	0.6283
1.1148	0.6340
1.1212	0.6407
1.1277	0.6486
1.1350	0.6531
1.1411	0.6587
1.1486	0.6640
1.1539	0.6699
1.1611	0.6784
1.1679	0.6847
1.1740	0.6888
1.1815	0.6977
1.1878	0.7054
1.1945	0.7092
1.2015	0.7175
1.2078	0.7209
1.2145	0.7288
1.2213	0.7343
1.2276	0.7434
1.2339	0.7498
1.2404	0.7577
1.2467	0.7634
1.2538	0.7720
1.2599	0.7772
1.2645	0.7856
1.2707	0.7944
1.2764	0.8003
1.2835	0.8066
1.2891	0.8116
1.2950	0.8207
1.3003	0.8282
1.3054	0.8350
1.3106	0.8421
1.3160	0.8503
1.3237	0.8560
1.3287	0.8609
1.3350	0.8667
1.3412	0.8712
1.3519	0.8727

==> figure_code/DM_exp_data/9950-2.txt <==
0.0000	0.0074
0.0084	0.0197
0.0167	0.0284
0.0245	0.0361
0.0321	0.0412
0.0397	0.0485
0.0478	0.0532
0.0564	0.0587
0.0645	0.0651
0.0722	0.0677
0.0803	0.0749
0.0875	0.0788
0.0952	0.0820
0.1022	0.0885
0.1113	0.0936
0.1210	0.0983
0.1300	0.1019
0.1386	0.1096
0.1465	0.1107
0.1549	0.1164
0.1624	0.1196
0.1703	0.1242
0.1792	0.1283
0.1875	0.1346
0.1953	0.1375
0.2028	0.1420
0.2126	0.1444
0.2213	0.1465
0.2294	0.1524
0.2376	0.1541
0.2464	0.1598
0.2548	0.1632
0.2633	0.1678
0.2713	0.1706
0.2792	0.1736
0.2867	0.1798
0.2961	0.1822
0.3060	0.1878
0.3152	0.1894
0.3238	0.1948
0.3317	0.1974
0.3399	0.1987
0.3471	0.2034
0.3550	0.2071
0.3642	0.2105
0.3749	0.2130
0.3832	0.2162
0.3915	0.2190
0.3996	0.2248
0.4078	0.2278
0.4156	0.2312
0.4229	0.2341
0.4316	0.2347
0.4402	0.2412
0.4493	0.2447
0.4584	0.2488
0.4675	0.2493
0.4753	0.2555
0.4833	0.2594
0.4909	0.2620
0.4994	0.2651
0.5080	0.2693
0.5163	0.2741
0.5234	0.2771
0.5312	0.2790
0.5392	0.2843
0.5482	0.2878
0.5583	0.2902
0.5668	0.2935
0.5752	0.2972
0.5830	0.3002
0.5907	0.3064
0.5986	0.3093
0.6062	0.3124
0.6138	0.3169
0.6227	0.3182
0.6305	0.3235
0.6389	0.3250
0.6475	0.3288
0.6564	0.3338
0.6645	0.3360
0.6718	0.3418
0.6792	0.3435
0.6874	0.3495
0.6963	0.3504
0.7045	0.3531
0.7131	0.3589
0.7205	0.3624
0.7280	0.3646
0.7348	0.3705
0.7416	0.3765
0.7489	0.3791
0.7561	0.3826
0.7640	0.3877
0.7721	0.3909
0.7811	0.3946
0.7878	0.3974
0.7954	0.4028
0.8024	0.4062
0.8099	0.4126
0.8173	0.4160
0.8245	0.4168
0.8311	0.4234
0.8377	0.4270
0.8456	0.4339
0.8516	0.4376
0.8591	0.4412
0.8665	0.4463
0.8745	0.4494
0.8829	0.4550
0.8900	0.4570
0.8973	0.4621
0.9041	0.4662
0.9113	0.4728
0.9185	0.4773
0.9256	0.4800
0.9326	0.4871
0.9398	0.4899
0.9472	0.4959
0.9531	0.4992
0.9606	0.5058
0.9662	0.5088
0.9731	0.5139
0.9794	0.5205
0.9867	0.5229
0.9942	0.5269
1.0015	0.5332
1.0080	0.5399
1.0142	0.5427
1.0220	0.5471
1.0297	0.5528
1.0369	0.5587
1.0445	0.5651
1.0517	0.5693
1.0588	0.5744
1.0663	0.5797
1.0732	0.5845
1.0806	0.5901
1.0871	0.5981
1.0938	0.6019
1.1009	0.6061
1.1075	0.6130
1.1141	0.6197
1.1204	0.6255
1.1279	0.6307
1.1344	0.6369
1.1409	0.6428
1.1480	0.6479
1.1542	0.6535
1.1614	0.6606
1.1678	0.6683
1.1746	0.6724
1.1814	0.6793
1.1872	0.6852
1.1945	0.6910
1.2016	0.6979
1.2076	0.7040
1.2145	0.7088
1.2213	0.7168
1.2286	0.7224
1.2343	0.7293
1.2415	0.7343
1.2470	0.7432
1.2534	0.7479
1.2604	0.7570
1.2674	0.7621
1.2743	0.7701
1.2810	0.7770
1.2877	0.7842
1.2944	0.7919
1.2995	0.7973
1.3046	0.8041
1.3107	0.8083
1.3131	0.8116
1.3183	0.8175
1.3214	0.8169

==> figure_code/DM_exp_data/9950-3.txt <==
0.0000	0.0213
0.0083	0.0360
0.0170	0.0449
0.0248	0.0506
0.0337	0.0571
0.0417	0.0634
0.0499	0.0673
0.0578	0.0741
0.0658	0.0793
0.0752	0.0867
0.0844	0.0897
0.0937	0.0964
0.1015	0.0995
0.1096	0.1049
0.1174	0.1084
0.1246	0.1120
0.1323	0.1175
0.1412	0.1231
0.1499	0.1263
0.1591	0.1298
0.1672	0.1333
0.1756	0.1388
0.1833	0.1438
0.1910	0.1474
0.1989	0.1503
0.2055	0.1549
0.2144	0.1589
0.2221	0.1626
0.2317	0.1658
0.2402	0.1688
0.2482	0.1728
0.2559	0.1779
0.2623	0.1773
0.2702	0.1833
0.2770	0.1877
0.2852	0.1902
0.2922	0.1949
0.3011	0.1995
0.3104	0.2024
0.3190	0.2056
0.3271	0.2087
0.3346	0.2117
0.3428	0.2150
0.3501	0.2195
0.3578	0.2220
0.3653	0.2280
0.3738	0.2307
0.3823	0.2341
0.3912	0.2388
0.4005	0.2391
0.4081	0.2420
0.4162	0.2474
0.4245	0.2497
0.4328	0.2537
0.4415	0.2568
0.4490	0.2604
0.4573	0.2650
0.4644	0.2692
0.4720	0.2725
0.4820	0.2756
0.4907	0.2778
0.4992	0.2815
0.5072	0.2867
0.5151	0.2916
0.5228	0.2948
0.5305	0.2978
0.5380	0.2987
0.5465	0.3052
0.5550	0.3092
0.5636	0.3119
0.5726	0.3164
0.5794	0.3208
0.5880	0.3237
0.5958	0.3266
0.6028	0.3316
0.6101	0.3356
0.6181	0.3418
0.6271	0.3439
0.6346	0.3483
0.6422	0.3520
0.6506	0.3548
0.6586	0.3591
0.6664	0.3618
0.6736	0.3664
0.6818	0.3710
0.6886	0.3747
0.6962	0.3777
0.7047	0.3816
0.7125	0.3859
0.7199	0.3888
0.7273	0.3948
0.7343	0.3980
0.7408	0.4033
0.7490	0.4082
0.7557	0.4123
0.7634	0.4152
0.7709	0.4209
0.7791	0.4222
0.7868	0.4277
0.7940	0.4308
0.8000	0.4353
0.8077	0.4407
0.8168	0.4446
0.8237	0.4494
0.8316	0.4525
0.8383	0.4590
0.8466	0.4618
0.8522	0.4671
0.8603	0.4704
0.8666	0.4749
0.8739	0.4807
0.8802	0.4838
0.8870	0.4874
0.8936	0.4931
0.9001	0.4987
0.9074	0.5044
0.9143	0.5063
0.9205	0.5122
0.9273	0.5171
0.9343	0.5222
0.9396	0.5262
0.9476	0.5301
0.9532	0.5370
0.9606	0.5427
0.9664	0.5483
0.9731	0.5530
0.9798	0.5570
0.9864	0.5630
0.9931	0.5687
0.9998	0.5722
1.0061	0.5802
1.0128	0.5847
1.0195	0.5899
1.0263	0.5965
1.0329	0.6037
1.0388	0.6080
1.0464	0.6127
1.0517	0.6184
1.0586	0.6239
1.0648	0.6301
1.0717	0.6351
1.0776	0.6417
1.0842	0.6503
1.0904	0.6548
1.0974	0.6606
1.1042	0.6658
1.1109	0.6726
1.1165	0.6794
1.1233	0.6840
1.1301	0.6898
1.1370	0.6975
1.1423	0.7048
1.1496	0.7116
1.1554	0.7165
1.1627	0.7235
1.1690	0.7299
1.1761	0.7372
1.1821	0.7438
1.1885	0.7504
1.1948	0.7575
1.2011	0.7640
1.2073	0.7719
1.2139	0.7796
1.2191	0.7846
1.2266	0.7939
1.2327	0.8000
1.2400	0.8060
1.2457	0.8123
1.2531	0.8193
1.2591	0.8272
1.2656	0.8332
1.2719	0.8400
1.2784	0.8485
1.2842	0.8551
1.2894	0.8596
1.2939	0.8641
1.2966	0.8652
1.2958	0.8589

==> figure_code/DM_exp_data/9985-1.txt <==
0.0000	0.0042
0.0084	0.1664
0.0140	0.2297
0.0196	0.2835
0.0251	0.3282
0.0309	0.3685
0.0366	0.4037
0.0429	0.4381
0.0471	0.4693
0.0532	0.4961
0.0587	0.5234
0.0650	0.5520
0.0702	0.5780
0.0757	0.6023
0.0813	0.6258
0.0867	0.6515
0.0927	0.6743
0.0989	0.6949
0.1037	0.7178
0.1102	0.7406
0.1152	0.7608
0.1220	0.7842
0.1268	0.8044
0.1322	0.8221
0.1382	0.8408
0.1436	0.8640
0.1497	0.8838
0.1553	0.9046
0.1606	0.9215
0.1664	0.9422
0.1716	0.9615
0.1776	0.9804
0.1823	1.0004
0.1874	1.0175
0.1933	1.0353
0.1984	1.0532
0.2040	1.0748
0.2098	1.0905
0.2150	1.1087
0.2199	1.1265
0.2258	1.1457
0.2314	1.1627
0.2380	1.1802
0.2421	1.1958
0.2478	1.2126
0.2530	1.2289
0.2581	1.2471
0.2646	1.2633
0.2690	1.2791
0.2751	1.2971
0.2794	1.3123
0.2854	1.3316
0.2902	1.3483
0.2953	1.3638
0.3021	1.3813
0.3074	1.3975
0.3116	1.4170
0.3175	1.4335
0.3231	1.4485
0.3286	1.4640
0.3342	1.4822
0.3398	1.5005
0.3452	1.5147
0.3503	1.5339
0.3558	1.5503
0.3622	1.5664
0.3677	1.5852
0.3728	1.6035
0.3773	1.6183
0.3814	1.6356
0.3885	1.6534
0.3931	1.6688
0.3984	1.6852
0.4037	1.7023
0.4080	1.7207
0.4139	1.7402
0.4196	1.7574
0.4246	1.7752
0.4295	1.7912
0.4356	1.8060
0.4400	1.8245
0.4455	1.8410
0.4504	1.8603
0.4556	1.8749
0.4607	1.8939
0.4657	1.9125
0.4718	1.9286
0.4763	1.9480
0.4807	1.9663
0.4865	1.9821
0.4923	1.9998
0.4971	2.0207
0.5018	2.0372
0.5076	2.0552
0.5112	2.0731
0.5178	2.0908
0.5230	2.1104
0.5272	2.1285
0.5324	2.1454
0.5375	2.1647
0.5432	2.1825
0.5486	2.2016
0.5540	2.2200
0.5581	2.2400
0.5642	2.2575
0.5694	2.2768
0.5736	2.2971
0.5801	2.3151
0.5839	2.3337
0.5882	2.3535
0.5942	2.3764
0.5991	2.3966
0.6041	2.4160
0.6092	2.4356
0.6144	2.4554
0.6178	2.4768
0.6231	2.4981
0.6290	2.5205
0.6335	2.5373
0.6390	2.5617
0.6438	2.5832
0.6486	2.6064
0.6526	2.6282
0.6576	2.6509
0.6620	2.6735
0.6673	2.6995
0.6715	2.7231
0.6765	2.7470
0.6825	2.7687
0.6864	2.7928
0.6916	2.8191
0.6965	2.8418
0.7004	2.8678
0.7056	2.8927
0.7103	2.9150
0.7147	2.9408
0.7196	2.9662
0.7235	2.9911
0.7287	3.0149
0.7336	3.0367
0.7372	3.0638
0.7424	3.0875
0.7461	3.1114
0.7524	3.1355
0.7567	3.1617
0.7616	3.1901
0.7647	3.2137
0.7702	3.2400
0.7761	3.2636
0.7784	3.2906
0.7849	3.3175
0.7887	3.3459
0.7921	3.3714
0.7971	3.3991
0.8015	3.4249
0.8071	3.4503
0.8092	3.4785
0.8133	3.5061
0.8211	3.5356
0.8228	3.5625
0.8267	3.5892
0.8312	3.6179
0.8353	3.6442
0.8424	3.6700
0.8435	3.6951
0.8479	3.7166
0.8540	3.7275
0.8579	3.7313

==> figure_code/DM_exp_data/9985-2.txt <==
0.0000	0.0007
0.0098	0.1408
0.0170	0.2075
0.0228	0.2593
0.0280	0.3036
0.0332	0.3431
0.0386	0.3823
0.0440	0.4130
0.0500	0.4451
0.0558	0.4731
0.0602	0.5000
0.0665	0.5300
0.0716	0.5551
0.0772	0.5831
0.0823	0.6056
0.0870	0.6302
0.0926	0.6537
0.0982	0.6752
0.1044	0.6946
0.1094	0.7179
0.1159	0.7383
0.1208	0.7590
0.1257	0.7786
0.1317	0.7979
0.1369	0.8176
0.1434	0.8386
0.1484	0.8583
0.1538	0.8767
0.1595	0.8949
0.1640	0.9130
0.1701	0.9293
0.1752	0.9485
0.1808	0.9670
0.1856	0.9848
0.1911	0.9988
0.1966	1.0184
0.2022	1.0355
0.2086	1.0528
0.2131	1.0691
0.2195	1.0877
0.2237	1.1064
0.2292	1.1218
0.2350	1.1387
0.2403	1.1559
0.2462	1.1716
0.2517	1.1897
0.2573	1.2061
0.2622	1.2195
0.2672	1.2374
0.2724	1.2545
0.2773	1.2713
0.2833	1.2883
0.2883	1.3045
0.2934	1.3183
0.2993	1.3339
0.3044	1.3523
0.3114	1.3687
0.3159	1.3866
0.3203	1.4019
0.3260	1.4177
0.3311	1.4355
0.3371	1.4509
0.3429	1.4670
0.3495	1.4805
0.3546	1.4957
0.3608	1.5098
0.3656	1.5280
0.3698	1.5442
0.3766	1.5588
0.3815	1.5754
0.3864	1.5910
0.3925	1.6105
0.3974	1.6253
0.4032	1.6411
0.4086	1.6573
0.4148	1.6745
0.4189	1.6911
0.4258	1.7077
0.4298	1.7232
0.4348	1.7393
0.4405	1.7560
0.4450	1.7730
0.4496	1.7899
0.4560	1.8070
0.4604	1.8235
0.4638	1.8410
0.4708	1.8586
0.4753	1.8749
0.4807	1.8948
0.4860	1.9118
0.4905	1.9309
0.4962	1.9494
0.5022	1.9671
0.5079	1.9847
0.5121	2.0006
0.5182	2.0194
0.5223	2.0392
0.5272	2.0556
0.5332	2.0748
0.5379	2.0921
0.5424	2.1101
0.5477	2.1277
0.5538	2.1469
0.5562	2.1626
0.5638	2.1840
0.5688	2.2020
0.5739	2.2227
0.5778	2.2388
0.5839	2.2569
0.5898	2.2761
0.5923	2.2966
0.5988	2.3160
0.6030	2.3356
0.6068	2.3528
0.6128	2.3742
0.6178	2.3937
0.6213	2.4146
0.6259	2.4334
0.6319	2.4531
0.6363	2.4753
0.6417	2.4963
0.6476	2.5152
0.6528	2.5379
0.6570	2.5542
0.6634	2.5755
0.6681	2.5997
0.6715	2.6203
0.6779	2.6400
0.6824	2.6582
0.6857	2.6809
0.6910	2.7026
0.6957	2.7238
0.6991	2.7462
0.7042	2.7704
0.7096	2.7912
0.7143	2.8137
0.7191	2.8392
0.7247	2.8634
0.7300	2.8862
0.7344	2.9102
0.7393	2.9338
0.7448	2.9586
0.7488	2.9828
0.7530	3.0074
0.7590	3.0340
0.7622	3.0579
0.7661	3.0846
0.7720	3.1097
0.7761	3.1328
0.7803	3.1573
0.7841	3.1850
0.7894	3.2116
0.7943	3.2373
0.7968	3.2631
0.8029	3.2894
0.8070	3.3154
0.8096	3.3384
0.8139	3.3626
0.8198	3.3871
0.8226	3.4111
0.8252	3.4304
0.8319	3.4443
0.8317	3.3855

==> figure_code/DM_exp_data/9985-3.txt <==
0.0000	0.0024
0.0061	0.1688
0.0126	0.2382
0.0184	0.2926
0.0240	0.3396
0.0290	0.3824
0.0354	0.4190
0.0403	0.4532
0.0469	0.4870
0.0521	0.5167
0.0585	0.5458
0.0641	0.5744
0.0698	0.6020
0.0747	0.6246
0.0807	0.6513
0.0870	0.6793
0.0928	0.7012
0.0978	0.7232
0.1044	0.7431
0.1100	0.7662
0.1157	0.7870
0.1215	0.8058
0.1270	0.8298
0.1322	0.8479
0.1373	0.8669
0.1435	0.8873
0.1484	0.9079
0.1543	0.9256
0.1602	0.9438
0.1664	0.9637
0.1722	0.9812
0.1786	0.9999
0.1839	1.0193
0.1890	1.0376
0.1951	1.0553
0.1996	1.0745
0.2059	1.0938
0.2119	1.1082
0.2174	1.1255
0.2226	1.1448
0.2281	1.1619
0.2344	1.1816
0.2398	1.1985
0.2448	1.2151
0.2508	1.2306
0.2564	1.2483
0.2613	1.2670
0.2666	1.2842
0.2729	1.2991
0.2784	1.3176
0.2841	1.3359
0.2898	1.3535
0.2951	1.3702
0.3007	1.3888
0.3057	1.4065
0.3116	1.4229
0.3169	1.4399
0.3213	1.4586
0.3270	1.4722
0.3326	1.4907
0.3377	1.5077
0.3432	1.5272
0.3477	1.5427
0.3537	1.5608
0.3589	1.5762
0.3641	1.5951
0.3705	1.6110
0.3763	1.6290
0.3805	1.6438
0.3866	1.6594
0.3913	1.6778
0.3960	1.6955
0.4028	1.7111
0.4082	1.7283
0.4130	1.7467
0.4185	1.7655
0.4248	1.7842
0.4300	1.8000
0.4356	1.8186
0.4408	1.8356
0.4459	1.8531
0.4512	1.8707
0.4558	1.8892
0.4611	1.9058
0.4667	1.9247
0.4716	1.9419
0.4772	1.9616
0.4818	1.9798
0.4865	1.9965
0.4927	2.0145
0.4974	2.0316
0.5031	2.0512
0.5086	2.0681
0.5134	2.0849
0.5193	2.1033
0.5243	2.1225
0.5282	2.1413
0.5337	2.1596
0.5401	2.1776
0.5439	2.1942
0.5490	2.2138
0.5553	2.2337
0.5589	2.2528
0.5648	2.2724
0.5710	2.2911
0.5764	2.3108
0.5820	2.3287
0.5865	2.3493
0.5921	2.3671
0.5960	2.3869
0.6020	2.4064
0.6062	2.4252
0.6108	2.4476
0.6157	2.4665
0.6187	2.4844
0.6249	2.5066
0.6289	2.5282
0.6332	2.5498
0.6392	2.5690
0.6435	2.5909
0.6487	2.6136
0.6534	2.6339
0.6588	2.6573
0.6623	2.6786
0.6672	2.7004
0.6726	2.7243
0.6764	2.7495
0.6815	2.7701
0.6855	2.7914
0.6913	2.8168
0.6956	2.8384
0.6997	2.8618
0.7070	2.8859
0.7098	2.9092
0.7155	2.9336
0.7212	2.9576
0.7252	2.9833
0.7295	3.0078
0.7346	3.0320
0.7399	3.0573
0.7438	3.0814
0.7493	3.1066
0.7546	3.1296
0.7583	3.1553
0.7622	3.1800
0.7665	3.2057
0.7729	3.2295
0.7749	3.2552
0.7796	3.2771
0.7860	3.3021
0.7879	3.3275
0.7922	3.3542
0.7981	3.3835
0.8019	3.4089
0.8058	3.4374
0.8093	3.4628
0.8154	3.4868
0.8199	3.5144
0.8233	3.5408
0.8290	3.5649
0.8333	3.5913
0.8378	3.6187
0.8407	3.6418
0.8457	3.6666
0.8506	3.6895
0.8549	3.7111
0.8585	3.7319
0.8621	3.7520
0.8687	3.7660
0.8707	3.7663

==> figure_code/DM_exp_data/9995-1.txt <==
0.0000	0.0011
0.0083	0.3573
0.0121	0.5433
0.0168	0.6877
0.0217	0.7959
0.0247	0.8957
0.0295	0.9844
0.0345	1.0569
0.0369	1.1238
0.0430	1.1821
0.0459	1.2423
0.0506	1.2946
0.0562	1.3393
0.0600	1.3867
0.0652	1.4298
0.0683	1.4723
0.0735	1.5123
0.0786	1.5462
0.0812	1.5867
0.0866	1.6214
0.0894	1.6575
0.0946	1.6905
0.0996	1.7199
0.1038	1.7515
0.1093	1.7810
0.1120	1.8118
0.1172	1.8412
0.1196	1.8654
0.1248	1.8955
0.1284	1.9223
0.1330	1.9501
0.1367	1.9760
0.1415	1.9959
0.1464	2.0285
0.1499	2.0488
0.1562	2.0738
0.1601	2.0998
0.1640	2.1223
0.1686	2.1473
0.1716	2.1693
0.1774	2.1928
0.1806	2.2177
0.1854	2.2377
0.1900	2.2665
0.1946	2.2850
0.1994	2.3042
0.2016	2.3297
0.2071	2.3494
0.2100	2.3749
0.2158	2.3948
0.2213	2.4159
0.2248	2.4367
0.2301	2.4577
0.2336	2.4834
0.2385	2.5015
0.2438	2.5221
0.2463	2.5453
0.2512	2.5612
0.2537	2.5855
0.2582	2.6033
0.2614	2.6234
0.2663	2.6462
0.2715	2.6647
0.2756	2.6883
0.2811	2.7088
0.2841	2.7309
0.2897	2.7513
0.2926	2.7711
0.2974	2.7943
0.3015	2.8144
0.3050	2.8359
0.3100	2.8595
0.3136	2.8800
0.3169	2.9015
0.3210	2.9211
0.3236	2.9413
0.3272	2.9638
0.3311	2.9820
0.3360	3.0055
0.3394	3.0239
0.3441	3.0456
0.3471	3.0660
0.3516	3.0862
0.3557	3.1076
0.3600	3.1296
0.3650	3.1523
0.3670	3.1737
0.3724	3.1909
0.3756	3.2136
0.3816	3.2370
0.3856	3.2562
0.3908	3.2772
0.3950	3.3001
0.3983	3.3233
0.4019	3.3431
0.4058	3.3661
0.4087	3.3869
0.4130	3.4080
0.4171	3.4301
0.4220	3.4531
0.4245	3.4761
0.4287	3.4962
0.4312	3.5181
0.4372	3.5417
0.4406	3.5655
0.4443	3.5861
0.4490	3.6074
0.4529	3.6276
0.4576	3.6531
0.4623	3.6731
0.4668	3.6959
0.4715	3.7195
0.4747	3.7430
0.4791	3.7662
0.4817	3.7872
0.4854	3.8125
0.4882	3.8331
0.4938	3.8593
0.4976	3.8811
0.5003	3.9009
0.5044	3.9244
0.5067	3.9491
0.5111	3.9728
0.5134	3.9983
0.5185	4.0200
0.5217	4.0444
0.5254	4.0674
0.5299	4.0926
0.5324	4.1178
0.5367	4.1395
0.5392	4.1664
0.5435	4.1887
0.5462	4.2138
0.5512	4.2400
0.5541	4.2621
0.5586	4.2901
0.5633	4.3171
0.5679	4.3387
0.5721	4.3689
0.5754	4.3922
0.5793	4.4228
0.5824	4.4501
0.5860	4.4752
0.5894	4.5050
0.5944	4.5308
0.5989	4.5632
0.6011	4.5900
0.6051	4.6145
0.6080	4.6451
0.6115	4.6742
0.6150	4.7060
0.6201	4.7352
0.6240	4.7617
0.6271	4.7948
0.6300	4.8220
0.6334	4.8546
0.6369	4.8854
0.6398	4.9113
0.6427	4.9427
0.6461	4.9702
0.6492	4.9993
0.6523	5.0290
0.6558	5.0575
0.6587	5.0901
0.6625	5.1170
0.6649	5.1457
0.6681	5.1779
0.6711	5.2045
0.6746	5.2367
0.6780	5.2600
0.6818	5.2845
0.6858	5.3132
0.6898	5.3365
0.6946	5.3585
0.6981	5.3704
0.7020	5.3770

==> figure_code/DM_exp_data/9995-2.txt <==
0.0000	0.0039
0.0064	0.3086
0.0122	0.4938
0.0176	0.6311
0.0224	0.7378
0.0262	0.8341
0.0306	0.9162
0.0342	0.9874
0.0386	1.0533
0.0432	1.1086
0.0474	1.1678
0.0507	1.2213
0.0552	1.2619
0.0604	1.3122
0.0648	1.3505
0.0695	1.3921
0.0744	1.4298
0.0789	1.4625
0.0834	1.5008
0.0874	1.5322
0.0914	1.5711
0.0965	1.5996
0.1012	1.6276
0.1056	1.6590
0.1097	1.6867
0.1143	1.7171
0.1184	1.7460
0.1228	1.7705
0.1257	1.7993
0.1308	1.8262
0.1353	1.8557
0.1408	1.8817
0.1458	1.9014
0.1501	1.9340
0.1547	1.9547
0.1590	1.9791
0.1630	2.0024
0.1664	2.0269
0.1706	2.0529
0.1762	2.0722
0.1810	2.0956
0.1853	2.1210
0.1900	2.1412
0.1937	2.1692
0.1979	2.1899
0.2020	2.2094
0.2061	2.2334
0.2102	2.2549
0.2158	2.2809
0.2203	2.3006
0.2252	2.3219
0.2292	2.3439
0.2333	2.3688
0.2374	2.3947
0.2412	2.4118
0.2455	2.4305
0.2490	2.4571
0.2537	2.4754
0.2569	2.4989
0.2611	2.5195
0.2649	2.5398
0.2704	2.5622
0.2741	2.5817
0.2786	2.6055
0.2828	2.6220
0.2874	2.6452
0.2909	2.6662
0.2945	2.6873
0.2980	2.7063
0.3024	2.7269
0.3078	2.7458
0.3124	2.7692
0.3171	2.7880
0.3211	2.8066
0.3254	2.8262
0.3286	2.8456
0.3330	2.8697
0.3362	2.8853
0.3409	2.9072
0.3448	2.9251
0.3490	2.9450
0.3531	2.9668
0.3567	2.9824
0.3615	3.0075
0.3660	3.0276
0.3699	3.0486
0.3744	3.0674
0.3784	3.0851
0.3838	3.1059
0.3868	3.1256
0.3916	3.1452
0.3951	3.1630
0.3994	3.1831
0.4022	3.2051
0.4069	3.2248
0.4115	3.2462
0.4154	3.2689
0.4195	3.2881
0.4234	3.3115
0.4288	3.3354
0.4324	3.3553
0.4372	3.3760
0.4405	3.3982
0.4439	3.4219
0.4480	3.4420
0.4516	3.4637
0.4546	3.4851
0.4587	3.5055
0.4629	3.5287
0.4669	3.5511
0.4704	3.5732
0.4737	3.5968
0.4780	3.6196
0.4815	3.6423
0.4847	3.6629
0.4880	3.6852
0.4922	3.7097
0.4982	3.7361
0.5029	3.7585
0.5073	3.7795
0.5113	3.8031
0.5148	3.8279
0.5183	3.8517
0.5228	3.8772
0.5258	3.8949
0.5301	3.9232
0.5341	3.9485
0.5378	3.9726
0.5421	4.0002
0.5459	4.0229
0.5489	4.0490
0.5525	4.0743
0.5567	4.0994
0.5602	4.1241
0.5638	4.1490
0.5686	4.1776
0.5727	4.2056
0.5777	4.2294
0.5818	4.2563
0.5864	4.2815
0.5897	4.3103
0.5938	4.3367
0.5971	4.3639
0.6012	4.3929
0.6042	4.4178
0.6077	4.4485
0.6112	4.4756
0.6149	4.4992
0.6188	4.5299
0.6232	4.5567
0.6266	4.5873
0.6298	4.6162
0.6335	4.6427
0.6367	4.6720
0.6401	4.7005
0.6436	4.7334
0.6472	4.7617
0.6500	4.7870
0.6535	4.8213
0.6569	4.8487
0.6598	4.8778
0.6635	4.9068
0.6668	4.9354
0.6700	4.9668
0.6734	4.9953
0.6766	5.0266
0.6802	5.0583
0.6837	5.0842
0.6873	5.1183
0.6911	5.1432
0.6948	5.1724
0.6980	5.2038
0.7025	5.2314
0.7053	5.2623
0.7094	5.2846
0.7126	5.3109
0.7156	5.3378
0.7193	5.3646
0.7224	5.3889
0.7265	5.4080
0.7308	5.4256
0.7339	5.4425
0.7380	5.4446

==> figure_code/DM_exp_data/9995-3.txt <==
0.0000	-0.0101
0.0040	0.3502
0.0085	0.5343
0.0123	0.6745
0.0166	0.7818
0.0196	0.8803
0.0234	0.9641
0.0263	1.0346
0.0305	1.1023
0.0333	1.1571
0.0374	1.2148
0.0413	1.2644
0.0454	1.3073
0.0490	1.3565
0.0529	1.3937
0.0559	1.4380
0.0594	1.4766
0.0634	1.5093
0.0683	1.5476
0.0718	1.5797
0.0755	1.6146
0.0792	1.6433
0.0832	1.6753
0.0862	1.7042
0.0907	1.7307
0.0952	1.7632
0.1007	1.7925
0.1047	1.8140
0.1094	1.8454
0.1134	1.8697
0.1170	1.8986
0.1208	1.9250
0.1252	1.9456
0.1294	1.9751
0.1338	1.9953
0.1368	2.0198
0.1410	2.0437
0.1440	2.0647
0.1481	2.0920
0.1527	2.1133
0.1573	2.1342
0.1624	2.1572
0.1662	2.1766
0.1713	2.2071
0.1756	2.2216
0.1801	2.2435
0.1837	2.2674
0.1876	2.2854
0.1914	2.3122
0.1952	2.3307
0.1987	2.3528
0.2033	2.3731
0.2064	2.3954
0.2113	2.4168
0.2150	2.4368
0.2204	2.4554
0.2245	2.4775
0.2288	2.4955
0.2325	2.5175
0.2368	2.5393
0.2411	2.5571
0.2458	2.5777
0.2487	2.5988
0.2537	2.6204
0.2568	2.6364
0.2608	2.6588
0.2660	2.6811
0.2709	2.6996
0.2758	2.7199
0.2797	2.7388
0.2836	2.7586
0.2876	2.7813
0.2906	2.7984
0.2959	2.8179
0.2993	2.8371
0.3032	2.8583
0.3075	2.8822
0.3102	2.8962
0.3156	2.9165
0.3197	2.9350
0.3257	2.9554
0.3295	2.9755
0.3342	2.9930
0.3385	3.0142
0.3428	3.0336
0.3473	3.0531
0.3510	3.0723
0.3547	3.0926
0.3595	3.1125
0.3628	3.1318
0.3677	3.1521
0.3704	3.1694
0.3755	3.1890
0.3804	3.2105
0.3849	3.2312
0.3891	3.2504
0.3936	3.2704
0.3983	3.2924
0.4023	3.3130
0.4064	3.3345
0.4104	3.3551
0.4130	3.3740
0.4182	3.3940
0.4229	3.4175
0.4284	3.4386
0.4319	3.4605
0.4359	3.4810
0.4408	3.5000
0.4438	3.5265
0.4484	3.5458
0.4522	3.5700
0.4561	3.5901
0.4602	3.6139
0.4640	3.6371
0.4683	3.6583
0.4707	3.6826
0.4756	3.7054
0.4798	3.7291
0.4841	3.7551
0.4883	3.7768
0.4915	3.7982
0.4961	3.8240
0.4993	3.8467
0.5048	3.8735
0.5076	3.8936
0.5118	3.9199
0.5153	3.9446
0.5188	3.9675
0.5228	3.9947
0.5260	4.0146
0.5311	4.0387
0.5357	4.0676
0.5398	4.0904
0.5436	4.1168
0.5469	4.1404
0.5512	4.1664
0.5553	4.1928
0.5599	4.2171
0.5625	4.2475
0.5671	4.2713
0.5705	4.2982
0.5743	4.3242
0.5770	4.3508
0.5807	4.3800
0.5858	4.4071
0.5896	4.4369
0.5943	4.4673
0.5987	4.4947
0.6029	4.5261
0.6068	4.5536
0.6103	4.5844
0.6139	4.6167
0.6175	4.6409
0.6212	4.6751
0.6249	4.7040
0.6286	4.7385
0.6314	4.7691
0.6352	4.7952
0.6382	4.8315
0.6424	4.8598
0.6459	4.8935
0.6502	4.9242
0.6542	4.9554
0.6583	4.9883
0.6615	5.0180
0.6652	5.0485
0.6679	5.0848
0.6727	5.1142
0.6753	5.1516
0.6790	5.1817
0.6819	5.2101
0.6860	5.2448
0.6886	5.2734
0.6925	5.3095
0.6954	5.3369
0.6988	5.3673
0.7023	5.3981
0.7056	5.4280
0.7085	5.4593
0.7123	5.4841
0.7153	5.5075
0.7182	5.5277
0.7211	5.5441
0.7248	5.5531

==> figure_code/DM_exp_data/elastico-1.txt <==
0.0000	0.0059
0.0091	0.0197
0.0193	0.0271
0.0296	0.0357
0.0406	0.0418
0.0503	0.0459
0.0607	0.0516
0.0691	0.0577
0.0779	0.0619
0.0902	0.0674
0.0995	0.0709
0.1097	0.0744
0.1173	0.0814
0.1262	0.0829
0.1352	0.0869
0.1432	0.0928
0.1511	0.0958
0.1622	0.0999
0.1716	0.1047
0.1814	0.1087
0.1907	0.1107
0.1992	0.1142
0.2086	0.1181
0.2191	0.1209
0.2294	0.1250
0.2386	0.1285
0.2466	0.1303
0.2569	0.1344
0.2682	0.1387
0.2777	0.1415
0.2871	0.1451
0.2957	0.1479
0.3056	0.1492
0.3166	0.1522
0.3271	0.1557
0.3396	0.1586
0.3501	0.1616
0.3595	0.1668
0.3715	0.1706
0.3818	0.1710
0.3922	0.1754
0.4040	0.1799
0.4164	0.1805
0.4280	0.1851
0.4381	0.1868
0.4484	0.1898
0.4570	0.1928
0.4666	0.1962
0.4776	0.1989
0.4908	0.2006
0.5037	0.2061
0.5157	0.2078
0.5258	0.2102
0.5366	0.2144
0.5483	0.2170
0.5582	0.2207
0.5680	0.2245
0.5767	0.2277
0.5871	0.2300
0.6053	0.2332
0.6116	0.2347
0.6218	0.2385
0.6321	0.2408
0.6414	0.2423
0.6535	0.2475
0.6628	0.2519
0.6731	0.2535
0.6871	0.2560
0.6961	0.2595
0.7050	0.2625
0.7131	0.2650
0.7225	0.2687
0.7338	0.2724
0.7428	0.2752
0.7518	0.2788
0.7609	0.2803
0.7738	0.2824
0.7878	0.2859
0.7974	0.2898
0.8051	0.2930
0.8154	0.2966
0.8253	0.2994
0.8355	0.3024
0.8487	0.3066
0.8598	0.3086
0.8702	0.3122
0.8797	0.3128
0.8889	0.3176
0.8982	0.3211
0.9056	0.3254
0.9145	0.3272
0.9251	0.3300
0.9368	0.3328
0.9477	0.3356
0.9584	0.3416
0.9671	0.3444
0.9718	0.3482
0.9832	0.3523
0.9913	0.3552
1.0008	0.3597
1.0141	0.3608
1.0222	0.3637
1.0306	0.3671
1.0389	0.3695
1.0474	0.3745
1.0571	0.3778
1.0643	0.3821
1.0719	0.3860
1.0813	0.3905
1.0887	0.3905
1.0992	0.3964
1.1093	0.4013
1.1181	0.4024
1.1270	0.4066
1.1354	0.4080
1.1429	0.4120
1.1516	0.4167
1.1603	0.4234
1.1649	0.4270
1.1736	0.4310
1.1812	0.4346
1.1915	0.4393
1.1981	0.4418
1.2056	0.4455
1.2149	0.4493
1.2238	0.4544
1.2314	0.4579
1.2404	0.4621
1.2539	0.4674
1.2617	0.4711
1.2693	0.4750
1.2756	0.4795
1.2834	0.4832
1.2946	0.4873
1.3029	0.4921
1.3098	0.4965
1.3170	0.5014
1.3250	0.5048
1.3893	0.5104
1.3952	0.5141
1.4028	0.5187
1.4106	0.5239
1.4189	0.5288
1.4249	0.5336
1.4326	0.5400
1.4411	0.5421
1.4504	0.5477
1.4581	0.5518
1.4660	0.5552
1.4742	0.5619
1.4816	0.5667
1.4894	0.5704
1.4968	0.5757
1.5069	0.5803
1.5140	0.5872
1.5232	0.5908
1.5309	0.5981
1.5392	0.6033
1.5471	0.6085
1.5552	0.6136
1.5621	0.6186
1.5703	0.6208
1.5780	0.6271
1.5860	0.6330
1.5930	0.6393
1.6018	0.6449
1.6099	0.6513
1.6184	0.6559
1.6252	0.6629
1.6349	0.6673
1.6431	0.6732
1.6514	0.6797
1.6584	0.6861
1.6664	0.6928
1.6743	0.6984
1.6823	0.7043
1.6902	0.7119
1.6984	0.7170
1.7046	0.7247
1.7093	0.7292
1.7167	0.7339

==> figure_code/DM_exp_data/elastico-2.txt <==
0.0000	0.0135
0.0096	0.0239
0.0193	0.0309
0.0289	0.0348
0.0384	0.0403
0.0516	0.0472
0.0615	0.0539
0.0712	0.0599
0.0803	0.0652
0.0877	0.0698
0.0932	0.0719
0.1035	0.0769
0.1128	0.0803
0.1208	0.0837
0.1308	0.0887
0.1393	0.0927
0.1514	0.0968
0.1611	0.1015
0.1698	0.1064
0.1802	0.1089
0.1927	0.1120
0.2030	0.1163
0.2119	0.1193
0.2211	0.1232
0.2299	0.1251
0.2432	0.1287
0.2531	0.1316
0.2611	0.1344
0.2704	0.1396
0.2798	0.1429
0.2923	0.1478
0.3031	0.1491
0.3130	0.1537
0.3216	0.1559
0.3343	0.1593
0.3439	0.1605
0.3542	0.1658
0.3637	0.1685
0.3762	0.1722
0.3903	0.1746
0.4018	0.1782
0.4166	0.1793
0.4268	0.1831
0.4404	0.1865
0.4510	0.1893
0.4643	0.1929
0.4744	0.1956
0.4855	0.1945
0.4906	0.2001
0.5050	0.2053
0.5158	0.2081
0.5264	0.2119
0.5400	0.2144
0.5533	0.2158
0.5644	0.2175
0.5753	0.2202
0.5838	0.2233
0.5919	0.2278
0.6049	0.2306
0.6153	0.2336
0.6255	0.2361
0.6340	0.2385
0.6467	0.2416
0.6578	0.2439
0.6701	0.2487
0.6828	0.2511
0.6942	0.2538
0.7053	0.2570
0.7157	0.2608
0.7230	0.2626
0.7324	0.2657
0.7426	0.2684
0.7541	0.2710
0.7638	0.2756
0.7732	0.2775
0.7838	0.2801
0.7964	0.2830
0.8096	0.2870
0.8215	0.2899
0.8298	0.2926
0.8391	0.2964
0.8473	0.3001
0.8577	0.3046
0.8724	0.3056
0.8846	0.3062
0.8942	0.3101
0.9044	0.3136
0.9137	0.3171
0.9266	0.3202
0.9366	0.3253
0.9477	0.3257
0.9608	0.3298
0.9737	0.3333
0.9838	0.3354
0.9939	0.3382
1.0025	0.3427
1.0122	0.3479
1.0251	0.3504
1.0331	0.3534
1.0429	0.3570
1.0520	0.3597
1.0615	0.3645
1.0706	0.3682
1.0792	0.3730
1.0908	0.3746
1.0993	0.3793
1.1095	0.3811
1.1195	0.3836
1.1307	0.3873
1.1426	0.3924
1.1505	0.3955
1.1607	0.4011
1.1683	0.4040
1.1782	0.4065
1.1894	0.4102
1.1988	0.4136
1.2092	0.4178
1.2180	0.4215
1.2260	0.4266
1.2337	0.4294
1.2436	0.4343
1.2522	0.4372
1.2593	0.4394
1.2683	0.4411
1.2769	0.4455
1.2876	0.4523
1.3024	0.4561
1.3121	0.4617
1.3228	0.4660
1.3316	0.4706
1.3413	0.4751
1.3482	0.4793
1.3573	0.4831
1.3651	0.4877
1.3737	0.4916
1.3806	0.4954
1.3882	0.5008
1.3988	0.5045
1.4064	0.5099
1.4158	0.5118
1.4266	0.5188
1.4368	0.5236
1.4450	0.5270
1.4543	0.5336
1.4610	0.5376
1.4705	0.5429
1.4773	0.5466
1.4876	0.5507
1.4940	0.5540
1.5023	0.5610
1.5117	0.5654
1.5199	0.5698
1.5291	0.5740
1.5369	0.5815
1.5445	0.5864
1.5528	0.5900
1.5638	0.5962
1.5699	0.6016
1.5770	0.6069
1.5835	0.6134
1.5926	0.6187
1.6011	0.6239
1.6094	0.6302
1.6032	0.6333
1.6139	0.6396
1.6243	0.6435
1.6342	0.6501
1.6431	0.6558
1.6518	0.6606
1.6626	0.6661
1.6798	0.6607

==> figure_code/DM_exp_data/elastico-3.txt <==
0.0000	0.0096
0.0110	0.0221
0.0203	0.0279
0.0307	0.0354
0.0435	0.0398
0.0529	0.0450
0.0625	0.0520
0.0699	0.0566
0.0784	0.0623
0.0874	0.0665
0.0975	0.0700
0.1100	0.0749
0.1202	0.0786
0.1289	0.0836
0.1372	0.0886
0.1457	0.0920
0.1549	0.0971
0.1672	0.0987
0.1768	0.1017
0.1858	0.1070
0.1951	0.1108
0.2047	0.1165
0.2155	0.1160
0.2253	0.1195
0.2354	0.1232
0.2438	0.1251
0.2524	0.1320
0.2646	0.1364
0.2745	0.1391
0.2861	0.1428
0.2982	0.1455
0.3093	0.1518
0.3217	0.1539
0.3324	0.1562
0.3418	0.1600
0.3518	0.1627
0.3685	0.1666
0.3800	0.1692
0.3904	0.1710
0.3997	0.1744
0.4121	0.1768
0.4221	0.1805
0.4310	0.1818
0.4413	0.1872
0.4587	0.1886
0.4700	0.1904
0.4796	0.1965
0.4889	0.1971
0.4980	0.2013
0.5099	0.2047
0.5201	0.2083
0.5351	0.2082
0.5448	0.2108
0.5541	0.2153
0.5633	0.2176
0.5772	0.2204
0.5922	0.2242
0.5993	0.2272
0.6091	0.2294
0.6188	0.2320
0.6293	0.2352
0.6415	0.2367
0.6509	0.2403
0.6590	0.2426
0.6685	0.2474
0.6810	0.2502
0.6917	0.2528
0.7001	0.2565
0.7099	0.2580
0.7208	0.2612
0.7363	0.2648
0.7473	0.2677
0.7577	0.2714
0.7664	0.2743
0.7745	0.2771
0.7826	0.2799
0.7945	0.2842
0.8047	0.2871
0.8161	0.2913
0.8300	0.2942
0.8407	0.2972
0.8514	0.3000
0.8608	0.3033
0.8713	0.3053
0.8801	0.3080
0.8893	0.3101
0.9014	0.3150
0.9113	0.3180
0.9260	0.3218
0.9362	0.3248
0.9461	0.3275
0.9575	0.3302
0.9689	0.3342
0.9813	0.3358
0.9918	0.3407
0.9977	0.3430
1.0118	0.3484
1.0214	0.3512
1.0309	0.3551
1.0409	0.3561
1.0503	0.3607
1.0594	0.3662
1.0685	0.3669
1.0823	0.3712
1.0922	0.3740
1.1038	0.3800
1.1136	0.3821
1.1214	0.3877
1.1300	0.3898
1.1386	0.3932
1.1473	0.3973
1.1573	0.4004
1.1654	0.4029
1.1737	0.4080
1.1841	0.4114
1.1941	0.4158
1.2056	0.4185
1.2179	0.4236
1.2301	0.4257
1.2420	0.4317
1.2520	0.4352
1.2596	0.4388
1.2694	0.4429
1.2821	0.4471
1.2911	0.4518
1.3011	0.4545
1.3072	0.4613
1.3165	0.4645
1.3251	0.4693
1.3347	0.4731
1.3418	0.4772
1.3521	0.4792
1.3626	0.4839
1.3713	0.4880
1.3820	0.4918
1.3888	0.4977
1.3976	0.5027
1.4059	0.5059
1.4149	0.5115
1.4212	0.5153
1.4305	0.5189
1.4401	0.5242
1.4467	0.5301
1.4578	0.5342
1.4673	0.5388
1.4767	0.5432
1.4825	0.5468
1.4909	0.5525
1.5013	0.5567
1.5089	0.5625
1.5169	0.5680
1.5264	0.5732
1.5344	0.5779
1.5428	0.5837
1.5509	0.5891
1.5576	0.5933
1.5677	0.5984
1.5734	0.6025
1.5821	0.6095
1.5893	0.6138
1.5982	0.6187
1.6067	0.6238
1.6149	0.6293
1.6220	0.6346
1.6307	0.6405
1.6396	0.6436
1.6497	0.6497
1.6569	0.6556
1.6644	0.6633
1.6714	0.6678
1.6792	0.6743
1.6870	0.6821
1.6949	0.6870
1.7028	0.6932
1.7054	0.7001
1.7135	0.7057
1.7215	0.7111
1.7279	0.7171
1.7364	0.7263
1.7432	0.7321
1.7522	0.7385
1.7558	0.7434
1.7628	0.7508
1.7686	0.7584
1.7753	0.7657
1.7806	0.7725
1.7864	0.7785
1.7934	0.7843
1.8007	0.7915
1.8096	0.7985
1.8165	0.8064
1.8241	0.8123
1.8325	0.8190
1.8477	0.8261
1.8506	0.8332
1.8578	0.8388

==> figure_code/DM_new_8/DM_50.txt <==
1.033720016479492188e+00 5.711999908089637756e-02
1.057760000228881836e+00 7.412000000476837158e-02
1.093659996986389160e+00 9.634999930858612061e-02
1.117400050163269043e+00 1.084500029683113098e-01
1.149919986724853516e+00 1.263400018215179443e-01
1.183310031890869141e+00 1.438300013542175293e-01
1.214400053024291992e+00 1.588699966669082642e-01
1.240210056304931641e+00 1.687600016593933105e-01
1.270210027694702148e+00 1.833000034093856812e-01
1.301059961318969727e+00 1.994799971580505371e-01
1.327129960060119629e+00 2.087199985980987549e-01
1.357789993286132812e+00 2.220399975776672363e-01
1.391190052032470703e+00 2.387900054454803467e-01
1.416190028190612793e+00 2.473700046539306641e-01
1.446189999580383301e+00 2.773700058460235596e-01
1.482010006904602051e+00 2.756499946117401123e-01
1.507179975509643555e+00 2.866800129413604736e-01
1.538030028343200684e+00 2.986899912357330322e-01
1.572579979896545410e+00 3.164300024509429932e-01
1.602839946746826172e+00 3.316299915313720703e-01
1.627049922943115234e+00 3.438900113105773926e-01
1.658630013465881348e+00 3.590900003910064697e-01
1.688600063323974609e+00 3.747000098228454590e-01
1.719929933547973633e+00 3.888300061225891113e-01
1.749029994010925293e+00 4.081999957561492920e-01
1.779070019721984863e+00 4.221799969673156738e-01
1.807680010795593262e+00 4.407300055027008057e-01
1.838289976119995117e+00 4.590300023555755615e-01
1.866569995880126953e+00 4.748899936676025391e-01
1.900150060653686523e+00 4.987500011920928955e-01
1.927259922027587891e+00 5.170599818229675293e-01
1.960550069808959961e+00 5.427200198173522949e-01
1.993119955062866211e+00 5.687000155448913574e-01


==> figure_code/DM_new_8/DM_85.txt <==
1.028970003128051758e+00 3.823800086975097656e-01
1.058470010757446289e+00 5.458199977874755859e-01
1.092759966850280762e+00 7.011799812316894531e-01
1.121539950370788574e+00 8.057799935340881348e-01
1.148380041122436523e+00 9.079300165176391602e-01
1.178599953651428223e+00 9.998700022697448730e-01
1.211889982223510742e+00 1.108150005340576172e+00
1.239820003509521484e+00 1.198449969291687012e+00
1.272889971733093262e+00 1.299139976501464844e+00
1.300670027732849121e+00 1.388790011405944824e+00
1.332639932632446289e+00 1.490689992904663086e+00
1.358860015869140625e+00 1.576169967651367188e+00
1.391330003738403320e+00 1.677839994430541992e+00
1.418540000915527344e+00 1.765519976615905762e+00
1.451240062713623047e+00 1.870700001716613770e+00
1.481790065765380859e+00 1.979799985885620117e+00
1.508610010147094727e+00 2.068059921264648438e+00
1.540099978446960449e+00 2.177570104598999023e+00
1.570990085601806641e+00 2.291079998016357422e+00
1.602040052413940430e+00 2.406389951705932617e+00
1.628920078277587891e+00 2.528150081634521484e+00
1.658779978752136230e+00 2.657279968261718750e+00
1.691259980201721191e+00 2.816800117492675781e+00
1.721250057220458984e+00 2.957600116729736328e+00
1.749340057373046875e+00 3.106580018997192383e+00
1.779649972915649414e+00 3.277139902114868164e+00
1.809309959411621094e+00 3.462810039520263672e+00
1.840699911117553711e+00 3.641779899597167969e+00
1.870710015296936035e+00 3.766330003738403320e+00


==> figure_code/DM_new_8/DM_95.txt <==
1.030519962310791016e+00 1.102349996566772461e+00
1.059409976005554199e+00 1.476549983024597168e+00
1.090739965438842773e+00 1.730710029602050781e+00
1.120759963989257812e+00 1.924960017204284668e+00
1.148110032081604004e+00 2.092000007629394531e+00
1.180109977722167969e+00 2.243520021438598633e+00
1.211329936981201172e+00 2.416850090026855469e+00
1.241119980812072754e+00 2.557080030441284180e+00
1.270910024642944336e+00 2.699609994888305664e+00
1.299319982528686523e+00 2.837059974670410156e+00
1.329489946365356445e+00 2.975500106811523438e+00
1.359459996223449707e+00 3.112550020217895508e+00
1.389080047607421875e+00 3.250410079956054688e+00
1.418179988861083984e+00 3.394000053405761719e+00
1.448439955711364746e+00 3.545759916305541992e+00
1.479799985885620117e+00 3.729140043258666992e+00
1.511829972267150879e+00 3.919879913330078125e+00
1.539759993553161621e+00 4.090439796447753906e+00
1.570539951324462891e+00 4.298170089721679688e+00
1.598710060119628906e+00 4.494709968566894531e+00
1.631410002708435059e+00 4.769060134887695312e+00
1.661530017852783203e+00 5.017980098724365234e+00
1.688560009002685547e+00 5.273359775543212891e+00
1.721130013465881348e+00 5.544109821319580078e+00


==> figure_code/DM_new_8/extrapolation/0.0_m_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.013199687004089355 0.013482213020324707 0.013181686401367188 0.013692021369934082 0.013522744178771973 0.01322948932647705 0.013885855674743652 0.013788819313049316 0.013673067092895508 0.013134956359863281 0.013300299644470215 0.012897253036499023 0.012905597686767578 0.011768341064453125 0.009787499904632568
1.0122449398040771 0.025609493255615234 0.026115775108337402 0.025588393211364746 0.026473283767700195 0.02615833282470703 0.025662660598754883 0.02689206600189209 0.026659131050109863 0.02647554874420166 0.025485992431640625 0.025820136070251465 0.025053977966308594 0.02509760856628418 0.022988319396972656 0.019412636756896973
1.0183672904968262 0.0367741584777832 0.037410616874694824 0.036779046058654785 0.03782463073730469 0.03740072250366211 0.036850690841674805 0.03849828243255615 0.03810429573059082 0.03792595863342285 0.036632657051086426 0.037143588066101074 0.036080360412597656 0.03620457649230957 0.03342306613922119 0.028911232948303223
1.0244897603988647 0.046375930309295654 0.04702901840209961 0.046433448791503906 0.04740762710571289 0.0469285249710083 0.046477675437927246 0.04833567142486572 0.04781520366668701 0.04771566390991211 0.04629874229431152 0.04698944091796875 0.045719265937805176 0.04596757888793945 0.04290163516998291 0.03828698396682739
1.0306122303009033 0.05427289009094238 0.054824650287628174 0.054392337799072266 0.05510133504867554 0.05463629961013794 0.05439579486846924 0.05623406171798706 0.05570423603057861 0.05573296546936035 0.0543709397315979 0.05522644519805908 0.05386078357696533 0.054254770278930664 0.05132448673248291 0.04749709367752075
1.036734700202942 0.06052064895629883 0.060862183570861816 0.06068354845046997 0.061010003089904785 0.06063556671142578 0.060644328594207764 0.062247633934020996 0.06189459562301636 0.06205904483795166 0.060895323753356934 0.06187248229980469 0.06053537130355835 0.061060309410095215 0.05866307020187378 0.05644536018371582
1.0428571701049805 0.06537067890167236 0.06541329622268677 0.06553071737289429 0.06544375419616699 0.06523072719573975 0.06545460224151611 0.06666028499603271 0.06668800115585327 0.06694972515106201 0.06606554985046387 0.06709116697311401 0.06590479612350464 0.06650567054748535 0.06496316194534302 0.06497853994369507
1.048979640007019 0.06919950246810913 0.06888169050216675 0.06929272413253784 0.06883060932159424 0.06883174180984497 0.06918501853942871 0.06990772485733032 0.07047557830810547 0.07075917720794678 0.07016342878341675 0.07113909721374512 0.07021015882492065 0.07079732418060303 0.07032090425491333 0.07289338111877441
1.055101990699768 0.0724298357963562 0.07172185182571411 0.07239091396331787 0.07163357734680176 0.07187366485595703 0.07225173711776733 0.07249146699905396 0.07366394996643066 0.07387715578079224 0.07351285219192505 0.07432585954666138 0.07373344898223877 0.07419615983963013 0.07487010955810547 0.07995748519897461
1.0612244606018066 0.07545208930969238 0.07435929775238037 0.0752306580543518 0.07427120208740234 0.07474607229232788 0.0750545859336853 0.0748860239982605 0.07661551237106323 0.07667064666748047 0.07643663883209229 0.0769774317741394 0.07676434516906738 0.07698947191238403 0.07877093553543091 0.08594709634780884
1.0673469305038452 0.07855427265167236 0.07711541652679443 0.07812583446502686 0.07705175876617432 0.0777330994606018 0.07790446281433105 0.07745468616485596 0.07959568500518799 0.07942873239517212 0.07920801639556885 0.07938545942306519 0.07955765724182129 0.07944673299789429 0.08218604326248169 0.09068930149078369
1.0734694004058838 0.08190453052520752 0.08018761873245239 0.0812726616859436 0.08015716075897217 0.08100122213363647 0.08099949359893799 0.08042073249816895 0.08276486396789551 0.08234608173370361 0.08203357458114624 0.08178722858428955 0.08231914043426514 0.08180087804794312 0.08527225255966187 0.09410858154296875
1.0795918703079224 0.0855569839477539 0.08365201950073242 0.0847504734992981 0.0836523175239563 0.0846070647239685 0.08442378044128418 0.0838707685470581 0.08618664741516113 0.08552199602127075 0.08504432439804077 0.08435112237930298 0.08519279956817627 0.08423155546188354 0.08816826343536377 0.09625577926635742
1.0857142210006714 0.08948034048080444 0.0874904990196228 0.08854568004608154 0.08751159906387329 0.08852428197860718 0.08817088603973389 0.08778220415115356 0.08984887599945068 0.08897560834884644 0.08830016851425171 0.08717387914657593 0.08826220035552979 0.08685880899429321 0.09098774194717407 0.09730798006057739
1.09183669090271 0.09359443187713623 0.09162729978561401 0.09258812665939331 0.0916566252708435 0.09267693758010864 0.0921773910522461 0.09206575155258179 0.09369462728500366 0.09267163276672363 0.09180635213851929 0.09029370546340942 0.09155958890914917 0.0897483229637146 0.09381753206253052 0.09754490852355957
1.0979591608047485 0.09779953956604004 0.09595930576324463 0.09678089618682861 0.09598463773727417 0.0969662070274353 0.09635215997695923 0.09659844636917114 0.09764528274536133 0.0965433120727539 0.09552901983261108 0.09370112419128418 0.09507769346237183 0.09291934967041016 0.09671634435653687 0.09729725122451782
1.104081630706787 0.10199886560440063 0.10038083791732788 0.1010252833366394 0.10039222240447998 0.10129314661026001 0.10060006380081177 0.10125231742858887 0.10162132978439331 0.10051369667053223 0.0994144082069397 0.09735715389251709 0.09878379106521606 0.09635749459266663 0.0997198224067688 0.09689968824386597
1.1102041006088257 0.10611006617546082 0.10479587316513062 0.10523337125778198 0.10478639602661133 0.10556972026824951 0.10483574867248535 0.10590857267379761 0.10555160045623779 0.10450780391693115 0.10339921712875366 0.10120558738708496 0.10263007879257202 0.1000252366065979 0.10284155607223511 0.09663629531860352
1.1163265705108643 0.11007192730903625 0.10912680625915527 0.10933637619018555 0.10909253358840942 0.10972607135772705 0.10899078845977783 0.11046773195266724 0.10938209295272827 0.10846281051635742 0.10742318630218506 0.10518485307693481 0.1065649688243866 0.1038743257522583 0.10608154535293579 0.0967247486114502
1.1224489212036133 0.11384272575378418 0.11331367492675781 0.11328428983688354 0.11325329542160034 0.11371076107025146 0.11301380395889282 0.11484986543655396 0.11307454109191895 0.11232882738113403 0.11143195629119873 0.109235018491745 0.11053687334060669 0.1078508198261261 0.10942578315734863 0.09729570150375366
1.1285713911056519 0.11740145087242126 0.11731624603271484 0.1170467734336853 0.11723065376281738 0.1174917221069336 0.11687195301055908 0.11899635195732117 0.11660736799240112 0.11607223749160767 0.11538231372833252 0.11330309510231018 0.11450192332267761 0.11190393567085266 0.11285632848739624 0.0984104573726654
1.1346938610076904 0.12074175477027893 0.12110888957977295 0.12060868740081787 0.12100046873092651 0.12105226516723633 0.12054610252380371 0.122866690158844 0.11997169256210327 0.11967146396636963 0.11924046277999878 0.11734455823898315 0.11842203140258789 0.1159866452217102 0.11634784936904907 0.10006976127624512
1.140816330909729 0.12387171387672424 0.12468087673187256 0.12396925687789917 0.12455248832702637 0.12439030408859253 0.12403029203414917 0.12643834948539734 0.12316995859146118 0.12311744689941406 0.12298306822776794 0.12132397294044495 0.12226751446723938 0.12005910277366638 0.11987841129302979 0.10223773121833801
1.1469388008117676 0.12680864334106445 0.1280328333377838 0.12713775038719177 0.12788784503936768 0.12751424312591553 0.12732815742492676 0.12970471382141113 0.1262134313583374 0.1264093518257141 0.12659496068954468 0.12521454691886902 0.12601757049560547 0.1240890622138977 0.12342429161071777 0.10485583543777466
1.1530611515045166 0.12957772612571716 0.13117462396621704 0.13013142347335815 0.13101571798324585 0.13044226169586182 0.1304505467414856 0.13267317414283752 0.1291176676750183 0.12955400347709656 0.13006848096847534 0.12899699807167053 0.1296558976173401 0.1280497908592224 0.126964271068573 0.10785719752311707
1.1591836214065552 0.1322094202041626 0.13412484526634216 0.13297411799430847 0.13395512104034424 0.1332000494003296 0.13341522216796875 0.13536489009857178 0.13190412521362305 0.13256311416625977 0.1334015130996704 0.1326591968536377 0.1331733763217926 0.13192185759544373 0.13048148155212402 0.11117646098136902
1.1653060913085938 0.13473659753799438 0.136907696723938 0.13569289445877075 0.1367291808128357 0.13581684231758118 0.1362437903881073 0.13781172037124634 0.13459497690200806 0.1354524791240692 0.13659656047821045 0.13619378209114075 0.13656529784202576 0.13569045066833496 0.13396137952804565 0.11475503444671631
1.1714285612106323 0.13719362020492554 0.13955193758010864 0.13831758499145508 0.13936644792556763 0.13832643628120422 0.13896048069000244 0.14005520939826965 0.1372150182723999 0.13824066519737244 0.13966017961502075 0.13959810137748718 0.13983052968978882 0.13934507966041565 0.13739252090454102 0.11854240298271179
1.177551031112671 0.13961344957351685 0.14208847284317017 0.1408773958683014 0.14189761877059937 0.14076268672943115 0.1415908932685852 0.14214250445365906 0.139787495136261 0.1409468948841095 0.14260119199752808 0.14287295937538147 0.14297053217887878 0.14287817478179932 0.14076673984527588 0.12249842286109924
1.18367338180542 0.14202725887298584 0.144549161195755 0.14340060949325562 0.1443539261817932 0.1431582272052765 0.14416062831878662 0.14412537217140198 0.1423359513282776 0.1435922086238861 0.14543169736862183 0.14602255821228027 0.14599007368087769 0.1462862491607666 0.14407819509506226 0.12659183144569397
1.1897958517074585 0.1444631814956665 0.1469658613204956 0.14591389894485474 0.14676839113235474 0.1455453336238861 0.14669495820999146 0.14605611562728882 0.14488178491592407 0.1461966633796692 0.14816540479660034 0.1490539014339447 0.14889732003211975 0.14956766366958618 0.14732399582862854 0.13079923391342163
1.195918321609497 0.14694443345069885 0.14936697483062744 0.14843961596488953 0.14916813373565674 0.1479516327381134 0.14921584725379944 0.14798513054847717 0.14744353294372559 0.14877942204475403 0.1508166790008545 0.15197589993476868 0.15169993042945862 0.15272387862205505 0.15050190687179565 0.13510414958000183
1.2020407915115356 0.14949053525924683 0.15177810192108154 0.15099701285362244 0.15158092975616455 0.15040093660354614 0.15174371004104614 0.1499595046043396 0.1500382423400879 0.15135908126831055 0.153402179479599 0.15479913353919983 0.15440839529037476 0.15575730800628662 0.15361225605010986 0.13949522376060486
1.2081632614135742 0.15211644768714905 0.1542220115661621 0.1536010205745697 0.1540282666683197 0.15291321277618408 0.15429601073265076 0.15202102065086365 0.1526794135570526 0.1539522111415863 0.15593752264976501 0.15753594040870667 0.1570347547531128 0.15867352485656738 0.15665525197982788 0.14396518468856812
1.2142857313156128 0.15483272075653076 0.15671613812446594 0.15626317262649536 0.15652862191200256 0.15550369024276733 0.15688607096672058 0.1542043685913086 0.15537813305854797 0.1565731167793274 0.15844017267227173 0.1601988971233368 0.15959224104881287 0.16147840023040771 0.15963369607925415 0.14850977063179016
1.2204080820083618 0.15764614939689636 0.15927451848983765 0.15899106860160828 0.159096360206604 0.15818339586257935 0.15952461957931519 0.15653851628303528 0.1581430435180664 0.15923398733139038 0.1609264612197876 0.1628028154373169 0.16209539771080017 0.16418138146400452 0.1625494360923767 0.15312707424163818
1.2265305519104004 0.1605597734451294 0.16190674901008606 0.1617894470691681 0.16174164414405823 0.16095921397209167 0.16221922636032104 0.15904468297958374 0.16097992658615112 0.1619454324245453 0.1634124517440796 0.16536131501197815 0.16455882787704468 0.16679120063781738 0.16540592908859253 0.15781688690185547
1.232653021812439 0.16357412934303284 0.16461947560310364 0.16465988755226135 0.1644708216190338 0.16383510828018188 0.16497474908828735 0.16173776984214783 0.16389286518096924 0.16471540927886963 0.16591337323188782 0.1678885519504547 0.1669987142086029 0.16931957006454468 0.16820639371871948 0.16258007287979126
1.2387754917144775 0.16668671369552612 0.16741544008255005 0.1676020622253418 0.16728729009628296 0.16681164503097534 0.16779348254203796 0.16462713479995728 0.16688358783721924 0.167549729347229 0.16844341158866882 0.17039838433265686 0.16943049430847168 0.17177832126617432 0.17095613479614258 0.16741809248924255
1.2448979616165161 0.16989389061927795 0.17029544711112976 0.17061364650726318 0.17019158601760864 0.16988733410835266 0.17067602276802063 0.16771671175956726 0.1699524223804474 0.17045295238494873 0.17101562023162842 0.17290356755256653 0.17187058925628662 0.17418044805526733 0.17365849018096924 0.17233362793922424
1.2510204315185547 0.1731904149055481 0.1732577681541443 0.17369136214256287 0.17318221926689148 0.17305898666381836 0.17362114787101746 0.17100712656974792 0.17309847474098206 0.17342767119407654 0.17364224791526794 0.17541643977165222 0.17433583736419678 0.17654022574424744 0.17631536722183228 0.17732879519462585
1.2571427822113037 0.1765700876712799 0.17629951238632202 0.17683088779449463 0.17625609040260315 0.17632213234901428 0.1766263246536255 0.17449527978897095 0.17631995677947998 0.17647498846054077 0.17633339762687683 0.17794844508171082 0.17684194445610046 0.1788713037967682 0.17893365025520325 0.1824066936969757
1.2632652521133423 0.1800263524055481 0.1794167459011078 0.18002769351005554 0.17940956354141235 0.17967164516448975 0.1796884536743164 0.1781764030456543 0.17961430549621582 0.17959529161453247 0.17909815907478333 0.18050938844680786 0.1794050633907318 0.18118882179260254 0.18152013421058655 0.18757057189941406
1.2693877220153809 0.18355244398117065 0.18260458111763 0.18327677249908447 0.1826373040676117 0.1831018030643463 0.18280404806137085 0.1820438802242279 0.1829783022403717 0.18278732895851135 0.18194416165351868 0.18310827016830444 0.18204039335250854 0.18350693583488464 0.18407472968101501 0.19282373785972595
1.2755101919174194 0.18714147806167603 0.18585819005966187 0.18657314777374268 0.18593448400497437 0.18660682439804077 0.185968816280365 0.1860903799533844 0.18640872836112976 0.18605011701583862 0.18487787246704102 0.1857525110244751 0.18476292490959167 0.18584072589874268 0.18660393357276917 0.19816920161247253
1.281632661819458 0.19078683853149414 0.1891724169254303 0.18991240859031677 0.18929573893547058 0.19018107652664185 0.18917879462242126 0.19030779600143433 0.18990206718444824 0.18938109278678894 0.18790438771247864 0.18844854831695557 0.18758666515350342 0.18820416927337646 0.18911215662956238 0.20361027121543884
1.287755012512207 0.19448208808898926 0.19254207611083984 0.19328990578651428 0.19271600246429443 0.19381889700889587 0.19242987036705017 0.19468852877616882 0.19345486164093018 0.19277814030647278 0.19102713465690613 0.1912011206150055 0.19052454829216003 0.1906108856201172 0.19160223007202148 0.20915022492408752
1.2938774824142456 0.19822156429290771 0.19596263766288757 0.1967017650604248 0.1961907148361206 0.19751551747322083 0.19571828842163086 0.19922572374343872 0.1970641016960144 0.19623848795890808 0.19424933195114136 0.19401434063911438 0.19358929991722107 0.19307416677474976 0.19407889246940613 0.21479332447052002
1.2999999523162842 0.201999694108963 0.19942986965179443 0.2001444697380066 0.19971519708633423 0.20126625895500183 0.19904059171676636 0.20391231775283813 0.20072633028030396 0.199759840965271 0.19757291674613953 0.19689106941223145 0.19679224491119385 0.19560614228248596 0.19654607772827148 0.22054272890090942


==> figure_code/DM_new_8/extrapolation/0.0_m_test.txt <==
1.2999999523162842 0.201999694108963 0.19942986965179443 0.2001444697380066 0.19971519708633423 0.20126625895500183 0.19904059171676636 0.20391231775283813 0.20072633028030396 0.199759840965271 0.19757291674613953 0.19689106941223145 0.19679224491119385 0.19560614228248596 0.19654607772827148 0.22054272890090942
1.3142856359481812 0.21093744039535522 0.20767933130264282 0.20827996730804443 0.2081114649772644 0.21020543575286865 0.20690611004829407 0.2153954803943634 0.2094631791114807 0.20819687843322754 0.2057260274887085 0.20385977625846863 0.20486027002334595 0.20184457302093506 0.20228594541549683 0.23439067602157593
1.3285714387893677 0.22000321745872498 0.2161216139793396 0.21653586626052856 0.21671760082244873 0.2193746566772461 0.21490523219108582 0.2276003360748291 0.21844497323036194 0.2169191539287567 0.2144361436367035 0.21119171380996704 0.21385109424591064 0.20864486694335938 0.20803570747375488 0.24888402223587036
1.3428571224212646 0.22915247082710266 0.22472870349884033 0.2248918116092682 0.22550612688064575 0.22874373197555542 0.22301480174064636 0.2404889464378357 0.22765043377876282 0.22590062022209167 0.2236921489238739 0.21887877583503723 0.22385504841804504 0.21610423922538757 0.21383044123649597 0.264070063829422
1.3571428060531616 0.23834899067878723 0.23348382115364075 0.2333364188671112 0.23445981740951538 0.23829349875450134 0.23122015595436096 0.25404366850852966 0.23706629872322083 0.23512232303619385 0.23347759246826172 0.22690343856811523 0.23494186997413635 0.2242944836616516 0.21969914436340332 0.2799977660179138
1.3714284896850586 0.24756300449371338 0.24237951636314392 0.2418653666973114 0.24357080459594727 0.2480126917362213 0.23951390385627747 0.2682644724845886 0.24668633937835693 0.244572252035141 0.24377483129501343 0.23524430394172668 0.24716582894325256 0.23326265811920166 0.22566357254981995 0.29671889543533325
1.3857142925262451 0.25676804780960083 0.2514137029647827 0.2504782974720001 0.25283756852149963 0.25789549946784973 0.24789419770240784 0.28316202759742737 0.2565094232559204 0.2542445659637451 0.2545682191848755 0.24387943744659424 0.2605707347393036 0.2430383265018463 0.23174002766609192 0.3142847418785095
1.399999976158142 0.26593950390815735 0.26058951020240784 0.2591783404350281 0.26226291060447693 0.2679397761821747 0.2563624680042267 0.2987566292285919 0.26653847098350525 0.2641376554965973 0.26584652066230774 0.2527892291545868 0.27519333362579346 0.2536371648311615 0.23793914914131165 0.3327488303184509
1.414285659790039 0.27505379915237427 0.26991283893585205 0.2679704427719116 0.2718515694141388 0.27814555168151855 0.26492294669151306 0.31507498025894165 0.27677902579307556 0.27425453066825867 0.2776028513908386 0.2619572877883911 0.29106953740119934 0.26506638526916504 0.24426746368408203 0.3521653413772583
1.428571343421936 0.28408685326576233 0.2793917655944824 0.27686068415641785 0.2816120386123657 0.28851428627967834 0.27358171343803406 0.33214765787124634 0.2872390151023865 0.28460097312927246 0.28983503580093384 0.2713713049888611 0.30823537707328796 0.2773285508155823 0.25072795152664185 0.37258875370025635
1.4428571462631226 0.2930143177509308 0.2890356183052063 0.285855770111084 0.2915526032447815 0.29904741048812866 0.2823452949523926 0.35000836849212646 0.2979276478290558 0.29518505930900574 0.30254584550857544 0.28102269768714905 0.32673099637031555 0.2904243767261505 0.2573206126689911 0.3940744996070862
1.4571428298950195 0.30181053280830383 0.2988540828227997 0.294962614774704 0.3016819655895233 0.3097461462020874 0.29122090339660645 0.36869120597839355 0.30885419249534607 0.30601590871810913 0.31574156880378723 0.2909057140350342 0.3465997576713562 0.3043554127216339 0.2640439569950104 0.4166761040687561
1.4714285135269165 0.3104490339756012 0.30885809659957886 0.3041883111000061 0.3120102882385254 0.32061153650283813 0.30021682381629944 0.3882328271865845 0.3200297951698303 0.31710463762283325 0.3294322192668915 0.3010185658931732 0.3678925037384033 0.3191256523132324 0.27089473605155945 0.44044792652130127
1.4857141971588135 0.31890252232551575 0.31905868649482727 0.31354010105133057 0.3225473463535309 0.3316439092159271 0.30934029817581177 0.408669114112854 0.3314645290374756 0.3284623324871063 0.3436306416988373 0.3113609850406647 0.3906644582748413 0.3347417712211609 0.27786949276924133 0.4654412269592285
1.5 0.3271426856517792 0.3294667601585388 0.323025107383728 0.33330297470092773 0.34284257888793945 0.31859925389289856 0.43003585934638977 0.3431701064109802 0.34010159969329834 0.35835182666778564 0.3219349682331085 0.4149785339832306 0.3512135446071625 0.2849636971950531 0.4917059540748596
1.514285683631897 0.33514097332954407 0.3400934040546417 0.33264991641044617 0.34428656101226807 0.35420575737953186 0.3280017077922821 0.45236721634864807 0.35515671968460083 0.35203438997268677 0.3736128509044647 0.33274421095848083 0.4409019649028778 0.3685547113418579 0.29217320680618286 0.5192879438400269
1.528571367263794 0.34286850690841675 0.35095053911209106 0.34242191910743713 0.35550904273986816 0.3657313585281372 0.33755579590797424 0.47569823265075684 0.3674362301826477 0.3642738461494446 0.38943231105804443 0.3437933027744293 0.46850869059562683 0.38678255677223206 0.2994939386844635 0.5482313632965088
1.5428571701049805 0.3502963185310364 0.36204931139945984 0.3523474335670471 0.366979718208313 0.3774152398109436 0.3472691476345062 0.5000602602958679 0.38001954555511475 0.37683314085006714 0.4058299660682678 0.3550875782966614 0.49787625670433044 0.4059165120124817 0.306922048330307 0.57857346534729
1.5571428537368774 0.35739603638648987 0.3734014630317688 0.36243319511413574 0.3787086606025696 0.38925236463546753 0.357149213552475 0.5254822969436646 0.39291781187057495 0.38972505927085876 0.422825425863266 0.36663326621055603 0.5290853977203369 0.42597782611846924 0.31445395946502686 0.6103488802909851
1.5714285373687744 0.3641403615474701 0.38501837849617004 0.3726859986782074 0.39070558547973633 0.4012368321418762 0.3672039806842804 0.5519918203353882 0.40614181756973267 0.402962863445282 0.4404400587081909 0.3784363567829132 0.5622202754020691 0.4469906985759735 0.3220866322517395 0.6435873508453369
1.5857142210006714 0.37050268054008484 0.3969123661518097 0.38311177492141724 0.40298014879226685 0.41336116194725037 0.37744084000587463 0.5796113014221191 0.41970276832580566 0.41656044125556946 0.4586946666240692 0.39050382375717163 0.5973650217056274 0.4689795672893524 0.3298169672489166 0.6783128976821899
1.5999999046325684 0.3764588534832001 0.4090953469276428 0.39371734857559204 0.4155431389808655 0.4256168305873871 0.38786864280700684 0.6083602905273438 0.43361222743988037 0.43053138256073 0.47761112451553345 0.40284180641174316 0.6346056461334229 0.4919695258140564 0.33764320611953735 0.7145476937294006
1.6142857074737549 0.38198602199554443 0.42157915234565735 0.4045087397098541 0.4284033179283142 0.43799319863319397 0.39849358797073364 0.6382521986961365 0.4478803873062134 0.4448893666267395 0.4972098469734192 0.41545724868774414 0.6740233898162842 0.5159854292869568 0.34556275606155396 0.752308189868927
1.6285713911056519 0.38706421852111816 0.4343760013580322 0.41549205780029297 0.4415707588195801 0.4504792094230652 0.40932390093803406 0.6692945957183838 0.4625190496444702 0.4596474766731262 0.5175122022628784 0.42835649847984314 0.7156979441642761 0.5410505533218384 0.35357385873794556 0.7916091680526733
1.6428570747375488 0.39167630672454834 0.4474983513355255 0.4266735315322876 0.45505547523498535 0.46306154131889343 0.42036768794059753 0.7014887928962708 0.47753816843032837 0.474820077419281 0.53853839635849 0.4415457248687744 0.7597010135650635 0.5671870112419128 0.36167484521865845 0.8324620723724365
1.6571428775787354 0.3958083987236023 0.46095845103263855 0.43805915117263794 0.4688671827316284 0.4757261276245117 0.43163183331489563 0.7348275184631348 0.49294930696487427 0.490420937538147 0.5603086352348328 0.45503106713294983 0.8060977458953857 0.5944145917892456 0.3698643743991852 0.8748764991760254
1.6714285612106323 0.39945024251937866 0.47476962208747864 0.4496551752090454 0.48301583528518677 0.48845726251602173 0.44312503933906555 0.7692963480949402 0.5087633728981018 0.5064643025398254 0.582841694355011 0.468818724155426 0.8549408912658691 0.622749924659729 0.3781411349773407 0.9188598990440369
1.6857142448425293 0.40259480476379395 0.4889443516731262 0.4614674746990204 0.49751144647598267 0.5012373924255371 0.45485469698905945 0.8048694133758545 0.524990975856781 0.5229641199111938 0.6061567068099976 0.4829135537147522 0.9062706232070923 0.6522049307823181 0.38650402426719666 0.9644137620925903
1.7000000476837158 0.40523967146873474 0.5034953355789185 0.4735017716884613 0.5123631358146667 0.5140479803085327 0.4668284058570862 0.8415101170539856 0.5416424870491028 0.5399339199066162 0.6302695870399475 0.49732136726379395 0.9601081013679504 0.6827872395515442 0.394951194524765 1.0115333795547485
1.7142857313156128 0.4073863923549652 0.5184352993965149 0.4857640266418457 0.527580738067627 0.5268685817718506 0.4790540337562561 0.8791694641113281 0.5587282180786133 0.55738765001297 0.6551957130432129 0.5120461583137512 1.0164531469345093 0.714497447013855 0.40348151326179504 1.0602046251296997
1.7285714149475098 0.4090408682823181 0.5337781310081482 0.49825966358184814 0.5431739091873169 0.5396772623062134 0.49153971672058105 0.9177855849266052 0.5762588381767273 0.5753394961357117 0.6809496283531189 0.5270925760269165 1.0752825736999512 0.7473308444023132 0.41209354996681213 1.1104018688201904
1.7428570985794067 0.4102129638195038 0.5495365262031555 0.5109947919845581 0.5591527223587036 0.5524510145187378 0.5042929649353027 0.9572832584381104 0.5942447185516357 0.5938027501106262 0.7075427174568176 0.5424643754959106 1.1365444660186768 0.7812739610671997 0.42078566551208496 1.1620845794677734
1.7571427822113037 0.410917192697525 0.5657246708869934 0.5239753127098083 0.5755265355110168 0.5651658773422241 0.517322838306427 0.997572124004364 0.6126959919929504 0.6127916574478149 0.7349854707717896 0.5581649541854858 1.2001537084579468 0.8163058161735535 0.4295564293861389 1.215192437171936
1.7714285850524902 0.4111717939376831 0.5823553800582886 0.5372058153152466 0.5923044085502625 0.5777956247329712 0.5306364893913269 1.038543701171875 0.6316215395927429 0.6323190331459045 0.7632840275764465 0.5741968154907227 1.2659884691238403 0.8523942828178406 0.43840357661247253 1.2696396112442017
1.7857142686843872 0.4109993278980255 0.5994425415992737 0.5506926774978638 0.6094964146614075 0.5903132557868958 0.544242262840271 1.0800750255584717 0.6510323286056519 0.6523986458778381 0.7924432754516602 0.590562105178833 1.3338871002197266 0.889496386051178 0.4473251700401306 1.3253189325332642
1.7999999523162842 0.4104258716106415 0.6169998049736023 0.5644410252571106 0.6271111965179443 0.602690577507019 0.5581489205360413 1.1220250129699707 0.6709367036819458 0.6730433106422424 0.8224644064903259 0.6072625517845154 1.403644323348999 0.9275587797164917 0.45631882548332214 1.3820924758911133
1.8142857551574707 0.4094809591770172 0.6350406408309937 0.5784562230110168 0.645159125328064 0.614898681640625 0.5723641514778137 1.164235234260559 0.6913443207740784 0.694265604019165 0.8533451557159424 0.6242985725402832 1.4750065803527832 0.966513454914093 0.46538230776786804 1.4397943019866943
1.8285714387893677 0.4081972539424896 0.6535782814025879 0.5927430391311646 0.6636471152305603 0.6269068717956543 0.586896538734436 1.206528663635254 0.7122625112533569 0.7160764932632446 0.8850781321525574 0.6416696906089783 1.5476702451705933 1.0062788724899292 0.47451186180114746 1.4982237815856934
1.8428571224212646 0.4066096842288971 0.6726268529891968 0.6073064208030701 0.6825845837593079 0.6386841535568237 0.6017540693283081 1.2487130165100098 0.7337003946304321 0.7384889125823975 0.9176531434059143 0.6593755483627319 1.6212841272354126 1.046759843826294 0.48370495438575745 1.5571552515029907
1.8571429252624512 0.4047562777996063 0.6922000050544739 0.6221520304679871 0.7019817233085632 0.6501995325088501 0.6169459819793701 1.290580153465271 0.7556664943695068 0.7615137100219727 0.9510554671287537 0.6774144172668457 1.6954448223114014 1.087845802307129 0.49295803904533386 1.6163301467895508
1.8714284896850586 0.40267595648765564 0.7123107314109802 0.6372836828231812 0.7218447327613831 0.6614202260971069 0.632480800151825 1.331903338432312 0.7781674265861511 0.7851606011390686 0.9852641820907593 0.6957834959030151 1.7696959972381592 1.1294093132019043 0.5022673606872559 1.6754611730575562
1.8857142925262451 0.40040960907936096 0.7329723834991455 0.6527063250541687 0.7421830296516418 0.6723141670227051 0.6483664512634277 1.3724462985992432 0.8012099862098694 0.8094397187232971 1.0202531814575195 0.7144790887832642 1.8435375690460205 1.1713076829910278 0.5116286277770996 1.7342333793640137
1.899999976158142 0.3979990482330322 0.7541980147361755 0.6684241890907288 0.7630031108856201 0.6828484535217285 0.6646118760108948 1.4119579792022705 0.8247998356819153 0.8343590497970581 1.0559898614883423 0.7334963083267212 1.916420817375183 1.2133800983428955 0.5210373997688293 1.7923070192337036
1.914285659790039 0.39548611640930176 0.7760003209114075 0.684441328048706 0.7843136787414551 0.692990779876709 0.6812262535095215 1.4501804113388062 0.848943829536438 0.8599274158477783 1.092437744140625 0.7528297901153564 1.9877641201019287 1.2554517984390259 0.5304892659187317 1.849326491355896
1.9285714626312256 0.392913281917572 0.798392117023468 0.7007609605789185 0.8061203956604004 0.7027084827423096 0.6982173323631287 1.4868478775024414 0.8736454844474792 0.8861504793167114 1.1295504570007324 0.7724722623825073 2.056950092315674 1.2973299026489258 0.5399784445762634 1.904914140701294
1.9428571462631226 0.39032238721847534 0.8213844895362854 0.7173863649368286 0.8284298777580261 0.7119699120521545 0.7155945301055908 1.5216925144195557 0.8989096283912659 0.9130334854125977 1.1672760248184204 0.7924152612686157 2.1233394145965576 1.3388080596923828 0.5494999289512634 1.9586812257766724
1.9571428298950195 0.3877544105052948 0.8449897766113281 0.7343212962150574 0.8512489199638367 0.7207443118095398 0.7333670854568481 1.5544471740722656 0.924739420413971 0.9405809044837952 1.2055562734603882 0.812649667263031 2.1862850189208984 1.3796656131744385 0.5590477585792542 2.0102379322052
1.971428632736206 0.3852492868900299 0.8692190647125244 0.7515677809715271 0.8745824694633484 0.7290006875991821 0.7515432238578796 1.5848513841629028 0.9511370658874512 0.9687952399253845 1.2443246841430664 0.8331647515296936 2.2451348304748535 1.4196701049804688 0.5686154365539551 2.059187412261963
1.985714316368103 0.3828456699848175 0.8940827250480652 0.769128143787384 0.8984354138374329 0.7367104887962341 0.7701322436332703 1.612650752067566 0.9781044125556946 0.9976781010627747 1.2835060358047485 0.8539481163024902 2.2992501258850098 1.458578109741211 0.5781969428062439 2.1051430702209473
2.0 0.3805806338787079 0.9195902347564697 0.7870035767555237 0.9228114485740662 0.7438453435897827 0.7891424298286438 1.6376054286956787 1.0056408643722534 1.0272269248962402 1.3230178356170654 0.8749861121177673 2.348015308380127 1.4961390495300293 0.5877845883369446 2.1477251052856445


==> figure_code/DM_new_8/extrapolation/0.0_u_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.012352228164672852 0.01185750961303711 0.011920690536499023 0.014855384826660156 0.013376235961914062 0.01345062255859375 0.010698556900024414 0.01238107681274414 0.009538650512695312 0.011074304580688477 0.012336015701293945 0.012197494506835938 0.012444496154785156 0.010632038116455078 0.013071060180664062
1.0122449398040771 0.024005651473999023 0.022888660430908203 0.02320992946624756 0.028249502182006836 0.02535867691040039 0.025621891021728516 0.020926713943481445 0.024056315422058105 0.0187530517578125 0.021455764770507812 0.02403557300567627 0.023613691329956055 0.024128437042236328 0.020558834075927734 0.024184226989746094
1.0183672904968262 0.03469836711883545 0.0330047607421875 0.03355914354324341 0.039655208587646484 0.035814762115478516 0.036403656005859375 0.03053116798400879 0.03473949432373047 0.0275954008102417 0.03108978271484375 0.03476196527481079 0.03405880928039551 0.03473508358001709 0.029922008514404297 0.03364276885986328
1.0244897603988647 0.04425048828125 0.04216575622558594 0.042790114879608154 0.04885745048522949 0.04473876953125 0.04575347900390625 0.039409518241882324 0.04424333572387695 0.036028146743774414 0.03995203971862793 0.04429692029953003 0.043413639068603516 0.04408085346221924 0.03883647918701172 0.04175567626953125
1.0306122303009033 0.05257308483123779 0.05037403106689453 0.05085819959640503 0.05594897270202637 0.052236080169677734 0.053699493408203125 0.047510385513305664 0.05248856544494629 0.04402172565460205 0.048036813735961914 0.052548348903656006 0.051628828048706055 0.05211901664733887 0.047361135482788086 0.04879951477050781
1.036734700202942 0.059667110443115234 0.057671546936035156 0.05783092975616455 0.06126570701599121 0.0585174560546875 0.06033754348754883 0.05483198165893555 0.05949962139129639 0.051555752754211426 0.05536532402038574 0.059539616107940674 0.05872678756713867 0.05892300605773926 0.05548882484436035 0.05502605438232422
1.0428571701049805 0.06562268733978271 0.06412577629089355 0.06385767459869385 0.06529092788696289 0.06384849548339844 0.06583166122436523 0.061417222023010254 0.065399169921875 0.05862104892730713 0.0619809627532959 0.0653957724571228 0.06479907035827637 0.0646660327911377 0.06316399574279785 0.06066608428955078
1.048979640007019 0.07058799266815186 0.06981563568115234 0.06911653280258179 0.06852579116821289 0.06850194931030273 0.07038164138793945 0.06733560562133789 0.07036793231964111 0.06521475315093994 0.06793975830078125 0.07030022144317627 0.06997823715209961 0.06956374645233154 0.07028841972351074 0.06590557098388672
1.055101990699768 0.07475173473358154 0.07482266426086426 0.07378321886062622 0.0714111328125 0.07272195816040039 0.07421398162841797 0.072670578956604 0.07461905479431152 0.07134103775024414 0.07330918312072754 0.0744662880897522 0.07442665100097656 0.07384061813354492 0.07672905921936035 0.07089805603027344
1.0612244606018066 0.07832157611846924 0.07922887802124023 0.07801228761672974 0.07427597045898438 0.076690673828125 0.07754898071289062 0.07751327753067017 0.07837498188018799 0.0770113468170166 0.07815766334533691 0.07811814546585083 0.07831549644470215 0.07770371437072754 0.08236169815063477 0.07573318481445312
1.0673469305038452 0.08149981498718262 0.08311676979064941 0.08192163705825806 0.07732510566711426 0.08053016662597656 0.08059310913085938 0.08194953203201294 0.08183407783508301 0.08224070072174072 0.08255434036254883 0.08145958185195923 0.08180904388427734 0.08131682872772217 0.08710956573486328 0.08046913146972656
1.0734694004058838 0.08446776866912842 0.08657979965209961 0.08559775352478027 0.08065485954284668 0.08430147171020508 0.08352422714233398 0.08605730533599854 0.08515810966491699 0.0870504379272461 0.08656811714172363 0.08466631174087524 0.08505582809448242 0.08479809761047363 0.09094548225402832 0.08512687683105469
1.0795918703079224 0.08737480640411377 0.08971357345581055 0.08910048007965088 0.08427572250366211 0.08802366256713867 0.08647441864013672 0.08990478515625 0.08846426010131836 0.09146595001220703 0.09026384353637695 0.08787399530410767 0.08817768096923828 0.08822083473205566 0.09392333030700684 0.08968734741210938
1.0857142210006714 0.0903310775756836 0.09262251853942871 0.09247094392776489 0.08814597129821777 0.09168529510498047 0.0895395278930664 0.09354764223098755 0.0918189287185669 0.0955161452293396 0.09370183944702148 0.09117376804351807 0.09126782417297363 0.09162068367004395 0.09616684913635254 0.09411430358886719
1.09183669090271 0.09340941905975342 0.09541082382202148 0.09574002027511597 0.09219717979431152 0.09527301788330078 0.09277820587158203 0.09703242778778076 0.09524869918823242 0.09923428297042847 0.09694027900695801 0.09461262822151184 0.09439229965209961 0.09500879049301147 0.09787702560424805 0.09836769104003906
1.0979591608047485 0.09664547443389893 0.0981755256652832 0.09893202781677246 0.09635329246520996 0.0987696647644043 0.0962066650390625 0.10039466619491577 0.09874528646469116 0.10265517234802246 0.10003018379211426 0.09819760918617249 0.09758889675140381 0.09838008880615234 0.0992727279663086 0.10239791870117188
1.104081630706787 0.10004699230194092 0.10099983215332031 0.10207033157348633 0.10054492950439453 0.10217857360839844 0.09982109069824219 0.10366511344909668 0.10228139162063599 0.10581821203231812 0.10301947593688965 0.10190451145172119 0.1008756160736084 0.10172587633132935 0.10063385963439941 0.10617351531982422
1.1102041006088257 0.10359680652618408 0.1039423942565918 0.10517555475234985 0.10471248626708984 0.10550117492675781 0.10358524322509766 0.10686391592025757 0.105815589427948 0.10876190662384033 0.10594558715820312 0.10568493604660034 0.10425090789794922 0.1050347089767456 0.10216021537780762 0.10965633392333984
1.1163265705108643 0.10726547241210938 0.1070396900177002 0.10826939344406128 0.1088104248046875 0.10876607894897461 0.10746049880981445 0.11001020669937134 0.10930991172790527 0.11152857542037964 0.10884237289428711 0.10948154330253601 0.10770237445831299 0.1083025336265564 0.10407102108001709 0.11284923553466797
1.1224489212036133 0.11101055145263672 0.11029911041259766 0.11136895418167114 0.11280536651611328 0.11199283599853516 0.1113896369934082 0.11311489343643188 0.11272996664047241 0.11415755748748779 0.11173152923583984 0.11323294043540955 0.11120665073394775 0.11152678728103638 0.10649597644805908 0.11574649810791016
1.1285713911056519 0.11478984355926514 0.11371064186096191 0.11449018120765686 0.11667370796203613 0.11521291732788086 0.11532115936279297 0.11618781089782715 0.11605381965637207 0.11669033765792847 0.11463141441345215 0.11688694357872009 0.11473870277404785 0.11471235752105713 0.10948896408081055 0.118377685546875
1.1346938610076904 0.1185600757598877 0.11724281311035156 0.11764317750930786 0.12040162086486816 0.11844205856323242 0.1192026138305664 0.11923271417617798 0.11927211284637451 0.1191636323928833 0.11755132675170898 0.1204022765159607 0.1182699203491211 0.11786520481109619 0.11305046081542969 0.12077808380126953
1.140816330909729 0.12228083610534668 0.12085366249084473 0.1208338737487793 0.1239774227142334 0.12169265747070312 0.12298917770385742 0.12225419282913208 0.12238562107086182 0.12161391973495483 0.12049317359924316 0.12375578284263611 0.12177455425262451 0.12099415063858032 0.11712026596069336 0.12299633026123047
1.1469388008117676 0.12591922283172607 0.12449836730957031 0.1240614652633667 0.12739920616149902 0.12496423721313477 0.12664079666137695 0.12525248527526855 0.12540853023529053 0.12407374382019043 0.12345647811889648 0.12693944573402405 0.1252293586730957 0.12410891056060791 0.12156867980957031 0.1250905990600586
1.1530611515045166 0.12944793701171875 0.128129243850708 0.12731966376304626 0.1306626796722412 0.12824535369873047 0.1301288604736328 0.12822788953781128 0.12835997343063354 0.1265714168548584 0.1264362335205078 0.12996110320091248 0.1286153793334961 0.12721604108810425 0.1262606382369995 0.1271200180053711
1.1591836214065552 0.13284838199615479 0.13170599937438965 0.13059666752815247 0.1337723731994629 0.13152027130126953 0.13343429565429688 0.13117921352386475 0.13126307725906372 0.12913095951080322 0.12942838668823242 0.1328417956829071 0.13191962242126465 0.13032245635986328 0.1310352087020874 0.12914562225341797
1.1653060913085938 0.13610702753067017 0.1351945400238037 0.13387730717658997 0.1367342472076416 0.134765625 0.1365513801574707 0.13410639762878418 0.13414406776428223 0.13177263736724854 0.13242769241333008 0.1356101632118225 0.1351323127746582 0.13343185186386108 0.13574111461639404 0.13122844696044922
1.1714285612106323 0.13922202587127686 0.13857030868530273 0.13714444637298584 0.139556884765625 0.13796138763427734 0.13948440551757812 0.13701015710830688 0.13702654838562012 0.13451188802719116 0.13542914390563965 0.13830098509788513 0.1382516622543335 0.13654637336730957 0.14025723934173584 0.13342761993408203
1.177551031112671 0.14219218492507935 0.1418159008026123 0.14037984609603882 0.14225482940673828 0.14108037948608398 0.14223957061767578 0.13989001512527466 0.13993018865585327 0.1373578906059265 0.1384294033050537 0.1409493088722229 0.14127779006958008 0.13966476917266846 0.14445710182189941 0.13578033447265625
1.18367338180542 0.14502716064453125 0.14492464065551758 0.14356744289398193 0.14484310150146484 0.14410734176635742 0.14483928680419922 0.1427478790283203 0.14287036657333374 0.14031529426574707 0.14142990112304688 0.14358919858932495 0.14421701431274414 0.14278572797775269 0.1482769250869751 0.13833141326904297
1.1897958517074585 0.1477421522140503 0.14789700508117676 0.1466943323612213 0.14734649658203125 0.14703607559204102 0.14731407165527344 0.14558696746826172 0.1458585262298584 0.143385648727417 0.14442968368530273 0.146251380443573 0.14707684516906738 0.14590519666671753 0.15167105197906494 0.14110469818115234
1.195918321609497 0.15035533905029297 0.1507413387298584 0.14975076913833618 0.14978718757629395 0.14986419677734375 0.14969873428344727 0.14841091632843018 0.14889907836914062 0.14656472206115723 0.14743328094482422 0.14895933866500854 0.14986956119537354 0.14901894330978394 0.1546342372894287 0.1441173553466797
1.2020407915115356 0.15289151668548584 0.15347027778625488 0.1527327299118042 0.15219545364379883 0.15259456634521484 0.15203475952148438 0.1512233018875122 0.15199041366577148 0.1498425006866455 0.15044593811035156 0.1517321616411209 0.15260815620422363 0.15212273597717285 0.157173752784729 0.14737510681152344
1.2081632614135742 0.15537673234939575 0.15610218048095703 0.15564051270484924 0.15459752082824707 0.15524768829345703 0.15436697006225586 0.15403181314468384 0.15512871742248535 0.1532089114189148 0.15347003936767578 0.15458083152770996 0.15530610084533691 0.15521091222763062 0.15933382511138916 0.15087223052978516
1.2142857313156128 0.15784144401550293 0.15865588188171387 0.15847915410995483 0.15702414512634277 0.1578354835510254 0.1567392349243164 0.15684008598327637 0.15830278396606445 0.1566460132598877 0.1565110683441162 0.15751004219055176 0.15797924995422363 0.1582789421081543 0.1611766815185547 0.1545867919921875
1.2204080820083618 0.1603165864944458 0.16115474700927734 0.16125792264938354 0.15950417518615723 0.16038799285888672 0.15920066833496094 0.15965616703033447 0.1615004539489746 0.16013598442077637 0.15957140922546387 0.160519078373909 0.16064167022705078 0.16132164001464844 0.16277122497558594 0.15849018096923828
1.2265305519104004 0.16283106803894043 0.16362261772155762 0.16398856043815613 0.16206598281860352 0.16293001174926758 0.16179180145263672 0.16248661279678345 0.16470497846603394 0.16365575790405273 0.16265344619750977 0.16360045969486237 0.16330790519714355 0.16433566808700562 0.16421401500701904 0.16254138946533203
1.232653021812439 0.16541320085525513 0.16608309745788574 0.1666860282421112 0.16473031044006348 0.16548776626586914 0.16454744338989258 0.16533780097961426 0.16790008544921875 0.16718071699142456 0.16575336456298828 0.16674256324768066 0.16598999500274658 0.16731667518615723 0.16560041904449463 0.16669178009033203
1.2387754917144775 0.16808533668518066 0.16856026649475098 0.1693660020828247 0.16751599311828613 0.16808605194091797 0.16748905181884766 0.16821563243865967 0.17106473445892334 0.17068302631378174 0.1688671112060547 0.16992922127246857 0.16870009899139404 0.17026108503341675 0.1669999361038208 0.17087173461914062
1.2448979616165161 0.17086577415466309 0.17107653617858887 0.1720445156097412 0.17043399810791016 0.17075324058532715 0.17062616348266602 0.17112720012664795 0.1741810441017151 0.17413312196731567 0.17198491096496582 0.1731407791376114 0.1714489459991455 0.1731663942337036 0.16852569580078125 0.17502212524414062
1.2510204315185547 0.17376494407653809 0.1736583709716797 0.17473885416984558 0.17348742485046387 0.17351031303405762 0.17395520210266113 0.17407751083374023 0.1772301197052002 0.17749947309494019 0.1750965118408203 0.17635507881641388 0.17424416542053223 0.17602932453155518 0.17027318477630615 0.17905807495117188
1.2571427822113037 0.17678302526474 0.17632532119750977 0.17746368050575256 0.1766676902770996 0.17637205123901367 0.17743802070617676 0.17707276344299316 0.18019235134124756 0.18074584007263184 0.17818236351013184 0.17954698204994202 0.17709338665008545 0.17884808778762817 0.17232215404510498 0.1828937530517578
1.2632652521133423 0.17991358041763306 0.17910027503967285 0.1802336871623993 0.17995643615722656 0.1793510913848877 0.18102645874023438 0.1801164150238037 0.18304866552352905 0.18383407592773438 0.18122005462646484 0.18269026279449463 0.1800018548965454 0.18162083625793457 0.1747649908065796 0.1864337921142578
1.2693877220153809 0.18313449621200562 0.18200230598449707 0.1830616593360901 0.18332123756408691 0.18245410919189453 0.18463540077209473 0.18321388959884644 0.18578332662582397 0.1867234706878662 0.18418598175048828 0.18575653433799744 0.18297219276428223 0.18434584140777588 0.17766225337982178 0.18958282470703125
1.2755101919174194 0.18641799688339233 0.18505358695983887 0.18595877289772034 0.1867215633392334 0.18568062782287598 0.18816828727722168 0.18636876344680786 0.18838006258010864 0.18937009572982788 0.18704748153686523 0.18871693313121796 0.1860058307647705 0.18702161312103271 0.18109822273254395 0.19223499298095703
1.281632661819458 0.18972337245941162 0.18826937675476074 0.18893471360206604 0.19009184837341309 0.1890261173248291 0.19149279594421387 0.18958336114883423 0.1908247470855713 0.19172435998916626 0.18976807594299316 0.19154205918312073 0.18910229206085205 0.18964672088623047 0.18514013290405273 0.19427871704101562
1.287755012512207 0.19300204515457153 0.19166922569274902 0.1919974684715271 0.1933596134185791 0.19247865676879883 0.1944582462310791 0.19286084175109863 0.19310271739959717 0.19373321533203125 0.19231033325195312 0.1942022442817688 0.1922597885131836 0.19221949577331543 0.18982279300689697 0.19559478759765625
1.2938774824142456 0.19619643688201904 0.1952686309814453 0.19515293836593628 0.19643235206604004 0.19602441787719727 0.1969006061553955 0.1962030529975891 0.19520419836044312 0.19533514976501465 0.194627046585083 0.19666752219200134 0.19547390937805176 0.19473952054977417 0.1952207088470459 0.19607257843017578
1.2999999523162842 0.1992429494857788 0.1990833282470703 0.19840657711029053 0.1992034912109375 0.19963932037353516 0.19864106178283691 0.199612557888031 0.19711804389953613 0.19646579027175903 0.19667553901672363 0.19890928268432617 0.19874155521392822 0.19720536470413208 0.20136523246765137 0.19559001922607422


==> figure_code/DM_new_8/extrapolation/0.0_u_test.txt <==
1.2999999523162842 0.1992429494857788 0.1990833282470703 0.19840657711029053 0.1992034912109375 0.19963932037353516 0.19864106178283691 0.199612557888031 0.19711804389953613 0.19646579027175903 0.19667553901672363 0.19890928268432617 0.19874155521392822 0.19720536470413208 0.20136523246765137 0.19559001922607422
1.3142856359481812 0.205410897731781 0.20889973640441895 0.2063980996608734 0.20376038551330566 0.2082052230834961 0.198958158493042 0.2078312635421753 0.20080667734146118 0.19685155153274536 0.20011043548583984 0.20312288403511047 0.2065279483795166 0.202741801738739 0.21882188320159912 0.19002532958984375
1.3285714387893677 0.20959961414337158 0.2201235294342041 0.21496710181236267 0.20403432846069336 0.21662521362304688 0.192291259765625 0.21642857789993286 0.20334464311599731 0.1931738257408142 0.2010805606842041 0.20568592846393585 0.21445059776306152 0.2079640030860901 0.24089980125427246 0.17698001861572266
1.3428571224212646 0.21113801002502441 0.2328805923461914 0.22411894798278809 0.19766831398010254 0.22444510459899902 0.17698955535888672 0.22540324926376343 0.20468485355377197 0.18409490585327148 0.19881367683410645 0.2064332365989685 0.2223649024963379 0.21285665035247803 0.26778995990753174 0.15488529205322266
1.3571428060531616 0.20962899923324585 0.24726128578186035 0.2338484823703766 0.18196630477905273 0.23119330406188965 0.15227174758911133 0.23474621772766113 0.20481246709823608 0.1680312156677246 0.19249987602233887 0.20539303123950958 0.23009657859802246 0.21740365028381348 0.29953503608703613 0.12224006652832031
1.3714284896850586 0.2050113081932068 0.2633094787597656 0.24414539337158203 0.15403413772583008 0.2364184856414795 0.11834430694580078 0.2444426417350769 0.20374000072479248 0.14321407675743103 0.18131494522094727 0.20285969972610474 0.23745441436767578 0.22158855199813843 0.3360821008682251 0.07762718200683594
1.3857142925262451 0.19754749536514282 0.28102731704711914 0.2550012767314911 0.11097502708435059 0.2397317886352539 0.0763556957244873 0.25446635484695435 0.20150300860404968 0.10783305764198303 0.16446161270141602 0.19946062564849854 0.24422407150268555 0.22539234161376953 0.3772214651107788 0.019782066345214844
1.399999976158142 0.1877434253692627 0.3003578186035156 0.26640868186950684 0.05007743835449219 0.2408285140991211 0.02813863754272461 0.264782190322876 0.19815665483474731 0.060261428356170654 0.14117670059204102 0.1961856484413147 0.2501828670501709 0.22879666090011597 0.4226609468460083 -0.052390098571777344
1.414285659790039 0.17626357078552246 0.32118821144104004 0.27836674451828003 -0.030953407287597656 0.2395191192626953 -0.02404046058654785 0.2753452658653259 0.1937708854675293 -0.000608593225479126 0.11078262329101562 0.1943817138671875 0.25510120391845703 0.23178118467330933 0.4720029830932617 -0.13978099822998047
1.428571343421936 0.16381454467773438 0.3433420658111572 0.2908785343170166 -0.1338026523590088 0.2357311248779297 -0.0777738094329834 0.28609567880630493 0.18842968344688416 -0.07498183846473694 0.07267642021179199 0.195683553814888 0.2587449550628662 0.2343255877494812 0.5247602462768555 -0.2430572509765625
1.4428571462631226 0.15108561515808105 0.3665812015533447 0.3039533793926239 -0.25940167903900146 0.22952055931091309 -0.13072705268859863 0.2969629764556885 0.18222323060035706 -0.16176851093769073 0.026376724243164062 0.20188568532466888 0.2608811855316162 0.2364082932472229 0.5803722143173218 -0.36266231536865234
1.4571428298950195 0.1386857032775879 0.3906068801879883 0.3176065683364868 -0.40779340267181396 0.2210683822631836 -0.1807572841644287 0.3078625202178955 0.17525285482406616 -0.2582770884037018 -0.02846670150756836 0.21475949883460999 0.2612788677215576 0.23800796270370483 0.6381940841674805 -0.4987659454345703
1.4714285135269165 0.12711960077285767 0.4150662422180176 0.3318583071231842 -0.5781316757202148 0.21066761016845703 -0.2260150909423828 0.31869781017303467 0.16761943697929382 -0.36015427112579346 -0.09208059310913086 0.2358361780643463 0.2597177028656006 0.23910433053970337 0.6975196599960327 -0.6512985229492188
1.4857141971588135 0.11678355932235718 0.43956565856933594 0.3467361629009247 -0.7686824798583984 0.198716402053833 -0.264951229095459 0.32936519384384155 0.15942645072937012 -0.46159490942955017 -0.16454362869262695 0.266194224357605 0.2559828758239746 0.23967617750167847 0.7575867176055908 -0.8199281692504883
1.5 0.10796356201171875 0.4636878967285156 0.36227473616600037 -0.9769396781921387 0.1857001781463623 -0.2963294982910156 0.3397521376609802 0.1507743000984192 -0.5559309720993042 -0.24579179286956787 0.3062814474105835 0.24987220764160156 0.23970365524291992 0.8175977468490601 -1.0040884017944336
1.514285683631897 0.10085409879684448 0.48700976371765137 0.3785155415534973 -1.1997339725494385 0.17217421531677246 -0.31920957565307617 0.3497456908226013 0.14176547527313232 -0.6364561319351196 -0.3356112241744995 0.355807900428772 0.2411966323852539 0.23916703462600708 0.8767299652099609 -1.2029409408569336
1.528571367263794 0.09556803107261658 0.5091290473937988 0.3955093324184418 -1.4334267377853394 0.15873956680297852 -0.3329508304595947 0.35923540592193604 0.1324937343597412 -0.6973836421966553 -0.4336491823196411 0.41373497247695923 0.2297801971435547 0.23805058002471924 0.9341579675674438 -1.4154253005981445
1.5428571701049805 0.09214606881141663 0.5296828746795654 0.4133150577545166 -1.6740760803222656 0.1460428237915039 -0.33720970153808594 0.3681190013885498 0.12305207550525665 -0.7346767783164978 -0.5394154787063599 0.4783560037612915 0.21546292304992676 0.2363356351852417 0.9890756607055664 -1.6402387619018555
1.5571428537368774 0.09057268500328064 0.5483708381652832 0.4320037066936493 -1.9175969362258911 0.13472580909729004 -0.3319575786590576 0.3763093948364258 0.11352379620075226 -0.7465776801109314 -0.6522870063781738 0.547455370426178 0.19810009002685547 0.23400962352752686 1.040710687637329 -1.8758573532104492
1.5714285373687744 0.09077814221382141 0.5649683475494385 0.4516572654247284 -2.15994930267334 0.1254415512084961 -0.31749868392944336 0.3837338089942932 0.10398757457733154 -0.7337049841880798 -0.771523118019104 0.618526816368103 0.17756295204162598 0.23105931282043457 1.0883532762527466 -2.1205482482910156
1.5857142210006714 0.09264922142028809 0.5793366432189941 0.4723716974258423 -2.397238254547119 0.1188211441040039 -0.2944929599761963 0.39034855365753174 0.09451384842395782 -0.6987682580947876 -0.8962637186050415 0.6889894604682922 0.15373802185058594 0.22747290134429932 1.1313740015029907 -2.3723649978637695
1.5999999046325684 0.09603971242904663 0.5914242267608643 0.4942585527896881 -2.625838041305542 0.11545777320861816 -0.2639729976654053 0.3961338400840759 0.08516810834407806 -0.6459672451019287 -1.025549292564392 0.7564003467559814 0.12653374671936035 0.2232440710067749 1.169235348701477 -2.6291894912719727
1.6142857074737549 0.10076853632926941 0.6012561321258545 0.5174460411071777 -2.8424487113952637 0.1159064769744873 -0.22734594345092773 0.4010995626449585 0.07600681483745575 -0.5802934169769287 -1.1583126783370972 0.8186112642288208 0.09587216377258301 0.21836590766906738 1.201512098312378 -2.8886947631835938
1.6285713911056519 0.10662636160850525 0.6089270114898682 0.5420819520950317 -3.044158458709717 0.12065911293029785 -0.1863870620727539 0.4052872657775879 0.06707692891359329 -0.5068514943122864 -1.2934069633483887 0.8738783001899719 0.06169557571411133 0.21283411979675293 1.2278964519500732 -3.1484150886535645
1.6428570747375488 0.11337819695472717 0.6145713329315186 0.5683356523513794 -3.22845458984375 0.1301407814025879 -0.14319825172424316 0.4087696075439453 0.05842450261116028 -0.43032845854759216 -1.4295943975448608 0.9209129214286804 0.02396678924560547 0.2066500186920166 1.248200535774231 -3.4057188034057617
1.6571428775787354 0.12077367305755615 0.6183600425720215 0.5964025259017944 -3.3932530879974365 0.1446976661682129 -0.10013747215270996 0.41165125370025635 0.050082579255104065 -0.3546452224254608 -1.565579891204834 0.9588872790336609 -0.01733577251434326 0.19981229305267334 1.262360692024231 -3.657867908477783
1.6714285612106323 0.12855270504951477 0.6204690933227539 0.6265031695365906 -3.536881446838379 0.164597749710083 -0.059740304946899414 0.41406482458114624 0.04208069294691086 -0.28280550241470337 -1.699992299079895 0.9873943328857422 -0.06220817565917969 0.1923283338546753 1.2704282999038696 -3.9020190238952637
1.6857142448425293 0.13644322752952576 0.6210668087005615 0.6588906049728394 -3.658081293106079 0.18999981880187988 -0.024611711502075195 0.4161698520183563 0.03444216772913933 -0.2168850153684616 -1.8314249515533447 1.0063986778259277 -0.11062777042388916 0.18420326709747314 1.2725567817687988 -4.135296821594238
1.7000000476837158 0.14418134093284607 0.6203043460845947 0.6938532590866089 -3.755981922149658 0.2209765911102295 0.0027074813842773438 0.4181516170501709 0.02718472108244896 -0.1581251174211502 -1.9584345817565918 1.0161614418029785 -0.1625525951385498 0.17544496059417725 1.268997311592102 -4.35479736328125
1.7142857313156128 0.151508629322052 0.618311882019043 0.7317164540290833 -3.8301045894622803 0.2574787139892578 0.0198667049407959 0.4202153980731964 0.02032105252146721 -0.10707765072584152 -2.079559326171875 1.0171760320663452 -0.21791183948516846 0.16606545448303223 1.26008141040802 -4.5576701164245605
1.7285714149475098 0.15818718075752258 0.6151974201202393 0.7728519439697266 -3.880337953567505 0.2993588447570801 0.02481687068939209 0.42258453369140625 0.01385875791311264 -0.06376926600933075 -2.193352699279785 1.0101035833358765 -0.27661609649658203 0.15607798099517822 1.2462021112442017 -4.741164207458496
1.7428570985794067 0.16400501132011414 0.6110429763793945 0.8176785111427307 -3.906928539276123 0.3463444709777832 0.015928268432617188 0.42549726366996765 0.007801217958331108 -0.027847081422805786 -2.2983927726745605 0.9957116842269897 -0.3385505676269531 0.14549803733825684 1.227796196937561 -4.9027299880981445
1.7571427822113037 0.16877862811088562 0.6059223413467407 0.8666708469390869 -3.910461902618408 0.398052453994751 -0.007934093475341797 0.42920559644699097 0.002148076891899109 0.0012753605842590332 -2.39333176612854 0.9748294353485107 -0.4035753011703491 0.13434410095214844 1.2053356170654297 -5.040036678314209
1.7714285850524902 0.17236551642417908 0.5998924970626831 0.920365035533905 -3.891843795776367 0.45397496223449707 -0.04736125469207764 0.43397092819213867 -0.0031035197898745537 0.024317868053913116 -2.476905345916748 0.9483088254928589 -0.4715273380279541 0.12263357639312744 1.1793051958084106 -5.1511054039001465
1.7857142686843872 0.17466336488723755 0.5930116176605225 0.9793620109558105 -3.8522820472717285 0.5135138034820557 -0.10237348079681396 0.4400637745857239 -0.007960139773786068 0.04205156862735748 -2.547985792160034 0.9169988036155701 -0.5422157049179077 0.11038839817047119 1.150194525718689 -5.234350681304932
1.7999999523162842 0.1756160855293274 0.5853374004364014 1.0443402528762817 -3.793252944946289 0.5759406089782715 -0.1724567413330078 0.4477616846561432 -0.012430967763066292 0.055243611335754395 -2.60560941696167 0.8817206621170044 -0.6154271364212036 0.09763038158416748 1.118483066558838 -5.288643836975098
1.8142857551574707 0.17520996928215027 0.576931357383728 1.1160550117492676 -3.7164764404296875 0.6404476165771484 -0.2565799951553345 0.4573499858379364 -0.016523998230695724 0.06462059915065765 -2.64901065826416 0.8432537913322449 -0.6909215450286865 0.08438396453857422 1.0846331119537354 -5.313387393951416
1.8285714387893677 0.1734781265258789 0.5678654909133911 1.1953508853912354 -3.623867988586426 0.706139326095581 -0.353283166885376 0.4691213071346283 -0.020255595445632935 0.07084701210260391 -2.6776506900787354 0.8023282289505005 -0.7684328556060791 0.07067227363586426 1.0490870475769043 -5.308520317077637
1.8428571224212646 0.17049533128738403 0.5582093000411987 1.2831597328186035 -3.5174927711486816 0.7720613479614258 -0.46075570583343506 0.48337388038635254 -0.0236358605325222 0.07451542466878891 -2.6912498474121094 0.7596149444580078 -0.8476742506027222 0.05652284622192383 1.0122498273849487 -5.2745585441589355
1.8571429252624512 0.16636645793914795 0.5480434894561768 1.3805053234100342 -3.399521827697754 0.8372173309326172 -0.576919674873352 0.5004153847694397 -0.026682596653699875 0.07613835483789444 -2.68979811668396 0.7157247066497803 -0.9283362627029419 0.041963815689086914 0.9744977355003357 -5.212557315826416
1.8714284896850586 0.1612279713153839 0.537453293800354 1.4885014295578003 -3.272167921066284 0.9005882740020752 -0.699527382850647 0.5205624103546143 -0.029410172253847122 0.07615724205970764 -2.6735610961914062 0.6712046265602112 -1.0100843906402588 0.027022957801818848 0.9361730813980103 -5.124074935913086
1.8857142925262451 0.15524905920028687 0.5265195369720459 1.608344316482544 -3.1376309394836426 0.9611525535583496 -0.8262609243392944 0.5441411733627319 -0.0318327434360981 0.07494311034679413 -2.643078327178955 0.6265408396720886 -1.0925650596618652 0.011729001998901367 0.8975765109062195 -5.011125564575195
1.899999976158142 0.14860966801643372 0.515326738357544 1.7412890195846558 -2.9980568885803223 1.017915964126587 -0.9547884464263916 0.5714889764785767 -0.03396926820278168 0.07281055301427841 -2.5991454124450684 0.5821616053581238 -1.1754047870635986 -0.003885507583618164 0.8589842915534973 -4.876076698303223
1.914285659790039 0.14149993658065796 0.503951907157898 1.8886291980743408 -2.8554632663726807 1.0699400901794434 -1.0828627347946167 0.6029548048973083 -0.03583599254488945 0.07000354677438736 -2.542793035507202 0.5384325981140137 -1.258219838142395 -0.019788622856140137 0.8206261396408081 -4.721583843231201
1.9285714626312256 0.13411659002304077 0.4924708604812622 2.0516552925109863 -2.711732864379883 1.116346836090088 -1.2083512544631958 0.6388996839523315 -0.03744789958000183 0.06673829257488251 -2.475238800048828 0.49566811323165894 -1.3406046628952026 -0.0359492301940918 0.7827094793319702 -4.55045223236084
1.9428571462631226 0.12665769457817078 0.4809516668319702 2.231581687927246 -2.568544387817383 1.1563284397125244 -1.3292903900146484 0.6796954870223999 -0.03882177919149399 0.06317201256752014 -2.3978521823883057 0.45412909984588623 -1.4221417903900146 -0.052330613136291504 0.7454071640968323 -4.365572929382324
1.9571428298950195 0.11931052803993225 0.4694560766220093 2.429480791091919 -2.427375078201294 1.1891884803771973 -1.4439154863357544 0.7257233262062073 -0.03997601568698883 0.05943992733955383 -2.312095880508423 0.41403043270111084 -1.5024124383926392 -0.06889677047729492 0.7088640332221985 -4.169821739196777
1.971428632736206 0.11226195096969604 0.45803403854370117 2.6461660861968994 -2.2894809246063232 1.2143118381500244 -1.550680160522461 0.7773719429969788 -0.04092457517981529 0.05564559996128082 -2.2194838523864746 0.3755418658256531 -1.5809905529022217 -0.08561038970947266 0.6732001900672913 -3.965989351272583
1.985714316368103 0.10568132996559143 0.4467355012893677 2.8820652961730957 -2.155892848968506 1.2311718463897705 -1.6482495069503784 0.8350315690040588 -0.04168090224266052 0.05186150595545769 -2.121525287628174 0.3387939929962158 -1.6574428081512451 -0.10243141651153564 0.6385146379470825 -3.7566916942596436
2.0 0.09972366690635681 0.4355961084365845 3.137070894241333 -2.0274226665496826 1.2393393516540527 -1.7355146408081055 0.8990868330001831 -0.04226206615567207 0.048152945935726166 -2.0196878910064697 0.303880900144577 -1.7313423156738281 -0.11932075023651123 0.6048843264579773 -3.5443763732910156


==> figure_code/DM_new_8/extrapolation/0.778_m_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.09664344787597656 0.09639358520507812 0.09634208679199219 0.09607982635498047 0.09651374816894531 0.09594058990478516 0.09631538391113281 0.09460926055908203 0.09319305419921875 0.09185409545898438 0.09004354476928711 0.09121513366699219 0.08956623077392578 0.08627700805664062 0.08703994750976562
1.0122449398040771 0.1869964599609375 0.18653011322021484 0.18647003173828125 0.18593502044677734 0.18678760528564453 0.18573856353759766 0.18649864196777344 0.18335247039794922 0.18089008331298828 0.17863845825195312 0.1754617691040039 0.177581787109375 0.17465782165527344 0.16866207122802734 0.17012310028076172
1.0183672904968262 0.26769256591796875 0.26711463928222656 0.2670769691467285 0.2663440704345703 0.26751041412353516 0.2662162780761719 0.26723241806030273 0.2632112503051758 0.2603139877319336 0.2578287124633789 0.253939151763916 0.25674915313720703 0.2531394958496094 0.24547767639160156 0.24758434295654297
1.0244897603988647 0.3368659019470215 0.33631467819213867 0.3363075256347656 0.3355064392089844 0.33681535720825195 0.3355703353881836 0.33662843704223633 0.33243370056152344 0.329775333404541 0.3278036117553711 0.32392406463623047 0.32715511322021484 0.3235359191894531 0.31550168991088867 0.31818103790283203
1.0306122303009033 0.39423704147338867 0.3938322067260742 0.39383935928344727 0.3931293487548828 0.39437103271484375 0.39345216751098633 0.39432477951049805 0.3906135559082031 0.3887643814086914 0.38791513442993164 0.38469934463500977 0.38810110092163086 0.38509178161621094 0.3780059814453125 0.38112449645996094
1.036734700202942 0.44088029861450195 0.44068336486816406 0.44068288803100586 0.44022083282470703 0.44118165969848633 0.44078731536865234 0.4412860870361328 0.4385390281677246 0.43784046173095703 0.4384479522705078 0.4363541603088379 0.4397149085998535 0.4377627372741699 0.4327516555786133 0.4360980987548828
1.0428571701049805 0.47887182235717773 0.478884220123291 0.4788374900817871 0.47873926162719727 0.4792490005493164 0.4794740676879883 0.47949647903442383 0.4779329299926758 0.4784555435180664 0.48050642013549805 0.47972774505615234 0.4828939437866211 0.4821949005126953 0.48001861572265625 0.4833054542541504
1.048979640007019 0.5106353759765625 0.5107874870300293 0.5106854438781738 0.5109972953796387 0.5109472274780273 0.5117759704589844 0.5113201141357422 0.5109143257141113 0.512476921081543 0.5156574249267578 0.5161223411560059 0.5189847946166992 0.5194873809814453 0.5204372406005859 0.5233120918273926
1.055101990699768 0.5384936332702637 0.5386886596679688 0.5385274887084961 0.5392427444458008 0.5386195182800293 0.5399308204650879 0.5390853881835938 0.5396108627319336 0.5418834686279297 0.5456600189208984 0.5470800399780273 0.5495810508728027 0.5510215759277344 0.5549130439758301 0.5569958686828613
1.0612244606018066 0.5643815994262695 0.5645079612731934 0.5643105506896973 0.5653519630432129 0.5642204284667969 0.5658502578735352 0.5647635459899902 0.565887451171875 0.5684757232666016 0.5722541809082031 0.5742144584655762 0.576329231262207 0.5782966613769531 0.584536075592041 0.5854692459106445
1.0673469305038452 0.5896062850952148 0.5895805358886719 0.5893893241882324 0.5906276702880859 0.5891299247741699 0.5908751487731934 0.5897331237792969 0.5911116600036621 0.5936670303344727 0.5969023704528809 0.5989570617675781 0.6006851196289062 0.6027326583862305 0.6104235649108887 0.6099095344543457
1.0734694004058838 0.6149106025695801 0.6146726608276367 0.614534854888916 0.6158437728881836 0.614159107208252 0.6158347129821777 0.6148080825805664 0.6161494255065918 0.6184158325195312 0.6207232475280762 0.6224822998046875 0.623837947845459 0.625544548034668 0.633662223815918 0.631495475769043
1.0795918703079224 0.6405472755432129 0.6400904655456543 0.6400532722473145 0.641301155090332 0.6396169662475586 0.641080379486084 0.6403007507324219 0.6414031982421875 0.6432561874389648 0.6444573402404785 0.6456332206726074 0.6466479301452637 0.6476902961730957 0.6552200317382812 0.6513180732727051
1.0857142210006714 0.6664514541625977 0.6657929420471191 0.6658906936645508 0.6669669151306152 0.6654667854309082 0.6666069030761719 0.6661810874938965 0.6669397354125977 0.668367862701416 0.6684670448303223 0.668928861618042 0.6696381568908691 0.6698265075683594 0.6758847236633301 0.6702890396118164
1.09183669090271 0.6924018859863281 0.6915850639343262 0.6918363571166992 0.692659854888916 0.6914806365966797 0.6922445297241211 0.6922309398651123 0.6926145553588867 0.6936936378479004 0.6928753852844238 0.6926059722900391 0.6930656433105469 0.6923389434814453 0.6962876319885254 0.6891517639160156
1.0979591608047485 0.7181015014648438 0.7171940803527832 0.7175869941711426 0.7181186676025391 0.7173643112182617 0.7177395820617676 0.7181427478790283 0.7181973457336426 0.7190427780151367 0.7175850868225098 0.7166943550109863 0.7169485092163086 0.7153744697570801 0.7168369293212891 0.7084217071533203
1.104081630706787 0.743311882019043 0.742377758026123 0.7429003715515137 0.7431211471557617 0.7428374290466309 0.7428464889526367 0.7436580657958984 0.7434391975402832 0.7441921234130859 0.7424111366271973 0.7410745620727539 0.7411770820617676 0.7389211654663086 0.7378120422363281 0.7284436225891113
1.1102041006088257 0.7678642272949219 0.7669477462768555 0.7675652503967285 0.7674984931945801 0.7677016258239746 0.7673811912536621 0.7685563564300537 0.7681465148925781 0.7689099311828613 0.7671332359313965 0.7655642032623291 0.765571117401123 0.7628450393676758 0.7593193054199219 0.7493786811828613
1.1163265705108643 0.7916707992553711 0.7908182144165039 0.7914905548095703 0.7911567687988281 0.791811466217041 0.7912359237670898 0.7927191257476807 0.7921905517578125 0.7930479049682617 0.7915387153625488 0.7899584770202637 0.7899341583251953 0.7869737148284912 0.7813766002655029 0.771277904510498
1.1224489212036133 0.8147003650665283 0.8139467239379883 0.8146231174468994 0.8140769004821777 0.815131664276123 0.8143596649169922 0.8160994052886963 0.8154997825622559 0.8164973258972168 0.8154549598693848 0.8140418529510498 0.8140249252319336 0.8110942840576172 0.8039107322692871 0.7940564155578613
1.1285713911056519 0.8370027542114258 0.8363656997680664 0.8369936943054199 0.8362908363342285 0.837677001953125 0.8367609977722168 0.8387117385864258 0.838076114654541 0.8392105102539062 0.8387537002563477 0.837672233581543 0.8377056121826172 0.8350143432617188 0.8268179893493652 0.8175921440124512
1.1346938610076904 0.8586351871490479 0.8581240177154541 0.85868239402771 0.8578586578369141 0.8594975471496582 0.8585085868835449 0.860600471496582 0.8599467277526855 0.8611855506896973 0.8613705635070801 0.8607230186462402 0.8608465194702148 0.8585665225982666 0.8499495983123779 0.841707706451416
1.140816330909729 0.8797059059143066 0.8793134689331055 0.8797645568847656 0.8788700103759766 0.8806915283203125 0.8796858787536621 0.8818705081939697 0.8811893463134766 0.8824877738952637 0.8832857608795166 0.883134126663208 0.8833596706390381 0.8816397190093994 0.8731729984283447 0.866213321685791
1.1469388008117676 0.9003093242645264 0.9000318050384521 0.9003539085388184 0.8994307518005371 0.9013557434082031 0.9003667831420898 0.9026088714599609 0.9018864631652832 0.9031715393066406 0.9045071601867676 0.904876708984375 0.905219554901123 0.9041376113891602 0.896345853805542 0.8909165859222412
1.1530611515045166 0.9205513000488281 0.9203681945800781 0.9205548763275146 0.9196181297302246 0.9215941429138184 0.9206404685974121 0.9229135513305664 0.9221343994140625 0.9233250617980957 0.9250810146331787 0.9259510040283203 0.9264020919799805 0.9260256290435791 0.9193496704101562 0.9156460762023926
1.1591836214065552 0.940507173538208 0.9404115676879883 0.9404563903808594 0.9395341873168945 0.9415199756622314 0.9406242370605469 0.9428737163543701 0.9420080184936523 0.9430356025695801 0.9450721740722656 0.9463989734649658 0.9469480514526367 0.9472784996032715 0.9420890808105469 0.9402453899383545
1.1653060913085938 0.9602756500244141 0.9602260589599609 0.9601612091064453 0.959263801574707 0.9611825942993164 0.960352897644043 0.9625985622406006 0.9616131782531738 0.9623920917510986 0.9645514488220215 0.9662845134735107 0.9669094085693359 0.9679164886474609 0.9644834995269775 0.9645802974700928
1.1714285612106323 0.9799139499664307 0.9799015522003174 0.9797317981719971 0.9788632392883301 0.9807069301605225 0.9799385070800781 0.9821500778198242 0.9810211658477783 0.9814958572387695 0.9836061000823975 0.9856677055358887 0.9863333702087402 0.9879782199859619 0.9864969253540039 0.9885427951812744
1.177551031112671 0.9994850158691406 0.9994795322418213 0.9992265701293945 0.998387336730957 1.0001342296600342 0.9994223117828369 1.001591682434082 1.000293254852295 1.0003821849822998 1.002331256866455 1.0046398639678955 1.0053117275238037 1.0075068473815918 1.0080785751342773 1.0120477676391602
1.18367338180542 1.0190143585205078 1.0190088748931885 1.0186994075775146 1.0178885459899902 1.0195262432098389 1.0188593864440918 1.020984172821045 1.0194861888885498 1.0191922187805176 1.0207815170288086 1.023258924484253 1.0238969326019287 1.026576042175293 1.0292155742645264 1.0350258350372314
1.1897958517074585 1.0385427474975586 1.038513422012329 1.0381722450256348 1.037383794784546 1.0389068126678467 1.0382726192474365 1.0403573513031006 1.0386576652526855 1.0379385948181152 1.0390968322753906 1.0416381359100342 1.042207956314087 1.0452401638031006 1.0499207973480225 1.0574390888214111
1.195918321609497 1.0580871105194092 1.0580155849456787 1.057671308517456 1.0569002628326416 1.0583081245422363 1.0576937198638916 1.0597434043884277 1.0578258037567139 1.0566942691802979 1.0573015213012695 1.0598547458648682 1.060248851776123 1.063601016998291 1.0701911449432373 1.0792570114135742
1.2020407915115356 1.0776588916778564 1.0775349140167236 1.0772099494934082 1.076451301574707 1.0777463912963867 1.0771405696868896 1.0791635513305664 1.077026605606079 1.0754880905151367 1.0754673480987549 1.0779497623443604 1.078183650970459 1.0817134380340576 1.0900511741638184 1.1004469394683838
1.2081632614135742 1.0972614288330078 1.0970752239227295 1.0967910289764404 1.0960419178009033 1.0972306728363037 1.0966248512268066 1.0986294746398926 1.096280574798584 1.0943641662597656 1.0937135219573975 1.0960407257080078 1.0960614681243896 1.0996603965759277 1.1095232963562012 1.1210155487060547
1.2142857313156128 1.116891860961914 1.1166365146636963 1.116410732269287 1.1156716346740723 1.1167590618133545 1.1161489486694336 1.1181457042694092 1.1155986785888672 1.1133503913879395 1.112037181854248 1.1141769886016846 1.1139562129974365 1.1175367832183838 1.1286368370056152 1.1409564018249512
1.2204080820083618 1.1365420818328857 1.1362156867980957 1.1360609531402588 1.1353340148925781 1.1363253593444824 1.1357109546661377 1.1377086639404297 1.1349868774414062 1.1324665546417236 1.1305184364318848 1.1324224472045898 1.131955623626709 1.1354072093963623 1.1474311351776123 1.1602795124053955
1.2265305519104004 1.1562004089355469 1.15580415725708 1.1557278633117676 1.155019998550415 1.1559205055236816 1.1553058624267578 1.1573138236999512 1.1544454097747803 1.1517291069030762 1.1492023468017578 1.1508381366729736 1.1501104831695557 1.1533489227294922 1.1659371852874756 1.17899489402771
1.232653021812439 1.1758530139923096 1.1753904819488525 1.1753969192504883 1.1747174263000488 1.1755282878875732 1.1749248504638672 1.1769509315490723 1.1739730834960938 1.1711459159851074 1.1681292057037354 1.1694610118865967 1.1684951782226562 1.1714441776275635 1.1841907501220703 1.1971254348754883
1.2387754917144775 1.1954824924468994 1.1949613094329834 1.1950480937957764 1.1944122314453125 1.1951324939727783 1.194556713104248 1.1966052055358887 1.19356107711792 1.1907215118408203 1.1873347759246826 1.1883413791656494 1.1871755123138428 1.1897425651550293 1.2022321224212646 1.2146894931793213
1.2448979616165161 1.2150728702545166 1.2145018577575684 1.2146639823913574 1.2140891551971436 1.2147152423858643 1.2141878604888916 1.2162623405456543 1.213200569152832 1.210456132888794 1.2068495750427246 1.207515001296997 1.2062091827392578 1.2083208560943604 1.2201101779937744 1.231717824935913
1.2510204315185547 1.234607219696045 1.233999490737915 1.2342250347137451 1.233731985092163 1.2342586517333984 1.2338058948516846 1.2359068393707275 1.2328810691833496 1.2303478717803955 1.2266976833343506 1.227015733718872 1.2256534099578857 1.2272403240203857 1.237828254699707 1.2482423782348633
1.2571427822113037 1.2540690898895264 1.2534377574920654 1.2537126541137695 1.2533249855041504 1.2537424564361572 1.2533950805664062 1.2555222511291504 1.2525899410247803 1.250389575958252 1.2468993663787842 1.2468695640563965 1.245556354522705 1.2465612888336182 1.2554500102996826 1.264293909072876
1.2632652521133423 1.273442268371582 1.2728033065795898 1.2731091976165771 1.272855281829834 1.2731499671936035 1.2729449272155762 1.2750918865203857 1.2723140716552734 1.2705769538879395 1.267472505569458 1.2670974731445312 1.2659687995910645 1.26633620262146 1.2729990482330322 1.2799055576324463
1.2693877220153809 1.2927100658416748 1.2920820713043213 1.2923974990844727 1.2923073768615723 1.2924621105194092 1.292440414428711 1.2946012020111084 1.2920405864715576 1.2908987998962402 1.2884280681610107 1.2877159118652344 1.2869329452514648 1.286616325378418 1.2905051708221436 1.2951126098632812
1.2755101919174194 1.3118624687194824 1.3112609386444092 1.3115618228912354 1.3116681575775146 1.311664342880249 1.3118698596954346 1.3140337467193604 1.3117585182189941 1.311347246170044 1.309777021408081 1.3087410926818848 1.3084909915924072 1.3074512481689453 1.3080017566680908 1.3099470138549805
1.281632661819458 1.3308844566345215 1.3303287029266357 1.3305888175964355 1.330925703048706 1.3307411670684814 1.331221580505371 1.3333747386932373 1.3314523696899414 1.3319129943847656 1.331526517868042 1.3301808834075928 1.3306798934936523 1.3288815021514893 1.3255221843719482 1.3244800567626953
1.287755012512207 1.349766492843628 1.3492741584777832 1.3494648933410645 1.3500699996948242 1.3496785163879395 1.350484848022461 1.3526129722595215 1.351109504699707 1.3525850772857666 1.35367751121521 1.3520405292510986 1.3535335063934326 1.3509490489959717 1.3430802822113037 1.3387281894683838
1.2938774824142456 1.3684966564178467 1.3680896759033203 1.3681800365447998 1.3690910339355469 1.3684654235839844 1.369652509689331 1.3717353343963623 1.3707218170166016 1.3733530044555664 1.3762359619140625 1.374326467514038 1.3770830631256104 1.3736891746520996 1.3607079982757568 1.352736234664917
1.2999999523162842 1.3870716094970703 1.3867652416229248 1.3867244720458984 1.387981653213501 1.3870899677276611 1.3887150287628174 1.390732765197754 1.3902766704559326 1.3942089080810547 1.3992033004760742 1.3970386981964111 1.4013588428497314 1.3971362113952637 1.3784286975860596 1.366553544998169


==> figure_code/DM_new_8/extrapolation/0.778_m_test.txt <==
1.2999999523162842 1.3870716094970703 1.3867652416229248 1.3867244720458984 1.387981653213501 1.3870899677276611 1.3887150287628174 1.390732765197754 1.3902766704559326 1.3942089080810547 1.3992033004760742 1.3970386981964111 1.4013588428497314 1.3971362113952637 1.3784286975860596 1.366553544998169
1.3116326332092285 1.421905517578125 1.4218428134918213 1.4214603900909424 1.4234890937805176 1.421999216079712 1.4246220588684082 1.4264497756958008 1.4272427558898926 1.43404221534729 1.4439568519592285 1.4413630962371826 1.449575662612915 1.4437377452850342 1.4124271869659424 1.3924505710601807
1.3232653141021729 1.4561152458190918 1.4563610553741455 1.4555106163024902 1.4584672451019287 1.4562418460845947 1.4600930213928223 1.4616317749023438 1.4639160633087158 1.4741032123565674 1.4901690483093262 1.4872090816497803 1.5006747245788574 1.4931821823120117 1.4469640254974365 1.4181528091430664
1.3348978757858276 1.4896862506866455 1.4902973175048828 1.4888453483581543 1.4928936958312988 1.4897832870483398 1.495105504989624 1.496241807937622 1.5002548694610596 1.5143473148345947 1.5378215312957764 1.5345426797866821 1.5548007488250732 1.545624017715454 1.4821467399597168 1.4439895153045654
1.346530556678772 1.522611141204834 1.5236377716064453 1.521451473236084 1.5267589092254639 1.5225987434387207 1.529648780822754 1.530259609222412 1.536226511001587 1.5547382831573486 1.5868933200836182 1.5833286046981812 1.612083911895752 1.6011898517608643 1.5180580615997314 1.470290184020996
1.3581632375717163 1.554898738861084 1.5563838481903076 1.5533218383789062 1.5600621700286865 1.5546753406524658 1.563720464706421 1.5636725425720215 1.571812391281128 1.5952527523040771 1.6373729705810547 1.6335257291793823 1.6726512908935547 1.659999132156372 1.5547659397125244 1.4973797798156738
1.3697959184646606 1.5865600109100342 1.5885403156280518 1.5844573974609375 1.592808485031128 1.5860071182250977 1.5973267555236816 1.596480369567871 1.6069962978363037 1.6358778476715088 1.6892428398132324 1.685092568397522 1.7366185188293457 1.7221498489379883 1.5923185348510742 1.5255742073059082
1.3814284801483154 1.61761474609375 1.6201145648956299 1.6148641109466553 1.6250102519989014 1.616593599319458 1.630476474761963 1.6286811828613281 1.641775131225586 1.6766037940979004 1.7425024509429932 1.737990140914917 1.8041086196899414 1.7877318859100342 1.6307470798492432 1.5551791191101074
1.3930611610412598 1.6480820178985596 1.6511237621307373 1.64455246925354 1.6566798686981201 1.6464383602142334 1.6631834506988525 1.6602885723114014 1.6761462688446045 1.7174334526062012 1.7971534729003906 1.7921892404556274 1.8752470016479492 1.8568377494812012 1.6700711250305176 1.5864856243133545
1.404693841934204 1.6779873371124268 1.6815807819366455 1.673532247543335 1.6878361701965332 1.6755485534667969 1.6954667568206787 1.691314697265625 1.7101149559020996 1.7583744525909424 1.8532094955444336 1.8476567268371582 1.950164794921875 1.9295551776885986 1.7102982997894287 1.6197679042816162
1.4163265228271484 1.7073595523834229 1.7115037441253662 1.7018165588378906 1.7184944152832031 1.7039284706115723 1.727339506149292 1.721768856048584 1.7436840534210205 1.7994356155395508 1.9106836318969727 1.9043707847595215 2.029001474380493 2.0059688091278076 1.751424789428711 1.6552820205688477
1.4279592037200928 1.7362191677093506 1.7409114837646484 1.7294189929962158 1.7486796379089355 1.7315890789031982 1.7588255405426025 1.7516722679138184 1.7768616676330566 1.8406317234039307 1.9696037769317627 1.9623103141784668 2.111910343170166 2.0861785411834717 1.7934370040893555 1.693269968032837
1.4395917654037476 1.7645974159240723 1.769822359085083 1.7563529014587402 1.778404951095581 1.758535623550415 1.7899394035339355 1.7810397148132324 1.8096563816070557 1.8819780349731445 2.0300040245056152 2.021458148956299 2.1990559101104736 2.1702752113342285 1.8363146781921387 1.7339494228363037
1.451224446296692 1.792518138885498 1.7982561588287354 1.782630205154419 1.80769681930542 1.7847812175750732 1.8207030296325684 1.809889793395996 1.8420782089233398 1.923496961593628 2.091925621032715 2.0818066596984863 2.290616750717163 2.258369207382202 1.8800358772277832 1.7775242328643799
1.4628571271896362 1.820007562637329 1.8262279033660889 1.8082630634307861 1.8365700244903564 1.8103313446044922 1.8511335849761963 1.83823823928833 1.8741402626037598 1.9652040004730225 2.1554064750671387 2.143341064453125 2.3867809772491455 2.3505678176879883 1.9245660305023193 1.8241751194000244
1.4744898080825806 1.8470921516418457 1.8537578582763672 1.8332653045654297 1.8650493621826172 1.8351945877075195 1.881249189376831 1.866107702255249 1.9058468341827393 2.0071206092834473 2.220503091812134 2.206050157546997 2.4877545833587646 2.446985960006714 1.9698717594146729 1.8740730285644531
1.4861223697662354 1.8737926483154297 1.8808631896972656 1.8576457500457764 1.8931500911712646 1.8593788146972656 1.9110691547393799 1.89351224899292 1.9372131824493408 2.0492684841156006 2.287264347076416 2.2699294090270996 2.5937552452087402 2.5477468967437744 2.01591157913208 1.9273622035980225
1.4977550506591797 1.9001266956329346 1.9075586795806885 1.8814184665679932 1.920893669128418 1.8828911781311035 1.9406065940856934 1.9204730987548828 1.9682471752166748 2.091667413711548 2.35575008392334 2.334965467453003 2.705010414123535 2.6529767513275146 2.0626468658447266 1.9841809272766113
1.509387731552124 1.9261226654052734 1.9338607788085938 1.904587745666504 1.9483006000518799 1.9057371616363525 1.969879388809204 1.9470021724700928 1.9989585876464844 2.1343393325805664 2.426022529602051 2.401151657104492 2.8217649459838867 2.762805223464966 2.110032558441162 2.0446484088897705
1.5210204124450684 1.9517920017242432 1.9597852230072021 1.9271645545959473 1.9753892421722412 1.9279248714447021 1.9989039897918701 1.9731252193450928 2.029355049133301 2.177297830581665 2.498138666152954 2.468472480773926 2.9442663192749023 2.8773598670959473 2.1580212116241455 2.10886812210083
1.5326530933380127 1.9771621227264404 1.9853472709655762 1.9491596221923828 2.0021774768829346 1.9494602680206299 2.027695417404175 1.9988551139831543 2.0594537258148193 2.220566749572754 2.5721635818481445 2.5369155406951904 3.0727744102478027 2.996772050857544 2.2065656185150146 2.1769354343414307
1.5442856550216675 2.002236843109131 2.010559558868408 1.9705777168273926 2.028687000274658 1.9703481197357178 2.056267261505127 2.02421236038208 2.0892550945281982 2.2641680240631104 2.6481680870056152 2.606461524963379 3.2075676918029785 3.121181011199951 2.2556166648864746 2.248934268951416
1.5559183359146118 2.0270438194274902 2.0354366302490234 1.9914262294769287 2.05493426322937 1.9905939102172852 2.0846333503723145 2.049213409423828 2.118774652481079 2.3081107139587402 2.7262094020843506 2.6770896911621094 3.348904848098755 3.250704526901245 2.3051204681396484 2.324932336807251
1.5675510168075562 2.051584482192993 2.0599918365478516 2.0117111206054688 2.080940008163452 2.0102028846740723 2.112806558609009 2.073880195617676 2.1480157375335693 2.352419376373291 2.8063580989837646 2.748772144317627 3.497067451477051 3.3854665756225586 2.355029821395874 2.4049906730651855
1.579183578491211 2.075874090194702 2.084235906600952 2.031438112258911 2.1067216396331787 2.0291805267333984 2.140801191329956 2.09822416305542 2.1769979000091553 2.397110939025879 2.8886806964874268 2.8214831352233887 3.6523265838623047 3.5255773067474365 2.4052863121032715 2.48915696144104
1.5908162593841553 2.0999183654785156 2.1081831455230713 2.0506114959716797 2.132298707962036 2.04753041267395 2.1686270236968994 2.122267723083496 2.2057204246520996 2.4421944618225098 2.973234176635742 2.8951892852783203 3.814952850341797 3.671137809753418 2.455836772918701 2.577468156814575
1.6024489402770996 2.1237292289733887 2.131845474243164 2.0692362785339355 2.157689332962036 2.065256357192993 2.1962971687316895 2.1460278034210205 2.234199285507202 2.4876976013183594 3.06009578704834 2.96985125541687 3.9852099418640137 3.8222367763519287 2.5066263675689697 2.6699512004852295
1.614081621170044 2.1473097801208496 2.1552329063415527 2.0873146057128906 2.182912826538086 2.082364082336426 2.223823070526123 2.1695244312286377 2.2624382972717285 2.533622980117798 3.1493144035339355 3.045427083969116 4.16334342956543 3.9789364337921143 2.5575978755950928 2.7666218280792236
1.6257143020629883 2.1706645488739014 2.178361177444458 2.104851722717285 2.207989454269409 2.0988588333129883 2.251215934753418 2.1927764415740967 2.290452241897583 2.579989194869995 3.2409615516662598 3.121868371963501 4.34959602355957 4.141295433044434 2.6086933612823486 2.8674840927124023
1.6373469829559326 2.1937954425811768 2.2012367248535156 2.1218483448028564 2.2329366207122803 2.114744186401367 2.2784860134124756 2.2158005237579346 2.318248987197876 2.6268129348754883 3.335078716278076 3.199129104614258 4.544163227081299 4.309320449829102 2.6598544120788574 2.9725208282470703
1.6489795446395874 2.2167036533355713 2.2238736152648926 2.138308048248291 2.257774591445923 2.130023956298828 2.305643081665039 2.238616704940796 2.345839500427246 2.6741034984588623 3.431734085083008 3.2771434783935547 4.7472310066223145 4.4830193519592285 2.711021900177002 3.0817084312438965
1.6606122255325317 2.2393879890441895 2.2462830543518066 2.1542327404022217 2.2825210094451904 2.1447031497955322 2.332698345184326 2.261244297027588 2.3732335567474365 2.721871852874756 3.5309653282165527 3.355860710144043 4.958950042724609 4.662349700927734 2.7621350288391113 3.195006847381592
1.672244906425476 2.261845827102661 2.268476724624634 2.1696231365203857 2.3071987628936768 2.1587882041931152 2.359661817550659 2.2837018966674805 2.4004440307617188 2.770132064819336 3.632835865020752 3.4352188110351562 5.179425239562988 4.84724760055542 2.8131346702575684 3.3123605251312256
1.6838774681091309 2.284072160720825 2.2904651165008545 2.1844818592071533 2.3318252563476562 2.1722824573516846 2.3865416049957275 2.3060081005096436 2.427480697631836 2.818894863128662 3.737363815307617 3.5151422023773193 5.408702850341797 5.037592887878418 2.863959789276123 3.4336771965026855
1.6955101490020752 2.3060641288757324 2.3122599124908447 2.1988086700439453 2.35642147064209 2.1851909160614014 2.4133493900299072 2.3281784057617188 2.454355478286743 2.8681740760803223 3.844606399536133 3.5955679416656494 5.646791934967041 5.233251094818115 2.914551019668579 3.5588738918304443
1.7071428298950195 2.327812671661377 2.3338730335235596 2.212604284286499 2.381005048751831 2.1975181102752686 2.4400928020477295 2.3502349853515625 2.4810800552368164 2.917973041534424 3.9545702934265137 3.676417827606201 5.893604278564453 5.434009552001953 2.964844226837158 3.687811851501465
1.7187755107879639 2.3493103981018066 2.355316162109375 2.225870370864868 2.4055981636047363 2.209270477294922 2.466780185699463 2.372194290161133 2.5076658725738525 2.968306303024292 4.067292213439941 3.757613182067871 6.149007320404053 5.639630317687988 3.0147817134857178 3.820347785949707
1.7304081916809082 2.370546817779541 2.3766002655029297 2.2386066913604736 2.430219888687134 2.220453977584839 2.4934210777282715 2.3940725326538086 2.5341265201568604 3.019179582595825 4.182779312133789 3.8390822410583496 6.4127678871154785 5.849817276000977 3.0643019676208496 3.9563074111938477
1.7420408725738525 2.3915133476257324 2.397737503051758 2.250811815261841 2.454890251159668 2.2310733795166016 2.520024061203003 2.415886402130127 2.560473918914795 3.0706045627593994 4.301033973693848 3.9207420349121094 6.684569835662842 6.064220905303955 3.113342523574829 4.095483303070068
1.7536734342575073 2.4121994972229004 2.4187421798706055 2.2624905109405518 2.4796321392059326 2.2411372661590576 2.5465989112854004 2.437654495239258 2.5867226123809814 3.122588634490967 4.422066688537598 4.002510070800781 6.963992118835449 6.282441139221191 3.1618478298187256 4.237638473510742
1.7653061151504517 2.4325900077819824 2.439624547958374 2.2736384868621826 2.5044608116149902 2.250648260116577 2.573151111602783 2.4593896865844727 2.612881898880005 3.1751346588134766 4.545839309692383 4.084307670593262 7.250499725341797 6.5040130615234375 3.2097573280334473 4.382500648498535
1.776938796043396 2.45267391204834 2.460397958755493 2.284257411956787 2.5294036865234375 2.2596168518066406 2.5996923446655273 2.4811081886291504 2.638969659805298 3.22825288772583 4.672341823577881 4.166044235229492 7.543453216552734 6.728429794311523 3.25701642036438 4.529769420623779
1.7885713577270508 2.4724388122558594 2.48107647895813 2.2943501472473145 2.554475784301758 2.2680485248565674 2.6262285709381104 2.5028235912323 2.664996862411499 3.2819478511810303 4.8015336990356445 4.247646808624268 7.842092514038086 6.95512056350708 3.3035659790039062 4.679101943969727
1.8002040386199951 2.491867780685425 2.5016729831695557 2.3039143085479736 2.579699993133545 2.275951385498047 2.652766704559326 2.524549722671509 2.690977096557617 3.3362245559692383 4.933356285095215 4.329030990600586 8.145525932312012 7.18344783782959 3.349350929260254 4.83011531829834
1.8118367195129395 2.51094913482666 2.522200584411621 2.3129515647888184 2.6050968170166016 2.283332109451294 2.6793181896209717 2.5462963581085205 2.716923952102661 3.391087293624878 5.067749500274658 4.410107135772705 8.452749252319336 7.412748336791992 3.3943214416503906 4.982405185699463
1.8234694004058838 2.5296666622161865 2.5426735877990723 2.3214619159698486 2.6306867599487305 2.2902002334594727 2.705887794494629 2.5680785179138184 2.7428531646728516 3.4465413093566895 5.204637050628662 4.4908037185668945 8.762615203857422 7.6422882080078125 3.4384238719940186 5.13551139831543
1.8351020812988281 2.5480058193206787 2.5631051063537598 2.32944917678833 2.656489849090576 2.2965638637542725 2.73248553276062 2.589902877807617 2.768775224685669 3.50258731842041 5.343919277191162 4.571038722991943 9.073870658874512 7.871294021606445 3.4816107749938965 5.288946628570557
1.8467347621917725 2.5659525394439697 2.583513021469116 2.336912155151367 2.6825296878814697 2.3024322986602783 2.7591187953948975 2.611780881881714 2.7947075366973877 3.5592262744903564 5.485490798950195 4.65073823928833 9.3851318359375 8.098957061767578 3.5238351821899414 5.442185401916504
1.8583673238754272 2.583491086959839 2.6039083003997803 2.343853235244751 2.7088232040405273 2.3078134059906006 2.7857933044433594 2.633718490600586 2.820659875869751 3.6164629459381104 5.629218578338623 4.729827880859375 9.694908142089844 8.324419021606445 3.565053701400757 5.594667434692383
1.8700000047683716 2.6006062030792236 2.624307155609131 2.3502748012542725 2.735391139984131 2.3127176761627197 2.812518835067749 2.655721664428711 2.846647024154663 3.6742913722991943 5.774960994720459 4.808236122131348 10.001617431640625 8.546798706054688 3.6052191257476807 5.745799541473389


==> figure_code/DM_new_8/extrapolation/0.778_u_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.0984649658203125 0.0994119644165039 0.09860515594482422 0.0994720458984375 0.09993553161621094 0.09704780578613281 0.09740734100341797 0.09801101684570312 0.09854888916015625 0.09780120849609375 0.09873676300048828 0.09851837158203125 0.09820079803466797 0.09823226928710938 0.1006927490234375
1.0122449398040771 0.1899099349975586 0.19120216369628906 0.19029808044433594 0.19135475158691406 0.19115066528320312 0.18688011169433594 0.18799209594726562 0.1891765594482422 0.18994712829589844 0.1886587142944336 0.1904592514038086 0.18932342529296875 0.18925952911376953 0.1891460418701172 0.1925830841064453
1.0183672904968262 0.27071571350097656 0.2718963623046875 0.27129077911376953 0.2719764709472656 0.271148681640625 0.2667684555053711 0.26850128173828125 0.26999664306640625 0.27071189880371094 0.2693471908569336 0.2714815139770508 0.26967620849609375 0.2699909210205078 0.2697772979736328 0.2732524871826172
1.0244897603988647 0.3390779495239258 0.33986949920654297 0.33970165252685547 0.3396587371826172 0.3388557434082031 0.3353567123413086 0.33727264404296875 0.33872318267822266 0.3390998840332031 0.33814334869384766 0.3400254249572754 0.33820533752441406 0.3387336730957031 0.3385477066040039 0.3415412902832031
1.0306122303009033 0.39502811431884766 0.3953428268432617 0.39557695388793945 0.3947153091430664 0.3946208953857422 0.3926525115966797 0.3942594528198242 0.39536428451538086 0.3951587677001953 0.3948841094970703 0.3962225914001465 0.3949108123779297 0.3953828811645508 0.39533424377441406 0.39759063720703125
1.036734700202942 0.4400825500488281 0.43999290466308594 0.44049549102783203 0.4389810562133789 0.43996429443359375 0.43979644775390625 0.44072532653808594 0.4413118362426758 0.4403667449951172 0.4407472610473633 0.4416689872741699 0.44098854064941406 0.44113826751708984 0.4412679672241211 0.44268226623535156
1.0428571701049805 0.47672462463378906 0.4764060974121094 0.47701549530029297 0.4751901626586914 0.4771766662597656 0.47869110107421875 0.4788246154785156 0.4788661003112793 0.4771604537963867 0.47790050506591797 0.47887229919433594 0.4785022735595703 0.4781818389892578 0.4784669876098633 0.4789905548095703
1.048979640007019 0.5076436996459961 0.5073051452636719 0.5078697204589844 0.5061464309692383 0.5087184906005859 0.5114526748657227 0.5109367370605469 0.5105042457580566 0.5081801414489746 0.50885009765625 0.5104517936706543 0.5098152160644531 0.5090150833129883 0.5094213485717773 0.5089988708496094
1.055101990699768 0.5352458953857422 0.5350704193115234 0.5354719161987305 0.5342240333557129 0.5368309020996094 0.5400857925415039 0.5392465591430664 0.5384659767150879 0.5357975959777832 0.5360164642333984 0.5386919975280762 0.5372123718261719 0.5360383987426758 0.5365495681762695 0.5351696014404297
1.0612244606018066 0.5613803863525391 0.5614843368530273 0.5616493225097656 0.561133861541748 0.5632572174072266 0.5662603378295898 0.5655064582824707 0.564518928527832 0.5618481636047363 0.5614070892333984 0.5653185844421387 0.5626144409179688 0.5612783432006836 0.5619077682495117 0.5595817565917969
1.0673469305038452 0.5871882438659668 0.5876131057739258 0.5875043869018555 0.5878286361694336 0.5891284942626953 0.5911931991577148 0.5908865928649902 0.5898313522338867 0.5874829292297363 0.586400032043457 0.5913872718811035 0.5873832702636719 0.5861339569091797 0.5869264602661133 0.5837535858154297
1.0734694004058838 0.6132140159606934 0.6139383316040039 0.6135506629943848 0.6146750450134277 0.6150417327880859 0.6156902313232422 0.6160478591918945 0.6150641441345215 0.6132693290710449 0.6117525100708008 0.6174201965332031 0.6123514175415039 0.611414909362793 0.6123828887939453 0.6085987091064453
1.0795918703079224 0.639556884765625 0.6405019760131836 0.6398687362670898 0.6416268348693848 0.6411476135253906 0.6402053833007812 0.6412534713745117 0.6404938697814941 0.6393389701843262 0.637700080871582 0.6435518264770508 0.6378612518310547 0.6373968124389648 0.6385002136230469 0.6344795227050781
1.0857142210006714 0.6660480499267578 0.6670970916748047 0.6662843227386475 0.6684279441833496 0.6673049926757812 0.6649188995361328 0.6664972305297852 0.6661319732666016 0.6655550003051758 0.6640963554382324 0.6696839332580566 0.6638956069946289 0.6639761924743652 0.6650857925415039 0.6613140106201172
1.09183669090271 0.6924219131469727 0.6934318542480469 0.6925313472747803 0.6947789192199707 0.6932735443115234 0.6898488998413086 0.6916589736938477 0.6918578147888184 0.6916799545288086 0.6906099319458008 0.695622444152832 0.6902370452880859 0.6908302307128906 0.6917448043823242 0.6887645721435547
1.0979591608047485 0.7184066772460938 0.7192230224609375 0.7183427810668945 0.7204241752624512 0.7187728881835938 0.71490478515625 0.7165665626525879 0.7174949645996094 0.7174649238586426 0.716850757598877 0.7211542129516602 0.7165613174438477 0.7175440788269043 0.718019962310791 0.7163600921630859
1.104081630706787 0.7437982559204102 0.7442846298217773 0.743518590927124 0.7452220916748047 0.7436122894287109 0.7399415969848633 0.741093635559082 0.7428669929504395 0.7427258491516113 0.742497444152832 0.7461152076721191 0.7425575256347656 0.7437443733215332 0.7435836791992188 0.7436370849609375
1.1102041006088257 0.7684612274169922 0.7685070037841797 0.7679314613342285 0.7691221237182617 0.7676429748535156 0.7647886276245117 0.7651314735412598 0.7678132057189941 0.767331600189209 0.7673244476318359 0.7703864574432373 0.7679595947265625 0.7691235542297363 0.7681736946105957 0.7701568603515625
1.1163265705108643 0.7923493385314941 0.791895866394043 0.7915470600128174 0.7921857833862305 0.7908782958984375 0.7892951965332031 0.7886638641357422 0.7922234535217285 0.7912430763244629 0.7912530899047852 0.7939302921295166 0.7925949096679688 0.7935161590576172 0.7917957305908203 0.795654296875
1.1224489212036133 0.8154573440551758 0.8145089149475098 0.814385175704956 0.8145146369934082 0.8133621215820312 0.8133010864257812 0.8116812705993652 0.8160076141357422 0.8144502639770508 0.814293384552002 0.8167505264282227 0.816370964050293 0.8168511390686035 0.8145108222961426 0.8199405670166016
1.1285713911056519 0.8378338813781738 0.8364672660827637 0.8365299701690674 0.8362555503845215 0.8352298736572266 0.8367109298706055 0.8342351913452148 0.8391280174255371 0.8370003700256348 0.8365497589111328 0.8389058113098145 0.8392820358276367 0.8391776084899902 0.8365087509155273 0.8429946899414062
1.1346938610076904 0.8595395088195801 0.8578939437866211 0.8580818176269531 0.8575448989868164 0.8566169738769531 0.8594455718994141 0.8563632965087891 0.8615665435791016 0.8589448928833008 0.8581571578979492 0.8604788780212402 0.8613748550415039 0.8606023788452148 0.8579802513122559 0.8648548126220703
1.140816330909729 0.8806595802307129 0.8789157867431641 0.8791666030883789 0.8785080909729004 0.8776664733886719 0.8814725875854492 0.8781323432922363 0.8833417892456055 0.8803553581237793 0.8792662620544434 0.8815751075744629 0.8827323913574219 0.8812870979309082 0.8791418075561523 0.885650634765625
1.1469388008117676 0.9012742042541504 0.8996443748474121 0.8998992443084717 0.8992385864257812 0.8984947204589844 0.9028005599975586 0.8995790481567383 0.9044914245605469 0.9012966156005859 0.9000091552734375 0.9022977352142334 0.9034709930419922 0.9014053344726562 0.9001126289367676 0.9055614471435547
1.1530611515045166 0.9214649200439453 0.9201531410217285 0.9203767776489258 0.9197902679443359 0.919189453125 0.9234676361083984 0.920738697052002 0.9250674247741699 0.9218358993530273 0.9204854965209961 0.9227437973022461 0.9236927032470703 0.9211211204528809 0.920985221862793 0.9247646331787109
1.1591836214065552 0.9413118362426758 0.9404983520507812 0.9406769275665283 0.9401960372924805 0.9397983551025391 0.9435501098632812 0.9416337013244629 0.9451422691345215 0.9420318603515625 0.9407649040222168 0.9429953098297119 0.9435100555419922 0.940589427947998 0.9417853355407715 0.9434623718261719
1.1653060913085938 0.9608907699584961 0.9607100486755371 0.9608497619628906 0.9604597091674805 0.9603309631347656 0.9631462097167969 0.9622664451599121 0.9647893905639648 0.9619417190551758 0.9608774185180664 0.9631152153015137 0.9630165100097656 0.9599318504333496 0.9624824523925781 0.9618415832519531
1.1714285612106323 0.9802761077880859 0.9808006286621094 0.9809234142303467 0.9805741310119629 0.9807987213134766 0.9823799133300781 0.9826560020446777 0.984095573425293 0.9816174507141113 0.9808402061462402 0.9831497669219971 0.9822969436645508 0.9792428016662598 0.9830412864685059 0.980072021484375
1.177551031112671 0.9995279312133789 1.0007610321044922 1.0008957386016846 1.0005221366882324 1.0011425018310547 1.0013437271118164 1.0027832984924316 1.003138542175293 1.0011014938354492 1.0006370544433594 1.0031132698059082 1.0014114379882812 0.9985799789428711 1.0033769607543945 0.9982833862304688
1.18367338180542 1.0187087059020996 1.0205836296081543 1.020754337310791 1.0202865600585938 1.0213394165039062 1.0201644897460938 1.0226478576660156 1.0220003128051758 1.020437240600586 1.0202579498291016 1.0230095386505127 1.0204248428344727 1.0179858207702637 1.0234346389770508 1.0165901184082031
1.1897958517074585 1.0378761291503906 1.0402603149414062 1.0404868125915527 1.0398693084716797 1.0413494110107422 1.0389442443847656 1.0422663688659668 1.0407588481903076 1.0396647453308105 1.03969144821167 1.042832612991333 1.039372444152832 1.0374736785888672 1.0431790351867676 1.0350799560546875
1.195918321609497 1.057072639465332 1.0597786903381348 1.0600669384002686 1.0592727661132812 1.0611419677734375 1.0577688217163086 1.0616388320922852 1.0594804286956787 1.058814525604248 1.0589284896850586 1.062558650970459 1.0582895278930664 1.0570383071899414 1.0625743865966797 1.053812026977539
1.2020407915115356 1.0763375759124756 1.0791387557983398 1.0794799327850342 1.0785131454467773 1.0806941986083984 1.0766935348510742 1.0807840824127197 1.0782248973846436 1.0779199600219727 1.077970027923584 1.0821647644042969 1.07720947265625 1.076673984527588 1.0816092491149902 1.07281494140625
1.2081632614135742 1.0957002639770508 1.0983476638793945 1.0987238883972168 1.0976343154907227 1.1000175476074219 1.095780372619629 1.0997400283813477 1.0970468521118164 1.097008228302002 1.0968432426452637 1.1016337871551514 1.0961503982543945 1.096357822418213 1.1003217697143555 1.0921192169189453
1.2142857313156128 1.115175485610962 1.117417812347412 1.1177992820739746 1.116671085357666 1.1191043853759766 1.1150360107421875 1.1185364723205566 1.1159818172454834 1.1161003112792969 1.1155691146850586 1.1209478378295898 1.1151294708251953 1.116067886352539 1.1187591552734375 1.1117076873779297
1.2204080820083618 1.1347711086273193 1.13637113571167 1.1367290019989014 1.1356797218322754 1.1379985809326172 1.134465217590332 1.1372225284576416 1.1350631713867188 1.1352167129516602 1.1341934204101562 1.1401031017303467 1.1341629028320312 1.1357789039611816 1.1369719505310059 1.1315689086914062
1.2265305519104004 1.1544795036315918 1.1552386283874512 1.1555383205413818 1.1547112464904785 1.1567363739013672 1.154047966003418 1.15584135055542 1.1543056964874268 1.1543712615966797 1.1527643203735352 1.159102201461792 1.153273582458496 1.1554760932922363 1.1550369262695312 1.1516647338867188
1.232653021812439 1.174283504486084 1.174055576324463 1.1742695569992065 1.173820972442627 1.1753578186035156 1.1737480163574219 1.1744484901428223 1.1737182140350342 1.173576831817627 1.1713380813598633 1.1779663562774658 1.1724605560302734 1.1751337051391602 1.1730561256408691 1.1719512939453125
1.2387754917144775 1.1941509246826172 1.192854881286621 1.1929675340652466 1.1930460929870605 1.1939306259155273 1.1935157775878906 1.1930885314941406 1.1932942867279053 1.1928348541259766 1.189969539642334 1.1967236995697021 1.1917381286621094 1.1947369575500488 1.1911025047302246 1.1923675537109375
1.2448979616165161 1.2140436172485352 1.211683750152588 1.2116814851760864 1.2124156951904297 1.2125024795532227 1.213303565979004 1.211808681488037 1.2130162715911865 1.2121529579162598 1.2087187767028809 1.215416431427002 1.2111215591430664 1.2142763137817383 1.2092716693878174 1.2128543853759766
1.2510204315185547 1.2339179515838623 1.2305898666381836 1.2304707765579224 1.2319450378417969 1.231156349182129 1.2330656051635742 1.23065185546875 1.2328603267669678 1.2315349578857422 1.227644920349121 1.2341010570526123 1.2306022644042969 1.2337393760681152 1.227668046951294 1.2333564758300781
1.2571427822113037 1.2537190914154053 1.249610424041748 1.249387264251709 1.2516231536865234 1.2499351501464844 1.2527484893798828 1.249650478363037 1.2527873516082764 1.2509746551513672 1.2467970848083496 1.2528367042541504 1.250192642211914 1.253122329711914 1.2463641166687012 1.2537841796875
1.2632652521133423 1.2733964920043945 1.268794059753418 1.2684837579727173 1.2714166641235352 1.2688932418823242 1.2723159790039062 1.268833875656128 1.2727510929107666 1.270472526550293 1.2662239074707031 1.2716939449310303 1.2698917388916016 1.2724213600158691 1.26544189453125 1.2740726470947266
1.2693877220153809 1.2928946018218994 1.2881784439086914 1.2878106832504272 1.291266918182373 1.2880735397338867 1.2917404174804688 1.2882215976715088 1.2926933765411377 1.2900209426879883 1.285956859588623 1.2907426357269287 1.289708137512207 1.2916383743286133 1.284980297088623 1.2941265106201172
1.2755101919174194 1.312166452407837 1.307807445526123 1.307417631149292 1.3110971450805664 1.3075294494628906 1.3110246658325195 1.3078186511993408 1.312551736831665 1.3096203804016113 1.3060331344604492 1.3100605010986328 1.3096275329589844 1.3107714653015137 1.3050410747528076 1.3138866424560547
1.281632661819458 1.3311712741851807 1.327713966369629 1.327347755432129 1.330796241760254 1.327275276184082 1.3301753997802734 1.3276362419128418 1.3322534561157227 1.3292622566223145 1.326467514038086 1.3297169208526611 1.3296480178833008 1.3298258781433105 1.3256890773773193 1.333261489868164
1.287755012512207 1.3498742580413818 1.3479299545288086 1.3476386070251465 1.3502388000488281 1.3473358154296875 1.3492298126220703 1.3476576805114746 1.3517179489135742 1.3489422798156738 1.347269058227539 1.3497791290283203 1.3497581481933594 1.3488006591796875 1.3469481468200684 1.3521671295166016
1.2938774824142456 1.3682515621185303 1.3684844970703125 1.3683258295059204 1.3692717552185059 1.3677082061767578 1.368234634399414 1.3678784370422363 1.3708586692810059 1.3686504364013672 1.3684396743774414 1.3703086376190186 1.369950294494629 1.3677067756652832 1.3688750267028809 1.3705310821533203
1.2999999523162842 1.3862957954406738 1.389399528503418 1.3894402980804443 1.3877315521240234 1.388392448425293 1.38726806640625 1.3882715702056885 1.3895883560180664 1.388381004333496 1.389965534210205 1.391359567642212 1.3902168273925781 1.3865470886230469 1.3914802074432373 1.3882694244384766


==> figure_code/DM_new_8/extrapolation/0.778_u_test.txt <==
1.2999999523162842 1.3862957954406738 1.389399528503418 1.3894402980804443 1.3877315521240234 1.388392448425293 1.38726806640625 1.3882715702056885 1.3895883560180664 1.388381004333496 1.389965534210205 1.391359567642212 1.3902168273925781 1.3865470886230469 1.3914802074432373 1.3882694244384766
1.3116326332092285 1.4196856021881104 1.4301867485046387 1.4308396577835083 1.4205584526062012 1.4284706115722656 1.4238643646240234 1.4274039268493652 1.4236960411071777 1.425886631011963 1.4317717552185059 1.4329376220703125 1.4288368225097656 1.4221735000610352 1.436387300491333 1.4199905395507812
1.3232653141021729 1.452054500579834 1.4723987579345703 1.4740562438964844 1.449307918548584 1.4693841934204102 1.4617066383361816 1.4668529033660889 1.4553008079528809 1.4633240699768066 1.4745588302612305 1.4767181873321533 1.467498779296875 1.4576106071472168 1.483823537826538 1.448709487915039
1.3348978757858276 1.483719825744629 1.5160222053527832 1.519239068031311 1.4725909233093262 1.5107955932617188 1.5017204284667969 1.5063445568084717 1.483712911605835 1.5005221366882324 1.5179743766784668 1.5227042436599731 1.506032943725586 1.4928874969482422 1.5336785316467285 1.4739761352539062
1.346530556678772 1.5151362419128418 1.5609655380249023 1.56653892993927 1.4890713691711426 1.5523185729980469 1.5448970794677734 1.5456104278564453 1.508267879486084 1.5372428894042969 1.5615839958190918 1.5707273483276367 1.5442161560058594 1.5280160903930664 1.585728645324707 1.4954147338867188
1.3581632375717163 1.5468406677246094 1.6070709228515625 1.6160939931869507 1.4975461959838867 1.5935077667236328 1.5921754837036133 1.584355115890503 1.5283238887786865 1.5731430053710938 1.6048555374145508 1.6204453706741333 1.5818328857421875 1.5630125999450684 1.6396169662475586 1.5127229690551758
1.3697959184646606 1.5794034004211426 1.6540899276733398 1.66805100440979 1.497021198272705 1.6339006423950195 1.6443567276000977 1.622305154800415 1.543304681777954 1.607790470123291 1.647191047668457 1.6713653802871704 1.618612289428711 1.5978751182556152 1.694880485534668 1.5256385803222656
1.3814284801483154 1.6133956909179688 1.7017197608947754 1.7225655317306519 1.4867725372314453 1.6730728149414062 1.7020635604858398 1.6592116355895996 1.5527091026306152 1.6406614780426025 1.6879549026489258 1.7228771448135376 1.654287338256836 1.6325945854187012 1.7510032653808594 1.5340003967285156
1.3930611610412598 1.6493418216705322 1.7495956420898438 1.7798054218292236 1.4663910865783691 1.7106561660766602 1.765693187713623 1.694856882095337 1.5561270713806152 1.671175241470337 1.72648286819458 1.7742830514907837 1.6885557174682617 1.6671438217163086 1.80735182762146 1.5377426147460938
1.404693841934204 1.68768310546875 1.7972965240478516 1.8399198055267334 1.4357764720916748 1.7463130950927734 1.835331916809082 1.7290477752685547 1.553243637084961 1.6986947059631348 1.7620902061462402 1.8248318433761597 1.7211294174194336 1.7015070915222168 1.863266944885254 1.5368118286132812
1.4163265228271484 1.7287671566009521 1.8443694114685059 1.9030804634094238 1.3951919078826904 1.7798271179199219 1.910853385925293 1.7616422176361084 1.5438599586486816 1.7226014137268066 1.794118881225586 1.8737637996673584 1.7516803741455078 1.7356281280517578 1.9180099964141846 1.5312976837158203
1.4279592037200928 1.7728197574615479 1.8903231620788574 1.969429612159729 1.3451910018920898 1.8110427856445312 1.9918365478515625 1.7925293445587158 1.5278801918029785 1.7422864437103271 1.821927547454834 1.9203386306762695 1.7799253463745117 1.7694721221923828 1.9708271026611328 1.5213098526000977
1.4395917654037476 1.8199477195739746 1.9346623420715332 2.0391058921813965 1.2866132259368896 1.8398799896240234 2.077638626098633 1.8216447830200195 1.5053153038024902 1.7572247982025146 1.8449397087097168 1.963866114616394 1.805546760559082 1.8029751777648926 2.020949602127075 1.507040023803711
1.451224446296692 1.8701286315917969 1.9768881797790527 2.1122307777404785 1.220538854598999 1.8663511276245117 2.1674180030822754 1.8489580154418945 1.476283311843872 1.7669713497161865 1.8626360893249512 2.0037357807159424 1.828261375427246 1.8360810279846191 2.067624092102051 1.4887266159057617
1.4628571271896362 1.9232103824615479 2.016505241394043 2.188892364501953 1.148221731185913 1.8905162811279297 2.260176181793213 1.87449049949646 1.4409925937652588 1.7711939811706543 1.8745765686035156 2.039421558380127 1.8477725982666016 1.8687129020690918 2.1101088523864746 1.4666576385498047
1.4744898080825806 1.9789161682128906 2.0530576705932617 2.2691495418548584 1.0710437297821045 1.9124860763549805 2.3547959327697754 1.8982856273651123 1.3997383117675781 1.7696897983551025 1.8804230690002441 2.0705044269561768 1.8638334274291992 1.9008002281188965 2.1477034091949463 1.4411630630493164
1.4861223697662354 2.0368478298187256 2.0861077308654785 2.353025436401367 0.9904420375823975 1.9323768615722656 2.4500746726989746 1.9204306602478027 1.3528923988342285 1.762378215789795 1.879929542541504 2.096660852432251 1.8761768341064453 1.9322638511657715 2.1797597408294678 1.4125871658325195
1.4977550506591797 2.096508502960205 2.1152801513671875 2.4405062198638916 0.9078540802001953 1.9503488540649414 2.5447850227355957 1.941042423248291 1.3008886575698853 1.749307632446289 1.8729615211486816 2.1176815032958984 1.8845930099487305 1.963015079498291 2.205699920654297 1.3813180923461914
1.509387731552124 2.157296895980835 2.1402387619018555 2.5315282344818115 0.8246638774871826 1.966512680053711 2.637685775756836 1.9602656364440918 1.2442042827606201 1.7306365966796875 1.859487533569336 2.13344144821167 1.8888664245605469 1.9929695129394531 2.2250242233276367 1.3477420806884766
1.5210204124450684 2.218529462814331 2.1607189178466797 2.6259801387786865 0.7421594858169556 1.9809675216674805 2.7275609970092773 1.9782638549804688 1.1833645105361938 1.7066261768341064 1.8395895957946777 2.143906354904175 1.8888177871704102 2.0220346450805664 2.2373292446136475 1.3122539520263672
1.5326530933380127 2.279463529586792 2.1765198707580566 2.7237000465393066 0.6614956855773926 1.9937562942504883 2.8132476806640625 1.9952175617218018 1.1189172267913818 1.6776282787322998 1.8134469985961914 2.149113178253174 1.8842887878417969 2.0501174926757812 2.242307424545288 1.275252342224121
1.5442856550216675 2.339301109313965 2.187497615814209 2.8244662284851074 0.5836377143859863 2.0048561096191406 2.8936305046081543 2.011331796646118 1.0514111518859863 1.6440396308898926 1.781322717666626 2.1491541862487793 1.875166893005371 2.0771350860595703 2.2397496700286865 1.2371025085449219
1.5559183359146118 2.397224187850952 2.1935949325561523 2.9280123710632324 0.5094102621078491 2.014188766479492 2.967719554901123 2.0268118381500244 0.9814184904098511 1.6063339710235596 1.7435848712921143 2.144176483154297 1.8613300323486328 2.102980613708496 2.2295737266540527 1.1982040405273438
1.5675510168075562 2.4524097442626953 2.1948022842407227 3.03399920463562 0.4394179582595825 2.021564483642578 3.034575939178467 2.0418620109558105 0.9094918966293335 1.564993143081665 1.7006568908691406 2.1343512535095215 1.8427085876464844 2.1275720596313477 2.2117919921875 1.1588859558105469
1.579183578491211 2.504042387008667 2.1911869049072266 3.1420390605926514 0.37409400939941406 2.0267343521118164 3.093395709991455 2.0567002296447754 0.8361740112304688 1.5205254554748535 1.6530277729034424 2.1198806762695312 1.8192558288574219 2.1508169174194336 2.1865296363830566 1.1194915771484375
1.5908162593841553 2.5513546466827393 2.1828713417053223 3.251685619354248 0.31369495391845703 2.029356002807617 3.1434831619262695 2.071514368057251 0.7619887590408325 1.4734421968460083 1.601236343383789 2.100982427597046 1.7909355163574219 2.1726226806640625 2.154017210006714 1.0803394317626953
1.6024489402770996 2.5936272144317627 2.170027256011963 3.3624255657196045 0.2583000659942627 2.028993606567383 3.184248924255371 2.086500644683838 0.6874248385429382 1.4242339134216309 1.5458402633666992 2.0778756141662598 1.7577495574951172 2.1929101943969727 2.114577293395996 1.0416898727416992
1.614081621170044 2.630228042602539 2.15287446975708 3.473700523376465 0.2078586220741272 2.025162696838379 3.21524715423584 2.1018340587615967 0.6129477620124817 1.373384714126587 1.4874286651611328 2.0507853031158447 1.7197189331054688 2.2115859985351562 2.068624496459961 1.0038032531738281
1.6257143020629883 2.660600185394287 2.131676197052002 3.584892749786377 0.16218829154968262 2.0172882080078125 3.236142873764038 2.117661952972412 0.5389784574508667 1.3213404417037964 1.4265861511230469 2.0199356079101562 1.6768922805786133 2.2285823822021484 2.01664400100708 0.9668941497802734
1.6373469829559326 2.684295415878296 2.106721878051758 3.695338487625122 0.12101739645004272 2.0047693252563477 3.2467453479766846 2.1341114044189453 0.4659122824668884 1.2685303688049316 1.3639023303985596 1.985551118850708 1.629323959350586 2.2438173294067383 1.9591974020004272 0.9311599731445312
1.6489795446395874 2.7009801864624023 2.0783286094665527 3.804328441619873 0.08398884534835815 1.9869508743286133 3.24699330329895 2.1512820720672607 0.394095242023468 1.2153382301330566 1.2999417781829834 1.9478449821472168 1.5771055221557617 2.2572193145751953 1.8968873023986816 0.8967576026916504
1.6606122255325317 2.7104299068450928 2.0468268394470215 3.911123514175415 0.0506974458694458 1.9631843566894531 3.236954689025879 2.1692428588867188 0.32383647561073303 1.162116527557373 1.2352454662322998 1.9070358276367188 1.5203285217285156 2.2687253952026367 1.8303622007369995 0.8638186454772949
1.672244906425476 2.7125401496887207 2.0125560760498047 4.01494836807251 0.020701557397842407 1.9327974319458008 3.2168214321136475 2.188023805618286 0.25540071725845337 1.109169602394104 1.170320987701416 1.8633297681808472 1.4591236114501953 2.2782812118530273 1.760286569595337 0.8324275016784668
1.6838774681091309 2.707324504852295 1.9758715629577637 4.115015029907227 -0.006442844867706299 1.8951797485351562 3.186946153640747 2.2076334953308105 0.1890290081501007 1.0567888021469116 1.1056511402130127 1.816940426826477 1.3936176300048828 2.2858200073242188 1.6873499155044556 0.8027024269104004
1.6955101490020752 2.694897413253784 1.9371013641357422 4.210517406463623 -0.03119470179080963 1.8497238159179688 3.1477463245391846 2.2280259132385254 0.12490406632423401 1.0052025318145752 1.0416450500488281 1.7680747509002686 1.323960304260254 2.2913036346435547 1.6122225522994995 0.7746343612670898
1.7071428298950195 2.675482749938965 1.8965964317321777 4.300663948059082 -0.05397654324769974 1.7959222793579102 3.0998103618621826 2.2491402626037598 0.06319430470466614 0.9546303749084473 0.9787137508392334 1.7169461250305176 1.2503137588500977 2.2946720123291016 1.535581350326538 0.7483086585998535
1.7187755107879639 2.649383068084717 1.8546719551086426 4.384655952453613 -0.0752035453915596 1.7333135604858398 3.0437874794006348 2.2708587646484375 0.004018321633338928 0.9052383303642273 0.9171820878982544 1.6637647151947021 1.172846794128418 2.295900344848633 1.4580631256103516 0.723696231842041
1.7304081916809082 2.6169915199279785 1.8116405010223389 4.461735248565674 -0.09524424374103546 1.6615476608276367 2.980421304702759 2.293032646179199 -0.05252733826637268 0.857174813747406 0.8573473691940308 1.6087480783462524 1.0917387008666992 2.2949447631835938 1.3802796602249146 0.700779914855957
1.7420408725738525 2.5787665843963623 1.7677898406982422 4.531167507171631 -0.11443290114402771 1.5803723335266113 2.9105348587036133 2.3154821395874023 -0.10637771338224411 0.8105606436729431 0.7994558811187744 1.5521128177642822 1.0071773529052734 2.291783332824707 1.3028035163879395 0.6795334815979004
1.7536734342575073 2.5352044105529785 1.7233967781066895 4.5922675132751465 -0.133062481880188 1.4896669387817383 2.835007429122925 2.337991237640381 -0.15749047696590424 0.7654860615730286 0.7437114715576172 1.494079351425171 0.9193735122680664 2.2863969802856445 1.226151704788208 0.6599102020263672
1.7653061151504517 2.486856698989868 1.6787121295928955 4.644410133361816 -0.15137632191181183 1.3894081115722656 2.754744529724121 2.36031436920166 -0.2058485448360443 0.7220240831375122 0.6902823448181152 1.4348728656768799 0.8285026550292969 2.2787513732910156 1.1508028507232666 0.6418585777282715
1.776938796043396 2.434295177459717 1.633965253829956 4.687034606933594 -0.16958574950695038 1.2797174453735352 2.670677661895752 2.3821682929992676 -0.2514535188674927 0.6802249550819397 0.6392806768417358 1.374719500541687 0.7347955703735352 2.2688426971435547 1.0771737098693848 0.6252875328063965
1.7885713577270508 2.378096580505371 1.589359998703003 4.71965217590332 -0.18785443902015686 1.1608247756958008 2.583739757537842 2.403247594833374 -0.29432958364486694 0.6401207447052002 0.5907983779907227 1.3138426542282104 0.6384553909301758 2.256669044494629 1.0056235790252686 0.6101107597351074
1.8002040386199951 2.3188657760620117 1.5450899600982666 4.741860389709473 -0.2063041478395462 1.0331125259399414 2.494852304458618 2.4232332706451416 -0.33450746536254883 0.6017300486564636 0.5448911786079407 1.2524690628051758 0.5396862030029297 2.242208480834961 0.9364641308784485 0.5962638854980469
1.8118367195129395 2.2571640014648438 1.501312017440796 4.753352165222168 -0.225030779838562 0.8970532417297363 2.4048962593078613 2.4417757987976074 -0.3720390498638153 0.5650563836097717 0.501575767993927 1.1908211708068848 0.4387092590332031 2.2254695892333984 0.869945764541626 0.5836329460144043
1.8234694004058838 2.1935596466064453 1.4581704139709473 4.753908634185791 -0.24409309029579163 0.7532525062561035 2.31472110748291 2.4585182666778564 -0.4069848954677582 0.5300883054733276 0.46085071563720703 1.1291147470474243 0.3357353210449219 2.2064523696899414 0.806268572807312 0.5721144676208496
1.8351020812988281 2.1285958290100098 1.41579008102417 4.743406772613525 -0.26352134346961975 0.6024088859558105 2.2251172065734863 2.473092555999756 -0.4394136965274811 0.49681025743484497 0.4226885437965393 1.0675652027130127 0.23097705841064453 2.185161590576172 0.7455826997756958 0.5616166591644287
1.8467347621917725 2.062788486480713 1.3742761611938477 4.7218337059021 -0.28332483768463135 0.44531869888305664 2.136805295944214 2.4851326942443848 -0.46940091252326965 0.46519339084625244 0.38704216480255127 1.0063759088516235 0.12465476989746094 2.1616125106811523 0.6879952549934387 0.5520303249359131
1.8583673238754272 1.9966017007827759 1.3337135314941406 4.68927001953125 -0.30349302291870117 0.2828793525695801 2.0504469871520996 2.494264841079712 -0.4970283806324005 0.4352075159549713 0.3538474440574646 0.9457426071166992 0.016961097717285156 2.1358070373535156 0.6335669159889221 0.5432572364807129
1.8700000047683716 1.9304804801940918 1.2941768169403076 4.64589262008667 -0.3239991366863251 0.1160421371459961 1.9666119813919067 2.5001378059387207 -0.5223837494850159 0.4068070650100708 0.32302916049957275 0.8858485221862793 -0.09188652038574219 2.107759475708008 0.5823182463645935 0.535203218460083


==> figure_code/DM_new_8/extrapolation/1.0_m_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.2775249481201172 0.2767219543457031 0.27671051025390625 0.27687644958496094 0.27629852294921875 0.27620697021484375 0.2764720916748047 0.27518272399902344 0.27297401428222656 0.2687187194824219 0.26309967041015625 0.2645702362060547 0.2593364715576172 0.2467937469482422 0.24727630615234375
1.0122449398040771 0.5351657867431641 0.5337791442871094 0.533843994140625 0.5340595245361328 0.5331516265869141 0.5329341888427734 0.5335922241210938 0.5312538146972656 0.5275421142578125 0.520355224609375 0.5106430053710938 0.5131263732910156 0.5038051605224609 0.48120880126953125 0.4819374084472656
1.0183672904968262 0.7619838714599609 0.7604465484619141 0.7606048583984375 0.7608146667480469 0.759857177734375 0.7595939636230469 0.7605514526367188 0.7578773498535156 0.7538013458251953 0.7457618713378906 0.73419189453125 0.7372512817382812 0.7257328033447266 0.6973762512207031 0.6981487274169922
1.0244897603988647 0.9519634246826172 0.9507598876953125 0.9509983062744141 0.9511795043945312 0.9504051208496094 0.950225830078125 0.9513015747070312 0.9491100311279297 0.9458789825439453 0.9392108917236328 0.9282398223876953 0.9314212799072266 0.9199542999267578 0.8910293579101562 0.8916759490966797
1.0306122303009033 1.104288101196289 1.1037654876708984 1.1040115356445312 1.1041831970214844 1.1037578582763672 1.1037464141845703 1.104787826538086 1.103677749633789 1.1022186279296875 1.0986385345458984 1.0904579162597656 1.0933208465576172 1.0840225219726562 1.0596084594726562 1.0600299835205078
1.036734700202942 1.2224540710449219 1.2227363586425781 1.2229194641113281 1.2230453491210938 1.2230415344238281 1.2232475280761719 1.2241954803466797 1.2243518829345703 1.2250099182128906 1.2253494262695312 1.2214832305908203 1.2235870361328125 1.2180976867675781 1.2022838592529297 1.202423095703125
1.0428571701049805 1.3130321502685547 1.3140277862548828 1.314065933227539 1.3141593933105469 1.3145122528076172 1.3149166107177734 1.3158321380615234 1.3169822692871094 1.3195171356201172 1.3235149383544922 1.324580192565918 1.3255691528320312 1.3247699737548828 1.3199787139892578 1.3198413848876953
1.048979640007019 1.383657455444336 1.3850593566894531 1.3849163055419922 1.3849468231201172 1.3855457305908203 1.3860340118408203 1.387094497680664 1.3886089324951172 1.392282485961914 1.3988094329833984 1.404541015625 1.4041252136230469 1.4080734252929688 1.4148635864257812 1.4145317077636719
1.055101990699768 1.4415035247802734 1.442978858947754 1.4426631927490234 1.4426136016845703 1.443293571472168 1.4437141418457031 1.4451379776000977 1.446279525756836 1.4501018524169922 1.4574861526489258 1.4668159484863281 1.4648303985595703 1.4728641510009766 1.489985466003418 1.4895458221435547
1.0612244606018066 1.4925260543823242 1.493718147277832 1.4932622909545898 1.4931182861328125 1.493729591369629 1.493992805480957 1.495924949645996 1.4960250854492188 1.499013900756836 1.5054855346679688 1.5169696807861328 1.5133743286132812 1.5243253707885742 1.5490570068359375 1.5486488342285156
1.0673469305038452 1.5407600402832031 1.5414133071899414 1.5409069061279297 1.5406131744384766 1.5411291122436523 1.5410518646240234 1.5435791015625 1.542252540588379 1.5436630249023438 1.5477790832519531 1.5597543716430664 1.554677963256836 1.5671043395996094 1.595860481262207 1.5955982208251953
1.0734694004058838 1.5884065628051758 1.588486671447754 1.5879993438720703 1.587533950805664 1.5879201889038086 1.5874643325805664 1.590590476989746 1.5876617431640625 1.5871658325195312 1.5880136489868164 1.5989980697631836 1.5927553176879883 1.6051435470581055 1.6340503692626953 1.634033203125
1.0795918703079224 1.6363544464111328 1.6358556747436523 1.635488510131836 1.6348657608032227 1.6351194381713867 1.6343555450439453 1.6379156112670898 1.6336355209350586 1.6312065124511719 1.6285085678100586 1.6374006271362305 1.6303386688232422 1.6414270401000977 1.666884422302246 1.6672000885009766
1.0857142210006714 1.6844472885131836 1.683506965637207 1.6833524703979492 1.6825799942016602 1.6827983856201172 1.6817817687988281 1.6855659484863281 1.6803083419799805 1.6762800216674805 1.670431137084961 1.6765003204345703 1.6691112518310547 1.677952766418457 1.6970386505126953 1.6977224349975586
1.09183669090271 1.7321720123291016 1.730942726135254 1.7309951782226562 1.7302322387695312 1.7303752899169922 1.729227066040039 1.7330284118652344 1.7273149490356445 1.7222347259521484 1.7140522003173828 1.7170448303222656 1.7097797393798828 1.7158193588256836 1.726567268371582 1.7276172637939453
1.0979591608047485 1.778752326965332 1.7774457931518555 1.7777538299560547 1.7769556045532227 1.7771244049072266 1.7759675979614258 1.779571533203125 1.773935317993164 1.7684259414672852 1.7589635848999023 1.7590065002441406 1.752415657043457 1.7554302215576172 1.7568674087524414 1.7582664489746094
1.104081630706787 1.8236522674560547 1.8224573135375977 1.8229312896728516 1.822209358215332 1.8223810195922852 1.8213233947753906 1.8246355056762695 1.819478988647461 1.814157485961914 1.8046083450317383 1.8020524978637695 1.796513557434082 1.7966527938842773 1.7888336181640625 1.7905635833740234
1.1102041006088257 1.8664131164550781 1.8654699325561523 1.8660869598388672 1.865483283996582 1.865696907043457 1.8648920059204102 1.86773681640625 1.8634424209594727 1.8588190078735352 1.8501720428466797 1.8455729484558105 1.8414497375488281 1.839080810546875 1.822861671447754 1.8248090744018555
1.1163265705108643 1.9069604873657227 1.906362533569336 1.9070062637329102 1.9066619873046875 1.906834602355957 1.906362533569336 1.9086828231811523 1.9054498672485352 1.9018850326538086 1.8950138092041016 1.8889784812927246 1.8865594863891602 1.8821287155151367 1.8589773178100586 1.8610706329345703
1.1224489212036133 1.9453115463256836 1.9451074600219727 1.9456653594970703 1.9456300735473633 1.945709228515625 1.9456634521484375 1.9474601745605469 1.945357322692871 1.943058967590332 1.9385309219360352 1.9316658973693848 1.9310550689697266 1.9251441955566406 1.8969764709472656 1.8991012573242188
1.1285713911056519 1.9816312789916992 1.9818315505981445 1.9822874069213867 1.982527732849121 1.9825220108032227 1.9828758239746094 1.984248161315918 1.9832191467285156 1.9822959899902344 1.9804039001464844 1.9732232093811035 1.9745111465454102 1.967630386352539 1.9364633560180664 1.9385395050048828
1.1346938610076904 2.016310691833496 2.0168399810791016 2.0171098709106445 2.017629623413086 2.0174617767333984 2.0182456970214844 2.0192923545837402 2.0191850662231445 2.0195884704589844 2.0204010009765625 2.0133299827575684 2.016427993774414 2.0091142654418945 1.977005958557129 1.9789085388183594
1.140816330909729 2.0495777130126953 2.0503768920898438 2.0504236221313477 2.0512657165527344 2.050938606262207 2.052077293395996 2.052884578704834 2.0534963607788086 2.0550804138183594 2.0584287643432617 2.0518293380737305 2.0566177368164062 2.0492963790893555 2.0181236267089844 2.0197505950927734
1.1469388008117676 2.08174991607666 2.0827560424804688 2.082578659057617 2.083743095397949 2.0831727981567383 2.084580421447754 2.085354804992676 2.0864105224609375 2.0889596939086914 2.094602584838867 2.088670253753662 2.0949392318725586 2.0879197120666504 2.0593490600585938 2.0606307983398438
1.1530611515045166 2.1131296157836914 2.1143598556518555 2.113846778869629 2.115206718444824 2.1144323348999023 2.116166114807129 2.116971492767334 2.118204116821289 2.1215009689331055 2.1289796829223633 2.123897075653076 2.13131046295166 2.1249313354492188 2.100295066833496 2.10115909576416
1.1591836214065552 2.1440553665161133 2.1452646255493164 2.144619941711426 2.1461305618286133 2.1451826095581055 2.1469554901123047 2.147897243499756 2.149169921875 2.1530046463012695 2.1617507934570312 2.157672882080078 2.165851593017578 2.160311222076416 2.140674114227295 2.1409873962402344
1.1653060913085938 2.1746749877929688 2.175901412963867 2.1750478744506836 2.176630973815918 2.1755475997924805 2.177351951599121 2.178546905517578 2.1795711517333984 2.183683395385742 2.193099021911621 2.1900439262390137 2.198719024658203 2.19411563873291 2.1801891326904297 2.1799402236938477
1.1714285612106323 2.2051782608032227 2.206265449523926 2.205333709716797 2.2069177627563477 2.2057361602783203 2.207468032836914 2.209015369415283 2.209606170654297 2.213644027709961 2.223316192626953 2.2212791442871094 2.230091094970703 2.2264328002929688 2.2187061309814453 2.217803955078125
1.177551031112671 2.2357373237609863 2.2366561889648438 2.2356624603271484 2.2371702194213867 2.2359418869018555 2.2375221252441406 2.2394728660583496 2.2393598556518555 2.2432355880737305 2.2525835037231445 2.2515859603881836 2.260112762451172 2.2575225830078125 2.256072998046875 2.2544994354248047
1.18367338180542 2.2663497924804688 2.2670469284057617 2.266059398651123 2.267406463623047 2.2661967277526855 2.2675323486328125 2.2699594497680664 2.269094467163086 2.272562026977539 2.281172752380371 2.2811179161071777 2.288908004760742 2.2874526977539062 2.2922205924987793 2.2899398803710938
1.1897958517074585 2.2971243858337402 2.297557830810547 2.2966361045837402 2.2977609634399414 2.296621799468994 2.297636032104492 2.300576686859131 2.298834800720215 2.301812171936035 2.3092427253723145 2.3100223541259766 2.3168468475341797 2.3164286613464355 2.3271775245666504 2.324162006378174
1.195918321609497 2.3280692100524902 2.328218460083008 2.3274130821228027 2.328258514404297 2.32724666595459 2.327885627746582 2.3313584327697754 2.3286705017089844 2.331005096435547 2.336965560913086 2.3385720252990723 2.3442330360412598 2.3446645736694336 2.3608975410461426 2.3571887016296387
1.2020407915115356 2.359185218811035 2.359027862548828 2.3583931922912598 2.3589162826538086 2.3580803871154785 2.3583078384399414 2.362307548522949 2.358658790588379 2.360271453857422 2.364518165588379 2.3668580055236816 2.371030330657959 2.3723878860473633 2.3934507369995117 2.3890533447265625
1.2081632614135742 2.3904471397399902 2.389988422393799 2.389554977416992 2.389735221862793 2.389110565185547 2.3889026641845703 2.393409252166748 2.3888301849365234 2.3896737098693848 2.3920845985412598 2.3950247764587402 2.3975234031677246 2.3995962142944336 2.4248952865600586 2.419863224029541
1.2142857313156128 2.421813488006592 2.421067714691162 2.4208569526672363 2.4206771850585938 2.420300006866455 2.419663429260254 2.424633502960205 2.4191737174987793 2.4192466735839844 2.419713020324707 2.423185348510742 2.4239373207092285 2.4266552925109863 2.455289363861084 2.4497036933898926
1.2204080820083618 2.453220844268799 2.4522223472595215 2.4522476196289062 2.4517154693603516 2.4516024589538574 2.450558662414551 2.4559407234191895 2.4496960639953613 2.449018955230713 2.447551727294922 2.45147705078125 2.4503564834594727 2.4536490440368652 2.484710693359375 2.478641986846924
1.2265305519104004 2.484623432159424 2.4833993911743164 2.4836606979370117 2.4828052520751953 2.482954502105713 2.48154354095459 2.4872689247131348 2.48036527633667 2.4789843559265137 2.4756875038146973 2.4799160957336426 2.4769864082336426 2.4807229042053223 2.513258934020996 2.5068273544311523
1.232653021812439 2.515946865081787 2.514554977416992 2.515030860900879 2.5138821601867676 2.514296054840088 2.512575149536133 2.5185608863830566 2.511147975921631 2.5091452598571777 2.504197120666504 2.5086069107055664 2.503964424133301 2.5080480575561523 2.5409927368164062 2.534362316131592
1.2387754917144775 2.5471200942993164 2.545602798461914 2.54628849029541 2.544891357421875 2.5455546379089355 2.5435938835144043 2.5497517585754395 2.542008876800537 2.5394835472106934 2.5331368446350098 2.5375943183898926 2.531432628631592 2.5356807708740234 2.5680017471313477 2.5614442825317383
1.2448979616165161 2.578075408935547 2.5765113830566406 2.57735013961792 2.5757803916931152 2.5766539573669434 2.5745487213134766 2.580780506134033 2.572897434234619 2.569967269897461 2.562551975250244 2.5669093132019043 2.5594935417175293 2.5637617111206055 2.5943260192871094 2.587955951690674
1.2510204315185547 2.6087441444396973 2.607205867767334 2.6081595420837402 2.606487274169922 2.6075315475463867 2.6053786277770996 2.611579418182373 2.6037583351135254 2.6005663871765137 2.5924739837646484 2.596586227416992 2.588270664215088 2.5923938751220703 2.620105266571045 2.6141695976257324
1.2571427822113037 2.6390671730041504 2.637634754180908 2.6386427879333496 2.6369590759277344 2.638115406036377 2.6360254287719727 2.6420865058898926 2.634554862976074 2.6312484741210938 2.6229310035705566 2.6266307830810547 2.6178531646728516 2.621664524078369 2.645371913909912 2.6402745246887207
1.2632652521133423 2.6689839363098145 2.667736530303955 2.6687417030334473 2.6671433448791504 2.6683473587036133 2.666444778442383 2.6722540855407715 2.6652398109436035 2.6619720458984375 2.6539254188537598 2.657047986984253 2.6483240127563477 2.6516451835632324 2.6701884269714355 2.6662168502807617
1.2693877220153809 2.6984329223632812 2.69747257232666 2.698396682739258 2.696986675262451 2.6981630325317383 2.696579933166504 2.7020111083984375 2.6957602500915527 2.6926960945129395 2.6854662895202637 2.6878249645233154 2.6797561645507812 2.682406425476074 2.694639205932617 2.6921472549438477
1.2755101919174194 2.727377414703369 2.7267956733703613 2.7275595664978027 2.726447105407715 2.7275118827819824 2.726386070251465 2.7313284873962402 2.726071834564209 2.7233834266662598 2.71755313873291 2.718958854675293 2.712219715118408 2.7140092849731445 2.7187137603759766 2.71820068359375
1.281632661819458 2.7557711601257324 2.7556638717651367 2.7561869621276855 2.7554893493652344 2.756348133087158 2.755824565887451 2.7601571083068848 2.7561416625976562 2.753997325897217 2.7501730918884277 2.7504279613494873 2.7457728385925293 2.7464938163757324 2.7425479888916016 2.744405746459961
1.287755012512207 2.783578872680664 2.7840304374694824 2.784233570098877 2.784078598022461 2.78462553024292 2.784846782684326 2.7884464263916016 2.7859177589416504 2.7844929695129395 2.783320426940918 2.7822060585021973 2.7804555892944336 2.779904365539551 2.7661237716674805 2.7708845138549805
1.2938774824142456 2.810760974884033 2.811887741088867 2.81166934967041 2.812180995941162 2.812307834625244 2.81343412399292 2.816188335418701 2.8153767585754395 2.8148398399353027 2.8169779777526855 2.8142709732055664 2.8163137435913086 2.8142762184143066 2.789496898651123 2.7977113723754883
1.2999999523162842 2.83729887008667 2.8391871452331543 2.838469982147217 2.839778423309326 2.839366912841797 2.8415560722351074 2.843331813812256 2.844486713409424 2.845001697540283 2.851123332977295 2.8465874195098877 2.8533835411071777 2.8496294021606445 2.8127050399780273 2.8249764442443848


==> figure_code/DM_new_8/extrapolation/1.0_m_test.txt <==
1.2999999523162842 2.83729887008667 2.8391871452331543 2.838469982147217 2.839778423309326 2.839366912841797 2.8415560722351074 2.843331813812256 2.844486713409424 2.845001697540283 2.851123332977295 2.8465874195098877 2.8533835411071777 2.8496294021606445 2.8127050399780273 2.8249764442443848
1.3085713386535645 2.8733320236206055 2.876467227935791 2.8748693466186523 2.877523422241211 2.8761463165283203 2.8800806999206543 2.880316734313965 2.8846096992492676 2.8868603706359863 2.8997159004211426 2.8921995162963867 2.9073643684387207 2.90081787109375 2.8449807167053223 2.864020347595215
1.3171428442001343 2.90800142288208 2.9125962257385254 2.9099302291870117 2.914196491241455 2.91159725189209 2.9175963401794434 2.9160709381103516 2.9239425659179688 2.928234577178955 2.9491734504699707 2.9381585121154785 2.9638428688049316 2.9540133476257324 2.877063751220703 2.904266834259033
1.3257142305374146 2.9413037300109863 2.9475479125976562 2.943613052368164 2.9497814178466797 2.945674419403076 2.954052448272705 2.9505467414855957 2.9624342918395996 2.9690542221069336 2.9994349479675293 2.9843697547912598 3.022860050201416 3.0092387199401855 2.9090099334716797 2.945885181427002
1.3342856168746948 2.973210334777832 2.9813032150268555 2.9759044647216797 2.9842543601989746 2.9783520698547363 2.9894375801086426 2.9837489128112793 3.0000534057617188 3.0092663764953613 3.0504446029663086 3.03074312210083 3.084455966949463 3.066497802734375 2.940864086151123 2.9890408515930176
1.3428571224212646 3.0037245750427246 3.0138726234436035 3.0067968368530273 3.017615795135498 3.009615421295166 3.023730754852295 3.0156679153442383 3.0367884635925293 3.048842430114746 3.102146625518799 3.0771987438201904 3.1486573219299316 3.1257925033569336 2.9726576805114746 3.0338897705078125
1.351428508758545 3.0328454971313477 3.045267105102539 3.0362958908081055 3.0498790740966797 3.0394630432128906 3.0569357872009277 3.046319007873535 3.072619915008545 3.0877461433410645 3.154496192932129 3.123645067214966 3.2154836654663086 3.1871070861816406 3.004413604736328 3.0805563926696777
1.3600000143051147 3.0605883598327637 3.0754756927490234 3.0644049644470215 3.0810537338256836 3.0678935050964355 3.089049816131592 3.0757060050964355 3.107563018798828 3.1259565353393555 3.207442283630371 3.1700117588043213 3.284951686859131 3.2504220008850098 3.036139965057373 3.1291661262512207
1.368571400642395 3.086967945098877 3.104538917541504 3.091144561767578 3.111164093017578 3.0949201583862305 3.12009334564209 3.1038565635681152 3.1416068077087402 3.1634702682495117 3.260951519012451 3.216226816177368 3.357072353363037 3.3157143592834473 3.0678415298461914 3.179828643798828
1.3771427869796753 3.1120176315307617 3.132473945617676 3.11653470993042 3.1402416229248047 3.1205573081970215 3.150075912475586 3.1307926177978516 3.1747655868530273 3.2002782821655273 3.314988136291504 3.2622270584106445 3.4318618774414062 3.3829617500305176 3.099515914916992 3.2326369285583496
1.3857142925262451 3.135763645172119 3.159310817718506 3.1406002044677734 3.168302059173584 3.1448278427124023 3.179020404815674 3.1565499305725098 3.2070631980895996 3.2363858222961426 3.369532585144043 3.3079590797424316 3.5093369483947754 3.4521374702453613 3.131157398223877 3.287672519683838
1.3942856788635254 3.1582231521606445 3.185080051422119 3.1633639335632324 3.1953811645507812 3.1677441596984863 3.206946849822998 3.181168556213379 3.2385172843933105 3.2717952728271484 3.424558162689209 3.353367328643799 3.5895042419433594 3.5232043266296387 3.1627516746520996 3.3450045585632324
1.4028570652008057 3.179441452026367 3.2098188400268555 3.1848607063293457 3.221527099609375 3.189342498779297 3.2338929176330566 3.2046775817871094 3.2691545486450195 3.3065218925476074 3.4800572395324707 3.398419141769409 3.672386646270752 3.5961523056030273 3.1942801475524902 3.4047064781188965
1.4114285707473755 3.1994428634643555 3.2335643768310547 3.2051148414611816 3.246748447418213 3.2096409797668457 3.259880542755127 3.2271084785461426 3.2989821434020996 3.3405795097351074 3.5360255241394043 3.4430742263793945 3.7580041885375977 3.67094087600708 3.2257261276245117 3.466825008392334
1.4199999570846558 3.218266487121582 3.256335735321045 3.2241592407226562 3.27109432220459 3.2286696434020996 3.284926414489746 3.248516082763672 3.3280606269836426 3.373990058898926 3.5924553871154785 3.487302780151367 3.8463869094848633 3.7475600242614746 3.2570619583129883 3.5313916206359863
1.4285714626312256 3.235947608947754 3.2781825065612793 3.2420239448547363 3.294612407684326 3.246458053588867 3.309075355529785 3.268916130065918 3.356388568878174 3.406768321990967 3.649354934692383 3.531083583831787 3.937556743621826 3.825984477996826 3.288270950317383 3.598456859588623
1.4371428489685059 3.2525134086608887 3.299126148223877 3.2587366104125977 3.3173084259033203 3.263028621673584 3.3323445320129395 3.2883729934692383 3.384014129638672 3.4389443397521973 3.706727981567383 3.57438588142395 4.031543731689453 3.906189441680908 3.3193202018737793 3.668032169342041
1.4457142353057861 3.267988681793213 3.319211959838867 3.2743325233459473 3.339236259460449 3.278416156768799 3.354762554168701 3.306910991668701 3.410954475402832 3.470531463623047 3.76458740234375 3.617208242416382 4.128386974334717 3.9881644248962402 3.3501925468444824 3.740139961242676
1.454285740852356 3.282428741455078 3.3384971618652344 3.288839817047119 3.36043643951416 3.292649745941162 3.3763794898986816 3.3245785236358643 3.437255382537842 3.501559257507324 3.8229446411132812 3.659532070159912 4.2281317710876465 4.071897983551025 3.3808608055114746 3.814788818359375
1.4628571271896362 3.2958626747131348 3.356982707977295 3.302288055419922 3.380932331085205 3.3057522773742676 3.39719295501709 3.3413918018341064 3.4629249572753906 3.532054901123047 3.8818159103393555 3.7013490200042725 4.330814361572266 4.157371520996094 3.411294937133789 3.891981601715088
1.4714285135269165 3.308291435241699 3.3747291564941406 3.314706802368164 3.400752544403076 3.3177547454833984 3.4172587394714355 3.357422113418579 3.4880056381225586 3.562035083770752 3.941227436065674 3.7426536083221436 4.436484336853027 4.244585037231445 3.441473960876465 3.9717164039611816
1.4800000190734863 3.3197903633117676 3.3917250633239746 3.326127529144287 3.4199600219726562 3.328688621520996 3.4365954399108887 3.3726577758789062 3.512528419494629 3.591533660888672 4.001198768615723 3.783452033996582 4.545190811157227 4.333522796630859 3.471369743347168 4.053981781005859
1.4885714054107666 3.330371379852295 3.4080567359924316 3.3365793228149414 3.438542366027832 3.3385801315307617 3.455200672149658 3.3871822357177734 3.5365118980407715 3.6205782890319824 4.061746120452881 3.823730707168579 4.656983852386475 4.4241766929626465 3.5009613037109375 4.138765335083008
1.4971427917480469 3.3400630950927734 3.423737049102783 3.346083164215088 3.4565515518188477 3.3474507331848145 3.47314453125 3.401007890701294 3.5600013732910156 3.6491894721984863 4.122896671295166 3.8634963035583496 4.771916389465332 4.5165486335754395 3.530228614807129 4.226034641265869
1.5057142972946167 3.34890079498291 3.4387941360473633 3.354672431945801 3.4740471839904785 3.355341911315918 3.490438938140869 3.4141733646392822 3.5830044746398926 3.6773862838745117 4.184677600860596 3.902756452560425 4.890050411224365 4.610633373260498 3.559147357940674 4.315775394439697
1.514285683631897 3.3569107055664062 3.4532618522644043 3.3623743057250977 3.4910216331481934 3.3622660636901855 3.5071029663085938 3.4267070293426514 3.605565071105957 3.7052083015441895 4.247110843658447 3.9415109157562256 5.011423587799072 4.706419944763184 3.5876965522766113 4.407946586608887
1.5228571891784668 3.3641233444213867 3.4671525955200195 3.3692145347595215 3.5075173377990723 3.368257522583008 3.5231642723083496 3.43864107131958 3.6277027130126953 3.7326717376708984 4.310234069824219 3.9797632694244385 5.136110782623291 4.803910732269287 3.6158571243286133 4.502521991729736
1.531428575515747 3.3705716133117676 3.480545997619629 3.375218391418457 3.523561954498291 3.373340606689453 3.538647174835205 3.4500062465667725 3.649442195892334 3.759799003601074 4.374058723449707 4.017527103424072 5.264153480529785 4.903092861175537 3.643613338470459 4.599438667297363
1.5399999618530273 3.3762741088867188 3.4934301376342773 3.3804121017456055 3.539193630218506 3.377542018890381 3.553574562072754 3.4608347415924072 3.670808792114258 3.78662109375 4.4386138916015625 4.054805278778076 5.395600318908691 5.003961563110352 3.6709446907043457 4.698663234710693
1.5485714673995972 3.381258010864258 3.5058321952819824 3.3848166465759277 3.5544228553771973 3.3808860778808594 3.5679678916931152 3.471158981323242 3.6918134689331055 3.813138484954834 4.503926753997803 4.0915985107421875 5.53051233291626 5.106515884399414 3.69783878326416 4.800142765045166
1.5571428537368774 3.385556221008301 3.517788887023926 3.3884644508361816 3.569286346435547 3.38339900970459 3.5818586349487305 3.480994939804077 3.712519645690918 3.839406967163086 4.57002592086792 4.127923011779785 5.668923377990723 5.210737705230713 3.7242794036865234 4.903807640075684
1.5657143592834473 3.389188766479492 3.529325485229492 3.3913702964782715 3.5838098526000977 3.3851075172424316 3.5952539443969727 3.49037504196167 3.7329111099243164 3.86543607711792 4.63692569732666 4.163784980773926 5.810891151428223 5.31662130355835 3.7502541542053223 5.009609699249268
1.5742857456207275 3.392183780670166 3.5404696464538574 3.3935604095458984 3.5980172157287598 3.386031150817871 3.608182907104492 3.4993228912353516 3.753023147583008 3.891244411468506 4.704660892486572 4.199193954467773 5.956444263458252 5.424141883850098 3.7757568359375 5.117467403411865
1.5828571319580078 3.3945655822753906 3.5512471199035645 3.3950581550598145 3.611935615539551 3.386197090148926 3.6206679344177246 3.5078647136688232 3.7728867530822754 3.9168572425842285 4.773253917694092 4.234155178070068 6.10561466217041 5.533294200897217 3.8007640838623047 5.227315902709961
1.591428518295288 3.3963561058044434 3.561678886413574 3.395885944366455 3.6255884170532227 3.3856287002563477 3.6327242851257324 3.516024112701416 3.792506694793701 3.942293167114258 4.842719554901123 4.268680572509766 6.25842809677124 5.644043922424316 3.825270175933838 5.3390679359436035
1.600000023841858 3.3975777626037598 3.571791172027588 3.3960633277893066 3.638998508453369 3.384347915649414 3.644374370574951 3.5238242149353027 3.8119115829467773 3.9675731658935547 4.91308069229126 4.302773952484131 6.414912223815918 5.756372451782227 3.8492679595947266 5.452648162841797
1.6085714101791382 3.398256301879883 3.5816097259521484 3.395615577697754 3.652191638946533 3.3823814392089844 3.6556386947631836 3.531285524368286 3.8311209678649902 3.9927196502685547 4.9843645095825195 4.336447715759277 6.575062274932861 5.870241641998291 3.872753143310547 5.567951679229736
1.617142915725708 3.3984122276306152 3.591153144836426 3.394559383392334 3.665189266204834 3.379749298095703 3.666533946990967 3.5384280681610107 3.850154399871826 4.017754554748535 5.056577682495117 4.3697099685668945 6.738885402679443 5.985625743865967 3.8957109451293945 5.68489933013916
1.6257143020629883 3.3980650901794434 3.60044527053833 3.3929171562194824 3.678011894226074 3.376474380493164 3.6770806312561035 3.545273780822754 3.8690309524536133 4.042698860168457 5.129752159118652 4.40256404876709 6.906381130218506 6.102474212646484 3.9181363582611084 5.8033857345581055
1.6342856884002686 3.3972387313842773 3.6095094680786133 3.3907089233398438 3.6906824111938477 3.3725805282592773 3.687293529510498 3.5518391132354736 3.887768268585205 4.067562103271484 5.203881740570068 4.435029029846191 7.077505111694336 6.220742702484131 3.9400241374969482 5.923285007476807
1.6428571939468384 3.395948886871338 3.6183600425720215 3.387951374053955 3.7032222747802734 3.3680858612060547 3.6971936225891113 3.5581438541412354 3.906385898590088 4.092369556427002 5.279001235961914 4.467100620269775 7.2522501945495605 6.340384483337402 3.9613656997680664 6.044506549835205
1.6514285802841187 3.394219398498535 3.6270227432250977 3.3846664428710938 3.7156505584716797 3.3630146980285645 3.7067933082580566 3.564204692840576 3.924898147583008 4.117138385772705 5.355114459991455 4.4987993240356445 7.430549144744873 6.461331844329834 3.9821624755859375 6.166922092437744
1.6600000858306885 3.3920693397521973 3.6355175971984863 3.3808717727661133 3.7279887199401855 3.357388496398926 3.7161149978637695 3.5700392723083496 3.9433255195617676 4.1418890953063965 5.432224750518799 4.530117988586426 7.61235237121582 6.583526611328125 4.002406597137451 6.290402889251709
1.6685714721679688 3.3895134925842285 3.643857002258301 3.376584053039551 3.7402524948120117 3.3512258529663086 3.725170135498047 3.5756583213806152 3.9616785049438477 4.166634559631348 5.510345935821533 4.561079502105713 7.7975687980651855 6.70688533782959 4.022091865539551 6.414821147918701
1.677142858505249 3.38657283782959 3.652066707611084 3.371821403503418 3.7524642944335938 3.344545841217041 3.7339749336242676 3.581080436706543 3.9799742698669434 4.19139289855957 5.589489936828613 4.591675758361816 7.986110210418701 6.831333637237549 4.041215896606445 6.540030002593994
1.6857142448425293 3.3832626342773438 3.660158634185791 3.3666038513183594 3.764643669128418 3.3373732566833496 3.7425479888916016 3.586320400238037 3.9982333183288574 4.216187477111816 5.6696577072143555 4.6219329833984375 8.177875518798828 6.956790447235107 4.05977725982666 6.665897369384766
1.6942857503890991 3.37960147857666 3.668153762817383 3.3609442710876465 3.7768025398254395 3.329723358154297 3.750901222229004 3.59138822555542 4.016463279724121 4.241026401519775 5.750846862792969 4.6518425941467285 8.372715950012207 7.083155155181885 4.0777740478515625 6.792256832122803
1.7028571367263794 3.3756051063537598 3.67606782913208 3.354860782623291 3.788961887359619 3.3216166496276855 3.759049892425537 3.596297025680542 4.034680366516113 4.265929222106934 5.8330512046813965 4.681417942047119 8.570484161376953 7.21032190322876 4.095202922821045 6.9189677238464355
1.7114286422729492 3.3712897300720215 3.6839160919189453 3.3483705520629883 3.8011412620544434 3.313075065612793 3.7670106887817383 3.601060152053833 4.0528998374938965 4.290914535522461 5.916292667388916 4.710666656494141 8.771011352539062 7.338176727294922 4.112061500549316 7.045839786529541
1.7200000286102295 3.3666720390319824 3.691716194152832 3.341488838195801 3.813351631164551 3.304114818572998 3.7747955322265625 3.605687379837036 4.071131229400635 4.3159894943237305 6.000538349151611 4.739593505859375 8.974092483520508 7.466598987579346 4.1283488273620605 7.172728538513184


==> figure_code/DM_new_8/extrapolation/1.0_u_calib.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0061224699020386 0.2810649871826172 0.28118324279785156 0.2804298400878906 0.2797660827636719 0.28186798095703125 0.2843914031982422 0.28163719177246094 0.2808036804199219 0.27962684631347656 0.2771797180175781 0.2822380065917969 0.2790794372558594 0.27716827392578125 0.2747306823730469 0.2757720947265625
1.0122449398040771 0.5407981872558594 0.5406036376953125 0.5399436950683594 0.5386333465576172 0.5406875610351562 0.5455665588378906 0.5414352416992188 0.54034423828125 0.538330078125 0.5342769622802734 0.5428733825683594 0.5365753173828125 0.5336456298828125 0.5299816131591797 0.5309371948242188
1.0183672904968262 0.7675590515136719 0.7670745849609375 0.7668037414550781 0.7653141021728516 0.7665596008300781 0.7718315124511719 0.7680721282958984 0.7670783996582031 0.7649917602539062 0.7607574462890625 0.7700767517089844 0.7625312805175781 0.7595558166503906 0.7560443878173828 0.7563514709472656
1.0244897603988647 0.9555187225341797 0.9550113677978516 0.9550285339355469 0.9540004730224609 0.954498291015625 0.9579124450683594 0.9559040069580078 0.9552459716796875 0.9537868499755859 0.9507789611816406 0.9580650329589844 0.9516868591308594 0.9495162963867188 0.9472503662109375 0.9468116760253906
1.0306122303009033 1.1047134399414062 1.104482650756836 1.104532241821289 1.1044750213623047 1.1045341491699219 1.1047859191894531 1.1050090789794922 1.1049079895019531 1.1043624877929688 1.1034011840820312 1.1071033477783203 1.1035728454589844 1.1027488708496094 1.1022357940673828 1.101287841796875
1.036734700202942 1.2198219299316406 1.2200355529785156 1.2198734283447266 1.2209510803222656 1.2208213806152344 1.2180633544921875 1.2200031280517578 1.2206649780273438 1.2208213806152344 1.2218818664550781 1.222097396850586 1.2217693328857422 1.2223644256591797 1.2234668731689453 1.2224578857421875
1.0428571701049805 1.3085079193115234 1.3091144561767578 1.3086519241333008 1.3106040954589844 1.3103599548339844 1.3059501647949219 1.3084659576416016 1.3100109100341797 1.3103408813476562 1.3126335144042969 1.3108463287353516 1.3127593994140625 1.3144359588623047 1.3164997100830078 1.3158893585205078
1.048979640007019 1.3789443969726562 1.3796882629394531 1.3790206909179688 1.381256103515625 1.380859375 1.3766498565673828 1.378509521484375 1.3809013366699219 1.3808422088623047 1.3831806182861328 1.3814897537231445 1.3839359283447266 1.3860855102539062 1.3882522583007812 1.3883857727050781
1.055101990699768 1.438288688659668 1.4388408660888672 1.4381742477416992 1.4400053024291992 1.4394264221191406 1.4369544982910156 1.4373245239257812 1.440338134765625 1.4395561218261719 1.4408226013183594 1.441080093383789 1.442331314086914 1.4442672729492188 1.4457759857177734 1.4468002319335938
1.0612244606018066 1.4919347763061523 1.49200439453125 1.4915647506713867 1.4924383163452148 1.4916915893554688 1.4917221069335938 1.4904193878173828 1.4936676025390625 1.4921512603759766 1.4916744232177734 1.4948863983154297 1.4937553405761719 1.4949207305908203 1.4953575134277344 1.4971485137939453
1.0673469305038452 1.5430946350097656 1.5425567626953125 1.5424823760986328 1.5421648025512695 1.5413627624511719 1.5437126159667969 1.5411624908447266 1.5441961288452148 1.542205810546875 1.5399513244628906 1.5460758209228516 1.5421905517578125 1.54229736328125 1.5416545867919922 1.5438652038574219
1.0734694004058838 1.5932655334472656 1.5921897888183594 1.5924930572509766 1.5911073684692383 1.5904159545898438 1.594198226928711 1.5911941528320312 1.5936079025268555 1.5915288925170898 1.5880317687988281 1.596177101135254 1.5899581909179688 1.5890064239501953 1.5876102447509766 1.589773178100586
1.0795918703079224 1.642735481262207 1.6413631439208984 1.6419458389282227 1.6398839950561523 1.6394691467285156 1.6434822082519531 1.6408882141113281 1.642416000366211 1.6405925750732422 1.6367292404174805 1.645583152770996 1.6379470825195312 1.6361865997314453 1.6345596313476562 1.6361942291259766
1.0857142210006714 1.6911487579345703 1.6897916793823242 1.6904916763305664 1.6882658004760742 1.688241958618164 1.6913928985595703 1.6898698806762695 1.6904468536376953 1.6890735626220703 1.6857528686523438 1.6940364837646484 1.6860713958740234 1.6839103698730469 1.6825571060180664 1.6833057403564453
1.09183669090271 1.7379827499389648 1.7369308471679688 1.7375946044921875 1.7356748580932617 1.7360782623291016 1.7376518249511719 1.737518310546875 1.737274169921875 1.7363605499267578 1.7342729568481445 1.741079330444336 1.7337512969970703 1.73162841796875 1.7309074401855469 1.7306098937988281
1.0979591608047485 1.7827882766723633 1.782240867614746 1.7827529907226562 1.7814607620239258 1.7822399139404297 1.7820243835449219 1.7832298278808594 1.7824478149414062 1.7818565368652344 1.7812957763671875 1.7862672805786133 1.7802162170410156 1.7785320281982422 1.778543472290039 1.7772674560546875
1.104081630706787 1.8253660202026367 1.8253917694091797 1.825697898864746 1.8251476287841797 1.826211929321289 1.8244476318359375 1.8266563415527344 1.8256874084472656 1.825200080871582 1.8260383605957031 1.8293514251708984 1.8248367309570312 1.8238506317138672 1.8245172500610352 1.822509765625
1.1102041006088257 1.8657150268554688 1.8662376403808594 1.86635160446167 1.866490364074707 1.8676681518554688 1.8649349212646484 1.8676128387451172 1.8668489456176758 1.866236686706543 1.8680133819580078 1.8702306747436523 1.8671588897705078 1.866983413696289 1.8680076599121094 1.8656806945800781
1.1163265705108643 1.9040489196777344 1.9049158096313477 1.904876708984375 1.9055204391479492 1.906656265258789 1.903660774230957 1.9062690734863281 1.9060029983520508 1.9050979614257812 1.9071588516235352 1.909036636352539 1.9070453643798828 1.9076461791992188 1.9087238311767578 1.9064903259277344
1.1224489212036133 1.9406566619873047 1.9416494369506836 1.9415168762207031 1.9424448013305664 1.9433784484863281 1.9407825469970703 1.9428520202636719 1.94329833984375 1.9420194625854492 1.9436769485473633 1.9459714889526367 1.9445552825927734 1.9457759857177734 1.946603775024414 1.9448261260986328
1.1285713911056519 1.9758987426757812 1.976822853088379 1.9766426086425781 1.9776372909545898 1.9782524108886719 1.9765520095825195 1.9777860641479492 1.9790019989013672 1.9773635864257812 1.9780521392822266 1.9813575744628906 1.9799766540527344 1.9815902709960938 1.9819879531860352 1.9809188842773438
1.1346938610076904 2.0101070404052734 2.0107927322387695 2.0106005668640137 2.011503219604492 2.011720657348633 2.0111637115478516 2.0114498138427734 2.0133848190307617 2.0114803314208984 2.010835647583008 2.015505790710449 2.013681411743164 2.015420913696289 2.015324592590332 2.0150680541992188
1.140816330909729 2.0435924530029297 2.0439376831054688 2.0437541007995605 2.0444726943969727 2.044269561767578 2.044862747192383 2.0442848205566406 2.0467529296875 2.044729232788086 2.0426340103149414 2.0487594604492188 2.046110153198242 2.0477237701416016 2.0472145080566406 2.047719955444336
1.1469388008117676 2.07659912109375 2.07656192779541 2.0763936042785645 2.076901435852051 2.076303482055664 2.077838897705078 2.0766124725341797 2.07936954498291 2.077389717102051 2.073958396911621 2.081390857696533 2.0776939392089844 2.078963279724121 2.078190803527832 2.079305648803711
1.1530611515045166 2.109304428100586 2.108888626098633 2.1087417602539062 2.1090660095214844 2.1081390380859375 2.1102657318115234 2.108698844909668 2.111464500427246 2.1096811294555664 2.1052112579345703 2.1136364936828613 2.1087913513183594 2.109560966491699 2.108736038208008 2.110231399536133
1.1591836214065552 2.1418237686157227 2.141082763671875 2.140958309173584 2.1411523818969727 2.1400012969970703 2.142308235168457 2.140716552734375 2.1432275772094727 2.141758918762207 2.136662483215332 2.145667552947998 2.1397037506103516 2.139897346496582 2.1392173767089844 2.1408443450927734
1.1653060913085938 2.1742238998413086 2.1732311248779297 2.173129081726074 2.173259735107422 2.171998977661133 2.1740970611572266 2.172757148742676 2.1747970581054688 2.173710823059082 2.168450355529785 2.1775965690612793 2.1706676483154297 2.1702585220336914 2.1698789596557617 2.171407699584961
1.1714285612106323 2.2065324783325195 2.205373764038086 2.205292224884033 2.205413818359375 2.204191207885742 2.205751419067383 2.204875946044922 2.206282615661621 2.205595016479492 2.2006149291992188 2.2094931602478027 2.2018089294433594 2.200857162475586 2.2008895874023438 2.202127456665039
1.177551031112671 2.23873233795166 2.23748779296875 2.2374229431152344 2.2375707626342773 2.236501693725586 2.237330436706543 2.237010955810547 2.2377376556396484 2.2373971939086914 2.233083724975586 2.2413668632507324 2.233194351196289 2.2317943572998047 2.232259750366211 2.233091354370117
1.18367338180542 2.2707881927490234 2.2695322036743164 2.2694711685180664 2.269664764404297 2.268857955932617 2.2688779830932617 2.2690935134887695 2.269191265106201 2.2691030502319336 2.2657413482666016 2.2731947898864746 2.2648544311523438 2.2631282806396484 2.2639760971069336 2.2643585205078125
1.1897958517074585 2.302668571472168 2.301466941833496 2.301396369934082 2.30161190032959 2.301158905029297 2.3004283905029297 2.3010759353637695 2.3006625175476074 2.3006973266601562 2.2984628677368164 2.30495548248291 2.296741485595703 2.294844627380371 2.2959775924682617 2.295940399169922
1.195918321609497 2.334315776824951 2.3332252502441406 2.3331246376037598 2.333329200744629 2.333284378051758 2.331958770751953 2.332858085632324 2.332129955291748 2.3321332931518555 2.33109188079834 2.336583137512207 2.3288021087646484 2.326878547668457 2.3281707763671875 2.3277835845947266
1.2020407915115356 2.3656868934631348 2.364750862121582 2.364604949951172 2.3647518157958984 2.3651256561279297 2.3634300231933594 2.3643627166748047 2.3635716438293457 2.3633899688720703 2.363492965698242 2.3680295944213867 2.3609619140625 2.3591489791870117 2.3604259490966797 2.359821319580078
1.2081632614135742 2.39675235748291 2.396010398864746 2.3958072662353516 2.395848274230957 2.3966140747070312 2.3948144912719727 2.395573139190674 2.394961357116699 2.3944568634033203 2.3955698013305664 2.3992528915405273 2.3931217193603516 2.3915481567382812 2.3926663398742676 2.3919925689697266
1.2142857313156128 2.4274845123291016 2.426966667175293 2.4267044067382812 2.4265966415405273 2.427675247192383 2.4260330200195312 2.4264492988586426 2.426265239715576 2.425320625305176 2.4272308349609375 2.4302124977111816 2.4252090454101562 2.4239578247070312 2.4247827529907227 2.4241905212402344
1.2204080820083618 2.4578824043273926 2.457615852355957 2.457303524017334 2.457024574279785 2.4582977294921875 2.457037925720215 2.457000255584717 2.457451343536377 2.455991744995117 2.4584436416625977 2.4608936309814453 2.4571266174316406 2.4562692642211914 2.456691265106201 2.4563331604003906
1.2265305519104004 2.487947940826416 2.487950325012207 2.487610340118408 2.4871673583984375 2.488483428955078 2.4877538681030273 2.487236499786377 2.48848819732666 2.486483573913574 2.4891786575317383 2.4912848472595215 2.4888057708740234 2.4883785247802734 2.4883203506469727 2.4883174896240234
1.232653021812439 2.5177087783813477 2.5179901123046875 2.517652988433838 2.517086982727051 2.5182628631591797 2.518148422241211 2.5172066688537598 2.5193467140197754 2.516812324523926 2.5194520950317383 2.5213990211486816 2.5201797485351562 2.5201826095581055 2.5196304321289062 2.5200653076171875
1.2387754917144775 2.5472025871276855 2.547755241394043 2.54746413230896 2.5468435287475586 2.547677993774414 2.548175811767578 2.546945095062256 2.5499954223632812 2.5469961166381836 2.549287796020508 2.5512542724609375 2.551187515258789 2.5515928268432617 2.5505566596984863 2.5514774322509766
1.2448979616165161 2.576470375061035 2.577277183532715 2.5770726203918457 2.576493740081787 2.576801300048828 2.5778255462646484 2.576508045196533 2.5804057121276855 2.577045440673828 2.5787277221679688 2.580874443054199 2.581777572631836 2.5825376510620117 2.5810608863830566 2.582477569580078
1.2510204315185547 2.6055822372436523 2.6066055297851562 2.6065242290496826 2.6060948371887207 2.6057510375976562 2.607128143310547 2.6059517860412598 2.6105570793151855 2.6069726943969727 2.6078367233276367 2.6103081703186035 2.6119136810302734 2.61295223236084 2.6111364364624023 2.613004684448242
1.2571427822113037 2.6345996856689453 2.6357736587524414 2.6358439922332764 2.6356749534606934 2.634580612182617 2.6361169815063477 2.63531494140625 2.6404151916503906 2.6367688179016113 2.6366682052612305 2.6395907402038574 2.641559600830078 2.6427831649780273 2.640763759613037 2.6429710388183594
1.2632652521133423 2.663593292236328 2.6648292541503906 2.665062665939331 2.6652379035949707 2.6634044647216797 2.664860725402832 2.6646294593811035 2.6699533462524414 2.666414737701416 2.6652822494506836 2.668757915496826 2.6707000732421875 2.6719970703125 2.669933319091797 2.672332763671875
1.2693877220153809 2.692629814147949 2.6938114166259766 2.6941916942596436 2.694753646850586 2.6922874450683594 2.6934585571289062 2.693913459777832 2.6991324424743652 2.695866107940674 2.6937294006347656 2.6978392601013184 2.6993026733398438 2.700556755065918 2.6986207962036133 2.700986862182617
1.2755101919174194 2.7217907905578613 2.722766876220703 2.7232506275177 2.724175453186035 2.721345901489258 2.7220535278320312 2.723175525665283 2.727917194366455 2.7250819206237793 2.7220687866210938 2.7268691062927246 2.7273635864257812 2.728445053100586 2.7268333435058594 2.7289161682128906
1.281632661819458 2.7511301040649414 2.7517271041870117 2.7522459030151367 2.753404140472412 2.750638961791992 2.7507848739624023 2.7524046897888184 2.7562613487243652 2.7539820671081543 2.7503395080566406 2.755857467651367 2.7548656463623047 2.75563907623291 2.7545833587646484 2.7560482025146484
1.287755012512207 2.7807154655456543 2.7807207107543945 2.781170129776001 2.782315731048584 2.7802200317382812 2.779834747314453 2.7815818786621094 2.7841081619262695 2.7824811935424805 2.778566360473633 2.784806251525879 2.781778335571289 2.78212833404541 2.78183650970459 2.782327651977539
1.2938774824142456 2.810586452484131 2.8097686767578125 2.81001353263855 2.8107528686523438 2.8101253509521484 2.80938720703125 2.810664176940918 2.811396598815918 2.8104753494262695 2.806769371032715 2.8136982917785645 2.8081130981445312 2.807908058166504 2.808603286743164 2.8077049255371094
1.2999999523162842 2.840789318084717 2.8388891220092773 2.8387670516967773 2.838535785675049 2.840381622314453 2.839644432067871 2.8396072387695312 2.8380579948425293 2.83784818649292 2.834951877593994 2.842510223388672 2.8338546752929688 2.8329782485961914 2.834871768951416 2.832122802734375


==> figure_code/DM_new_8/extrapolation/1.0_u_test.txt <==
1.2999999523162842 2.840789318084717 2.8388891220092773 2.8387670516967773 2.838535785675049 2.840381622314453 2.839644432067871 2.8396072387695312 2.8380579948425293 2.83784818649292 2.834951877593994 2.842510223388672 2.8338546752929688 2.8329782485961914 2.834871768951416 2.832122802734375
1.3085713386535645 2.883674144744873 2.8797807693481445 2.878835678100586 2.8759360313415527 2.883331298828125 2.8835878372192383 2.879763603210449 2.8741774559020996 2.874887466430664 2.8743605613708496 2.882620334625244 2.868864059448242 2.8668689727783203 2.8707618713378906 2.8646240234375
1.3171428442001343 2.92730712890625 2.9208126068115234 2.9186511039733887 2.9110350608825684 2.926931381225586 2.9299097061157227 2.91933012008667 2.9086737632751465 2.910102367401123 2.9136571884155273 2.922316074371338 2.902639389038086 2.899362564086914 2.9056243896484375 2.895040512084961
1.3257142305374146 2.971670627593994 2.961930274963379 2.9581525325775146 2.9431681632995605 2.9710540771484375 2.9791383743286133 2.9580864906311035 2.9412660598754883 2.943103313446045 2.9527206420898438 2.961369037628174 2.9351539611816406 2.9304704666137695 2.939342498779297 2.923250198364258
1.3342856168746948 3.016720771789551 3.0030508041381836 2.997295379638672 2.9716649055480957 3.0155086517333984 3.031771659851074 2.995795726776123 2.971658706665039 2.973508358001709 2.991395950317383 2.999509334564209 2.966350555419922 2.960190773010254 2.9718422889709473 2.9491348266601562
1.3428571224212646 3.062371253967285 3.0440616607666016 3.0360405445098877 2.9958767890930176 3.060049057006836 3.088228225708008 3.032226085662842 2.999533176422119 3.00095272064209 3.0294880867004395 3.0364325046539307 2.9961814880371094 2.9885406494140625 3.003021717071533 2.9725799560546875
1.351428508758545 3.108511447906494 3.084819793701172 3.074368476867676 3.015198230743408 3.1044254302978516 3.1488418579101562 3.0671629905700684 3.0245652198791504 3.02510404586792 3.0667662620544434 3.071816921234131 3.024566650390625 3.0155210494995117 3.032748222351074 2.9935245513916016
1.3600000143051147 3.154984951019287 3.1251440048217773 3.112250566482544 3.0290651321411133 3.148273468017578 3.2138051986694336 3.1003623008728027 3.046407699584961 3.0456395149230957 3.1029515266418457 3.1053080558776855 3.051443099975586 3.0411338806152344 3.060859203338623 3.0118274688720703
1.368571400642395 3.20163631439209 3.1648406982421875 3.149685859680176 3.037013530731201 3.1912784576416016 3.2832136154174805 3.131633758544922 3.0647311210632324 3.0622992515563965 3.137760639190674 3.1365671157836914 3.076740264892578 3.0653886795043945 3.0871658325195312 3.0274505615234375
1.3771427869796753 3.248281478881836 3.2036924362182617 3.186680555343628 3.038661003112793 3.2330799102783203 3.3570303916931152 3.1608080863952637 3.079214096069336 3.074861526489258 3.1708860397338867 3.165259838104248 3.1003665924072266 3.0882797241210938 3.1115026473999023 3.040311813354492
1.3857142925262451 3.294735908508301 3.2414655685424805 3.223249673843384 3.0337276458740234 3.273336410522461 3.435088634490967 3.1877026557922363 3.0895533561706543 3.08314847946167 3.2019991874694824 3.1910736560821533 3.1222286224365234 3.109804153442383 3.133655071258545 3.0503625869750977
1.3942856788635254 3.3407959938049316 3.277912139892578 3.2594094276428223 3.0220394134521484 3.311676025390625 3.517087936401367 3.21219539642334 3.0954647064208984 3.087031364440918 3.230771541595459 3.2137176990509033 3.142240524291992 3.129953384399414 3.153383255004883 3.0575523376464844
1.4028570652008057 3.386270046234131 3.31278133392334 3.295187473297119 3.003528118133545 3.3477954864501953 3.6026315689086914 3.2341604232788086 3.096707344055176 3.086430072784424 3.2568750381469727 3.2329459190368652 3.160299301147461 3.1487302780151367 3.1704959869384766 3.061870574951172
1.4114285707473755 3.430952548980713 3.345820426940918 3.3306069374084473 2.9782238006591797 3.3813629150390625 3.6911940574645996 3.253530502319336 3.093066692352295 3.081305503845215 3.279982566833496 3.248548746109009 3.1763153076171875 3.1661128997802734 3.184722423553467 3.06329345703125
1.4199999570846558 3.474644660949707 3.376772880554199 3.3656930923461914 2.946262836456299 3.4120864868164062 3.7821545600891113 3.270223617553711 3.0843725204467773 3.071664810180664 3.299774169921875 3.2603626251220703 3.1901798248291016 3.182096481323242 3.195854663848877 3.0618152618408203
1.4285714626312256 3.5171456336975098 3.4054059982299805 3.4004650115966797 2.9078664779663086 3.4397201538085938 3.8748345375061035 3.284210681915283 3.0704989433288574 3.0575475692749023 3.3159685134887695 3.268270969390869 3.2017974853515625 3.196669578552246 3.203641414642334 3.05747127532959
1.4371428489685059 3.5582666397094727 3.4314775466918945 3.43493914604187 2.863346576690674 3.4640331268310547 3.968479633331299 3.2954583168029785 3.0513648986816406 3.0390429496765137 3.3282828330993652 3.2722060680389404 3.2110595703125 3.2098093032836914 3.2078518867492676 3.0502843856811523
1.4457142353057861 3.5978002548217773 3.4547691345214844 3.4691162109375 2.8130664825439453 3.4847965240478516 4.062272071838379 3.3039803504943848 3.0269246101379395 3.0162558555603027 3.3364663124084473 3.2721383571624756 3.2178821563720703 3.221508026123047 3.2082672119140625 3.040280342102051
1.454285740852356 3.635559558868408 3.4750900268554688 3.5030009746551514 2.7574734687805176 3.501859664916992 4.155399799346924 3.3097896575927734 2.9971933364868164 2.9893341064453125 3.3403143882751465 3.2680952548980713 3.222166061401367 3.231748580932617 3.204684257507324 3.0275325775146484
1.4628571271896362 3.6713552474975586 3.4922537803649902 3.5365748405456543 2.6970436573028564 3.515066146850586 4.247023105621338 3.3129148483276367 2.962214946746826 2.958444595336914 3.339639663696289 3.2601351737976074 3.223825454711914 3.2405099868774414 3.196908712387085 3.012113571166992
1.4714285135269165 3.704991340637207 3.506106376647949 3.5698108673095703 2.6322896480560303 3.5242748260498047 4.336297512054443 3.3134169578552246 2.922079563140869 2.9237704277038574 3.3343019485473633 3.2483530044555664 3.222766876220703 3.2477807998657227 3.1847641468048096 2.994084358215332
1.4800000190734863 3.736283779144287 3.516519069671631 3.602670192718506 2.563748598098755 3.529386520385742 4.422408580780029 3.311343193054199 2.8769171237945557 2.8855204582214355 3.3241944313049316 3.232877731323242 3.2189254760742188 3.2535486221313477 3.168102502822876 2.973541259765625
1.4885714054107666 3.7650504112243652 3.523388385772705 3.6351065635681152 2.491971254348755 3.5303239822387695 4.504583835601807 3.3067755699157715 2.8268895149230957 2.843923568725586 3.3092594146728516 3.2138659954071045 3.2122135162353516 3.2577972412109375 3.1467981338500977 2.950589179992676
1.4971427917480469 3.791114091873169 3.5266366004943848 3.6670539379119873 2.417501449584961 3.5270042419433594 4.582086086273193 3.2997756004333496 2.7721920013427734 2.7992029190063477 3.289473533630371 3.1914913654327393 3.202573776245117 3.2605037689208984 3.1207540035247803 2.9253339767456055
1.5057142972946167 3.8142995834350586 3.5262160301208496 3.6984360218048096 2.340874433517456 3.5193748474121094 4.654235363006592 3.290452480316162 2.7130439281463623 2.751607656478882 3.264854907989502 3.1659462451934814 3.189952850341797 3.2616653442382812 3.0899009704589844 2.897890090942383
1.514285683631897 3.834439992904663 3.522106647491455 3.72916579246521 2.2626101970672607 3.50738525390625 4.720423221588135 3.278883457183838 2.6496994495391846 2.7013840675354004 3.235469341278076 3.1374335289001465 3.174285888671875 3.261260986328125 3.05420184135437 2.868380546569824
1.5228571891784668 3.8513741493225098 3.514308452606201 3.7591400146484375 2.1831891536712646 3.490983009338379 4.780089378356934 3.2651538848876953 2.582411766052246 2.648777961730957 3.2014036178588867 3.1061553955078125 3.1555423736572266 3.259291648864746 3.0136470794677734 2.8369245529174805
1.531428575515747 3.8649609088897705 3.502856731414795 3.7882537841796875 2.1030843257904053 3.4701452255249023 4.832774639129639 3.2493679523468018 2.511476993560791 2.5940463542938232 3.1628050804138184 3.0723273754119873 3.133676528930664 3.2557363510131836 2.9682726860046387 2.8036537170410156
1.5399999618530273 3.8750593662261963 3.4878082275390625 3.8163881301879883 2.022723913192749 3.444859504699707 4.878082275390625 3.231614351272583 2.4371962547302246 2.5374410152435303 3.1198439598083496 3.036159038543701 3.1086692810058594 3.2505931854248047 2.9181442260742188 2.7687158584594727
1.5485714673995972 3.8815457820892334 3.469233989715576 3.8434112071990967 1.942476511001587 3.415074348449707 4.915680408477783 3.2119879722595215 2.359865427017212 2.4791994094848633 3.0727076530456543 2.997846841812134 3.0804901123046875 3.243849754333496 2.863344430923462 2.7322168350219727
1.5571428537368774 3.884308099746704 3.44724702835083 3.869194269180298 1.8627073764801025 3.3808116912841797 4.945343494415283 3.190573215484619 2.279815673828125 2.41957950592041 3.0216422080993652 2.957594394683838 3.0491390228271484 3.235508918762207 2.8040199279785156 2.6943273544311523
1.5657143592834473 3.8832592964172363 3.421952247619629 3.893594264984131 1.7837088108062744 3.342034339904785 4.96688985824585 3.1674580574035645 2.1973562240600586 2.3587992191314697 2.966888904571533 2.9155800342559814 3.0146045684814453 3.225557327270508 2.740321159362793 2.655160903930664
1.5742857456207275 3.878324031829834 3.393493175506592 3.9164621829986572 1.705744981765747 3.2987470626831055 4.980221271514893 3.142720937728882 2.112812042236328 2.2970938682556152 2.9087207317352295 2.8719773292541504 2.9769039154052734 3.2140092849731445 2.67244553565979 2.614866256713867
1.5828571319580078 3.8694403171539307 3.3620176315307617 3.937657594680786 1.6290358304977417 3.250944137573242 4.9853057861328125 3.1164350509643555 2.0264995098114014 2.2346770763397217 2.847426652908325 2.826951265335083 2.936044692993164 3.200857162475586 2.6006133556365967 2.573554039001465
1.591428518295288 3.856574058532715 3.327692985534668 3.957028865814209 1.5537775754928589 3.1986589431762695 4.982189178466797 3.0886571407318115 1.938746452331543 2.171767473220825 2.783316135406494 2.780651092529297 2.892030715942383 3.186098098754883 2.5250821113586426 2.531376838684082
1.600000023841858 3.8397057056427 3.2906851768493652 3.974424123764038 1.4801017045974731 3.1418895721435547 4.970958709716797 3.0594611167907715 1.849848747253418 2.108548402786255 2.716686487197876 2.7332050800323486 2.844898223876953 3.1697463989257812 2.4461159706115723 2.4884510040283203
1.6085714101791382 3.8188512325286865 3.251187801361084 3.989699363708496 1.4081374406814575 3.080690383911133 4.951770305633545 3.0288937091827393 1.7601242065429688 2.045220136642456 2.6478703022003174 2.684739589691162 2.7946910858154297 3.151801109313965 2.3640246391296387 2.444920539855957
1.617142915725708 3.7940237522125244 3.2093749046325684 4.0027055740356445 1.3379532098770142 3.0150909423828125 4.924818992614746 2.9969968795776367 1.6698545217514038 1.9819469451904297 2.577167272567749 2.635362148284912 2.7414379119873047 3.132277488708496 2.2791130542755127 2.4008798599243164
1.6257143020629883 3.765275001525879 3.1654434204101562 4.013301372528076 1.2696119546890259 2.9451541900634766 4.8903608322143555 2.963808298110962 1.5793211460113525 1.9188923835754395 2.5048985481262207 2.585169792175293 2.685190200805664 3.111180305480957 2.191718578338623 2.356448173522949
1.6342856884002686 3.7326724529266357 3.1195945739746094 4.021352291107178 1.2031489610671997 2.8709659576416016 4.848695755004883 2.9293580055236816 1.4888062477111816 1.8562216758728027 2.4313836097717285 2.5342512130737305 2.6259841918945312 3.0885190963745117 2.10219407081604 2.311763286590576
1.6428571939468384 3.6963019371032715 3.072007656097412 4.026726245880127 1.1385599374771118 2.792599678039551 4.80013370513916 2.8936543464660645 1.3985450267791748 1.7940542697906494 2.35690975189209 2.482677698135376 2.5638961791992188 3.064314842224121 2.0108795166015625 2.266885757446289
1.6514285802841187 3.656266927719116 3.022886276245117 4.029303073883057 1.0758447647094727 2.71016788482666 4.74505615234375 2.856718063354492 1.3087913990020752 1.7325340509414673 2.281780242919922 2.430520534515381 2.4989700317382812 3.0385751724243164 1.9181472063064575 2.221950054168701
1.6600000858306885 3.6126949787139893 2.9724183082580566 4.028967380523682 1.0149767398834229 2.6238059997558594 4.683852195739746 2.818554401397705 1.2197654247283936 1.6717722415924072 2.206275701522827 2.377837896347046 2.431283950805664 3.011323928833008 1.8243591785430908 2.177032470703125
1.6685714721679688 3.5657336711883545 2.920787811279297 4.025622844696045 0.95591801404953 2.5336456298828125 4.616930961608887 2.779155731201172 1.1316754817962646 1.611872911453247 2.130662679672241 2.3246889114379883 2.3608970642089844 2.9825735092163086 1.7298815250396729 2.1322193145751953
1.677142858505249 3.515526533126831 2.8681774139404297 4.019169807434082 0.8986181020736694 2.4398603439331055 4.544739723205566 2.7385149002075195 1.0447132587432861 1.5529320240020752 2.0551915168762207 2.271118640899658 2.287881851196289 2.9523391723632812 1.635070562362671 2.0875911712646484
1.6857142448425293 3.4622581005096436 2.814762592315674 4.0095295906066895 0.8430235981941223 2.342622756958008 4.467721939086914 2.69661545753479 0.9590506553649902 1.495032548904419 1.9801006317138672 2.2171714305877686 2.212329864501953 2.920659065246582 1.5402768850326538 2.0432262420654297
1.6942857503890991 3.4060986042022705 2.7607126235961914 3.9966390132904053 0.789073646068573 2.242145538330078 4.386350631713867 2.6534411907196045 0.8748512268066406 1.4382535219192505 1.905616044998169 2.1628947257995605 2.134298324584961 2.887531280517578 1.4458529949188232 1.9992022514343262
1.7028571367263794 3.3472485542297363 2.706181526184082 3.9804394245147705 0.736701250076294 2.1386280059814453 4.301085472106934 2.6089627742767334 0.7922491431236267 1.3826528787612915 1.831928014755249 2.1083261966705322 2.0538864135742188 2.8529977798461914 1.3521208763122559 1.9555506706237793
1.7114286422729492 3.2859091758728027 2.651333808898926 3.9608869552612305 0.6858437061309814 2.0323381423950195 4.212418556213379 2.563159227371216 0.7113816142082214 1.3282947540283203 1.7592355012893677 2.0535106658935547 1.9711627960205078 2.8170690536499023 1.2594082355499268 1.9123716354370117
1.7200000286102295 3.2222962379455566 2.5963082313537598 3.9379611015319824 0.6364307403564453 1.9235048294067383 4.120815277099609 2.5159966945648193 0.6323515772819519 1.2752224206924438 1.6877011060714722 1.998488426208496 1.886220932006836 2.779782295227051 1.168013095855713 1.8696842193603516


==> figure_code/DM_new_8/extrapolation/DM_050.txt <==
1.033720016479492188e+00 5.711999908089637756e-02
1.057760000228881836e+00 7.412000000476837158e-02
1.093659996986389160e+00 9.634999930858612061e-02
1.117400050163269043e+00 1.084500029683113098e-01
1.149919986724853516e+00 1.263400018215179443e-01
1.183310031890869141e+00 1.438300013542175293e-01
1.214400053024291992e+00 1.588699966669082642e-01
1.240210056304931641e+00 1.687600016593933105e-01
1.270210027694702148e+00 1.833000034093856812e-01
1.301059961318969727e+00 1.994799971580505371e-01


==> figure_code/DM_new_8/extrapolation/DM_085.txt <==
1.028970003128051758e+00 3.823800086975097656e-01
1.058470010757446289e+00 5.458199977874755859e-01
1.092759966850280762e+00 7.011799812316894531e-01
1.121539950370788574e+00 8.057799935340881348e-01
1.148380041122436523e+00 9.079300165176391602e-01
1.178599953651428223e+00 9.998700022697448730e-01
1.211889982223510742e+00 1.108150005340576172e+00
1.239820003509521484e+00 1.198449969291687012e+00
1.272889971733093262e+00 1.299139976501464844e+00
1.300670027732849121e+00 1.388790011405944824e+00


==> figure_code/DM_new_8/extrapolation/DM_095.txt <==
1.030519962310791016e+00 1.102349996566772461e+00
1.059409976005554199e+00 1.476549983024597168e+00
1.090739965438842773e+00 1.730710029602050781e+00
1.120759963989257812e+00 1.924960017204284668e+00
1.148110032081604004e+00 2.092000007629394531e+00
1.180109977722167969e+00 2.243520021438598633e+00
1.211329936981201172e+00 2.416850090026855469e+00
1.241119980812072754e+00 2.557080030441284180e+00
1.270910024642944336e+00 2.699609994888305664e+00
1.299319982528686523e+00 2.837059974670410156e+00


==> figure_code/DM_new_8/extrapolation/DM_50.txt <==
1.327129960060119629e+00 2.087199985980987549e-01
1.357789993286132812e+00 2.220399975776672363e-01
1.391190052032470703e+00 2.387900054454803467e-01
1.416190028190612793e+00 2.473700046539306641e-01
1.446189999580383301e+00 2.773700058460235596e-01
1.482010006904602051e+00 2.756499946117401123e-01
1.507179975509643555e+00 2.866800129413604736e-01
1.538030028343200684e+00 2.986899912357330322e-01
1.572579979896545410e+00 3.164300024509429932e-01
1.602839946746826172e+00 3.316299915313720703e-01
1.627049922943115234e+00 3.438900113105773926e-01
1.658630013465881348e+00 3.590900003910064697e-01
1.688600063323974609e+00 3.747000098228454590e-01
1.719929933547973633e+00 3.888300061225891113e-01
1.749029994010925293e+00 4.081999957561492920e-01
1.779070019721984863e+00 4.221799969673156738e-01
1.807680010795593262e+00 4.407300055027008057e-01
1.838289976119995117e+00 4.590300023555755615e-01
1.866569995880126953e+00 4.748899936676025391e-01
1.900150060653686523e+00 4.987500011920928955e-01
1.927259922027587891e+00 5.170599818229675293e-01
1.960550069808959961e+00 5.427200198173522949e-01
1.993119955062866211e+00 5.687000155448913574e-01


==> figure_code/DM_new_8/extrapolation/DM_85.txt <==
1.332639932632446289e+00 1.490689992904663086e+00
1.358860015869140625e+00 1.576169967651367188e+00
1.391330003738403320e+00 1.677839994430541992e+00
1.418540000915527344e+00 1.765519976615905762e+00
1.451240062713623047e+00 1.870700001716613770e+00
1.481790065765380859e+00 1.979799985885620117e+00
1.508610010147094727e+00 2.068059921264648438e+00
1.540099978446960449e+00 2.177570104598999023e+00
1.570990085601806641e+00 2.291079998016357422e+00
1.602040052413940430e+00 2.406389951705932617e+00
1.628920078277587891e+00 2.528150081634521484e+00
1.658779978752136230e+00 2.657279968261718750e+00
1.691259980201721191e+00 2.816800117492675781e+00
1.721250057220458984e+00 2.957600116729736328e+00
1.749340057373046875e+00 3.106580018997192383e+00
1.779649972915649414e+00 3.277139902114868164e+00
1.809309959411621094e+00 3.462810039520263672e+00
1.840699911117553711e+00 3.641779899597167969e+00
1.870710015296936035e+00 3.766330003738403320e+00


==> figure_code/DM_new_8/extrapolation/DM_95.txt <==
1.329489946365356445e+00 2.975500106811523438e+00
1.359459996223449707e+00 3.112550020217895508e+00
1.389080047607421875e+00 3.250410079956054688e+00
1.418179988861083984e+00 3.394000053405761719e+00
1.448439955711364746e+00 3.545759916305541992e+00
1.479799985885620117e+00 3.729140043258666992e+00
1.511829972267150879e+00 3.919879913330078125e+00
1.539759993553161621e+00 4.090439796447753906e+00
1.570539951324462891e+00 4.298170089721679688e+00
1.598710060119628906e+00 4.494709968566894531e+00
1.631410002708435059e+00 4.769060134887695312e+00
1.661530017852783203e+00 5.017980098724365234e+00
1.688560009002685547e+00 5.273359775543212891e+00
1.721130013465881348e+00 5.544109821319580078e+00


==> figure_code/DM_new_8/interpolation/0.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0101009607315063 0.020484447479248047 0.02018117904663086 0.021550297737121582 0.021419763565063477 0.019799351692199707 0.020554542541503906 0.0243375301361084 0.020467638969421387 0.019777417182922363 0.02229464054107666 0.02071094512939453 0.020845651626586914 0.019952893257141113 0.01871204376220703 0.019719958305358887
1.0202020406723022 0.038558006286621094 0.037976861000061035 0.040288567543029785 0.04006683826446533 0.037496328353881836 0.03882408142089844 0.04544186592102051 0.03844106197357178 0.03740739822387695 0.04202747344970703 0.038970947265625 0.039357662200927734 0.037886977195739746 0.03576314449310303 0.03738105297088623
1.0303030014038086 0.0531768798828125 0.05238974094390869 0.05505692958831787 0.05468076467514038 0.052129149436950684 0.05378878116607666 0.061885714530944824 0.052808940410614014 0.051952481269836426 0.058068275451660156 0.05367231369018555 0.05450916290283203 0.05287903547286987 0.05042344331741333 0.052114009857177734
1.0404040813446045 0.06417971849441528 0.06335997581481934 0.06583094596862793 0.06510215997695923 0.06346738338470459 0.06522822380065918 0.07347071170806885 0.06343495845794678 0.06321191787719727 0.07014310359954834 0.06460094451904297 0.06604021787643433 0.06456923484802246 0.062367916107177734 0.06368750333786011
1.0505050420761108 0.07219916582107544 0.07158768177032471 0.07348400354385376 0.07214003801345825 0.0719984769821167 0.0736425518989563 0.08103585243225098 0.07102501392364502 0.07166898250579834 0.0787510871887207 0.0723334550857544 0.0743836760520935 0.07316207885742188 0.07168358564376831 0.07245749235153198
1.0606060028076172 0.0783199667930603 0.07812339067459106 0.07929021120071411 0.07713651657104492 0.07866686582565308 0.07997411489486694 0.08598798513412476 0.07673865556716919 0.07823079824447632 0.08488380908966064 0.07792115211486816 0.08042222261428833 0.07930517196655273 0.07880252599716187 0.07916837930679321
1.070707082748413 0.0836254358291626 0.0839242935180664 0.08440464735031128 0.0814136266708374 0.08445751667022705 0.08523368835449219 0.08974933624267578 0.08171075582504272 0.08385348320007324 0.08965045213699341 0.08247935771942139 0.08515936136245728 0.08386492729187012 0.08435714244842529 0.08467531204223633
1.0808080434799194 0.08887910842895508 0.08960050344467163 0.08957195281982422 0.08589416742324829 0.09007227420806885 0.09021353721618652 0.09338498115539551 0.08673262596130371 0.0892534852027893 0.09397953748703003 0.08688163757324219 0.08945363759994507 0.08769935369491577 0.08902144432067871 0.08971452713012695
1.0909091234207153 0.09443157911300659 0.09538286924362183 0.09508848190307617 0.09099447727203369 0.0958249568939209 0.09536349773406982 0.09746700525283813 0.0921630859375 0.09479618072509766 0.0984649658203125 0.09162861108779907 0.09387588500976562 0.09148567914962769 0.0933767557144165 0.09477472305297852
1.1010100841522217 0.10031050443649292 0.10124051570892334 0.10093235969543457 0.09673422574996948 0.1017271876335144 0.10082173347473145 0.10214632749557495 0.09802353382110596 0.10054969787597656 0.10336297750473022 0.09688019752502441 0.09869605302810669 0.09564709663391113 0.0978359580039978 0.1000862717628479
1.1111111640930176 0.10637623071670532 0.10702985525131226 0.10693246126174927 0.10292190313339233 0.10764193534851074 0.10652416944503784 0.10730993747711182 0.10415619611740112 0.10640954971313477 0.10867911577224731 0.10257172584533691 0.10395157337188721 0.10036212205886841 0.1026262640953064 0.10567831993103027
1.121212124824524 0.1124492883682251 0.11260437965393066 0.11289799213409424 0.10931187868118286 0.11340871453285217 0.11231857538223267 0.11273837089538574 0.11035758256912231 0.11221563816070557 0.11427909135818481 0.10853680968284607 0.10954302549362183 0.10562515258789062 0.10781437158584595 0.11146295070648193
1.1313130855560303 0.11838775873184204 0.11787164211273193 0.11868751049041748 0.11569830775260925 0.11891576647758484 0.1180526614189148 0.11821836233139038 0.11646091938018799 0.117831289768219 0.11998975276947021 0.11460193991661072 0.115323007106781 0.1113283634185791 0.11336103081703186 0.11731398105621338
1.1414141654968262 0.1241074800491333 0.12280279397964478 0.12422376871109009 0.12194293737411499 0.12411406636238098 0.12361392378807068 0.12358963489532471 0.12236058712005615 0.12317192554473877 0.12565577030181885 0.12063047289848328 0.12115108966827393 0.11732423305511475 0.11916887760162354 0.12311261892318726
1.1515151262283325 0.1295759677886963 0.1274193823337555 0.12948507070541382 0.12797144055366516 0.12900888919830322 0.12893828749656677 0.12875956296920776 0.12800970673561096 0.1282055377960205 0.13116413354873657 0.1265353262424469 0.1269192099571228 0.12346905469894409 0.12512314319610596 0.12876969575881958
1.1616162061691284 0.1347988247871399 0.13177770376205444 0.1344873309135437 0.1337578296661377 0.13364320993423462 0.1340068280696869 0.13369029760360718 0.13340497016906738 0.1329437494277954 0.1364504098892212 0.13227564096450806 0.1325594186782837 0.12964558601379395 0.13111767172813416 0.13423293828964233
1.1717171669006348 0.13980239629745483 0.13595041632652283 0.13926690816879272 0.1393059492111206 0.1380789577960968 0.13883128762245178 0.13838452100753784 0.13857081532478333 0.137425035238266 0.14148849248886108 0.13784259557724 0.13803625106811523 0.13576745986938477 0.13706541061401367 0.1394789218902588
1.1818182468414307 0.14462369680404663 0.1400141417980194 0.14387035369873047 0.1446366012096405 0.1423848271369934 0.1434430480003357 0.14286679029464722 0.1435457170009613 0.141704261302948 0.14627987146377563 0.14324676990509033 0.14334052801132202 0.14177757501602173 0.14290279150009155 0.14450722932815552
1.191919207572937 0.14930158853530884 0.14404195547103882 0.14834219217300415 0.1497785449028015 0.14662721753120422 0.14788281917572021 0.1471729278564453 0.14837509393692017 0.14584225416183472 0.15084367990493774 0.14850956201553345 0.14847654104232788 0.1476413607597351 0.14858737587928772 0.1493312120437622
1.2020201683044434 0.1538730263710022 0.1480974555015564 0.1527276635169983 0.15476369857788086 0.15086472034454346 0.15219539403915405 0.15134519338607788 0.153102844953537 0.14990028738975525 0.15520977973937988 0.15365728735923767 0.15345895290374756 0.1533406376838684 0.15409350395202637 0.1539728045463562
1.2121212482452393 0.1583716869354248 0.15223264694213867 0.15706241130828857 0.1596219539642334 0.15514573454856873 0.15642523765563965 0.15542364120483398 0.15777093172073364 0.1539354920387268 0.1594124436378479 0.15871477127075195 0.15830731391906738 0.1588689088821411 0.1594087779521942 0.15845859050750732
1.2222222089767456 0.16282469034194946 0.156485915184021 0.1613786816596985 0.164382666349411 0.15950584411621094 0.16061341762542725 0.15944480895996094 0.16241350769996643 0.15799641609191895 0.16348636150360107 0.16370615363121033 0.1630406677722931 0.16422608494758606 0.16452953219413757 0.16281569004058838
1.232323169708252 0.16725420951843262 0.16088271141052246 0.16569745540618896 0.16906920075416565 0.16396954655647278 0.16479575634002686 0.1634402871131897 0.16705909371376038 0.16212502121925354 0.16746747493743896 0.16865074634552002 0.16768032312393188 0.16941824555397034 0.16945987939834595 0.16707032918930054
1.2424242496490479 0.1716768741607666 0.16543665528297424 0.17003673315048218 0.1737012267112732 0.16854950785636902 0.16900235414505005 0.16743731498718262 0.1717272400856018 0.16635233163833618 0.1713864803314209 0.1735641360282898 0.17224454879760742 0.174454927444458 0.17420795559883118 0.17124980688095093
1.2525252103805542 0.17610394954681396 0.1701507866382599 0.17440646886825562 0.1782938539981842 0.1732490360736847 0.1732569932937622 0.17145496606826782 0.17643117904663086 0.17069944739341736 0.175272136926651 0.17845678329467773 0.1767500340938568 0.17934644222259521 0.1787858009338379 0.17537543177604675
1.26262629032135 0.18054291605949402 0.17501959204673767 0.17881286144256592 0.1828584372997284 0.17806366086006165 0.17757761478424072 0.17550939321517944 0.18117743730545044 0.17517933249473572 0.17914831638336182 0.1833360195159912 0.1812121868133545 0.18410742282867432 0.18320900201797485 0.17946869134902954
1.2727272510528564 0.18499770760536194 0.1800309419631958 0.18325775861740112 0.18740221858024597 0.1829822063446045 0.18197602033615112 0.1796112060546875 0.18596616387367249 0.17979642748832703 0.18303576111793518 0.1882047951221466 0.18564331531524658 0.18875136971473694 0.18749478459358215 0.1835469901561737
1.2828283309936523 0.18946903944015503 0.18516743183135986 0.18774020671844482 0.19192969799041748 0.18798965215682983 0.1864587962627411 0.18376672267913818 0.19079312682151794 0.18454799056053162 0.18695083260536194 0.1930629014968872 0.19005411863327026 0.19329297542572021 0.19166257977485657 0.1876254677772522
1.2929292917251587 0.19395601749420166 0.19040879607200623 0.19225704669952393 0.19644281268119812 0.19306766986846924 0.19102725386619568 0.18797898292541504 0.1956506073474884 0.1894257366657257 0.19090598821640015 0.19790714979171753 0.19445344805717468 0.19774755835533142 0.19573327898979187 0.1917162835597992
1.303030252456665 0.19845640659332275 0.19573232531547546 0.19680410623550415 0.20094197988510132 0.19819673895835876 0.19567924737930298 0.19224846363067627 0.2005278468132019 0.19441694021224976 0.19491028785705566 0.2027326226234436 0.1988477110862732 0.2021288275718689 0.19972839951515198 0.1958290934562683
1.313131332397461 0.20296737551689148 0.20111531019210815 0.20137667655944824 0.20542648434638977 0.20335674285888672 0.20040938258171082 0.19657385349273682 0.20541328191757202 0.19950565695762634 0.19896987080574036 0.20753291249275208 0.20324265956878662 0.2064511775970459 0.20367023348808289 0.19997164607048035
1.3232322931289673 0.20748472213745117 0.20653408765792847 0.20596957206726074 0.2098948061466217 0.20852795243263245 0.20520904660224915 0.20095235109329224 0.21029362082481384 0.20467358827590942 0.20308810472488403 0.21230041980743408 0.2076413929462433 0.21072691679000854 0.20758062601089478 0.20414897799491882
1.3333333730697632 0.2120053470134735 0.2119666337966919 0.21057796478271484 0.21434539556503296 0.21369200944900513 0.2100684642791748 0.20538002252578735 0.21515649557113647 0.20990127325057983 0.20726650953292847 0.217027485370636 0.21204683184623718 0.21496781706809998 0.21148145198822021 0.2083650827407837
1.3434343338012695 0.2165253460407257 0.21739113330841064 0.21519708633422852 0.2187766134738922 0.21883195638656616 0.21497616171836853 0.2098526954650879 0.21998894214630127 0.21516859531402588 0.21150469779968262 0.22170621156692505 0.21646013855934143 0.21918383240699768 0.2153935432434082 0.21262183785438538
1.3535354137420654 0.22104233503341675 0.22278842329978943 0.2198237180709839 0.22318759560585022 0.22393280267715454 0.2199203372001648 0.21436667442321777 0.2247801125049591 0.2204563319683075 0.21580132842063904 0.226329505443573 0.2208823561668396 0.22338369488716125 0.21933618187904358 0.21692082285881042
1.3636363744735718 0.22555327415466309 0.2281402349472046 0.22445398569107056 0.22757714986801147 0.22898158431053162 0.22488856315612793 0.21891731023788452 0.22951972484588623 0.22574496269226074 0.22015416622161865 0.230890691280365 0.2253134846687317 0.22757497429847717 0.2233273684978485 0.22126194834709167
1.3737373352050781 0.23005631566047668 0.2334306538105011 0.2290858030319214 0.23194515705108643 0.23396751284599304 0.22986871004104614 0.2235012650489807 0.23419895768165588 0.23101681470870972 0.22456014156341553 0.2353842556476593 0.22975337505340576 0.23176348209381104 0.2273823618888855 0.22564497590065002
1.383838415145874 0.23455002903938293 0.23864561319351196 0.2337169051170349 0.23629221320152283 0.23888233304023743 0.23484912514686584 0.2281150221824646 0.23881128430366516 0.23625513911247253 0.22901639342308044 0.23980596661567688 0.2342015504837036 0.2359539270401001 0.23151493072509766 0.23006916046142578
1.3939393758773804 0.23903337121009827 0.243772953748703 0.23834598064422607 0.24061894416809082 0.24371957778930664 0.23981890082359314 0.2327553629875183 0.2433513104915619 0.24144482612609863 0.2335192859172821 0.24415239691734314 0.23865726590156555 0.2401500642299652 0.23573622107505798 0.2345331609249115
1.4040403366088867 0.24350592494010925 0.24880293011665344 0.2429720163345337 0.24492710828781128 0.24847525358200073 0.2447679042816162 0.23742032051086426 0.24781572818756104 0.2465728223323822 0.2380659580230713 0.24842217564582825 0.24311992526054382 0.2443547248840332 0.24005410075187683 0.239035964012146
1.4141414165496826 0.24796798825263977 0.25372764468193054 0.24759501218795776 0.24921861290931702 0.2531474232673645 0.24968698620796204 0.24210774898529053 0.2522030472755432 0.25162744522094727 0.24265336990356445 0.2526150643825531 0.247589111328125 0.24856990575790405 0.24447479844093323 0.24357616901397705
1.4242424964904785 0.25241994857788086 0.25854137539863586 0.25221508741378784 0.253495991230011 0.25773563981056213 0.25456851720809937 0.2468162178993225 0.256513386964798 0.25659939646720886 0.2472786009311676 0.25673219561576843 0.2520642876625061 0.25279706716537476 0.24900096654891968 0.24815267324447632
1.4343434572219849 0.25686272978782654 0.2632399797439575 0.2568320035934448 0.25776222348213196 0.26224184036254883 0.25940561294555664 0.2515445947647095 0.2607487738132477 0.2614807188510895 0.25193899869918823 0.2607764005661011 0.25654488801956177 0.25703689455986023 0.2536332309246063 0.2527640163898468
1.4444444179534912 0.26129773259162903 0.26782241463661194 0.26144731044769287 0.26202061772346497 0.2666693925857544 0.2641930878162384 0.25629228353500366 0.2649126648902893 0.2662661373615265 0.2566327452659607 0.2647518515586853 0.2610311806201935 0.2612904906272888 0.2583693861961365 0.25740933418273926
1.454545497894287 0.2657264769077301 0.27228865027427673 0.2660614848136902 0.26627492904663086 0.2710230350494385 0.2689266502857208 0.26105910539627075 0.26901012659072876 0.2709518074989319 0.261357843875885 0.2686641812324524 0.2655232548713684 0.2655581831932068 0.2632048726081848 0.26208800077438354
1.4646464586257935 0.2701508104801178 0.27664121985435486 0.2706755995750427 0.27052873373031616 0.27530908584594727 0.27360376715660095 0.26584482192993164 0.27304762601852417 0.2755359411239624 0.26611265540122986 0.2725202441215515 0.27002134919166565 0.2698405683040619 0.2681330442428589 0.2667990028858185
1.4747474193572998 0.2745727598667145 0.280884325504303 0.2752913236618042 0.27478647232055664 0.2795349657535553 0.27822279930114746 0.27064961194992065 0.2770327627658844 0.2800188660621643 0.27089589834213257 0.2763279378414154 0.27452611923217773 0.27413812279701233 0.27314502000808716 0.27154192328453064
1.4848484992980957 0.2789950668811798 0.2850242257118225 0.2799099087715149 0.27905210852622986 0.28370916843414307 0.2827836275100708 0.27547430992126465 0.2809745967388153 0.28440260887145996 0.27570679783821106 0.2800969183444977 0.27903854846954346 0.27845174074172974 0.278230756521225 0.2763165831565857
1.494949460029602 0.2834196984767914 0.28906866908073425 0.28453290462493896 0.2833300828933716 0.28784066438674927 0.2872872054576874 0.2803191542625427 0.2848828434944153 0.2886907458305359 0.2805445194244385 0.28383728861808777 0.28355950117111206 0.2827822268009186 0.2833781838417053 0.281122624874115
1.5050504207611084 0.2878496050834656 0.2930275499820709 0.28916221857070923 0.28762492537498474 0.2919398844242096 0.29173603653907776 0.2851850986480713 0.28876793384552 0.29288917779922485 0.28540855646133423 0.28756022453308105 0.28809046745300293 0.287130743265152 0.2885742485523224 0.2859598696231842
1.5151515007019043 0.2922877371311188 0.2969118356704712 0.29379981756210327 0.2919408977031708 0.2960168123245239 0.29613354802131653 0.2900732159614563 0.2926413416862488 0.29700493812561035 0.2902992367744446 0.2912778854370117 0.29263320565223694 0.29149875044822693 0.2938052713871002 0.29082897305488586
1.5252525806427002 0.29673659801483154 0.30073413252830505 0.2984468340873718 0.2962820529937744 0.30008241534233093 0.30048394203186035 0.2949839234352112 0.2965148687362671 0.3010466396808624 0.2952153980731964 0.29500263929367065 0.2971890866756439 0.29588818550109863 0.29905691742897034 0.295729398727417
1.5353535413742065 0.3011995255947113 0.30450817942619324 0.30310600996017456 0.30065324902534485 0.30414751172065735 0.3047931492328644 0.299919068813324 0.30040034651756287 0.3050243556499481 0.30015823245048523 0.29874756932258606 0.3017602860927582 0.3003011643886566 0.3043143153190613 0.3006623089313507
1.545454502105713 0.30567964911460876 0.30824902653694153 0.3077790141105652 0.3050583600997925 0.3082229197025299 0.3090674877166748 0.304879367351532 0.30431032180786133 0.30894964933395386 0.30512726306915283 0.3025265336036682 0.30634889006614685 0.30474016070365906 0.3095632493495941 0.3056274950504303
1.5555555820465088 0.31017979979515076 0.3119722604751587 0.3124675154685974 0.3095013499259949 0.31231969594955444 0.3133145272731781 0.3098652958869934 0.30825716257095337 0.3128346800804138 0.3101228177547455 0.3063525855541229 0.3109571635723114 0.3092080056667328 0.3147897720336914 0.31062522530555725
1.5656565427780151 0.31470391154289246 0.3156944513320923 0.3171743154525757 0.3139866590499878 0.3164481222629547 0.3175424039363861 0.31487947702407837 0.3122524321079254 0.3166930675506592 0.31514573097229004 0.31023985147476196 0.3155876100063324 0.3137079179286957 0.3199806213378906 0.3156566619873047
1.5757575035095215 0.3192547559738159 0.31943225860595703 0.32190126180648804 0.3185173571109772 0.32061848044395447 0.32176002860069275 0.31992191076278687 0.3163086473941803 0.3205389380455017 0.32019612193107605 0.3142017126083374 0.3202427625656128 0.3182435631752014 0.32512369751930237 0.3207218050956726
1.5858585834503174 0.3238360285758972 0.32320302724838257 0.32665079832077026 0.32309767603874207 0.3248404860496521 0.3259773850440979 0.32499414682388306 0.32043689489364624 0.3243875205516815 0.32527467608451843 0.3182515799999237 0.32492542266845703 0.32281866669654846 0.3302082121372223 0.32582151889801025
1.5959596633911133 0.3284510672092438 0.3270237445831299 0.3314252495765686 0.32773083448410034 0.3291231691837311 0.3302043378353119 0.3300974369049072 0.32464802265167236 0.32825377583503723 0.3303820788860321 0.32240229845046997 0.32963827252388 0.3274373710155487 0.33522528409957886 0.3309563100337982
1.6060606241226196 0.333103746175766 0.3309114873409271 0.3362269401550293 0.33241987228393555 0.3334747552871704 0.3344517648220062 0.3352329730987549 0.3289521634578705 0.3321533203125 0.3355189561843872 0.3266661763191223 0.3343842625617981 0.33210375905036926 0.34016770124435425 0.33612656593322754
1.616161584854126 0.3377969264984131 0.33488231897354126 0.34105831384658813 0.3371677100658417 0.3379034399986267 0.3387303054332733 0.3404015302658081 0.3333587944507599 0.33610206842422485 0.3406858742237091 0.33105504512786865 0.33916598558425903 0.3368226885795593 0.3450303077697754 0.3413327932357788
1.6262626647949219 0.34253475069999695 0.33895254135131836 0.34592241048812866 0.34197744727134705 0.34241634607315063 0.3430517911911011 0.3456045389175415 0.3378765881061554 0.3401157855987549 0.3458833396434784 0.33557939529418945 0.34398704767227173 0.3415990173816681 0.34981095790863037 0.3465755581855774
1.6363636255264282 0.34732046723365784 0.3431371748447418 0.35082143545150757 0.3468514382839203 0.34701940417289734 0.3474274277687073 0.3508428931236267 0.34251272678375244 0.34420958161354065 0.351112425327301 0.340249240398407 0.348849892616272 0.34643733501434326 0.35450923442840576 0.3518553674221039
1.6464645862579346 0.35215798020362854 0.34745001792907715 0.3557587265968323 0.35179248452186584 0.351718544960022 0.35186877846717834 0.3561180830001831 0.34727421402931213 0.3483985960483551 0.35637354850769043 0.34507352113723755 0.3537580966949463 0.3513428270816803 0.3591279983520508 0.35717281699180603
1.6565656661987305 0.3570508062839508 0.3519042432308197 0.3607366681098938 0.35680198669433594 0.3565182685852051 0.3563876748085022 0.36143046617507935 0.35216644406318665 0.3526974320411682 0.3616676330566406 0.3500593900680542 0.3587143123149872 0.35632023215293884 0.36367255449295044 0.36252787709236145
1.6666667461395264 0.36200234293937683 0.3565112054347992 0.3657582998275757 0.3618825078010559 0.3614232540130615 0.3609951436519623 0.36678099632263184 0.35719385743141174 0.35711967945098877 0.36699509620666504 0.3552132546901703 0.3637219965457916 0.3613746166229248 0.3681509494781494 0.36792099475860596
1.6767675876617432 0.3670161962509155 0.3612808287143707 0.370826780796051 0.3670353889465332 0.3664367198944092 0.3657025992870331 0.372170627117157 0.36235976219177246 0.36167797446250916 0.372356653213501 0.3605397343635559 0.3687836229801178 0.3665105998516083 0.37257394194602966 0.3733523190021515
1.686868667602539 0.3720964789390564 0.3662218749523163 0.3759458065032959 0.3722630441188812 0.3715614080429077 0.37052085995674133 0.37760114669799805 0.3676666021347046 0.36638420820236206 0.3777537941932678 0.3660426437854767 0.3739030361175537 0.37173333764076233 0.37695568799972534 0.3788227438926697
1.696969747543335 0.3772462010383606 0.3713410496711731 0.38111788034439087 0.37756621837615967 0.37679919600486755 0.3754602074623108 0.38307154178619385 0.37311527132987976 0.371248722076416 0.3831861615180969 0.3717232048511505 0.37908244132995605 0.3770468533039093 0.3813115358352661 0.38433146476745605
1.7070707082748413 0.38246896862983704 0.37664303183555603 0.38634657859802246 0.38294655084609985 0.3821523189544678 0.38053035736083984 0.38858360052108765 0.3787060081958771 0.37628066539764404 0.38865500688552856 0.3775812089443207 0.38432514667510986 0.3824552595615387 0.3856605887413025 0.3898788094520569
1.7171716690063477 0.3877682685852051 0.3821314573287964 0.39163529872894287 0.38840505480766296 0.38762134313583374 0.3857402503490448 0.39413779973983765 0.3844377100467682 0.38148829340934753 0.3941609263420105 0.3836153745651245 0.38963407278060913 0.3879624903202057 0.39002329111099243 0.39546501636505127
1.7272727489471436 0.39314717054367065 0.3878072500228882 0.3969877362251282 0.39394310116767883 0.3932068347930908 0.3910983204841614 0.3997345566749573 0.39030852913856506 0.3868772089481354 0.39970463514328003 0.3898223638534546 0.39501190185546875 0.3935718536376953 0.3944222331047058 0.4010899066925049
1.73737370967865 0.3986089527606964 0.39366963505744934 0.4024065136909485 0.39956098794937134 0.3989091217517853 0.3966108560562134 0.40537381172180176 0.39631515741348267 0.39245206117630005 0.4052865505218506 0.3961959481239319 0.4004608392715454 0.3992859423160553 0.3988812565803528 0.40675318241119385
1.7474746704101562 0.4041566252708435 0.3997161090373993 0.4078958034515381 0.40526002645492554 0.40472760796546936 0.4022841453552246 0.41105639934539795 0.4024537205696106 0.398215651512146 0.41090768575668335 0.4027298092842102 0.40598419308662415 0.40510693192481995 0.40342509746551514 0.4124545454978943
1.7575757503509521 0.40979301929473877 0.4059421122074127 0.41345828771591187 0.411040335893631 0.41066187620162964 0.40812256932258606 0.4167823791503906 0.4087194502353668 0.4041685163974762 0.4165685772895813 0.40941426157951355 0.4115836024284363 0.4110361933708191 0.40807971358299255 0.4181936979293823
1.767676830291748 0.41552087664604187 0.4123412072658539 0.4190979599952698 0.4169032871723175 0.41671016812324524 0.4141288697719574 0.4225519299507141 0.4151063561439514 0.4103096127510071 0.42226994037628174 0.4162391722202301 0.41726192831993103 0.41707414388656616 0.4128704071044922 0.4239705801010132
1.7777777910232544 0.42134249210357666 0.41890469193458557 0.4248177409172058 0.42284849286079407 0.4228711724281311 0.42030400037765503 0.42836499214172363 0.4216079115867615 0.4166356921195984 0.428012490272522 0.4231909513473511 0.423021137714386 0.4232208728790283 0.41782259941101074 0.4297844171524048
1.7878787517547607 0.42725980281829834 0.42562246322631836 0.4306201934814453 0.4288763999938965 0.4291428327560425 0.42664721608161926 0.4342215061187744 0.42821627855300903 0.4231410324573517 0.43379682302474976 0.43025559186935425 0.4288630485534668 0.4294746518135071 0.4229600429534912 0.4356347918510437
1.7979798316955566 0.4332744777202606 0.43248236179351807 0.43650829792022705 0.4349867105484009 0.4355227053165436 0.4331549108028412 0.4401211142539978 0.4349234700202942 0.429818332195282 0.4396233558654785 0.43741628527641296 0.4347895681858063 0.4358334243297577 0.4283052384853363 0.4415207505226135
1.808080792427063 0.4393879771232605 0.4394705891609192 0.4424842596054077 0.4411795735359192 0.44200724363327026 0.43982261419296265 0.44606339931488037 0.4417197108268738 0.43665754795074463 0.44549286365509033 0.4446551501750946 0.44080179929733276 0.4422937035560608 0.43387821316719055 0.44744181632995605
1.8181817531585693 0.4456014633178711 0.4465717375278473 0.448550820350647 0.44745466113090515 0.4485931992530823 0.44664138555526733 0.45204877853393555 0.4485955238342285 0.44364622235298157 0.4514063000679016 0.4519527852535248 0.446901798248291 0.44885021448135376 0.43969595432281494 0.4533974528312683
1.8282828330993652 0.45191526412963867 0.45376908779144287 0.45470988750457764 0.45381173491477966 0.4552757143974304 0.4536013603210449 0.4580760598182678 0.45553943514823914 0.45077019929885864 0.4573643207550049 0.4592883586883545 0.4530906081199646 0.45549750328063965 0.44577211141586304 0.45938682556152344
1.8383839130401611 0.4583292007446289 0.4610435664653778 0.4609616994857788 0.4602491855621338 0.4620492458343506 0.4606883227825165 0.46414464712142944 0.46253958344459534 0.4580123722553253 0.4633672833442688 0.46663862466812134 0.45936840772628784 0.4622279703617096 0.452115535736084 0.46540868282318115
1.8484848737716675 0.46484267711639404 0.46837589144706726 0.467307984828949 0.4667667746543884 0.4689071774482727 0.46788641810417175 0.470254123210907 0.469583123922348 0.46535295248031616 0.4694160223007202 0.4739803075790405 0.46573662757873535 0.46903249621391296 0.4587310552597046 0.4714622497558594
1.8585858345031738 0.4714546203613281 0.47574517130851746 0.47374802827835083 0.473362535238266 0.47584235668182373 0.4751754105091095 0.4764033555984497 0.47665587067604065 0.47277092933654785 0.475510835647583 0.48128876090049744 0.47219496965408325 0.4759009778499603 0.4656175971031189 0.4775465130805969
1.8686869144439697 0.4781636595726013 0.48312994837760925 0.4802830219268799 0.4800361096858978 0.4828447997570038 0.48253333568573 0.4825926423072815 0.48374271392822266 0.4802420437335968 0.48165327310562134 0.4885387718677521 0.4787445366382599 0.48282143473625183 0.4727688431739807 0.4836609959602356
1.878787875175476 0.48496657609939575 0.4905069172382355 0.48691093921661377 0.4867846667766571 0.48990410566329956 0.48993390798568726 0.48881983757019043 0.49082690477371216 0.4877397119998932 0.48784297704696655 0.4957033693790436 0.485384076833725 0.4897802472114563 0.48017194867134094 0.4898037314414978
1.8888888359069824 0.49186092615127563 0.49785298109054565 0.4936298131942749 0.49360668659210205 0.49700766801834106 0.497348427772522 0.4950845241546631 0.49789097905158997 0.49523603916168213 0.4940810799598694 0.5027561783790588 0.4921136498451233 0.4967627227306366 0.48780742287635803 0.4959735870361328
1.8989899158477783 0.49884307384490967 0.5051445960998535 0.5004382729530334 0.5005005598068237 0.5041403770446777 0.5047454833984375 0.5013861656188965 0.5049154758453369 0.502700686454773 0.500368595123291 0.5096703767776489 0.49893245100975037 0.5037522315979004 0.4956502914428711 0.5021703839302063
1.9090909957885742 0.5059084296226501 0.5123575925827026 0.5073323249816895 0.5074635148048401 0.5112854242324829 0.5120900869369507 0.5077232122421265 0.511880099773407 0.5101014971733093 0.506705641746521 0.5164187550544739 0.5058391094207764 0.5107308626174927 0.503667950630188 0.5083919167518616
1.919191837310791 0.5130525827407837 0.5194674730300903 0.5143083333969116 0.5144931077957153 0.5184230804443359 0.5193451642990112 0.5140948295593262 0.5187622904777527 0.5174041986465454 0.5130929350852966 0.5229747295379639 0.5128320455551147 0.5176786184310913 0.5118212699890137 0.5146373510360718
1.929292917251587 0.5202699899673462 0.5264507532119751 0.5213622450828552 0.5215874314308167 0.5255317091941833 0.5264716744422913 0.5205005407333374 0.5255388617515564 0.5245739817619324 0.5195316076278687 0.5293124914169312 0.5199101567268372 0.524574875831604 0.5200660228729248 0.5209053754806519
1.9393939971923828 0.527554988861084 0.5332833528518677 0.52848881483078 0.5287439823150635 0.5325862169265747 0.5334284901618958 0.5269390344619751 0.5321845412254333 0.5315748453140259 0.5260220766067505 0.5354061126708984 0.5270705819129944 0.5313975214958191 0.5283511281013489 0.5271950960159302
1.9494949579238892 0.5349007248878479 0.5399419069290161 0.5356816053390503 0.5359596610069275 0.5395585298538208 0.5401723384857178 0.5334088802337646 0.5386722087860107 0.5383689999580383 0.5325645804405212 0.5412310361862183 0.5343103408813477 0.5381225943565369 0.536620020866394 0.5335044264793396
1.9595959186553955 0.5423020124435425 0.5464045405387878 0.5429354310035706 0.5432330965995789 0.5464184880256653 0.546660304069519 0.5399102568626404 0.5449748039245605 0.5449192523956299 0.5391604900360107 0.5467640161514282 0.5416275262832642 0.5447258353233337 0.5448125004768372 0.5398327708244324
1.9696969985961914 0.549750804901123 0.5526493787765503 0.5502426028251648 0.550561249256134 0.5531322956085205 0.5528482794761658 0.5464412569999695 0.5510631203651428 0.5511876344680786 0.545809805393219 0.5519833564758301 0.5490182042121887 0.5511817336082458 0.5528640747070312 0.5461786389350891
1.9797979593276978 0.5572407841682434 0.5586563348770142 0.5575964450836182 0.5579425692558289 0.5596638321876526 0.5586916208267212 0.5530017018318176 0.556907057762146 0.557137131690979 0.5525140762329102 0.5568684339523315 0.5564786791801453 0.5574638843536377 0.5607067346572876 0.5525407791137695
1.989898920059204 0.564765453338623 0.564406156539917 0.5649896264076233 0.5653750896453857 0.5659743547439575 0.5641481876373291 0.5595908761024475 0.562476396560669 0.5627309083938599 0.5592734217643738 0.5614011287689209 0.5640048980712891 0.5635455846786499 0.5682715177536011 0.5589179992675781
2.0 0.5723172426223755 0.5698815584182739 0.5724141001701355 0.5728572010993958 0.5720223784446716 0.5691746473312378 0.566207766532898 0.5677400827407837 0.5679330825805664 0.5660880208015442 0.5655643939971924 0.5715920925140381 0.5693996548652649 0.5754882097244263 0.5653088688850403


==> figure_code/DM_new_8/interpolation/0.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0101009607315063 0.009234249591827393 0.009724617004394531 0.009296536445617676 0.009159326553344727 0.009199380874633789 0.009100556373596191 0.009174585342407227 0.009169518947601318 0.009155333042144775 0.00914144515991211 0.009254872798919678 0.009205996990203857 0.009234964847564697 0.009872376918792725 0.00994807481765747
1.0202020406723022 0.018117249011993408 0.01907634735107422 0.018238604068756104 0.017970621585845947 0.01804882287979126 0.017855346202850342 0.018000662326812744 0.017990529537200928 0.017962634563446045 0.017935514450073242 0.01815742254257202 0.018061697483062744 0.01811838150024414 0.01936507225036621 0.019513070583343506
1.0303030014038086 0.026675760746002197 0.028081178665161133 0.026852965354919434 0.02646052837371826 0.02657473087310791 0.026291072368621826 0.02650517225265503 0.02648979425430298 0.026448488235473633 0.026409029960632324 0.026734113693237305 0.026593565940856934 0.02667701244354248 0.028503239154815674 0.028719961643218994
1.0404040813446045 0.03493452072143555 0.03676259517669678 0.0351637601852417 0.03465396165847778 0.03480184078216553 0.034432411193847656 0.03471308946609497 0.03469210863113403 0.03463774919509888 0.03458678722381592 0.035009562969207764 0.03482615947723389 0.03493541479110718 0.03730994462966919 0.037591636180877686
1.0505050420761108 0.04291635751724243 0.045142948627471924 0.043193519115448 0.04257369041442871 0.04275268316268921 0.042301952838897705 0.042647361755371094 0.04262024164199829 0.04255300760269165 0.04249155521392822 0.043006300926208496 0.04278206825256348 0.042916178703308105 0.0458071231842041 0.04614990949630737
1.0606060028076172 0.05064201354980469 0.05324244499206543 0.05096280574798584 0.05024045705795288 0.050448060035705566 0.049920618534088135 0.05032879114151001 0.05029499530792236 0.05021488666534424 0.050144076347351074 0.05074506998062134 0.05048185586929321 0.0506400465965271 0.054014503955841064 0.054414331912994385
1.070707082748413 0.05813115835189819 0.061080217361450195 0.05849099159240723 0.057673752307891846 0.05790722370147705 0.057307660579681396 0.05777716636657715 0.0577358603477478 0.057643115520477295 0.05756402015686035 0.058245182037353516 0.05794501304626465 0.05812644958496094 0.06195104122161865 0.062403857707977295
1.0808080434799194 0.06540131568908691 0.06867378950119019 0.06579560041427612 0.06489133834838867 0.06514781713485718 0.06448084115982056 0.06501007080078125 0.06496047973632812 0.06485509872436523 0.06476891040802002 0.06552433967590332 0.06518900394439697 0.06539303064346313 0.06963390111923218 0.07013565301895142
1.0909091234207153 0.07246893644332886 0.07603943347930908 0.07289284467697144 0.07190954685211182 0.0721861720085144 0.07145625352859497 0.07204407453536987 0.07198530435562134 0.07186716794967651 0.07177507877349854 0.07259875535964966 0.07223016023635864 0.07245594263076782 0.0770794153213501 0.0776258111000061
1.1010100841522217 0.07934904098510742 0.08319216966629028 0.07979768514633179 0.07874327898025513 0.07903718948364258 0.07824891805648804 0.07889419794082642 0.07882523536682129 0.07869434356689453 0.0785975456237793 0.07948344945907593 0.07908344268798828 0.07933038473129272 0.08430230617523193 0.08488935232162476
1.1111111640930176 0.0860559344291687 0.09014654159545898 0.0865243673324585 0.08540689945220947 0.08571517467498779 0.08487308025360107 0.08557474613189697 0.08549469709396362 0.0853508710861206 0.0852506160736084 0.08619272708892822 0.08576303720474243 0.08603054285049438 0.0913170576095581 0.09194052219390869
1.121212124824524 0.09260231256484985 0.09691524505615234 0.09308558702468872 0.09191310405731201 0.0922325849533081 0.09134125709533691 0.09209853410720825 0.09200620651245117 0.09184932708740234 0.09174692630767822 0.09273916482925415 0.0922815203666687 0.09256911277770996 0.0981365442276001 0.09879225492477417
1.1313130855560303 0.09900027513504028 0.10351067781448364 0.09949344396591187 0.0982738733291626 0.09860169887542725 0.09766554832458496 0.09847754240036011 0.09837186336517334 0.09820175170898438 0.09809845685958862 0.09913486242294312 0.09865105152130127 0.0989580750465393 0.10477304458618164 0.10545706748962402
1.1414141654968262 0.10526126623153687 0.10994470119476318 0.1057591438293457 0.104500412940979 0.10483366250991821 0.10385698080062866 0.10472309589385986 0.10460293292999268 0.10441946983337402 0.10431653261184692 0.10539114475250244 0.10488289594650269 0.10520881414413452 0.11123847961425781 0.11194664239883423
1.1515151262283325 0.11139535903930664 0.11622768640518188 0.11189311742782593 0.11060315370559692 0.11093872785568237 0.10992592573165894 0.11084550619125366 0.11070972681045532 0.1105126142501831 0.11041140556335449 0.11151832342147827 0.11098718643188477 0.11133158206939697 0.11754339933395386 0.11827194690704346
1.1616162061691284 0.1174125075340271 0.12237000465393066 0.1179051399230957 0.11659163236618042 0.11692672967910767 0.11588186025619507 0.11685442924499512 0.11670178174972534 0.11649096012115479 0.11639267206192017 0.11752617359161377 0.11697375774383545 0.11733609437942505 0.12369829416275024 0.12444323301315308
1.1717171669006348 0.12332135438919067 0.12838083505630493 0.12380397319793701 0.12247467041015625 0.12280619144439697 0.1217336654663086 0.12275868654251099 0.12258797883987427 0.12236320972442627 0.12226903438568115 0.12342345714569092 0.12285125255584717 0.12323123216629028 0.12971246242523193 0.13047003746032715
1.1818182468414307 0.12913072109222412 0.13426947593688965 0.1295984387397766 0.12826085090637207 0.12858599424362183 0.12748968601226807 0.12856686115264893 0.1283770203590393 0.12813788652420044 0.12804919481277466 0.1292189359664917 0.12862855195999146 0.1290256381034851 0.13559532165527344 0.13636183738708496
1.191919207572937 0.13484787940979004 0.14004385471343994 0.13529592752456665 0.13395744562149048 0.1342734694480896 0.1331573724746704 0.1342862844467163 0.1340760588645935 0.133822500705719 0.13374048471450806 0.1349199414253235 0.13431280851364136 0.13472670316696167 0.14135503768920898 0.1421269178390503
1.2020201683044434 0.1404803991317749 0.14571207761764526 0.14090412855148315 0.13957208395004272 0.13987606763839722 0.13874417543411255 0.13992446660995483 0.13969272375106812 0.13942444324493408 0.1393502950668335 0.14053422212600708 0.1399117112159729 0.14034199714660645 0.14699995517730713 0.1477736234664917
1.2121212482452393 0.14603519439697266 0.15128153562545776 0.14643001556396484 0.1451115608215332 0.14540070295333862 0.14425665140151978 0.14548826217651367 0.14523369073867798 0.1449505090713501 0.14488542079925537 0.1460685133934021 0.14543205499649048 0.1458783745765686 0.15253758430480957 0.1533098816871643
1.2222222089767456 0.15151846408843994 0.15675920248031616 0.15187984704971313 0.15058183670043945 0.15085357427597046 0.14970117807388306 0.1509837508201599 0.1507052183151245 0.15040689706802368 0.1503521203994751 0.15152913331985474 0.15088015794754028 0.15134209394454956 0.1579751968383789 0.1587427854537964
1.232323169708252 0.15693604946136475 0.1621515154838562 0.1572595238685608 0.1559889316558838 0.1562405228614807 0.1550832986831665 0.156416654586792 0.15611308813095093 0.15579944849014282 0.15575605630874634 0.15692198276519775 0.15626180171966553 0.15673905611038208 0.16331958770751953 0.16407924890518188
1.2424242496490479 0.16229408979415894 0.16746532917022705 0.16257542371749878 0.1613386869430542 0.16156762838363647 0.16040903329849243 0.16179311275482178 0.16146332025527954 0.16113406419754028 0.16110312938690186 0.16225332021713257 0.16158312559127808 0.16207540035247803 0.16857761144638062 0.16932642459869385
1.2525252103805542 0.16759705543518066 0.1727057695388794 0.16783207654953003 0.16663575172424316 0.16683948040008545 0.16568291187286377 0.16711747646331787 0.16676032543182373 0.16641539335250854 0.16639798879623413 0.16752761602401733 0.16684859991073608 0.16735565662384033 0.17375481128692627 0.17448997497558594
1.26262629032135 0.17285019159317017 0.17787879705429077 0.1730349063873291 0.17188525199890137 0.17206132411956787 0.17090994119644165 0.17239487171173096 0.17200934886932373 0.1716485619544983 0.17164582014083862 0.17275011539459229 0.17206358909606934 0.17258501052856445 0.17885738611221313 0.1795760989189148
1.2727272510528564 0.17805826663970947 0.18298989534378052 0.17818856239318848 0.1770915389060974 0.17723768949508667 0.17609471082687378 0.17763006687164307 0.17721503973007202 0.17683815956115723 0.17685097455978394 0.177925705909729 0.1772328019142151 0.17776834964752197 0.18389111757278442 0.18459081649780273
1.2828283309936523 0.1832253336906433 0.18804383277893066 0.18329757452011108 0.18225914239883423 0.182373046875 0.18124139308929443 0.18282699584960938 0.1823815107345581 0.18198835849761963 0.18201780319213867 0.18305861949920654 0.18236035108566284 0.1829097867012024 0.18886113166809082 0.18953931331634521
1.2929292917251587 0.1883554458618164 0.19304537773132324 0.1883658766746521 0.18739163875579834 0.1874712109565735 0.18635374307632446 0.1879894733428955 0.18751245737075806 0.1871030330657959 0.1871500015258789 0.18815290927886963 0.18745028972625732 0.18801331520080566 0.19377237558364868 0.19442671537399292
1.303030252456665 0.1934523582458496 0.19799906015396118 0.1933976411819458 0.1924930214881897 0.19253593683242798 0.19143563508987427 0.19312149286270142 0.1926119327545166 0.19218605756759644 0.19225144386291504 0.1932123303413391 0.1925065517425537 0.19308292865753174 0.1986297369003296 0.19925808906555176
1.313131332397461 0.19851994514465332 0.20290952920913696 0.19839662313461304 0.19756680727005005 0.19757121801376343 0.19649046659469604 0.19822651147842407 0.19768351316452026 0.19724112749099731 0.19732588529586792 0.19824093580245972 0.1975330114364624 0.1981223225593567 0.20343804359436035 0.20403844118118286
1.3232322931289673 0.20356136560440063 0.20778071880340576 0.203366219997406 0.2026161551475525 0.20258021354675293 0.20152169466018677 0.2033076286315918 0.20273035764694214 0.20227140188217163 0.202376127243042 0.20324188470840454 0.20253270864486694 0.20313477516174316 0.20820164680480957 0.20877206325531006
1.3333333730697632 0.2085798978805542 0.2126164436340332 0.20830988883972168 0.207644522190094 0.20756614208221436 0.20653218030929565 0.20836806297302246 0.20775562524795532 0.20728009939193726 0.20740562677383423 0.20821863412857056 0.20750904083251953 0.20812368392944336 0.2129247784614563 0.21346348524093628
1.3434343338012695 0.2135782241821289 0.21742033958435059 0.21323037147521973 0.21265405416488647 0.21253180503845215 0.21152448654174805 0.21341031789779663 0.21276181936264038 0.2122696042060852 0.2124168872833252 0.21317386627197266 0.21246469020843506 0.21309155225753784 0.2176111936569214 0.2181166410446167
1.3535354137420654 0.2185596227645874 0.2221965193748474 0.21813124418258667 0.21764838695526123 0.21748048067092896 0.21650207042694092 0.21843767166137695 0.21775245666503906 0.2172437310218811 0.21741324663162231 0.2181110382080078 0.21740323305130005 0.21804213523864746 0.22226542234420776 0.22273606061935425
1.3636363744735718 0.2235262393951416 0.2269478440284729 0.22301477193832397 0.2226293683052063 0.2224143147468567 0.22146672010421753 0.2234521508216858 0.22272944450378418 0.22220414876937866 0.22239649295806885 0.22303235530853271 0.2223266363143921 0.22297734022140503 0.2268906831741333 0.2273252010345459
1.3737373352050781 0.22848111391067505 0.23167788982391357 0.22788405418395996 0.22759997844696045 0.22733628749847412 0.22642147541046143 0.22845643758773804 0.22769564390182495 0.22715389728546143 0.22736966609954834 0.22794079780578613 0.2272379994392395 0.22790014743804932 0.23149079084396362 0.2318880558013916
1.383838415145874 0.23342615365982056 0.23638975620269775 0.23274147510528564 0.23256218433380127 0.2322487235069275 0.23136818408966064 0.23345273733139038 0.2326532006263733 0.23209494352340698 0.23233479261398315 0.2328386902809143 0.23213952779769897 0.23281288146972656 0.23606926202774048 0.23642832040786743
1.3939393758773804 0.23836368322372437 0.2410864233970642 0.23758918046951294 0.23751819133758545 0.23715347051620483 0.23630887269973755 0.23844289779663086 0.237604022026062 0.2370295524597168 0.23729389905929565 0.23772817850112915 0.23703330755233765 0.23771768808364868 0.24062925577163696 0.24094921350479126
1.4040403366088867 0.24329596757888794 0.24577069282531738 0.2424297332763672 0.24246996641159058 0.2420530915260315 0.24124586582183838 0.24342912435531616 0.24255037307739258 0.24195992946624756 0.2422490119934082 0.24261176586151123 0.24192166328430176 0.24261689186096191 0.2451741099357605 0.24545413255691528
1.4141414165496826 0.24822473526000977 0.2504453659057617 0.24726510047912598 0.24741941690444946 0.24694949388504028 0.24618065357208252 0.2484130859375 0.24749404191970825 0.24688774347305298 0.2472020387649536 0.2474912405014038 0.24680662155151367 0.2475123405456543 0.2497069239616394 0.24994641542434692
1.4242424964904785 0.2531523108482361 0.2551133632659912 0.2520977258682251 0.25236862897872925 0.25184470415115356 0.25111550092697144 0.2533968687057495 0.2524370551109314 0.25181519985198975 0.2521551251411438 0.2523690462112427 0.25169044733047485 0.25240635871887207 0.2542308568954468 0.25442951917648315
1.4343434572219849 0.2580798268318176 0.259776771068573 0.2569289207458496 0.25731873512268066 0.25674015283584595 0.25605136156082153 0.25838154554367065 0.2573806643486023 0.25674349069595337 0.2571091651916504 0.2572464346885681 0.25657445192337036 0.25730037689208984 0.2587484121322632 0.2589057683944702
1.4444444179534912 0.2630094289779663 0.2644383907318115 0.2617611885070801 0.26227182149887085 0.2616378664970398 0.2609903812408447 0.2633691430091858 0.2623269557952881 0.26167476177215576 0.26206642389297485 0.2621256709098816 0.26146072149276733 0.26219624280929565 0.2632627487182617 0.2633787989616394
1.454545497894287 0.26794248819351196 0.2691006064414978 0.26659584045410156 0.2672290802001953 0.2665393352508545 0.2659338712692261 0.26836085319519043 0.2672771215438843 0.266610324382782 0.26702797412872314 0.2670082449913025 0.26635080575942993 0.26709574460983276 0.2677764892578125 0.2678511142730713
1.4646464586257935 0.272880494594574 0.2737654447555542 0.2714347839355469 0.27219200134277344 0.271446168422699 0.2708829641342163 0.27335798740386963 0.2722325921058655 0.2715514302253723 0.2719952464103699 0.27189570665359497 0.27124613523483276 0.272000253200531 0.27229219675064087 0.2723255753517151
1.4747474193572998 0.2778246998786926 0.27843523025512695 0.2762793302536011 0.27716171741485596 0.2763596773147583 0.27583903074264526 0.27836179733276367 0.2771945595741272 0.2764996290206909 0.2769694924354553 0.2767895460128784 0.27614814043045044 0.27691125869750977 0.27681243419647217 0.2768048644065857
1.4848484992980957 0.28277677297592163 0.28311222791671753 0.2811313271522522 0.2821398377418518 0.2812812328338623 0.2808033227920532 0.2833735942840576 0.28216439485549927 0.28145623207092285 0.2819522023200989 0.28169137239456177 0.28105854988098145 0.2818303108215332 0.2813398838043213 0.28129178285598755
1.494949460029602 0.2877376079559326 0.28779810667037964 0.2859918475151062 0.2871270179748535 0.2862122058868408 0.28577685356140137 0.288394033908844 0.28714311122894287 0.28642213344573975 0.2869439721107483 0.2866023778915405 0.28597843647003174 0.2867583632469177 0.2858765721321106 0.2857884168624878
1.5050504207611084 0.29270845651626587 0.29249513149261475 0.2908627390861511 0.29212450981140137 0.2911537289619446 0.29076069593429565 0.2934246063232422 0.29213207960128784 0.2913987636566162 0.2919463515281677 0.2915239930152893 0.2909089922904968 0.29169708490371704 0.2904251217842102 0.2902976870536804
1.5151515007019043 0.297690749168396 0.2972053289413452 0.2957450747489929 0.2971336841583252 0.2961072325706482 0.29575616121292114 0.29846620559692383 0.29713213443756104 0.296387255191803 0.29696035385131836 0.29645752906799316 0.29585176706314087 0.2966476082801819 0.2949880361557007 0.29482215642929077
1.5252525806427002 0.3026849031448364 0.30193012952804565 0.3006397485733032 0.30215489864349365 0.3010731339454651 0.30076324939727783 0.3035191297531128 0.3021438717842102 0.30138808488845825 0.3019861578941345 0.3014037013053894 0.3008071780204773 0.30161041021347046 0.29956674575805664 0.299363374710083
1.5353535413742065 0.30769234895706177 0.306671679019928 0.3055485486984253 0.3071894645690918 0.3060532212257385 0.30578380823135376 0.3085850477218628 0.3071686625480652 0.30640262365341187 0.3070254325866699 0.30636411905288696 0.30577707290649414 0.30658745765686035 0.3041642904281616 0.3039245009422302
1.545454502105713 0.3127140402793884 0.3114315867424011 0.3104722499847412 0.31223803758621216 0.31104809045791626 0.3108181357383728 0.3136640191078186 0.31220728158950806 0.31143176555633545 0.31207865476608276 0.31133967638015747 0.3107621669769287 0.31157922744750977 0.30878233909606934 0.30850744247436523
1.5555555820465088 0.3177499771118164 0.31621110439300537 0.31541168689727783 0.31730103492736816 0.3160582184791565 0.31586652994155884 0.3187565207481384 0.31725990772247314 0.31647562980651855 0.3171461224555969 0.31633085012435913 0.3157627582550049 0.3165864944458008 0.31342262029647827 0.3131139874458313
1.5656565427780151 0.32280218601226807 0.32101261615753174 0.3203684687614441 0.3223797082901001 0.32108551263809204 0.32093071937561035 0.3238641023635864 0.3223280906677246 0.32153594493865967 0.32222944498062134 0.3213394284248352 0.3207809329032898 0.32161080837249756 0.31808799505233765 0.3177470564842224
1.5757575035095215 0.3278704881668091 0.32583707571029663 0.32534313201904297 0.32747429609298706 0.326129674911499 0.3260101079940796 0.3289865255355835 0.3274115324020386 0.326612651348114 0.32732826471328735 0.3263656497001648 0.3258165717124939 0.3266522288322449 0.32277947664260864 0.3224080204963684
1.5858585834503174 0.3329560160636902 0.33068621158599854 0.33033668994903564 0.3325854539871216 0.33119213581085205 0.3311060070991516 0.33412450551986694 0.3325115442276001 0.33170658349990845 0.3324436545372009 0.33141058683395386 0.3308708071708679 0.33171188831329346 0.32749974727630615 0.3270993232727051
1.5959596633911133 0.3380592465400696 0.3355615735054016 0.3353501558303833 0.33771389722824097 0.3362733721733093 0.33621877431869507 0.3392786383628845 0.3376285433769226 0.3368185758590698 0.33757615089416504 0.336475133895874 0.3359445333480835 0.3367907404899597 0.33225017786026 0.33182281255722046
1.6060606241226196 0.3431810140609741 0.34046435356140137 0.34038424491882324 0.34286004304885864 0.3413742780685425 0.3413487672805786 0.34444940090179443 0.34276294708251953 0.3419489860534668 0.34272611141204834 0.3415599465370178 0.34103840589523315 0.34188932180404663 0.3370329737663269 0.3365805745124817
1.616161584854126 0.34832143783569336 0.34539616107940674 0.3454396724700928 0.3480241894721985 0.3464948534965515 0.3464963436126709 0.3496367335319519 0.34791481494903564 0.3470982313156128 0.3478938341140747 0.34666550159454346 0.3461526036262512 0.3470079302787781 0.34184950590133667 0.3413742184638977
1.6262626647949219 0.3534812331199646 0.3503580689430237 0.350517213344574 0.3532067537307739 0.35163623094558716 0.3516618013381958 0.35484111309051514 0.35308510065078735 0.3522668480873108 0.3530798554420471 0.3517928123474121 0.3512883186340332 0.35214763879776 0.3467017412185669 0.34620583057403564
1.6363636255264282 0.3586607575416565 0.35535138845443726 0.3556175231933594 0.35840821266174316 0.3567987084388733 0.3568456172943115 0.36006301641464233 0.35827386379241943 0.35745513439178467 0.3582842946052551 0.35694223642349243 0.3564457893371582 0.35730862617492676 0.3515912890434265 0.3510770797729492
1.6464645862579346 0.36386096477508545 0.3603777289390564 0.3607417941093445 0.36362892389297485 0.361983060836792 0.36204826831817627 0.3653026223182678 0.36348164081573486 0.36266374588012695 0.36350780725479126 0.36211490631103516 0.3616259694099426 0.3624919652938843 0.35652023553848267 0.35599005222320557
1.6565656661987305 0.3690815567970276 0.3654378652572632 0.36588984727859497 0.36886870861053467 0.3671894073486328 0.36726951599121094 0.37055981159210205 0.36870837211608887 0.36789262294769287 0.3687502145767212 0.3673105239868164 0.3668287992477417 0.3676975965499878 0.36148959398269653 0.36094605922698975
1.6666667461395264 0.3743230104446411 0.3705330491065979 0.3710627555847168 0.37412822246551514 0.3724181056022644 0.37250959873199463 0.3758348822593689 0.3739544153213501 0.3731423616409302 0.3740118145942688 0.37252992391586304 0.3720549941062927 0.37292611598968506 0.3665010929107666 0.3659469485282898
1.6767675876617432 0.3795855641365051 0.37566429376602173 0.37626057863235474 0.37940728664398193 0.3776695132255554 0.37776869535446167 0.38112783432006836 0.37921977043151855 0.37841272354125977 0.3792926073074341 0.37777358293533325 0.37730467319488525 0.37817782163619995 0.37155646085739136 0.3709942102432251
1.686868667602539 0.3848702311515808 0.3808335065841675 0.3814849853515625 0.384706974029541 0.3829447627067566 0.3830476999282837 0.3864392638206482 0.3845055103302002 0.3837050199508667 0.3845936059951782 0.383042573928833 0.38257938623428345 0.3834538459777832 0.37665772438049316 0.376090407371521
1.696969747543335 0.39017635583877563 0.3860406279563904 0.38673537969589233 0.3900262117385864 0.3882431983947754 0.3883454203605652 0.39176857471466064 0.38981038331985474 0.389018177986145 0.3899136781692505 0.38833630084991455 0.387877881526947 0.3887535333633423 0.38180530071258545 0.38123589754104614
1.7070707082748413 0.3955044150352478 0.3912871479988098 0.392012357711792 0.39536571502685547 0.3935653567314148 0.39366263151168823 0.3971158266067505 0.3951353430747986 0.39435285329818726 0.3952535390853882 0.39365553855895996 0.39320141077041626 0.3940775990486145 0.3870013952255249 0.3864326477050781
1.7171716690063477 0.40085476636886597 0.39657407999038696 0.3973168730735779 0.4007253646850586 0.39891165494918823 0.39899927377700806 0.4024813175201416 0.40048038959503174 0.39970922470092773 0.40061312913894653 0.39900094270706177 0.3985503315925598 0.39942634105682373 0.39224737882614136 0.391682505607605
1.7272727489471436 0.40622758865356445 0.4019026756286621 0.4026491641998291 0.406105637550354 0.40428245067596436 0.40435540676116943 0.40786492824554443 0.40584564208984375 0.4050876498222351 0.4059928059577942 0.4043726921081543 0.40392470359802246 0.4048004746437073 0.397544801235199 0.3969869017601013
1.73737370967865 0.41162246465682983 0.40727323293685913 0.40800905227661133 0.41150546073913574 0.40967726707458496 0.40973055362701416 0.41326600313186646 0.41123032569885254 0.4104873538017273 0.41139155626296997 0.40977054834365845 0.4093245267868042 0.4101993441581726 0.40289443731307983 0.402346670627594
1.7474746704101562 0.41703981161117554 0.4126870036125183 0.41339755058288574 0.41692572832107544 0.4150969386100769 0.4151248335838318 0.4186848998069763 0.4166352152824402 0.4159091114997864 0.4168100953102112 0.4151953458786011 0.41475021839141846 0.41562366485595703 0.408298134803772 0.4077637791633606
1.7575757503509521 0.42247968912124634 0.4181445837020874 0.41881459951400757 0.42236584424972534 0.42054128646850586 0.4205382466316223 0.42412126064300537 0.4220597743988037 0.4213523864746094 0.4222480058670044 0.4206470847129822 0.4202018976211548 0.421073317527771 0.4137569069862366 0.41323935985565186
1.767676830291748 0.4279422163963318 0.4236472249031067 0.4242609739303589 0.4278261661529541 0.42601048946380615 0.42597073316574097 0.4295751452445984 0.4275042414665222 0.42681777477264404 0.4277053475379944 0.4261261820793152 0.4256800413131714 0.4265490174293518 0.41927260160446167 0.4187750816345215
1.7777777910232544 0.43342727422714233 0.42919546365737915 0.4297361969947815 0.43330609798431396 0.43150460720062256 0.4314219355583191 0.4350460171699524 0.4329683780670166 0.4323045015335083 0.4331817030906677 0.4316325783729553 0.4311842918395996 0.4320501685142517 0.4248458743095398 0.4243718385696411
1.7878787517547607 0.43893492221832275 0.4347900152206421 0.4352412819862366 0.4388059377670288 0.4370238184928894 0.43689167499542236 0.4405338764190674 0.438451886177063 0.4378129839897156 0.43867725133895874 0.437166690826416 0.4367152452468872 0.437577486038208 0.4304785132408142 0.43003135919570923
1.7979798316955566 0.4444647431373596 0.44043153524398804 0.4407758116722107 0.44432497024536133 0.4425676465034485 0.44237959384918213 0.44603806734085083 0.4439544677734375 0.44334256649017334 0.44419121742248535 0.4427281618118286 0.4422723054885864 0.4431304931640625 0.4361709952354431 0.4357541799545288
1.808080792427063 0.45001667737960815 0.44612056016921997 0.44634002447128296 0.44986289739608765 0.44813627004623413 0.44788533449172974 0.4515582323074341 0.4494757652282715 0.44889336824417114 0.44972360134124756 0.44831717014312744 0.4478558301925659 0.4487091898918152 0.4419248700141907 0.44154179096221924
1.8181817531585693 0.45559120178222656 0.4518583416938782 0.4519346356391907 0.4554203748703003 0.4537302255630493 0.4534091353416443 0.45709478855133057 0.45501643419265747 0.45446544885635376 0.4552745223045349 0.45393455028533936 0.4534662365913391 0.45431429147720337 0.44774168729782104 0.4473957419395447
1.8282828330993652 0.4611878991127014 0.45764535665512085 0.4575597047805786 0.46099650859832764 0.45934897661209106 0.45895063877105713 0.46264684200286865 0.4605756998062134 0.4600587487220764 0.46084344387054443 0.4595797657966614 0.45910340547561646 0.4599452614784241 0.45362234115600586 0.45331698656082153
1.8383839130401611 0.46680623292922974 0.46348148584365845 0.4632145166397095 0.46659064292907715 0.46499234437942505 0.464508593082428 0.4682137966156006 0.4661528468132019 0.4656721353530884 0.46642953157424927 0.4652526378631592 0.46476656198501587 0.46560198068618774 0.4595673680305481 0.459306001663208
1.8484848737716675 0.472446084022522 0.46936798095703125 0.46890002489089966 0.4722031354904175 0.47066038846969604 0.47008365392684937 0.4737955331802368 0.47174811363220215 0.47130632400512695 0.4720328450202942 0.4709535837173462 0.4704563617706299 0.4712846279144287 0.46557843685150146 0.4653645157814026
1.8585858345031738 0.47810739278793335 0.4753047823905945 0.4746156930923462 0.4778330326080322 0.47635263204574585 0.4756748080253601 0.47939127683639526 0.4773605465888977 0.47696012258529663 0.4776528477668762 0.47668200731277466 0.4761723279953003 0.47699272632598877 0.47165608406066895 0.4714929461479187
1.8686869144439697 0.48379063606262207 0.4812937378883362 0.48036253452301025 0.4834810495376587 0.48206984996795654 0.4812825918197632 0.4850015640258789 0.4829910397529602 0.4826344847679138 0.48329007625579834 0.48243916034698486 0.48191535472869873 0.4827272295951843 0.4778023958206177 0.47769325971603394
1.878787875175476 0.489494264125824 0.48733359575271606 0.48613977432250977 0.4891454577445984 0.48781096935272217 0.4869052767753601 0.49062472581863403 0.48863786458969116 0.4883279800415039 0.48894280195236206 0.4882236123085022 0.48768413066864014 0.488486647605896 0.484017014503479 0.48396533727645874
1.8888888359069824 0.49521857500076294 0.4934256076812744 0.4919471740722656 0.4948264956474304 0.4935758709907532 0.49254310131073 0.49626070261001587 0.4943011403083801 0.49404066801071167 0.49461114406585693 0.49403566122055054 0.49347877502441406 0.494271457195282 0.490301251411438 0.4903101325035095
1.8989899158477783 0.5009637475013733 0.4995705485343933 0.497785747051239 0.5005238652229309 0.4993649125099182 0.49819618463516235 0.5019093155860901 0.4999808669090271 0.499772310256958 0.5002948641777039 0.49987584352493286 0.4992997646331787 0.5000817775726318 0.49665671586990356 0.4967292547225952
1.9090909957885742 0.5067286491394043 0.5057678818702698 0.5036545395851135 0.5062368512153625 0.5051774382591248 0.5038628578186035 0.5075696706771851 0.5056757926940918 0.5055221915245056 0.5059930086135864 0.5057432055473328 0.5051460266113281 0.5059170126914978 0.5030835270881653 0.5032227635383606
1.919191837310791 0.5125134587287903 0.5120185613632202 0.5095536708831787 0.5119650959968567 0.5110132098197937 0.5095433592796326 0.5132410526275635 0.511385977268219 0.5112901329994202 0.5117055177688599 0.5116381049156189 0.5110180377960205 0.5117768049240112 0.5095826387405396 0.5097914338111877
1.929292917251587 0.5183177590370178 0.518322765827179 0.5154836177825928 0.5177081227302551 0.5168720483779907 0.5152372717857361 0.5189235806465149 0.5171113014221191 0.5170760750770569 0.5174318552017212 0.5175601840019226 0.5169154405593872 0.5176613330841064 0.5161553025245667 0.5164363384246826
1.9393939971923828 0.5241409540176392 0.5246807932853699 0.521443784236908 0.5234653949737549 0.5227536559104919 0.5209437608718872 0.5246159434318542 0.522850513458252 0.5228790640830994 0.5231713056564331 0.5235093235969543 0.5228378772735596 0.5235704183578491 0.5228017568588257 0.5231578946113586
1.9494949579238892 0.5299823880195618 0.5310923457145691 0.5274337530136108 0.5292361378669739 0.528657078742981 0.5266618728637695 0.5303176045417786 0.5286030769348145 0.5286986231803894 0.528922975063324 0.5294849276542664 0.5287848711013794 0.5295030474662781 0.5295225977897644 0.5299562811851501
1.9595959186553955 0.5358424782752991 0.5375586748123169 0.5334543585777283 0.5350205302238464 0.5345832705497742 0.532392144203186 0.5360286235809326 0.5343694686889648 0.5345350503921509 0.534687340259552 0.5354875922203064 0.5347567200660706 0.5354598760604858 0.5363196134567261 0.5368330478668213
1.9696969985961914 0.5417203307151794 0.5440789461135864 0.53950434923172 0.540817141532898 0.5405307412147522 0.5381332039833069 0.541747510433197 0.5401483178138733 0.5403870940208435 0.5404630303382874 0.5415164828300476 0.5407527685165405 0.5414397716522217 0.5431922078132629 0.5437877178192139
1.9797979593276978 0.5476154088973999 0.5506536960601807 0.5455843210220337 0.546626091003418 0.5464997887611389 0.5438846945762634 0.5474739670753479 0.5459392666816711 0.5462544560432434 0.5462495684623718 0.54757159948349 0.5467724800109863 0.5474428534507751 0.5501417517662048 0.5508213639259338
1.989898920059204 0.5535273551940918 0.5572832822799683 0.5516940951347351 0.552446722984314 0.5524897575378418 0.5496463775634766 0.5532078146934509 0.5517420768737793 0.5521372556686401 0.5520468354225159 0.5536525845527649 0.5528162717819214 0.5534692406654358 0.5571686625480652 0.5579341053962708
2.0 0.5594556331634521 0.5639675259590149 0.5578331351280212 0.5582779049873352 0.5585001111030579 0.5554172396659851 0.5589475631713867 0.5575560331344604 0.5580341815948486 0.5578534603118896 0.5597591996192932 0.5588829517364502 0.559517502784729 0.5642735958099365 0.5651264786720276


==> figure_code/DM_new_8/interpolation/0.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0101009607315063 0.018269777297973633 0.01775527000427246 0.01826024055480957 0.014829039573669434 0.016701817512512207 0.0173683762550354 0.014598608016967773 0.015842214226722717 0.01837843656539917 0.013617470860481262 0.016854584217071533 0.022469520568847656 0.013512730598449707 0.02075749635696411 0.02202010154724121
1.0202020406723022 0.03450441360473633 0.03361988067626953 0.034117698669433594 0.029492586851119995 0.03214067220687866 0.03344196081161499 0.028258442878723145 0.03083387017250061 0.03525620698928833 0.026749037206172943 0.032549142837524414 0.04121589660644531 0.02649599313735962 0.03897517919540405 0.04046785831451416
1.0303030014038086 0.04822182655334473 0.04726004600524902 0.04770493507385254 0.043883055448532104 0.045906901359558105 0.047692179679870605 0.040910959243774414 0.04450748860836029 0.04994630813598633 0.03910093754529953 0.04656749963760376 0.05542492866516113 0.03882044553756714 0.053379952907562256 0.05420351028442383
1.0404040813446045 0.05940282344818115 0.05869424343109131 0.059308528900146484 0.05756846070289612 0.05792957544326782 0.05996817350387573 0.05266523361206055 0.05675969645380974 0.06216788291931152 0.05052290856838226 0.05871552228927612 0.06529045104980469 0.050406038761138916 0.0637805163860321 0.06354522705078125
1.0505050420761108 0.06841957569122314 0.06822240352630615 0.0692591667175293 0.06990981101989746 0.06835925579071045 0.07039254903793335 0.06368577480316162 0.06771568953990936 0.07202810049057007 0.060992687940597534 0.0690687894821167 0.07187557220458984 0.061218976974487305 0.07084521651268005 0.06981611251831055
1.0606060028076172 0.07585775852203369 0.0762796401977539 0.07781600952148438 0.08031085133552551 0.07742100954055786 0.0792115330696106 0.07404673099517822 0.07755354791879654 0.07993221282958984 0.07058085501194 0.07787328958511353 0.07670783996582031 0.07126122713088989 0.0756857693195343 0.07461094856262207
1.070707082748413 0.08232641220092773 0.08330202102661133 0.08513426780700684 0.08846166729927063 0.085318922996521 0.08667409420013428 0.08366769552230835 0.08637674897909164 0.08643686771392822 0.07939662039279938 0.08543694019317627 0.0812830924987793 0.08055669069290161 0.0794314593076706 0.07918310165405273
1.0808080434799194 0.08831453323364258 0.08964252471923828 0.0913078784942627 0.09446600079536438 0.09221678972244263 0.09299623966217041 0.09235012531280518 0.09420199692249298 0.0921071469783783 0.08754545450210571 0.09205988049507141 0.0866539478302002 0.08913704752922058 0.08297266811132431 0.08419859409332275
1.0909091234207153 0.09412765502929688 0.0955502986907959 0.09645700454711914 0.09879568219184875 0.09825897216796875 0.09837841987609863 0.09988242387771606 0.10101285576820374 0.09740504622459412 0.09510467201471329 0.09800082445144653 0.09322714805603027 0.09703490138053894 0.0868694856762886 0.08980429172515869
1.1010100841522217 0.09989500045776367 0.10118818283081055 0.10079002380371094 0.10212641954421997 0.10359638929367065 0.10303610563278198 0.10615068674087524 0.10683035850524902 0.10263681411743164 0.10212495177984238 0.10347086191177368 0.10079693794250488 0.10428118705749512 0.09137938171625137 0.09584736824035645
1.1111111640930176 0.1056210994720459 0.106658935546875 0.10460853576660156 0.10513858497142792 0.10839402675628662 0.10720762610435486 0.11120563745498657 0.11175718903541565 0.10795027017593384 0.10863504558801651 0.10863590240478516 0.10874605178833008 0.11090806126594543 0.09653763473033905 0.10208368301391602
1.121212124824524 0.11125016212463379 0.11202657222747803 0.1082611083984375 0.10836762189865112 0.1128227710723877 0.1111326813697815 0.11526143550872803 0.11597344279289246 0.11337003111839294 0.11465728282928467 0.11362074315547943 0.11631274223327637 0.11695179343223572 0.102245032787323 0.10830128192901611
1.1313130855560303 0.1167224645614624 0.11732983589172363 0.11208224296569824 0.11214284598827362 0.11704951524734497 0.11502905189990997 0.11864703893661499 0.11971500515937805 0.1188499927520752 0.12022008001804352 0.11851850152015686 0.12287735939025879 0.12245875597000122 0.10834614187479019 0.11436939239501953
1.1414141654968262 0.12200164794921875 0.1225881576538086 0.11631965637207031 0.11659274995326996 0.12121859192848206 0.11906188726425171 0.12172335386276245 0.12322622537612915 0.12431612610816956 0.12536363303661346 0.12339219450950623 0.12811064720153809 0.12748795747756958 0.1146792620420456 0.12023019790649414
1.1515151262283325 0.12708556652069092 0.12780511379241943 0.12110257148742676 0.12169218063354492 0.12544161081314087 0.1233331561088562 0.12480771541595459 0.12672355771064758 0.12969544529914856 0.1301400065422058 0.12827926874160767 0.1320483684539795 0.13210946321487427 0.12110570073127747 0.12587451934814453
1.1616162061691284 0.13199567794799805 0.13296949863433838 0.12643218040466309 0.12732607126235962 0.12979534268379211 0.12788648903369904 0.12813186645507812 0.13037437200546265 0.13493475317955017 0.13461343944072723 0.13319861888885498 0.13504314422607422 0.13640406727790833 0.1275186985731125 0.13131892681121826
1.1717171669006348 0.13677096366882324 0.13806140422821045 0.13220977783203125 0.13333486020565033 0.1343206763267517 0.132717564702034 0.13182741403579712 0.13428330421447754 0.1400032639503479 0.13885265588760376 0.13815391063690186 0.13764214515686035 0.14045727252960205 0.1338462382555008 0.1365889310836792
1.1818182468414307 0.14145386219024658 0.14306139945983887 0.13827109336853027 0.13955877721309662 0.13902917504310608 0.13779036700725555 0.1359386444091797 0.13850006461143494 0.1448906660079956 0.14293037354946136 0.14313839375972748 0.14043378829956055 0.14435505867004395 0.1400417536497116 0.14171206951141357
1.191919207572937 0.14608371257781982 0.1479494571685791 0.1444253921508789 0.14585097134113312 0.14390960335731506 0.14305314421653748 0.14044725894927979 0.1430257260799408 0.14960289001464844 0.14691488444805145 0.1481405645608902 0.14390921592712402 0.14817792177200317 0.14607837796211243 0.14671146869659424
1.2020201683044434 0.1506941318511963 0.15271401405334473 0.150496244430542 0.15209470689296722 0.1489364206790924 0.14844951033592224 0.14529776573181152 0.14782929420471191 0.1541575789451599 0.1508694887161255 0.15314608812332153 0.1483529806137085 0.151996910572052 0.15194275975227356 0.15160703659057617
1.2121212482452393 0.1553100347518921 0.15735220909118652 0.15633821487426758 0.15820057690143585 0.15407595038414001 0.15392599999904633 0.1504184603691101 0.15285959839820862 0.1585783064365387 0.15485374629497528 0.15814194083213806 0.15380072593688965 0.1558707356452942 0.15762943029403687 0.15641486644744873
1.2222222089767456 0.15994954109191895 0.16187262535095215 0.16185522079467773 0.16410788893699646 0.15929189324378967 0.15943653881549835 0.15573596954345703 0.15805572271347046 0.1628921926021576 0.15891259908676147 0.16311581432819366 0.16004955768585205 0.1598435938358307 0.1631374955177307 0.1611473560333252
1.232323169708252 0.16462290287017822 0.1662912368774414 0.16700005531311035 0.16977716982364655 0.1645502746105194 0.16494432091712952 0.16118264198303223 0.16335582733154297 0.16712841391563416 0.16308359801769257 0.1680598258972168 0.16674447059631348 0.1639454960823059 0.16847048699855804 0.16581428050994873
1.2424242496490479 0.16933667659759521 0.17063474655151367 0.17177391052246094 0.1751900017261505 0.16982021927833557 0.17042089998722076 0.1667029857635498 0.16870304942131042 0.17131519317626953 0.16739416122436523 0.17296746373176575 0.17345881462097168 0.16819265484809875 0.17363229393959045 0.1704244613647461
1.2525252103805542 0.1740894317626953 0.17493081092834473 0.17620635032653809 0.18034163117408752 0.17507603764533997 0.17584550380706787 0.17224973440170288 0.1740492284297943 0.175478994846344 0.17186152935028076 0.17783617973327637 0.17979860305786133 0.17258962988853455 0.17862951755523682 0.17498350143432617
1.26262629032135 0.17887961864471436 0.17921090126037598 0.18036103248596191 0.18524070084095 0.18029800057411194 0.18120452761650085 0.17778819799423218 0.1793532371520996 0.17964473366737366 0.17649292945861816 0.1826653778553009 0.18549084663391113 0.1771312952041626 0.18346944451332092 0.17949819564819336
1.2727272510528564 0.18370139598846436 0.18350744247436523 0.18431425094604492 0.18990392982959747 0.1854705810546875 0.18648868799209595 0.18329215049743652 0.18458375334739685 0.18383485078811646 0.1812886893749237 0.1874551624059677 0.19039833545684814 0.18180513381958008 0.18815939128398895 0.1839745044708252
1.2828283309936523 0.1885472536087036 0.18784749507904053 0.18814659118652344 0.19435328245162964 0.19058364629745483 0.19169268012046814 0.1887415647506714 0.18971946835517883 0.1880689561367035 0.18624114990234375 0.19220805168151855 0.19455361366271973 0.1865934133529663 0.1927088499069214 0.18841814994812012
1.2929292917251587 0.1934068202972412 0.19225358963012695 0.19193720817565918 0.19861982762813568 0.1956300437450409 0.1968141794204712 0.19412165880203247 0.1947447955608368 0.19236236810684204 0.19133660197257996 0.19692695140838623 0.19810473918914795 0.19147565960884094 0.19712784886360168 0.19283509254455566
1.303030252456665 0.1982710361480713 0.19674348831176758 0.19575929641723633 0.20273159444332123 0.200606107711792 0.20185238122940063 0.19942313432693481 0.19965198636054993 0.19672891497612 0.19655689597129822 0.20161467790603638 0.20127904415130615 0.1964295208454132 0.20142674446105957 0.19723188877105713
1.313131332397461 0.20313012599945068 0.20132851600646973 0.19967293739318848 0.20672360062599182 0.20551013946533203 0.2068084478378296 0.20463919639587402 0.2044380009174347 0.20117780566215515 0.20188018679618835 0.20627449452877045 0.20433223247528076 0.20143342018127441 0.2056165486574173 0.20161676406860352
1.3232322931289673 0.20797371864318848 0.20601296424865723 0.2037220001220703 0.21062874794006348 0.21034175157546997 0.21168340742588043 0.2097657322883606 0.20910489559173584 0.20571506023406982 0.20728188753128052 0.21090874075889587 0.20749616622924805 0.2064661681652069 0.20970918238162994 0.20599603652954102
1.3333333730697632 0.2127927541732788 0.21079397201538086 0.20793962478637695 0.2144792526960373 0.2151021659374237 0.21648019552230835 0.21480000019073486 0.21365725994110107 0.2103431224822998 0.2127363681793213 0.2155204862356186 0.21096384525299072 0.21150845289230347 0.21371698379516602 0.21037769317626953
1.3434343338012695 0.21757793426513672 0.21566343307495117 0.21233820915222168 0.21830551326274872 0.21979281306266785 0.22120128571987152 0.219740092754364 0.21810239553451538 0.21506240963935852 0.218217670917511 0.22011150419712067 0.21485435962677002 0.21654337644577026 0.21765246987342834 0.21476852893829346
1.3535354137420654 0.22232329845428467 0.22061026096343994 0.21692585945129395 0.22213593125343323 0.22441589832305908 0.22584988176822662 0.22458767890930176 0.22245055437088013 0.21986907720565796 0.22370004653930664 0.2246837019920349 0.21922647953033447 0.2215561866760254 0.22152844071388245 0.2191767692565918
1.3636363744735718 0.2270221710205078 0.2256166934967041 0.2216932773590088 0.22599558532238007 0.22897395491600037 0.23042955994606018 0.22934281826019287 0.22671201825141907 0.2247559130191803 0.22915834188461304 0.2292383760213852 0.22407329082489014 0.2265346646308899 0.22535821795463562 0.22360634803771973
1.3737373352050781 0.23167073726654053 0.2306652069091797 0.2266232967376709 0.22990626096725464 0.233469158411026 0.23494338989257812 0.23400777578353882 0.2308991551399231 0.22971543669700623 0.23456916213035583 0.23377573490142822 0.22934353351593018 0.23146942257881165 0.22915421426296234 0.22806358337402344
1.383838415145874 0.23626601696014404 0.2357332706451416 0.23169231414794922 0.2338849902153015 0.23790451884269714 0.23939600586891174 0.23858541250228882 0.2350233495235443 0.2347361445426941 0.23991316556930542 0.238297700881958 0.23495721817016602 0.23635295033454895 0.2329297661781311 0.2325507402420044
1.3939393758773804 0.2408062219619751 0.24080121517181396 0.23687362670898438 0.23794712126255035 0.2422834038734436 0.2437913864850998 0.24307918548583984 0.23909863829612732 0.23980525135993958 0.2451694905757904 0.24280360341072083 0.24080967903137207 0.2411802113056183 0.23669756948947906 0.2370694875717163
1.4040403366088867 0.2452925443649292 0.24584722518920898 0.24213409423828125 0.24209991097450256 0.24660882353782654 0.24813367426395416 0.24749338626861572 0.2431371510028839 0.24490880966186523 0.250324010848999 0.24729375541210175 0.24679183959960938 0.24594789743423462 0.240469291806221 0.24161970615386963
1.4141414165496826 0.24972665309906006 0.2508516311645508 0.24744224548339844 0.24635103344917297 0.25088489055633545 0.2524276375770569 0.25183236598968506 0.24715030193328857 0.2500321865081787 0.2553637623786926 0.25176888704299927 0.2528020143508911 0.2506549060344696 0.24425722658634186 0.24619925022125244
1.4242424964904785 0.2541114091873169 0.25579631328582764 0.252765417098999 0.250702440738678 0.25511568784713745 0.25667789578437805 0.2561022639274597 0.251150518655777 0.25516000390052795 0.2602783143520355 0.25622814893722534 0.2587447166442871 0.25530120730400085 0.24807195365428925 0.2508050203323364
1.4343434572219849 0.25845086574554443 0.26066553592681885 0.2580752372741699 0.25515276193618774 0.2593064606189728 0.26088985800743103 0.26030832529067993 0.2551495134830475 0.2602764666080475 0.2650614082813263 0.26067256927490234 0.26454782485961914 0.2598886489868164 0.2519240379333496 0.25543105602264404
1.4444444179534912 0.26275157928466797 0.26544809341430664 0.26334381103515625 0.25969842076301575 0.263462632894516 0.2650686204433441 0.26445746421813965 0.25915616750717163 0.26536768674850464 0.26970967650413513 0.265102356672287 0.2701418399810791 0.26441988348960876 0.2558225393295288 0.2600722312927246
1.454545497894287 0.26701927185058594 0.27013349533081055 0.26854634284973145 0.2643328309059143 0.26759082078933716 0.26921990513801575 0.2685563564300537 0.26318302750587463 0.2704187333583832 0.27422264218330383 0.26951873302459717 0.2754826545715332 0.2688988447189331 0.2597762942314148 0.2647212743759155
1.4646464586257935 0.2712608575820923 0.2747170925140381 0.2736644744873047 0.26904696226119995 0.2716982662677765 0.2733498215675354 0.2726117968559265 0.2672361731529236 0.2754170298576355 0.27860188484191895 0.2739226222038269 0.28055286407470703 0.2733305096626282 0.2637924551963806 0.26937031745910645
1.4747474193572998 0.27548396587371826 0.27919530868530273 0.27868032455444336 0.27383115887641907 0.27579265832901 0.27746403217315674 0.27663129568099976 0.27132469415664673 0.28035107254981995 0.2828541398048401 0.2783154845237732 0.28532910346984863 0.2777199447154999 0.2678775191307068 0.27401280403137207
1.4848484992980957 0.2796977758407593 0.28357088565826416 0.2835822105407715 0.2786737084388733 0.279882550239563 0.281569242477417 0.280623197555542 0.27545514702796936 0.28521159291267395 0.2869871258735657 0.28269970417022705 0.2898167371749878 0.2820735573768616 0.27203649282455444 0.27864134311676025
1.494949460029602 0.2839087247848511 0.2878478765487671 0.2883625030517578 0.28356266021728516 0.2839774191379547 0.2856718599796295 0.2845953702926636 0.2796325981616974 0.2899899184703827 0.29101109504699707 0.28707796335220337 0.2940291166305542 0.2863980233669281 0.27627381682395935 0.28325045108795166
1.5050504207611084 0.2881268262863159 0.2920335531234741 0.29302000999450684 0.28848469257354736 0.28808683156967163 0.28977879881858826 0.28855592012405396 0.28386133909225464 0.2946814000606537 0.2949390411376953 0.2914537191390991 0.29798781871795654 0.29069986939430237 0.28059202432632446 0.2878350019454956
1.5151515007019043 0.2923603057861328 0.2961399555206299 0.29755234718322754 0.29342925548553467 0.2922205924987793 0.2938966155052185 0.2925141453742981 0.28814539313316345 0.29928311705589294 0.2987857460975647 0.2958301901817322 0.30172109603881836 0.2949866056442261 0.2849927842617035 0.292391300201416
1.5252525806427002 0.29661524295806885 0.30017995834350586 0.30196475982666016 0.29838281869888306 0.2963886559009552 0.29803311824798584 0.2964765429496765 0.2924875319004059 0.3037934899330139 0.302568256855011 0.3002125024795532 0.3052656650543213 0.2992655336856842 0.28947731852531433 0.2969163656234741
1.5353535413742065 0.3009018898010254 0.30416762828826904 0.3062620162963867 0.30333542823791504 0.3006010055541992 0.30219441652297974 0.3004540801048279 0.29688799381256104 0.3082136809825897 0.3063049018383026 0.3046036958694458 0.308657169342041 0.3035441040992737 0.2940441966056824 0.3014110326766968
1.545454502105713 0.30522680282592773 0.308121919631958 0.3104574680328369 0.3082771897315979 0.30486708879470825 0.3063885271549225 0.30445390939712524 0.3013477623462677 0.31254842877388 0.3100143373012543 0.30901026725769043 0.311942458152771 0.30782973766326904 0.2986924350261688 0.3058755397796631
1.5555555820465088 0.30959534645080566 0.3120598793029785 0.3145596981048584 0.3131977319717407 0.30919596552848816 0.31062301993370056 0.3084842562675476 0.30586716532707214 0.3168027698993683 0.3137175440788269 0.31343626976013184 0.31515979766845703 0.3121298551559448 0.3034202754497528 0.31031227111816406
1.5656565427780151 0.31401562690734863 0.31600236892700195 0.318587064743042 0.3180919885635376 0.3135957419872284 0.31490373611450195 0.3125549554824829 0.31044408679008484 0.32098525762557983 0.31743577122688293 0.3178873062133789 0.31835126876831055 0.31645143032073975 0.3082234859466553 0.3147270679473877
1.5757575035095215 0.3184913396835327 0.31996726989746094 0.3225524425506592 0.32295411825180054 0.3180735409259796 0.3192389905452728 0.3166729807853699 0.3150775134563446 0.32510626316070557 0.3211889863014221 0.32236912846565247 0.32156145572662354 0.32080143690109253 0.31309881806373596 0.3191242218017578
1.5858585834503174 0.323028564453125 0.32397496700286865 0.3264758586883545 0.32778024673461914 0.32263511419296265 0.3236352503299713 0.3208470940589905 0.3197656273841858 0.32917702198028564 0.3249991536140442 0.3268866539001465 0.32482993602752686 0.32518696784973145 0.3180413246154785 0.32351136207580566
1.5959596633911133 0.327630877494812 0.3280435800552368 0.33037376403808594 0.3325686454772949 0.3272854685783386 0.32809901237487793 0.3250850439071655 0.3245055079460144 0.33321070671081543 0.3288859724998474 0.3314451575279236 0.3281956911087036 0.3296138644218445 0.32304638624191284 0.3278970718383789
1.6060606241226196 0.3323017358779907 0.3321908712387085 0.33426713943481445 0.3373197317123413 0.33202749490737915 0.3326367735862732 0.32939451932907104 0.3292941153049469 0.3372240364551544 0.3328688144683838 0.3360503315925598 0.33169078826904297 0.33408817648887634 0.3281085193157196 0.33229053020477295
1.616161584854126 0.33704257011413574 0.3364332914352417 0.33817291259765625 0.342035174369812 0.33686333894729614 0.33725452423095703 0.3337823152542114 0.33412882685661316 0.34123101830482483 0.3369677662849426 0.3407067358493805 0.33534932136535645 0.3386155366897583 0.3332219421863556 0.33669984340667725
1.6262626647949219 0.3418562412261963 0.3407876491546631 0.3421165943145752 0.3467199504375458 0.34179365634918213 0.3419584333896637 0.3382558822631836 0.33900684118270874 0.34524989128112793 0.3411986827850342 0.3454194962978363 0.3391995429992676 0.3432008624076843 0.33838173747062683 0.3411369323730469
1.6363636255264282 0.3467435836791992 0.34526360034942627 0.3461120128631592 0.351377934217453 0.3468170762062073 0.3467525839805603 0.34282130002975464 0.3439250588417053 0.3492966294288635 0.3455771803855896 0.3501928150653839 0.3432610034942627 0.3478487432003021 0.34358152747154236 0.345611572265625
1.6464645862579346 0.3517049551010132 0.3498728275299072 0.35018205642700195 0.3560173213481903 0.351931631565094 0.35164162516593933 0.34748542308807373 0.3488810360431671 0.3533906638622284 0.3501153588294983 0.3550315499305725 0.3475545644760132 0.35256338119506836 0.34881654381752014 0.35013484954833984
1.6565656661987305 0.3567396402359009 0.3546266555786133 0.35434412956237793 0.3606477379798889 0.35713404417037964 0.3566303849220276 0.3522527813911438 0.35387271642684937 0.35754868388175964 0.35482633113861084 0.3599390387535095 0.3521021604537964 0.35734838247299194 0.3540818393230438 0.3547171354293823
1.6666667461395264 0.36184704303741455 0.35952889919281006 0.35861659049987793 0.3652793765068054 0.3624204993247986 0.361721396446228 0.357128381729126 0.35889846086502075 0.3617900311946869 0.3597155809402466 0.36491960287094116 0.3569052219390869 0.3622068464756012 0.35937273502349854 0.35936808586120605
1.6767675876617432 0.3670274019241333 0.36458420753479004 0.36301660537719727 0.3699217736721039 0.3677855134010315 0.36691713333129883 0.3621166944503784 0.36395734548568726 0.3661309778690338 0.36479002237319946 0.3699754476547241 0.361972451210022 0.36714136600494385 0.3646853268146515 0.36409783363342285
1.686868667602539 0.37227892875671387 0.36979353427886963 0.36756038665771484 0.37458932399749756 0.3732236623764038 0.3722189664840698 0.36722254753112793 0.36904895305633545 0.37058913707733154 0.37005186080932617 0.375110924243927 0.36730408668518066 0.37215423583984375 0.3700161278247833 0.3689171075820923
1.696969747543335 0.37759828567504883 0.37515485286712646 0.37226152420043945 0.3792929947376251 0.3787289261817932 0.3776285648345947 0.3724468946456909 0.3741726577281952 0.37518006563186646 0.37550079822540283 0.38032788038253784 0.37289857864379883 0.3772473633289337 0.37536296248435974 0.37383270263671875
1.7070707082748413 0.3829842805862427 0.3806670904159546 0.37713193893432617 0.38404858112335205 0.38429486751556396 0.38314536213874817 0.37779390811920166 0.3793307840824127 0.37991851568222046 0.3811342716217041 0.3856291174888611 0.3787466287612915 0.38242197036743164 0.380724161863327 0.3788539171218872
1.7171716690063477 0.38843607902526855 0.38632476329803467 0.3821873664855957 0.38886839151382446 0.3899157643318176 0.3887689709663391 0.3832641839981079 0.3845252990722656 0.38481831550598145 0.38694578409194946 0.39101719856262207 0.3848400115966797 0.38767915964126587 0.3860982656478882 0.38398730754852295
1.7272727489471436 0.3939511775970459 0.3921194076538086 0.3874351978302002 0.3937670588493347 0.39558491110801697 0.3944970667362213 0.3888593912124634 0.389756977558136 0.38989222049713135 0.3929244875907898 0.39649322628974915 0.39115768671035767 0.3930201232433319 0.39148592948913574 0.3892401456832886
1.73737370967865 0.39952731132507324 0.39804399013519287 0.3928802013397217 0.39875808358192444 0.40129682421684265 0.4003279209136963 0.39457809925079346 0.39503180980682373 0.3951490819454193 0.39905911684036255 0.40205997228622437 0.3976847529411316 0.39844489097595215 0.39688795804977417 0.39461612701416016
1.7474746704101562 0.40516412258148193 0.4040874242782593 0.39853334426879883 0.4038548171520233 0.40704625844955444 0.40625831484794617 0.4004206657409668 0.4003516733646393 0.40059807896614075 0.40533602237701416 0.407718300819397 0.4043979048728943 0.40395453572273254 0.4023061692714691 0.40012145042419434
1.7575757503509521 0.41085946559906006 0.4102398157119751 0.40439319610595703 0.40907052159309387 0.4128282070159912 0.41228407621383667 0.4063847064971924 0.40572482347488403 0.4062466025352478 0.4117403030395508 0.41347020864486694 0.41127604246139526 0.4095490574836731 0.407743901014328 0.4057575464248657
1.767676830291748 0.4166140556335449 0.41648852825164795 0.4104635715484619 0.4144169092178345 0.41863906383514404 0.4183999300003052 0.4124685525894165 0.4111548364162445 0.4120968282222748 0.4182513356208801 0.4193163216114044 0.4182891845703125 0.41522908210754395 0.41320452094078064 0.4115293025970459
1.7777777910232544 0.4224274158477783 0.4228222370147705 0.4167439937591553 0.41990458965301514 0.4244759678840637 0.42460179328918457 0.4186677932739258 0.41664958000183105 0.4181526303291321 0.42485055327415466 0.4252585768699646 0.42541176080703735 0.42099469900131226 0.4186931550502777 0.4174361228942871
1.7878787517547607 0.4282999038696289 0.4292268753051758 0.42322874069213867 0.4255436062812805 0.4303362965583801 0.4308825731277466 0.4249788522720337 0.42221570014953613 0.42441144585609436 0.43151846528053284 0.43129658699035645 0.43261200189590454 0.42684680223464966 0.4242149889469147 0.42347848415374756
1.7979798316955566 0.43423330783843994 0.4356943368911743 0.4299132823944092 0.4313424229621887 0.4362204670906067 0.4372376799583435 0.4313952922821045 0.4278610348701477 0.4308708608150482 0.43823426961898804 0.4374324679374695 0.4398672580718994 0.43278637528419495 0.4297771453857422 0.4296550750732422
1.808080792427063 0.4402303695678711 0.44221067428588867 0.43678903579711914 0.43730688095092773 0.44212865829467773 0.44366055727005005 0.4379117488861084 0.4335934817790985 0.4375254213809967 0.4449787139892578 0.44366654753685 0.4471443295478821 0.4388142228126526 0.43538662791252136 0.4359637498855591
1.8181817531585693 0.44629430770874023 0.4487648010253906 0.44384217262268066 0.443443238735199 0.4480632543563843 0.45014330744743347 0.4445219039916992 0.43942198157310486 0.4443652331829071 0.45173048973083496 0.4499984383583069 0.454415500164032 0.4449322819709778 0.44105082750320435 0.4424021244049072
1.8282828330993652 0.4524286985397339 0.4553486108779907 0.4510610103607178 0.4497525691986084 0.45402854681015015 0.4566805362701416 0.45121777057647705 0.44535407423973083 0.45138001441955566 0.4584759771823883 0.45642948150634766 0.46165382862091064 0.45114296674728394 0.44677937030792236 0.4489647150039673
1.8383839130401611 0.45863771438598633 0.46195387840270996 0.45842552185058594 0.45623600482940674 0.46003007888793945 0.46326640248298645 0.45799028873443604 0.4513980448246002 0.45855557918548584 0.4651981592178345 0.4629594683647156 0.46883732080459595 0.4574480652809143 0.45258069038391113 0.4556453227996826
1.8484848737716675 0.46492743492126465 0.46857357025146484 0.46591687202453613 0.46289363503456116 0.4660760760307312 0.46989449858665466 0.4648308753967285 0.457562655210495 0.4658753573894501 0.4718853235244751 0.46958816051483154 0.4759414792060852 0.46385133266448975 0.45846474170684814 0.46243834495544434
1.8585858345031738 0.4713045358657837 0.4752049446105957 0.4735126495361328 0.469718873500824 0.4721766710281372 0.47656014561653137 0.4717288017272949 0.4638523757457733 0.4733179211616516 0.47852823138237 0.4763144254684448 0.4829521179199219 0.47035691142082214 0.46444183588027954 0.4693338871002197
1.8686869144439697 0.477777361869812 0.4818410873413086 0.4811828136444092 0.4767071008682251 0.478343665599823 0.4832572638988495 0.47867536544799805 0.47027674317359924 0.48086196184158325 0.4851245880126953 0.48313817381858826 0.4898478388786316 0.47696995735168457 0.4705217778682709 0.47632527351379395
1.878787875175476 0.4843515157699585 0.48848485946655273 0.4889039993286133 0.48384952545166016 0.4845921993255615 0.48998433351516724 0.48565781116485596 0.4768405556678772 0.48848217725753784 0.4916705787181854 0.4900580644607544 0.4966222643852234 0.48369547724723816 0.47671645879745483 0.48339927196502686
1.8888888359069824 0.49103617668151855 0.49513721466064453 0.49663805961608887 0.49113357067108154 0.4909389317035675 0.49673816561698914 0.4926642179489136 0.4835464656352997 0.49615100026130676 0.49817395210266113 0.49707189202308655 0.5032671093940735 0.4905403256416321 0.4830363094806671 0.4905451536178589
1.8989899158477783 0.49784016609191895 0.5017993450164795 0.50435471534729 0.4985465407371521 0.4974028468132019 0.5035165548324585 0.49968481063842773 0.49039897322654724 0.5038376450538635 0.5046432018280029 0.5041763782501221 0.5097777247428894 0.4975120425224304 0.48949265480041504 0.49775052070617676
1.9090909957885742 0.5047718286514282 0.5084782838821411 0.5120131969451904 0.5060710906982422 0.5040060877799988 0.5103212594985962 0.506705641746521 0.4973989427089691 0.5115114450454712 0.5110921263694763 0.5113722085952759 0.5161575078964233 0.504619300365448 0.4960968494415283 0.505001425743103
1.919191837310791 0.5118402242660522 0.5151818990707397 0.5195770263671875 0.5136866569519043 0.5107721090316772 0.5171524882316589 0.5137137174606323 0.5045434236526489 0.5191341638565063 0.5175382494926453 0.5186506509780884 0.5224174857139587 0.511871337890625 0.5028604865074158 0.5122814178466797
1.929292917251587 0.51905357837677 0.5219188928604126 0.5269925594329834 0.5213742852210999 0.5177274942398071 0.5240141153335571 0.5206974744796753 0.5118335485458374 0.5266714096069336 0.5240077376365662 0.5260096788406372 0.528566300868988 0.5192792415618896 0.5097944736480713 0.5195764303207397
1.9393939971923828 0.5264198780059814 0.5287017822265625 0.5342264175415039 0.5291061997413635 0.5249003171920776 0.5309118032455444 0.5276429653167725 0.5192598104476929 0.5340831279754639 0.5305266380310059 0.5334430932998657 0.5346236824989319 0.5268545746803284 0.5169112682342529 0.5268679857254028
1.9494949579238892 0.5339450836181641 0.5355419516563416 0.5412235260009766 0.536857008934021 0.5323201417922974 0.5378527641296387 0.5345367193222046 0.5268172025680542 0.5413299798965454 0.5371274948120117 0.5409438610076904 0.5406143665313721 0.5346091985702515 0.5242213010787964 0.5341377258300781
1.9595959186553955 0.5416373014450073 0.5424553751945496 0.547936201095581 0.5445979237556458 0.540019690990448 0.544844388961792 0.5413671731948853 0.5344932079315186 0.5483692288398743 0.5438418984413147 0.548504114151001 0.5465676188468933 0.5425580143928528 0.531735897064209 0.5413676500320435
1.9696969985961914 0.5494992733001709 0.5494586229324341 0.5543107986450195 0.5522966980934143 0.5480321645736694 0.5519000887870789 0.548119306564331 0.5422773361206055 0.5551578998565674 0.5507092475891113 0.5561138391494751 0.5525161623954773 0.5507156252861023 0.5394669771194458 0.548537015914917
1.9797979593276978 0.55753493309021 0.5565692186355591 0.5602936744689941 0.5599207282066345 0.5563916563987732 0.5590314865112305 0.5547823905944824 0.5501511693000793 0.5616509914398193 0.5577625632286072 0.563762366771698 0.5584977269172668 0.5590972900390625 0.5474244952201843 0.555626392364502
1.989898920059204 0.5657452344894409 0.5638049840927124 0.5658295154571533 0.5674326419830322 0.5651347041130066 0.5662531852722168 0.5613415241241455 0.5580978393554688 0.5678045749664307 0.5650418996810913 0.5714362859725952 0.5645580291748047 0.5677207708358765 0.5556201338768005 0.5626134872436523
2.0 0.5741286277770996 0.5711863040924072 0.5708622932434082 0.5747976899147034 0.5742978453636169 0.5735839605331421 0.5677844285964966 0.5660933256149292 0.5735738277435303 0.572579026222229 0.5791224241256714 0.5707485675811768 0.5766035318374634 0.5640648603439331 0.5694766044616699


==> figure_code/DM_new_8/interpolation/0.778_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0087878704071045 0.13061904907226562 0.13081741333007812 0.13192176818847656 0.13039398193359375 0.13102006912231445 0.1277313232421875 0.12660884857177734 0.13003015518188477 0.1293191909790039 0.12597370147705078 0.1284189224243164 0.1258230209350586 0.1236882209777832 0.12088203430175781 0.12673187255859375
1.017575740814209 0.24849224090576172 0.2489304542541504 0.2506370544433594 0.24826955795288086 0.24950218200683594 0.24407720565795898 0.2417469024658203 0.24788951873779297 0.24678421020507812 0.24114227294921875 0.24530363082885742 0.2410717010498047 0.23787593841552734 0.23314762115478516 0.24281692504882812
1.0263636112213135 0.34776878356933594 0.3483877182006836 0.3501896858215332 0.34780454635620117 0.3494877815246582 0.34369897842407227 0.34029626846313477 0.3478388786315918 0.3468356132507324 0.3406491279602051 0.3452305793762207 0.34099483489990234 0.3382129669189453 0.33301687240600586 0.3434329032897949
1.035151481628418 0.4265727996826172 0.4273080825805664 0.42885398864746094 0.42703914642333984 0.42901039123535156 0.4244685173034668 0.4203200340270996 0.4278831481933594 0.4273209571838379 0.422330379486084 0.4259829521179199 0.42340898513793945 0.4223766326904297 0.4183192253112793 0.4263453483581543
1.0439393520355225 0.4868035316467285 0.48769569396972656 0.48882055282592773 0.48773193359375 0.4899415969848633 0.48745059967041016 0.48299598693847656 0.4896407127380371 0.48949337005615234 0.4867820739746094 0.48856067657470703 0.4887681007385254 0.49021434783935547 0.48863935470581055 0.4919857978820801
1.052727222442627 0.532933235168457 0.5341701507568359 0.5348420143127441 0.5342364311218262 0.5367903709411621 0.5360960960388184 0.5317854881286621 0.5372686386108398 0.5371718406677246 0.5367956161499023 0.5364203453063965 0.5396623611450195 0.5434889793395996 0.545163631439209 0.5429716110229492
1.0615150928497314 0.5702815055847168 0.572150707244873 0.5723857879638672 0.5718250274658203 0.5749239921569824 0.5749492645263672 0.5711507797241211 0.5758500099182129 0.5752925872802734 0.57635498046875 0.5742006301879883 0.5798835754394531 0.5852370262145996 0.5902395248413086 0.5831575393676758
1.0703030824661255 0.60357666015625 0.6063542366027832 0.606177806854248 0.6052560806274414 0.609074592590332 0.6084494590759277 0.6053938865661621 0.610008716583252 0.6085629463195801 0.6096386909484863 0.6065101623535156 0.613492488861084 0.6190576553344727 0.6268563270568848 0.6166715621948242
1.07909095287323 0.6360883712768555 0.6399083137512207 0.6393799781799316 0.6378674507141113 0.6424350738525391 0.6400542259216309 0.6378316879272461 0.6430158615112305 0.6404929161071777 0.6401848793029785 0.6370038986206055 0.6440033912658691 0.6484060287475586 0.6580705642700195 0.6470966339111328
1.0878788232803345 0.6694822311401367 0.6742763519287109 0.6735167503356934 0.6713972091674805 0.6765503883361816 0.6719093322753906 0.6705007553100586 0.676607608795166 0.6730923652648926 0.670478343963623 0.6680092811584473 0.6739678382873535 0.6761093139648438 0.6865859031677246 0.6770167350769043
1.096666693687439 0.7041411399841309 0.7096428871154785 0.7088422775268555 0.7062602043151855 0.7116777896881104 0.7049245834350586 0.7042574882507324 0.711240291595459 0.7070293426513672 0.7018647193908691 0.700563907623291 0.7048401832580566 0.7041091918945312 0.7144598960876465 0.7078933715820312
1.1054545640945435 0.7396640777587891 0.7454719543457031 0.7448873519897461 0.7420735359191895 0.7473452091217041 0.7391149997711182 0.7390947341918945 0.7465777397155762 0.7420768737792969 0.734748363494873 0.7347307205200195 0.7371492385864258 0.7334556579589844 0.7430105209350586 0.7402420043945312
1.114242434501648 0.7753829956054688 0.7810304164886475 0.780951976776123 0.7781362533569336 0.7828488349914551 0.7740216255187988 0.7745599746704102 0.7819688320159912 0.7775921821594238 0.7689223289489746 0.7700414657592773 0.7707886695861816 0.7644822597503662 0.7728896141052246 0.7739272117614746
1.1230303049087524 0.8106412887573242 0.815680742263794 0.8163909912109375 0.8137602806091309 0.8175778388977051 0.8090333938598633 0.8100652694702148 0.8167734146118164 0.8128676414489746 0.8038668632507324 0.8058159351348877 0.8053064346313477 0.7970297336578369 0.8042323589324951 0.8084759712219238
1.131818175315857 0.8449649810791016 0.8490066528320312 0.8507614135742188 0.8484292030334473 0.851121187210083 0.8435873985290527 0.845067024230957 0.8505139350891113 0.8473196029663086 0.8389816284179688 0.8414130210876465 0.8401298522949219 0.830655574798584 0.8368067741394043 0.8432965278625488
1.1406060457229614 0.8781075477600098 0.8808541297912598 0.8838491439819336 0.8818583488464355 0.8833150863647461 0.8772873878479004 0.8791847229003906 0.8829455375671387 0.8805873394012451 0.8737564086914062 0.876340389251709 0.8747434616088867 0.864842414855957 0.8702149391174316 0.877861499786377
1.149393916130066 0.9099950790405273 0.9112515449523926 0.915618896484375 0.913954496383667 0.9141812324523926 0.909914493560791 0.9121971130371094 0.914008378982544 0.9125144481658936 0.9078011512756348 0.9102897644042969 0.9087467193603516 0.8990962505340576 0.9040002822875977 0.9117670059204102
1.1581817865371704 0.9406962394714355 0.9403643608093262 0.946159839630127 0.944767951965332 0.9438614845275879 0.9413988590240479 0.9440412521362305 0.9437916278839111 0.9431025981903076 0.9408903121948242 0.9431183338165283 0.9418797492980957 0.933021068572998 0.9377362728118896 0.944756031036377
1.166969656944275 0.9703445434570312 0.9684281349182129 0.9756412506103516 0.9744381904602051 0.9725692272186279 0.9717836380004883 0.9747505187988281 0.9724674224853516 0.9724652767181396 0.9729123115539551 0.97481369972229 0.9740123748779297 0.9663348197937012 0.9710733890533447 0.9767017364501953
1.1757575273513794 0.9991223812103271 0.9957005977630615 1.0042500495910645 1.003145456314087 1.0005338191986084 1.0011801719665527 1.0044231414794922 1.0002470016479492 1.000781774520874 1.0038690567016602 1.0054433345794678 1.0051016807556152 0.9988682270050049 1.0037543773651123 1.0075764656066895
1.1845455169677734 1.0272133350372314 1.0224366188049316 1.032191276550293 1.0310883522033691 1.027982234954834 1.0297369956970215 1.0332002639770508 1.0273628234863281 1.0282588005065918 1.0338153839111328 1.0351228713989258 1.0351941585540771 1.0305347442626953 1.0356159210205078 1.0374290943145752
1.193333387374878 1.0547914505004883 1.0488698482513428 1.0596318244934082 1.0584526062011719 1.0551209449768066 1.057621955871582 1.0612292289733887 1.0540294647216797 1.055107593536377 1.062849998474121 1.0639946460723877 1.0643672943115234 1.0613253116607666 1.0665712356567383 1.0663485527038574
1.2021212577819824 1.0820081233978271 1.0752038955688477 1.086759328842163 1.0854260921478271 1.0821218490600586 1.084991455078125 1.0886592864990234 1.0804328918457031 1.0815248489379883 1.0910944938659668 1.09220290184021 1.092728614807129 1.091271162033081 1.0965967178344727 1.0944459438323975
1.210909128189087 1.1090099811553955 1.1015958786010742 1.113689661026001 1.1121516227722168 1.1091179847717285 1.1119978427886963 1.115631341934204 1.1067490577697754 1.1076908111572266 1.1186723709106445 1.1198866367340088 1.120391607284546 1.12044095993042 1.1257123947143555 1.1218550205230713
1.2196969985961914 1.1359076499938965 1.1281745433807373 1.1405432224273682 1.138756513595581 1.1362175941467285 1.1387784481048584 1.142275333404541 1.1331100463867188 1.1337690353393555 1.1457171440124512 1.147186040878296 1.147477388381958 1.148914098739624 1.1539747714996338 1.1486973762512207
1.228484869003296 1.1627850532531738 1.1550235748291016 1.1674015522003174 1.1653611660003662 1.163487195968628 1.1654512882232666 1.1686978340148926 1.1596217155456543 1.1598856449127197 1.172339677810669 1.1742091178894043 1.1741044521331787 1.1767847537994385 1.1814665794372559 1.1751034259796143
1.2372727394104004 1.189711332321167 1.1821956634521484 1.1943299770355225 1.1920256614685059 1.1909701824188232 1.1921055316925049 1.1949939727783203 1.1863536834716797 1.1861424446105957 1.198657512664795 1.2010555267333984 1.2003817558288574 1.204148530960083 1.208277702331543 1.2011773586273193
1.2460606098175049 1.2167363166809082 1.2097184658050537 1.2213733196258545 1.2188169956207275 1.2186834812164307 1.218822717666626 1.2212355136871338 1.2133567333221436 1.2126131057739258 1.2247793674468994 1.2278037071228027 1.2264094352722168 1.2310891151428223 1.2345125675201416 1.2270331382751465
1.2548484802246094 1.2438921928405762 1.2375893592834473 1.2485582828521729 1.2457737922668457 1.2466259002685547 1.2456605434417725 1.2474875450134277 1.2406554222106934 1.2393507957458496 1.2507836818695068 1.254521131515503 1.2522783279418945 1.257704734802246 1.2602741718292236 1.2527642250061035
1.2636363506317139 1.2711973190307617 1.265791893005371 1.2758991718292236 1.2729215621948242 1.274780511856079 1.272660732269287 1.2737977504730225 1.2682557106018066 1.2663853168487549 1.276745319366455 1.2812588214874268 1.2780640125274658 1.2840704917907715 1.2856690883636475 1.2784490585327148
1.2724242210388184 1.2986605167388916 1.294290542602539 1.3033990859985352 1.3002715110778809 1.3031203746795654 1.2998528480529785 1.3002030849456787 1.296147346496582 1.2937281131744385 1.302734136581421 1.3080542087554932 1.3038403987884521 1.3102648258209229 1.3108115196228027 1.304161787033081
1.2812120914459229 1.3262782096862793 1.3230395317077637 1.3310518264770508 1.327821969985962 1.331608533859253 1.3272483348846436 1.326728343963623 1.324305772781372 1.321373701095581 1.3288023471832275 1.3349337577819824 1.3296639919281006 1.3363544940948486 1.3357963562011719 1.3299624919891357
1.2899999618530273 1.3540432453155518 1.3519885540008545 1.3588461875915527 1.3555643558502197 1.3602066040039062 1.3548521995544434 1.3533902168273926 1.3526992797851562 1.3493051528930664 1.354994535446167 1.361912727355957 1.355586051940918 1.3623971939086914 1.3607237339019775 1.355900526046753
1.2987878322601318 1.3819456100463867 1.3810844421386719 1.3867690563201904 1.3834874629974365 1.38887619972229 1.3826591968536377 1.3802003860473633 1.3812892436981201 1.3774960041046143 1.3813471794128418 1.3890018463134766 1.3816485404968262 1.3884499073028564 1.385683298110962 1.38201904296875
1.3075757026672363 1.409968376159668 1.4102706909179688 1.414801836013794 1.4115724563598633 1.4175779819488525 1.4106552600860596 1.4071640968322754 1.4100351333618164 1.405911922454834 1.4078857898712158 1.4162039756774902 1.4078848361968994 1.4145557880401611 1.4107635021209717 1.408348798751831
1.3163635730743408 1.4380972385406494 1.439497709274292 1.4429290294647217 1.43979811668396 1.4462769031524658 1.4388229846954346 1.434281826019287 1.4388935565948486 1.4345147609710693 1.4346323013305664 1.4435179233551025 1.4343211650848389 1.440755844116211 1.4360365867614746 1.43491530418396
1.3251514434814453 1.4663136005401611 1.4687166213989258 1.4711320400238037 1.4681453704833984 1.4749424457550049 1.4671413898468018 1.4615521430969238 1.4678239822387695 1.4632632732391357 1.4615988731384277 1.4709382057189941 1.46097731590271 1.4670822620391846 1.461573600769043 1.4617347717285156
1.3339394330978394 1.4946050643920898 1.4978857040405273 1.4993994235992432 1.4965968132019043 1.5035486221313477 1.4955875873565674 1.4889719486236572 1.496788501739502 1.4921188354492188 1.4887983798980713 1.4984612464904785 1.4878697395324707 1.4935638904571533 1.4874331951141357 1.4888226985931396
1.3427273035049438 1.5229551792144775 1.5269696712493896 1.5277142524719238 1.525130271911621 1.532076358795166 1.5241374969482422 1.5165374279022217 1.5257513523101807 1.5210397243499756 1.5162334442138672 1.5260798931121826 1.515007734298706 1.5202219486236572 1.513664722442627 1.5161843299865723
1.3515151739120483 1.5513522624969482 1.5559391975402832 1.5560674667358398 1.5537304878234863 1.5605120658874512 1.5527667999267578 1.5442421436309814 1.5546817779541016 1.549990177154541 1.543907880783081 1.5537896156311035 1.5423986911773682 1.547074794769287 1.540306806564331 1.543825626373291
1.3603030443191528 1.5797879695892334 1.5847744941711426 1.5844519138336182 1.5823845863342285 1.588848352432251 1.5814554691314697 1.5720856189727783 1.583557367324829 1.5789391994476318 1.5718233585357666 1.5815865993499756 1.5700464248657227 1.574136734008789 1.5673913955688477 1.5717480182647705
1.3690909147262573 1.6082537174224854 1.6134614944458008 1.6128616333007812 1.6110789775848389 1.6170852184295654 1.6101808547973633 1.6000621318817139 1.6123566627502441 1.6078577041625977 1.5999774932861328 1.6094670295715332 1.5979535579681396 1.6014180183410645 1.5949387550354004 1.5999493598937988
1.3778787851333618 1.6367440223693848 1.6419947147369385 1.6412928104400635 1.6398065090179443 1.6452257633209229 1.6389262676239014 1.6281709671020508 1.641068935394287 1.6367230415344238 1.6283674240112305 1.6374313831329346 1.6261181831359863 1.6289279460906982 1.6229608058929443 1.6284253597259521
1.3866666555404663 1.6652584075927734 1.670377492904663 1.669748306274414 1.6685612201690674 1.673281192779541 1.6676785945892334 1.6564123630523682 1.6696863174438477 1.6655206680297852 1.6569912433624268 1.6654832363128662 1.6545395851135254 1.6566731929779053 1.651458978652954 1.6571743488311768
1.3954545259475708 1.6937968730926514 1.6986165046691895 1.6982290744781494 1.697340965270996 1.701265811920166 1.6964263916015625 1.6847853660583496 1.6982054710388184 1.6942358016967773 1.685844898223877 1.6936242580413818 1.6832172870635986 1.684657096862793 1.6804280281066895 1.6861896514892578
1.4042423963546753 1.7223615646362305 1.7267284393310547 1.7267427444458008 1.7261462211608887 1.7291996479034424 1.7251641750335693 1.7132959365844727 1.7266345024108887 1.7228658199310303 1.714928388595581 1.7218670845031738 1.7121484279632568 1.7128851413726807 1.7098541259765625 1.715466022491455
1.4130302667617798 1.7509591579437256 1.7547340393066406 1.755295753479004 1.754979133605957 1.7571065425872803 1.7538886070251465 1.7419450283050537 1.7549817562103271 1.7514116764068604 1.744234561920166 1.7502167224884033 1.7413289546966553 1.741358995437622 1.7397170066833496 1.7449994087219238
1.4218182563781738 1.7795991897583008 1.7826597690582275 1.783900499343872 1.7838468551635742 1.78501296043396 1.782602310180664 1.7707421779632568 1.7832627296447754 1.7798824310302734 1.773766040802002 1.7786898612976074 1.770759105682373 1.7700817584991455 1.769988775253296 1.7747862339019775
1.4306061267852783 1.808288335800171 1.8105378150939941 1.8125672340393066 1.8127577304840088 1.8129470348358154 1.811309814453125 1.799692153930664 1.8114955425262451 1.808288335800171 1.8035173416137695 1.807300329208374 1.8004355430603027 1.799056053161621 1.8006374835968018 1.8048181533813477
1.4393939971923828 1.8370416164398193 1.8384037017822266 1.8413126468658447 1.8417232036590576 1.840942144393921 1.8400211334228516 1.8288073539733887 1.8397068977355957 1.8366494178771973 1.833491563796997 1.8360662460327148 1.8303585052490234 1.8282852172851562 1.8316266536712646 1.8350956439971924
1.4481818675994873 1.8658747673034668 1.8662970066070557 1.8701558113098145 1.870758056640625 1.8690321445465088 1.8687539100646973 1.8580996990203857 1.8679230213165283 1.8649892807006836 1.8636906147003174 1.8650076389312744 1.8605282306671143 1.8577728271484375 1.862915277481079 1.8656134605407715
1.4569697380065918 1.8948020935058594 1.8942608833312988 1.8991119861602783 1.8998761177062988 1.8972535133361816 1.897524118423462 1.8875792026519775 1.8961753845214844 1.893336296081543 1.8941130638122559 1.89414644241333 1.8909425735473633 1.887521743774414 1.894463062286377 1.8963720798492432
1.4657576084136963 1.9238464832305908 1.9223380088806152 1.9282066822052002 1.929098129272461 1.925640344619751 1.9263529777526855 1.9172637462615967 1.9244983196258545 1.9217243194580078 1.9247639179229736 1.9235050678253174 1.9216063022613525 1.9175395965576172 1.9262244701385498 1.9273688793182373
1.4745454788208008 1.9530253410339355 1.950577735900879 1.9574568271636963 1.9584431648254395 1.9542319774627686 1.9552693367004395 1.9471654891967773 1.9529287815093994 1.9501888751983643 1.9556431770324707 1.9531073570251465 1.9525201320648193 1.9478306770324707 1.9581575393676758 1.958603858947754
1.4833333492279053 1.982365369796753 1.9790277481079102 1.9868929386138916 1.98793625831604 1.9830644130706787 1.9843025207519531 1.9773051738739014 1.9815077781677246 1.978773593902588 1.9867615699768066 1.9829833507537842 1.983689785003662 1.9784035682678223 1.9902217388153076 1.9900808334350586
1.4921212196350098 2.011888265609741 2.0077342987060547 2.016537666320801 2.017598867416382 2.012176990509033 2.0134849548339844 2.0076987743377686 2.0102715492248535 2.0075185298919678 2.018120288848877 2.0131537914276123 2.0151162147521973 2.009265422821045 2.022376775741577 2.021798849105835
1.5009090900421143 2.041623592376709 2.0367507934570312 2.0464203357696533 2.0474605560302734 2.041607141494751 2.042851686477661 2.0383658409118652 2.0392675399780273 2.0364720821380615 2.0497262477874756 2.0436489582061768 2.0468075275421143 2.04042649269104 2.0545880794525146 2.0537633895874023
1.5096969604492188 2.0716004371643066 2.0661234855651855 2.0765702724456787 2.0775511264801025 2.07139253616333 2.072445869445801 2.069330930709839 2.068538188934326 2.0656824111938477 2.0815913677215576 2.0744967460632324 2.078770637512207 2.0718982219696045 2.0868284702301025 2.08597993850708
1.5184848308563232 2.101848602294922 2.0958991050720215 2.107018232345581 2.107898473739624 2.1015689373016357 2.1023058891296387 2.100609302520752 2.098125696182251 2.0951991081237793 2.113718271255493 2.105722188949585 2.111011028289795 2.103691816329956 2.1190736293792725 2.1184511184692383
1.5272727012634277 2.13240122795105 2.126127243041992 2.1377975940704346 2.138537883758545 2.132173538208008 2.1324784755706787 2.132230281829834 2.12807559967041 2.1250717639923096 2.1461212635040283 2.1373536586761475 2.1435396671295166 2.135819911956787 2.151308059692383 2.1511871814727783
1.5360605716705322 2.163294792175293 2.1568522453308105 2.168943405151367 2.169504404067993 2.163240432739258 2.1630101203918457 2.164215564727783 2.1584341526031494 2.155355453491211 2.1788108348846436 2.1694202423095703 2.1763663291931152 2.16829776763916 2.183528184890747 2.184196710586548
1.5448484420776367 2.194563627243042 2.188117742538452 2.2004880905151367 2.200833797454834 2.194807529449463 2.193948268890381 2.1965880393981934 2.1892452239990234 2.1860995292663574 2.2117953300476074 2.2019453048706055 2.209498643875122 2.201139450073242 2.2157366275787354 2.217484712600708
1.5536363124847412 2.2262463569641113 2.2199652194976807 2.2324717044830322 2.232565402984619 2.2269043922424316 2.2253432273864746 2.229375123977661 2.220552921295166 2.217355489730835 2.2450902462005615 2.2349557876586914 2.2429516315460205 2.234361410140991 2.2479493618011475 2.251065492630005
1.5624241828918457 2.2583844661712646 2.252431869506836 2.2649283409118652 2.2647383213043213 2.2595672607421875 2.25724458694458 2.262599468231201 2.25240159034729 2.2491724491119385 2.2787060737609863 2.268474578857422 2.2767343521118164 2.2679805755615234 2.2801928520202637 2.28494930267334
1.5712120532989502 2.2910172939300537 2.285554885864258 2.297898292541504 2.297394275665283 2.2928247451782227 2.289705276489258 2.296290636062622 2.2848336696624756 2.2816011905670166 2.312659502029419 2.3025259971618652 2.3108620643615723 2.302014112472534 2.3125054836273193 2.3191475868225098
1.5799999237060547 2.3241875171661377 2.319363832473755 2.33141827583313 2.330578565597534 2.326709747314453 2.322775363922119 2.330472946166992 2.3178908824920654 2.3146867752075195 2.346961736679077 2.337130308151245 2.3453481197357178 2.3364808559417725 2.344940185546875 2.3536746501922607
1.5887877941131592 2.3579399585723877 2.3538897037506104 2.3655290603637695 2.364332675933838 2.36124849319458 2.3565073013305664 2.3651740550994873 2.3516156673431396 2.3484725952148438 2.3816354274749756 2.372310161590576 2.3802082538604736 2.3713996410369873 2.3775601387023926 2.388546943664551
1.5975757837295532 2.392314910888672 2.389157772064209 2.400265693664551 2.398702621459961 2.396470785140991 2.390949010848999 2.400416374206543 2.386045455932617 2.383002996444702 2.4166882038116455 2.4080810546875 2.415456533432007 2.4067890644073486 2.4104397296905518 2.4237771034240723
1.6063636541366577 2.427358388900757 2.4251861572265625 2.4356672763824463 2.433732271194458 2.432401657104492 2.426149606704712 2.4362270832061768 2.4212148189544678 2.4183123111724854 2.452141523361206 2.4444620609283447 2.4511098861694336 2.4426681995391846 2.443667411804199 2.4593842029571533
1.6151515245437622 2.463111639022827 2.461996078491211 2.471770763397217 2.4694650173187256 2.469062089920044 2.4621524810791016 2.472630739212036 2.457160472869873 2.4544360637664795 2.48801326751709 2.4814655780792236 2.4871835708618164 2.479055881500244 2.4773387908935547 2.49538516998291
1.6239393949508667 2.499619483947754 2.499595880508423 2.508610248565674 2.505950927734375 2.506478786468506 2.4990041255950928 2.509652853012085 2.4939122200012207 2.491401195526123 2.524324655532837 2.519108772277832 2.523700475692749 2.5159716606140137 2.511563539505005 2.53180193901062
1.6327272653579712 2.5369210243225098 2.5379955768585205 2.5462188720703125 2.543226718902588 2.544668197631836 2.5367424488067627 2.547314405441284 2.5314993858337402 2.529233932495117 2.5610945224761963 2.5573971271514893 2.560675621032715 2.553433656692505 2.546452283859253 2.5686538219451904
1.6415151357650757 2.5750527381896973 2.5771968364715576 2.5846264362335205 2.581334114074707 2.583650588989258 2.5753965377807617 2.5856337547302246 2.569944381713867 2.5679495334625244 2.598339796066284 2.596341371536255 2.598125696182251 2.591461420059204 2.582123279571533 2.605961322784424
1.6503030061721802 2.6140496730804443 2.617205858230591 2.623853921890259 2.6203126907348633 2.6234354972839355 2.614999771118164 2.624633312225342 2.609269380569458 2.6075632572174072 2.6360867023468018 2.63594913482666 2.6360747814178467 2.6300721168518066 2.618694543838501 2.6437489986419678
1.6590909957885742 2.653944253921509 2.6580097675323486 2.6639292240142822 2.6601932048797607 2.6640408039093018 2.6555707454681396 2.6643266677856445 2.6494884490966797 2.648078441619873 2.6743550300598145 2.676222801208496 2.6745429039001465 2.6692821979522705 2.6562843322753906 2.6820414066314697
1.6678788661956787 2.6947524547576904 2.6995978355407715 2.704862117767334 2.7010059356689453 2.7054669857025146 2.6971235275268555 2.7047243118286133 2.6906120777130127 2.689492702484131 2.7131667137145996 2.7171616554260254 2.7135488986968994 2.7091071605682373 2.6950016021728516 2.720862627029419
1.6766667366027832 2.7365009784698486 2.741956949234009 2.7466647624969482 2.7427680492401123 2.747718095779419 2.7396626472473145 2.7458415031433105 2.7326419353485107 2.7318031787872314 2.752549171447754 2.758768320083618 2.7531168460845947 2.749563694000244 2.7349495887756348 2.760239601135254
1.6854546070098877 2.779196262359619 2.7850661277770996 2.789339542388916 2.7854959964752197 2.7907934188842773 2.783184766769409 2.7876806259155273 2.775574207305908 2.7749876976013184 2.792524814605713 2.8010385036468506 2.7932682037353516 2.790663719177246 2.7762153148651123 2.800200939178467
1.6942424774169922 2.8228342533111572 2.8288941383361816 2.832876682281494 2.829190969467163 2.8346810340881348 2.8276684284210205 2.8302431106567383 2.819401741027832 2.8190219402313232 2.8331165313720703 2.843961000442505 2.83402419090271 2.83241868019104 2.8188626766204834 2.840773105621338
1.7030303478240967 2.86740779876709 2.873422861099243 2.877267837524414 2.8738481998443604 2.8793694972991943 2.87309193611145 2.873528003692627 2.8640975952148438 2.8638784885406494 2.874357223510742 2.8875348567962646 2.875412702560425 2.874840259552002 2.862940788269043 2.8819894790649414
1.7118182182312012 2.9128923416137695 2.91860294342041 2.922480344772339 2.9194464683532715 2.924832344055176 2.9194116592407227 2.917525291442871 2.9096333980560303 2.9095051288604736 2.916264533996582 2.93174409866333 2.917452096939087 2.9179344177246094 2.908461809158325 2.9238789081573486
1.7206060886383057 2.9592504501342773 2.9643986225128174 2.9684853553771973 2.965952157974243 2.971041202545166 2.966571807861328 2.962223529815674 2.9559669494628906 2.955857515335083 2.958871364593506 2.976574420928955 2.960170269012451 2.9617083072662354 2.955409526824951 2.9664723873138428
1.7293939590454102 3.0064308643341064 3.0107638835906982 3.0152335166931152 3.013314962387085 3.017954111099243 3.0145058631896973 3.007598400115967 3.0030477046966553 3.0028669834136963 3.0022010803222656 3.0220108032226562 3.0035905838012695 3.00616717338562 3.0037293434143066 3.00980544090271
1.7381818294525146 3.0543723106384277 3.057647705078125 3.0626654624938965 3.0614712238311768 3.0655221939086914 3.0631325244903564 3.053628444671631 3.0508081912994385 3.050473928451538 3.0462870597839355 3.0680348873138428 3.0477395057678223 3.051309823989868 3.0533294677734375 3.0539112091064453
1.7469696998596191 3.102983236312866 3.104992628097534 3.1107091903686523 3.110332727432251 3.113682985305786 3.1123464107513428 3.1002798080444336 3.0991716384887695 3.0985889434814453 3.09114933013916 3.114621162414551 3.0926380157470703 3.097135543823242 3.104072093963623 3.0988197326660156
1.7557575702667236 3.1521639823913574 3.1527390480041504 3.159280776977539 3.1597988605499268 3.162363290786743 3.162039279937744 3.1475119590759277 3.1480438709259033 3.1471266746520996 3.1368179321289062 3.1617424488067627 3.1383142471313477 3.143641471862793 3.15578031539917 3.1445696353912354
1.7645454406738281 3.2017970085144043 3.200817823410034 3.208282947540283 3.209745407104492 3.211477041244507 3.212071418762207 3.195280075073242 3.1973190307617188 3.1959850788116455 3.1833200454711914 3.2093749046325684 3.1847925186157227 3.1908187866210938 3.2082295417785645 3.1911916732788086
1.7733333110809326 3.2517473697662354 3.24916410446167 3.2576098442077637 3.2600317001342773 3.260927677154541 3.262308359146118 3.243535041809082 3.2468769550323486 3.2450554370880127 3.2306876182556152 3.2574920654296875 3.232102394104004 3.238656759262085 3.261159658432007 3.2387261390686035
1.782121181488037 3.3018577098846436 3.297699451446533 3.307133674621582 3.310494899749756 3.3105990886688232 3.31258487701416 3.2922143936157227 3.2965826988220215 3.294220209121704 3.278944492340088 3.306053400039673 3.280264377593994 3.2871437072753906 3.3142664432525635 3.2872045040130615
1.7909090518951416 3.351956844329834 3.3463425636291504 3.3567233085632324 3.3609514236450195 3.3603663444519043 3.3627259731292725 3.3412489891052246 3.346287727355957 3.343353509902954 3.3281126022338867 3.3550260066986084 3.3293027877807617 3.336261034011841 3.367213249206543 3.3366599082946777
1.799696922302246 3.401857614517212 3.3950140476226807 3.4062299728393555 3.411203622817993 3.410085678100586 3.412546396255493 3.390566349029541 3.395826578140259 3.3923182487487793 3.3782224655151367 3.4043703079223633 3.379246234893799 3.385988712310791 3.419633388519287 3.3871262073516846
1.8084847927093506 3.4513556957244873 3.44362211227417 3.4554972648620605 3.461033582687378 3.459601879119873 3.461848497390747 3.4400925636291504 3.4450252056121826 3.4409735202789307 3.429293155670166 3.454042911529541 3.430112838745117 3.4362998008728027 3.4711337089538574 3.4386348724365234
1.817272663116455 3.500237226486206 3.4920756816864014 3.504362106323242 3.51021146774292 3.5087461471557617 3.5104238986968994 3.4897375106811523 3.493695020675659 3.4891700744628906 3.481346607208252 3.5039987564086914 3.481929302215576 3.487168788909912 3.5213162899017334 3.4912161827087402
1.8260605335235596 3.5482778549194336 3.540280818939209 3.5526509284973145 3.5584969520568848 3.5573339462280273 3.558058738708496 3.5394129753112793 3.5416414737701416 3.5367534160614014 3.5344042778015137 3.554192066192627 3.534717559814453 3.538562774658203 3.5697669982910156 3.5448994636535645
1.834848403930664 3.5952446460723877 3.5881402492523193 3.6001853942871094 3.605639696121216 3.605170726776123 3.604536294937134 3.589026927947998 3.5886590480804443 3.5835659503936768 3.5884857177734375 3.6045732498168945 3.588498115539551 3.5904431343078613 3.6160786151885986 3.59971284866333
1.843636393547058 3.640899896621704 3.6355507373809814 3.6467843055725098 3.6513822078704834 3.652048349380493 3.6496336460113525 3.6384782791137695 3.6345374584198 3.6294431686401367 3.6436023712158203 3.6550848484039307 3.6432900428771973 3.6427736282348633 3.6598525047302246 3.6556777954101562
1.8524242639541626 3.6850054264068604 3.6824100017547607 3.692263126373291 3.6954691410064697 3.6977508068084717 3.693129539489746 3.6876673698425293 3.6790623664855957 3.674222469329834 3.699775218963623 3.7056772708892822 3.6991147994995117 3.6955084800720215 3.700709104537964 3.7128162384033203
1.861212134361267 3.7273237705230713 3.7286107540130615 3.736433982849121 3.737645387649536 3.7420549392700195 3.7348039150238037 3.736490249633789 3.722017526626587 3.717736005783081 3.757002353668213 3.7562851905822754 3.755983352661133 3.7485978603363037 3.738292932510376 3.7711410522460938
1.8700000047683716 3.767622232437134 3.7740478515625 3.779118537902832 3.7776620388031006 3.7847299575805664 3.774444818496704 3.7848410606384277 3.763193368911743 3.7598190307617188 3.8152918815612793 3.8068461418151855 3.8139114379882812 3.801987648010254 3.7722864151000977 3.83066463470459


==> figure_code/DM_new_8/interpolation/0.778_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0087878704071045 0.06467294692993164 0.06479215621948242 0.06447505950927734 0.06327009201049805 0.06409358978271484 0.06358623504638672 0.06392908096313477 0.06356573104858398 0.06314754486083984 0.06309127807617188 0.0637044906616211 0.0637369155883789 0.06396722793579102 0.06369733810424805 0.06395387649536133
1.017575740814209 0.12714529037475586 0.1273789405822754 0.1267561912536621 0.12439393997192383 0.1260089874267578 0.1250133514404297 0.1256880760192871 0.12497282028198242 0.12415409088134766 0.12404346466064453 0.1252436637878418 0.12530803680419922 0.1257610321044922 0.1252303123474121 0.12573480606079102
1.0263636112213135 0.18752574920654297 0.1878666877746582 0.1869516372680664 0.18348312377929688 0.1858530044555664 0.18439149856567383 0.18538665771484375 0.18433189392089844 0.18312978744506836 0.1829671859741211 0.18472528457641602 0.18482255935668945 0.18548965454101562 0.1847071647644043 0.18545246124267578
1.035151481628418 0.24591493606567383 0.24635601043701172 0.2451620101928711 0.24064111709594727 0.2437272071838379 0.24182415008544922 0.24312829971313477 0.2417449951171875 0.24017858505249023 0.23996734619140625 0.2422499656677246 0.24238204956054688 0.2432560920715332 0.24222898483276367 0.2432088851928711
1.0439393520355225 0.30240964889526367 0.30294227600097656 0.3014836311340332 0.29596662521362305 0.2997293472290039 0.2974095344543457 0.2990117073059082 0.29731035232543945 0.29540109634399414 0.29514169692993164 0.2979135513305664 0.2980833053588867 0.29915666580200195 0.2978935241699219 0.2991023063659668
1.052727222442627 0.3571014404296875 0.35771608352661133 0.3560066223144531 0.34955263137817383 0.35395002365112305 0.3512382507324219 0.3531308174133301 0.3511195182800293 0.3488883972167969 0.3485846519470215 0.3518075942993164 0.3520169258117676 0.3532838821411133 0.3517909049987793 0.3532247543334961
1.0615150928497314 0.41007375717163086 0.41076183319091797 0.4088163375854492 0.401486873626709 0.40647411346435547 0.4033975601196289 0.40557003021240234 0.4032583236694336 0.4007282257080078 0.40038204193115234 0.40401554107666016 0.4042692184448242 0.40572261810302734 0.4040064811706543 0.40566110610961914
1.0703030824661255 0.4614119529724121 0.4621615409851074 0.45999670028686523 0.45185279846191406 0.4573860168457031 0.45397186279296875 0.45641517639160156 0.4538121223449707 0.4510045051574707 0.4506196975708008 0.4546222686767578 0.4549245834350586 0.4565572738647461 0.45462512969970703 0.4564971923828125
1.07909095287323 0.5111889839172363 0.5119905471801758 0.5096197128295898 0.5007257461547852 0.5067577362060547 0.5030355453491211 0.505742073059082 0.5028533935546875 0.49979352951049805 0.4993724822998047 0.503699779510498 0.5040545463562012 0.5058612823486328 0.503718376159668 0.5058050155639648
1.0878788232803345 0.5594820976257324 0.5603232383728027 0.5577630996704102 0.5481834411621094 0.5546679496765137 0.550666332244873 0.5536270141601562 0.5504612922668457 0.5471725463867188 0.546717643737793 0.551325798034668 0.5517382621765137 0.5537123680114746 0.5513644218444824 0.5536642074584961
1.096666693687439 0.6063613891601562 0.6072301864624023 0.6044964790344238 0.5942974090576172 0.6011862754821777 0.5969343185424805 0.6001420021057129 0.5967059135437012 0.5932126045227051 0.5927267074584961 0.5975685119628906 0.5980448722839355 0.6001811027526855 0.5976324081420898 0.6001429557800293
1.1054545640945435 0.6518921852111816 0.6527767181396484 0.6498851776123047 0.6391334533691406 0.6463775634765625 0.6419048309326172 0.6453533172607422 0.6416521072387695 0.6379785537719727 0.6374650001525879 0.6424942016601562 0.6430392265319824 0.6453323364257812 0.6425881385803223 0.6453084945678711
1.114242434501648 0.6961393356323242 0.6970272064208984 0.6939945220947266 0.6827569007873535 0.6903071403503418 0.6856441497802734 0.6893248558044434 0.6853642463684082 0.6815371513366699 0.6809988021850586 0.6861662864685059 0.6867880821228027 0.6892309188842773 0.6862964630126953 0.6892256736755371
1.1230303049087524 0.7391653060913086 0.7400431632995605 0.7368850708007812 0.7252287864685059 0.7330360412597656 0.7282133102416992 0.732121467590332 0.7279057502746582 0.7239494323730469 0.723388671875 0.7286481857299805 0.7293505668640137 0.7319393157958984 0.728818416595459 0.7319555282592773
1.131818175315857 0.7810273170471191 0.7818827629089355 0.7786154747009277 0.766608715057373 0.7746233940124512 0.7696704864501953 0.7737994194030762 0.7693338394165039 0.7652735710144043 0.7646946907043457 0.7699947357177734 0.7707853317260742 0.7735166549682617 0.7702116966247559 0.773557186126709
1.1406060457229614 0.8217840194702148 0.8226032257080078 0.8192424774169922 0.8069524765014648 0.8151254653930664 0.8100733757019043 0.8144183158874512 0.8097052574157715 0.8055667877197266 0.8049726486206055 0.8102645874023438 0.8111491203308105 0.8140177726745605 0.8105330467224121 0.8140878677368164
1.149393916130066 0.8614883422851562 0.8622574806213379 0.8588204383850098 0.8463153839111328 0.8545956611633301 0.8494753837585449 0.8540310859680176 0.8490748405456543 0.844883918762207 0.8442769050598145 0.849510669708252 0.850496768951416 0.8534984588623047 0.8498377799987793 0.8536019325256348
1.1581817865371704 0.9001917839050293 0.9008975028991699 0.8974008560180664 0.8847479820251465 0.8930859565734863 0.8879270553588867 0.8926887512207031 0.8874912261962891 0.8832740783691406 0.8826580047607422 0.8877835273742676 0.8888773918151855 0.8920087814331055 0.8881735801696777 0.892148494720459
1.166969656944275 0.9379467964172363 0.9385743141174316 0.9350337982177734 0.922299861907959 0.9306468963623047 0.925480842590332 0.9304447174072266 0.9250068664550781 0.9207892417907715 0.9201669692993164 0.9251351356506348 0.9263424873352051 0.9296016693115234 0.9255938529968262 0.9297795295715332
1.1757575273513794 0.9748005867004395 0.9753360748291016 0.9717679023742676 0.9590206146240234 0.9673266410827637 0.962183952331543 0.96734619140625 0.9616689682006836 0.9574761390686035 0.9568519592285156 0.9616122245788574 0.9629411697387695 0.9663228988647461 0.9621453285217285 0.9665441513061523
1.1845455169677734 1.0108013153076172 1.0112299919128418 1.0076518058776855 0.9949569702148438 1.0031723976135254 0.9980816841125488 1.0034403800964355 0.997525691986084 0.9933829307556152 0.992760181427002 0.9972620010375977 0.9987177848815918 1.002220630645752 0.9978747367858887 1.0024890899658203
1.193333387374878 1.0459918975830078 1.0463004112243652 1.0427265167236328 1.0301496982574463 1.0382280349731445 1.033219337463379 1.0387706756591797 1.0326178073883057 1.0285511016845703 1.0279326438903809 1.0321273803710938 1.033717155456543 1.0373382568359375 1.0328257083892822 1.0376567840576172
1.2021212577819824 1.080418586730957 1.0805926322937012 1.077040433883667 1.0646462440490723 1.0725390911102295 1.067641019821167 1.0733838081359863 1.0669910907745361 1.063025951385498 1.0624160766601562 1.066253900527954 1.0679841041564941 1.0717220306396484 1.0670430660247803 1.0720927715301514
1.210909128189087 1.114124059677124 1.1141481399536133 1.110633134841919 1.0984857082366943 1.1061456203460693 1.1013877391815186 1.1073203086853027 1.10068678855896 1.0968482494354248 1.0962510108947754 1.0996825695037842 1.1015591621398926 1.105412244796753 1.1005685329437256 1.1058387756347656
1.2196969985961914 1.1471500396728516 1.1470098495483398 1.1435484886169434 1.1317105293273926 1.1390910148620605 1.1345024108886719 1.1406230926513672 1.1337461471557617 1.130059003829956 1.129476547241211 1.1324551105499268 1.1344847679138184 1.138451337814331 1.1334421634674072 1.1389365196228027
1.228484869003296 1.1795365810394287 1.17921781539917 1.175825595855713 1.1643588542938232 1.1714138984680176 1.1670222282409668 1.1733314990997314 1.1662077903747559 1.162696123123169 1.1621341705322266 1.1646108627319336 1.166799783706665 1.170879602432251 1.1657052040100098 1.1714253425598145
1.2372727394104004 1.2113239765167236 1.2108113765716553 1.207505226135254 1.1964688301086426 1.2031545639038086 1.1989867687225342 1.205484390258789 1.1981103420257568 1.1947991847991943 1.194260597229004 1.1961894035339355 1.1985416412353516 1.2027339935302734 1.197394847869873 1.2033438682556152
1.2460606098175049 1.2425508499145508 1.241830825805664 1.2386248111724854 1.2280793190002441 1.2343518733978271 1.2304341793060303 1.2371211051940918 1.229491949081421 1.2264044284820557 1.2258939743041992 1.227229356765747 1.229750394821167 1.234055995941162 1.2285501956939697 1.2347309589385986
1.2548484802246094 1.27325439453125 1.2723126411437988 1.2692220211029053 1.2592236995697021 1.2650413513183594 1.261399507522583 1.268277645111084 1.2603869438171387 1.25754714012146 1.2570686340332031 1.257765531539917 1.2604610919952393 1.2648799419403076 1.259207010269165 1.2656223773956299
1.2636363506317139 1.3034725189208984 1.3022949695587158 1.2993347644805908 1.2899396419525146 1.2952611446380615 1.2919206619262695 1.2989912033081055 1.2908332347869873 1.2882640361785889 1.2878220081329346 1.2878367900848389 1.290710210800171 1.2952444553375244 1.2894024848937988 1.296055555343628
1.2724242210388184 1.333242654800415 1.331815242767334 1.3289992809295654 1.3202600479125977 1.3250463008880615 1.322031021118164 1.3292975425720215 1.320864200592041 1.3185877799987793 1.3181862831115723 1.3174777030944824 1.320533037185669 1.3251841068267822 1.3191709518432617 1.3260648250579834
1.2812120914459229 1.362600564956665 1.3609087467193604 1.358252763748169 1.350219964981079 1.3544328212738037 1.3517653942108154 1.3592309951782227 1.3505141735076904 1.348552942276001 1.3481965065002441 1.3467228412628174 1.349963903427124 1.354734182357788 1.348548412322998 1.3556852340698242
1.2899999618530273 1.3915796279907227 1.389611005783081 1.3871276378631592 1.3798506259918213 1.3834540843963623 1.3811571598052979 1.3888251781463623 1.3798155784606934 1.3781909942626953 1.3778839111328125 1.3756067752838135 1.3790366649627686 1.3839285373687744 1.3775668144226074 1.3849496841430664
1.2987878322601318 1.4202167987823486 1.4179582595825195 1.415661096572876 1.4091854095458984 1.4121460914611816 1.4102392196655273 1.4181149005889893 1.4088020324707031 1.4075345993041992 1.4072816371917725 1.4041645526885986 1.4077847003936768 1.41280198097229 1.4062612056732178 1.4138941764831543
1.3075757026672363 1.4485459327697754 1.4459846019744873 1.4438867568969727 1.4382550716400146 1.4405403137207031 1.4390435218811035 1.4471328258514404 1.4375052452087402 1.4366145133972168 1.4364209175109863 1.4324281215667725 1.4362406730651855 1.4413869380950928 1.434664249420166 1.4425489902496338
1.3163635730743408 1.4766016006469727 1.4737255573272705 1.4718387126922607 1.4670910835266113 1.468672513961792 1.4676029682159424 1.4759111404418945 1.4659571647644043 1.4654624462127686 1.4653325080871582 1.4604313373565674 1.4644370079040527 1.4697179794311523 1.462808609008789 1.4709482192993164
1.3251514434814453 1.5044159889221191 1.5012128353118896 1.499549150466919 1.4957220554351807 1.4965722560882568 1.495945930480957 1.5044810771942139 1.4941866397857666 1.494105577468872 1.494044303894043 1.4882042407989502 1.4924030303955078 1.4978229999542236 1.4907236099243164 1.499121904373169
1.3339394330978394 1.5320253372192383 1.528484582901001 1.527055025100708 1.524181604385376 1.524275779724121 1.5241072177886963 1.5328774452209473 1.5222275257110596 1.5225780010223389 1.522589921951294 1.5157842636108398 1.520174264907837 1.525740146636963 1.5184454917907715 1.5271046161651611
1.3427273035049438 1.5594608783721924 1.555572271347046 1.5543863773345947 1.552495002746582 1.551811933517456 1.5521137714385986 1.561126947402954 1.5501058101654053 1.5509045124053955 1.5509953498840332 1.5431976318359375 1.547778606414795 1.5534965991973877 1.5460011959075928 1.5549237728118896
1.3515151739120483 1.5867552757263184 1.5825092792510986 1.5815763473510742 1.5806918144226074 1.5792124271392822 1.5799949169158936 1.589261531829834 1.5778532028198242 1.5791141986846924 1.5792889595031738 1.5704777240753174 1.5752458572387695 1.5811235904693604 1.5734226703643799 1.5826103687286377
1.3603030443191528 1.6139438152313232 1.6093320846557617 1.6086595058441162 1.608802080154419 1.6065123081207275 1.6077842712402344 1.6173138618469238 1.605499267578125 1.6072368621826172 1.6075012683868408 1.5976574420928955 1.602609634399414 1.6086552143096924 1.6007428169250488 1.6101980209350586
1.3690909147262573 1.641056776046753 1.6360704898834229 1.635667324066162 1.6368517875671387 1.6337389945983887 1.6355068683624268 1.645310878753662 1.6330714225769043 1.6352977752685547 1.6356565952301025 1.624765396118164 1.6298959255218506 1.6361193656921387 1.6279888153076172 1.6377129554748535
1.3778787851333618 1.6681272983551025 1.6627604961395264 1.6626315116882324 1.664867639541626 1.6609253883361816 1.6631920337677002 1.6732831001281738 1.6605982780456543 1.6633245944976807 1.6637828350067139 1.6518332958221436 1.6571357250213623 1.663546085357666 1.6551902294158936 1.6651861667633057
1.3866666555404663 1.695188045501709 1.6894357204437256 1.6895852088928223 1.6928784847259521 1.6881022453308105 1.690868854522705 1.7012591361999512 1.6881074905395508 1.6913435459136963 1.6919074058532715 1.6788909435272217 1.684358835220337 1.6909668445587158 1.6823794841766357 1.6926469802856445
1.3954545259475708 1.722269058227539 1.7161266803741455 1.716559648513794 1.72090744972229 1.7152979373931885 1.7185626029968262 1.7292671203613281 1.715625286102295 1.7193794250488281 1.7200539112091064 1.7059671878814697 1.7115917205810547 1.7184088230133057 1.7095825672149658 1.720123291015625
1.4042423963546753 1.749406337738037 1.7428710460662842 1.7435882091522217 1.7489840984344482 1.7425453662872314 1.7463045120239258 1.7573366165161133 1.7431817054748535 1.747459888458252 1.748250961303711 1.733095645904541 1.7388663291931152 1.7459049224853516 1.736830472946167 1.7476451396942139
1.4130302667617798 1.7766268253326416 1.769697666168213 1.7706997394561768 1.7771296501159668 1.7698719501495361 1.7741169929504395 1.7854933738708496 1.7707996368408203 1.7756068706512451 1.776519536972046 1.760300636291504 1.7662065029144287 1.77347993850708 1.7641496658325195 1.7752375602722168
1.4218182563781738 1.8039655685424805 1.7966430187225342 1.7979285717010498 1.805370807647705 1.797309398651123 1.8020293712615967 1.8137657642364502 1.7985079288482666 1.8038463592529297 1.8048863410949707 1.7876155376434326 1.7936429977416992 1.8011653423309326 1.7915701866149902 1.8029320240020752
1.4306061267852783 1.831451177597046 1.8237371444702148 1.825303316116333 1.833730936050415 1.824882984161377 1.8300657272338867 1.842179775238037 1.826329231262207 1.8322007656097412 1.8333733081817627 1.8150660991668701 1.8212003707885742 1.8289861679077148 1.8191168308258057 1.830751657485962
1.4393939971923828 1.8591156005859375 1.8510143756866455 1.852856159210205 1.8622329235076904 1.8526253700256348 1.8582508563995361 1.8707609176635742 1.8542912006378174 1.8606932163238525 1.8620049953460693 1.842681646347046 1.8489067554473877 1.8569719791412354 1.8468194007873535 1.8587253093719482
1.4481818675994873 1.886991024017334 1.8785088062286377 1.8806183338165283 1.8909027576446533 1.8805646896362305 1.886613368988037 1.8995378017425537 1.8824183940887451 1.889348030090332 1.8908028602600098 1.8704917430877686 1.8767902851104736 1.8851511478424072 1.8747050762176514 1.886880874633789
1.4569697380065918 1.9151053428649902 1.9062504768371582 1.9086191654205322 1.9197592735290527 1.9087262153625488 1.9151732921600342 1.928532361984253 1.910733699798584 1.918184518814087 1.9197888374328613 1.898521900177002 1.9048728942871094 1.9135472774505615 1.9027986526489258 1.9152414798736572
1.4657576084136963 1.9434897899627686 1.9342727661132812 1.936889886856079 1.9488255977630615 1.9371404647827148 1.9439575672149658 1.9577713012695312 1.9392619132995605 1.9472270011901855 1.9489853382110596 1.9268004894256592 1.9331843852996826 1.942190170288086 1.9311277866363525 1.9438343048095703
1.4745454788208008 1.9721713066101074 1.9626049995422363 1.965456247329712 1.9781208038330078 1.9658300876617432 1.972984790802002 1.987273931503296 1.9680235385894775 1.9764909744262695 1.9784085750579834 1.9553508758544922 1.9617443084716797 1.971100091934204 1.9597139358520508 1.9726800918579102
1.4833333492279053 2.0011820793151855 1.9912819862365723 1.9943509101867676 2.0076684951782227 1.9948265552520752 2.00228214263916 2.0170679092407227 1.997044324874878 2.0060012340545654 2.0080833435058594 1.9842040538787842 1.99058198928833 2.000307083129883 1.988586187362671 2.0018093585968018
1.4921212196350098 2.0305469036102295 2.0203304290771484 2.0235986709594727 2.0374836921691895 2.024151086807251 2.031867027282715 2.0471715927124023 2.0263423919677734 2.0357728004455566 2.0380234718322754 2.013380289077759 2.019716262817383 2.0298314094543457 2.017764091491699 2.031238317489624
1.5009090900421143 2.060293436050415 2.049781560897827 2.0532281398773193 2.0675878524780273 2.0538291931152344 2.0617616176605225 2.0776071548461914 2.0559396743774414 2.0658249855041504 2.068249464035034 2.0429046154022217 2.0491716861724854 2.059696674346924 2.0472731590270996 2.060992956161499
1.5096969604492188 2.0904510021209717 2.07966685295105 2.0832669734954834 2.0979983806610107 2.0838863849639893 2.0919878482818604 2.108396530151367 2.0858585834503174 2.096177577972412 2.0987794399261475 2.0728042125701904 2.0789713859558105 2.089927911758423 2.077136278152466 2.091095447540283
1.5184848308563232 2.1210386753082275 2.1100094318389893 2.113736629486084 2.1287288665771484 2.1143417358398438 2.1225595474243164 2.1395537853240967 2.1161134243011475 2.1268410682678223 2.1296238899230957 2.1030945777893066 2.1091318130493164 2.1205413341522217 2.1073710918426514 2.1215624809265137
1.5272727012634277 2.152085304260254 2.140839099884033 2.1446642875671387 2.159799098968506 2.145219564437866 2.153498888015747 2.1711008548736572 2.146726131439209 2.1578357219696045 2.1608033180236816 2.133802890777588 2.139676570892334 2.1515610218048096 2.1380014419555664 2.152416944503784
1.5360605716705322 2.183614730834961 2.1721832752227783 2.176074266433716 2.191222906112671 2.176541805267334 2.1848230361938477 2.2030553817749023 2.1777150630950928 2.1891767978668213 2.192331552505493 2.1649484634399414 2.1706254482269287 2.1830060482025146 2.169045925140381 2.183678150177002
1.5448484420776367 2.2156431674957275 2.2040627002716064 2.2079834938049316 2.2230117321014404 2.2083237171173096 2.2165439128875732 2.2354280948638916 2.2090935707092285 2.2208731174468994 2.224217653274536 2.196547269821167 2.2019922733306885 2.2148914337158203 2.2005200386047363 2.215359687805176
1.5536363124847412 2.248194694519043 2.236501932144165 2.240417003631592 2.255181312561035 2.240586042404175 2.248680353164673 2.2682371139526367 2.2408785820007324 2.2529406547546387 2.256476640701294 2.2286198139190674 2.233797073364258 2.2472355365753174 2.232442855834961 2.247481107711792
1.5624241828918457 2.2812864780426025 2.2695212364196777 2.2733893394470215 2.2877399921417236 2.2733421325683594 2.281243085861206 2.30149245262146 2.2730841636657715 2.2853896617889404 2.2891182899475098 2.2611794471740723 2.266052722930908 2.2800521850585938 2.2648279666900635 2.2800543308258057
1.5712120532989502 2.314934492111206 2.30314040184021 2.3069193363189697 2.3207011222839355 2.3066093921661377 2.3142457008361816 2.3352067470550537 2.305724620819092 2.3182311058044434 2.322152853012085 2.294243335723877 2.2987751960754395 2.313356637954712 2.2976903915405273 2.3130950927734375
1.5799999237060547 2.3491523265838623 2.337374448776245 2.341020107269287 2.354072093963623 2.340398073196411 2.3476979732513428 2.369387626647949 2.338810682296753 2.351473093032837 2.3555872440338135 2.3278214931488037 2.3319740295410156 2.3471572399139404 2.331040859222412 2.3466131687164307
1.5887877941131592 2.38395619392395 2.372243642807007 2.3757076263427734 2.3878653049468994 2.3747239112854004 2.3816137313842773 2.4040493965148926 2.3723576068878174 2.3851280212402344 2.389432907104492 2.3619298934936523 2.3656671047210693 2.381469964981079 2.364893913269043 2.380624294281006
1.5975757837295532 2.4193503856658936 2.40775203704834 2.41098690032959 2.4220826625823975 2.4095895290374756 2.4159958362579346 2.4391894340515137 2.40636944770813 2.4191970825195312 2.4236905574798584 2.396570920944214 2.399855613708496 2.416297435760498 2.3992531299591064 2.415130138397217
1.6063636541366577 2.455345630645752 2.4439125061035156 2.446868419647217 2.4567317962646484 2.44500470161438 2.4508543014526367 2.4748167991638184 2.440859079360962 2.453691005706787 2.4583687782287598 2.431755542755127 2.4345524311065674 2.451648235321045 2.434128522872925 2.4501423835754395
1.6151515245437622 2.491946220397949 2.4807310104370117 2.4833574295043945 2.491819381713867 2.4809741973876953 2.4861931800842285 2.5109357833862305 2.4758338928222656 2.4886136054992676 2.493471622467041 2.4674878120422363 2.4697632789611816 2.487527847290039 2.4695253372192383 2.485665798187256
1.6239393949508667 2.529158592224121 2.518216133117676 2.5204596519470215 2.527352809906006 2.517505168914795 2.5220251083374023 2.5475497245788574 2.5113039016723633 2.523974895477295 2.529005527496338 2.503774642944336 2.505497455596924 2.523941993713379 2.5054516792297363 2.5217084884643555
1.6327272653579712 2.5669798851013184 2.556363582611084 2.5581741333007812 2.5633344650268555 2.554594039916992 2.558347225189209 2.5846567153930664 2.547274589538574 2.559774875640869 2.5649709701538086 2.540614604949951 2.5417561531066895 2.5608906745910645 2.541904926300049 2.558272361755371
1.6415151357650757 2.6054062843322754 2.595170021057129 2.5964956283569336 2.599764823913574 2.5922393798828125 2.595162868499756 2.622255802154541 2.583749771118164 2.5960183143615723 2.6013689041137695 2.578005790710449 2.578540325164795 2.5983710289001465 2.578886032104492 2.5953550338745117
1.6503030061721802 2.644437313079834 2.634634494781494 2.635425090789795 2.636653423309326 2.630441665649414 2.6324801445007324 2.660348892211914 2.6207404136657715 2.632713794708252 2.63820743560791 2.615950107574463 2.6158571243286133 2.636387348175049 2.616398334503174 2.632965564727783
1.6590909957885742 2.6840643882751465 2.6747474670410156 2.674952507019043 2.6740026473999023 2.669196605682373 2.670300006866455 2.698932647705078 2.658252239227295 2.669865131378174 2.675487518310547 2.65444278717041 2.6537060737609863 2.6749367713928223 2.6544384956359863 2.671100616455078
1.6678788661956787 2.724276065826416 2.715493679046631 2.7150697708129883 2.7118172645568848 2.708493709564209 2.7086243629455566 2.738001823425293 2.6962890625 2.70747709274292 2.7132110595703125 2.693476676940918 2.6920876502990723 2.71401309967041 2.6930031776428223 2.70975923538208
1.6766667366027832 2.7650651931762695 2.7568626403808594 2.7557663917541504 2.750105857849121 2.7483315467834473 2.747459888458252 2.7775583267211914 2.734863758087158 2.7455601692199707 2.7513885498046875 2.733048915863037 2.731004238128662 2.753615379333496 2.732090950012207 2.748945713043213
1.6854546070098877 2.806417465209961 2.7988357543945312 2.797030448913574 2.788874626159668 2.788698673248291 2.786808967590332 2.8176002502441406 2.7739830017089844 2.784123420715332 2.790022373199463 2.7731518745422363 2.7704577445983887 2.7937402725219727 2.771697998046875 2.7886581420898438
1.6942424774169922 2.8483152389526367 2.8413891792297363 2.83884334564209 2.8281350135803223 2.829585075378418 2.82667875289917 2.858123779296875 2.813657760620117 2.823179244995117 2.8291239738464355 2.813775062561035 2.8104476928710938 2.834383010864258 2.811819553375244 2.8288955688476562
1.7030303478240967 2.890749454498291 2.884510040283203 2.881196975708008 2.8679065704345703 2.870988368988037 2.86708402633667 2.899136543273926 2.8539090156555176 2.862748622894287 2.868710517883301 2.854918956756592 2.8509836196899414 2.875546932220459 2.8524584770202637 2.869668483734131
1.7118182182312012 2.933701515197754 2.9281668663024902 2.924072265625 2.908205986022949 2.9128971099853516 2.908034324645996 2.9406399726867676 2.8947501182556152 2.9028501510620117 2.9087977409362793 2.896574020385742 2.8920698165893555 2.9172286987304688 2.8936119079589844 2.910979747772217
1.7206060886383057 2.9771595001220703 2.9723405838012695 2.9674577713012695 2.94905948638916 2.9553074836730957 2.9495487213134766 2.982646942138672 2.9362072944641113 2.943513870239258 2.9494118690490723 2.9387388229370117 2.9337196350097656 2.9594345092773438 2.9352846145629883 2.952838897705078
1.7293939590454102 3.021111488342285 3.0170059204101562 3.011340618133545 2.9905033111572266 2.9982190132141113 2.9916539192199707 3.025172233581543 2.978311061859131 2.98477840423584 2.990586280822754 2.9814157485961914 2.9759483337402344 3.0021748542785645 2.9774842262268066 2.9952640533447266
1.7381818294525146 3.0655517578125 3.062143325805664 3.0557150840759277 3.0325841903686523 3.0416364669799805 3.034384250640869 3.068244457244873 3.0211048126220703 3.0266923904418945 3.03236722946167 3.0246119499206543 3.0187811851501465 3.0454654693603516 3.0202279090881348 3.038280487060547
1.7469696998596191 3.110470771789551 3.107727527618408 3.100572109222412 3.0753536224365234 3.0855655670166016 3.077779769897461 3.111891746520996 3.064629077911377 3.0693116188049316 3.07480525970459 3.0683369636535645 3.0622472763061523 3.089326858520508 3.063532829284668 3.0819144248962402
1.7557575702667236 3.155876636505127 3.1537461280822754 3.1459193229675293 3.118885040283203 3.130028247833252 3.1218981742858887 3.1561660766601562 3.108949661254883 3.112712860107422 3.1179733276367188 3.1126151084899902 3.106391429901123 3.1337971687316895 3.107433319091797 3.1262125968933105
1.7645454406738281 3.2017807960510254 3.200188159942627 3.1917672157287598 3.1632652282714844 3.1750521659851074 3.166808605194092 3.20112943649292 3.1541380882263184 3.156987190246582 3.161959648132324 3.1574807167053223 3.1512675285339355 3.1789231300354004 3.151974678039551 3.1712303161621094
1.7733333110809326 3.248216152191162 3.2470622062683105 3.2381491661071777 3.2086105346679688 3.220691680908203 3.2126073837280273 3.246870517730713 3.200294017791748 3.2022557258605957 3.2068819999694824 3.2029900550842285 3.1969566345214844 3.224776268005371 3.197225570678711 3.217048168182373
1.782121181488037 3.2952194213867188 3.29437255859375 3.2851009368896484 3.255049705505371 3.267002582550049 3.2593979835510254 3.293491840362549 3.24752140045166 3.2486510276794434 3.2528719902038574 3.24920654296875 3.243544578552246 3.2714357376098633 3.2432632446289062 3.2637557983398438
1.7909090518951416 3.3428521156311035 3.342148780822754 3.33268404006958 3.302746295928955 3.3140735626220703 3.3073153495788574 3.341128349304199 3.295954704284668 3.296339511871338 3.3000950813293457 3.29622220993042 3.291149139404297 3.3190135955810547 3.290196418762207 3.311471939086914
1.799696922302246 3.3912038803100586 3.3904433250427246 3.380988121032715 3.3518972396850586 3.3620219230651855 3.356525421142578 3.389953136444092 3.345755100250244 3.3455257415771484 3.348757743835449 3.344163417816162 3.339916229248047 3.36765193939209 3.338162899017334 3.360346794128418
1.8084847927093506 3.44039249420166 3.4393253326416016 3.4301304817199707 3.4027342796325684 3.4109954833984375 3.407224655151367 3.440171718597412 3.397109031677246 3.3964438438415527 3.399099349975586 3.3931822776794434 3.390021324157715 3.417525291442871 3.387338161468506 3.4105615615844727
1.817272663116455 3.4905710220336914 3.4889020919799805 3.480266571044922 3.455531597137451 3.461184501647949 3.459646224975586 3.492039203643799 3.4502363204956055 3.449373245239258 3.4514074325561523 3.443477153778076 3.441678524017334 3.4688472747802734 3.4379372596740723 3.4623374938964844
1.8260605335235596 3.541944980621338 3.539323329925537 3.5316004753112793 3.510610580444336 3.5128297805786133 3.5140671730041504 3.5458621978759766 3.5053963661193848 3.504639148712158 3.50601863861084 3.495298385620117 3.495145797729492 3.521885395050049 3.4902281761169434 3.5159387588500977
1.834848403930664 3.59476900100708 3.5907840728759766 3.5843892097473145 3.5683393478393555 3.5662312507629395 3.5708093643188477 3.6020054817199707 3.5628838539123535 3.562610626220703 3.5633225440979004 3.5489487648010254 3.5507287979125977 3.5769548416137695 3.544536590576172 3.571683883666992
1.843636393547058 3.64935302734375 3.6435327529907227 3.638946056365967 3.6291279792785645 3.6217422485351562 3.6302332878112793 3.660888195037842 3.623023509979248 3.623701572418213 3.623753070831299 3.6047916412353516 3.6087751388549805 3.634425640106201 3.601243019104004 3.6299309730529785
1.8524242639541626 3.706085681915283 3.6978960037231445 3.6956653594970703 3.69343900680542 3.679795742034912 3.6927542686462402 3.722996234893799 3.686190605163574 3.688368797302246 3.687803268432617 3.663264274597168 3.6696910858154297 3.694735527038574 3.660801410675049 3.691101551055908
1.861212134361267 3.765420913696289 3.754265785217285 3.755007743835449 3.761758327484131 3.7408905029296875 3.7588205337524414 3.788865566253662 3.752779483795166 3.75709867477417 3.755992889404297 3.7248682975769043 3.7339282035827637 3.758368492126465 3.723723888397217 3.7556605339050293
1.8700000047683716 3.827894687652588 3.8131299018859863 3.8175177574157715 3.834599018096924 3.805600166320801 3.828911304473877 3.8590784072875977 3.8232150077819824 3.830392837524414 3.828866481781006 3.7901744842529297 3.801974296569824 3.825869560241699 3.7905874252319336 3.824112892150879


==> figure_code/DM_new_8/interpolation/0.778_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0087878704071045 0.1369457244873047 0.13540363311767578 0.1379528045654297 0.1293010711669922 0.13675880432128906 0.13612842559814453 0.13836669921875 0.13558006286621094 0.1351633071899414 0.12603759765625 0.13483619689941406 0.13336944580078125 0.12249040603637695 0.13180208206176758 0.13463973999023438
1.017575740814209 0.25748252868652344 0.2549781799316406 0.25777435302734375 0.2454242706298828 0.25698184967041016 0.2564535140991211 0.2588949203491211 0.25587940216064453 0.2562899589538574 0.24189376831054688 0.2546262741088867 0.25221729278564453 0.23540925979614258 0.2504997253417969 0.25274658203125
1.0263636112213135 0.3545675277709961 0.35233402252197266 0.35411834716796875 0.34258317947387695 0.35413074493408203 0.3544893264770508 0.3555440902709961 0.3543391227722168 0.35688018798828125 0.342465877532959 0.35309553146362305 0.3516817092895508 0.33446598052978516 0.35004138946533203 0.34906959533691406
1.035151481628418 0.4278688430786133 0.4268617630004883 0.4275217056274414 0.41983747482299805 0.42824363708496094 0.4295034408569336 0.4286918640136719 0.4301638603210449 0.4354109764099121 0.42554235458374023 0.4297327995300293 0.4305295944213867 0.4176464080810547 0.42877769470214844 0.42323875427246094
1.0439393520355225 0.4822559356689453 0.4826946258544922 0.4829092025756836 0.48017358779907227 0.484133243560791 0.4855623245239258 0.4835348129272461 0.4872579574584961 0.49464845657348633 0.4917731285095215 0.488436222076416 0.4909324645996094 0.48520755767822266 0.48893260955810547 0.4790382385253906
1.052727222442627 0.5247693061828613 0.5262479782104492 0.5268793106079102 0.5285005569458008 0.528313159942627 0.529151439666748 0.527069091796875 0.5318269729614258 0.5398473739624023 0.5439929962158203 0.5349721908569336 0.5373992919921875 0.5392031669616699 0.5350561141967773 0.5224685668945312
1.0615150928497314 0.5617609024047852 0.5636963844299316 0.5651941299438477 0.5696454048156738 0.5664315223693848 0.566586971282959 0.5652961730957031 0.5698652267456055 0.5766806602478027 0.5860986709594727 0.5746526718139648 0.5751857757568359 0.5826840400695801 0.572232723236084 0.559535026550293
1.0703030824661255 0.5974407196044922 0.5994205474853516 0.6016139984130859 0.6072201728820801 0.6022167205810547 0.6023855209350586 0.6019458770751953 0.6056704521179199 0.6098480224609375 0.6220436096191406 0.6112222671508789 0.6090230941772461 0.6189742088317871 0.6048378944396973 0.594782829284668
1.07909095287323 0.6337127685546875 0.6355690956115723 0.6378297805786133 0.6433103084564209 0.6375336647033691 0.6387267112731934 0.6384830474853516 0.6414265632629395 0.6424193382263184 0.6550319194793701 0.646733283996582 0.6422348022460938 0.6510715484619141 0.6359286308288574 0.6306962966918945
1.0878788232803345 0.6708378791809082 0.672511100769043 0.6741151809692383 0.678779125213623 0.6730170249938965 0.6759095191955566 0.6749229431152344 0.6776161193847656 0.6758832931518555 0.6872239112854004 0.6820187568664551 0.676513671875 0.6812846660614014 0.6672396659851074 0.6679668426513672
1.096666693687439 0.7082414627075195 0.7096161842346191 0.7100620269775391 0.7137665748596191 0.7086706161499023 0.713188648223877 0.7106971740722656 0.7137594223022461 0.7105398178100586 0.7196829319000244 0.7172384262084961 0.712188720703125 0.7111408710479736 0.699470043182373 0.7061290740966797
1.1054545640945435 0.7451424598693848 0.7459874153137207 0.745147705078125 0.748098611831665 0.7442498207092285 0.7495694160461426 0.7452297210693359 0.749077320098877 0.7459828853607178 0.7526671886444092 0.7522788047790527 0.7486858367919922 0.7414295673370361 0.73264479637146 0.7442407608032227
1.114242434501648 0.7809262275695801 0.7809562683105469 0.7790374755859375 0.7815811634063721 0.7794642448425293 0.7843494415283203 0.7782421112060547 0.7829513549804688 0.7815439701080322 0.7859387397766113 0.786982536315918 0.7851057052612305 0.7724075317382812 0.7664639949798584 0.7814035415649414
1.1230303049087524 0.8152577877044678 0.8142461776733398 0.8116683959960938 0.8141014575958252 0.8140482902526855 0.817293643951416 0.809758186340332 0.8151078224182129 0.8165662288665771 0.8190686702728271 0.8212161064147949 0.8205976486206055 0.803978443145752 0.8005154132843018 0.8169889450073242
1.131818175315857 0.8480536937713623 0.8459463119506836 0.8431682586669922 0.8456399440765381 0.8477683067321777 0.8485641479492188 0.8400087356567383 0.8455972671508789 0.8505489826202393 0.851618766784668 0.8548665046691895 0.8545675277709961 0.83585524559021 0.8344016075134277 0.8507022857666016
1.1406060457229614 0.8794307708740234 0.8763895034790039 0.8737964630126953 0.876265287399292 0.8804769515991211 0.8785738945007324 0.8693389892578125 0.874722957611084 0.8832182884216309 0.8832745552062988 0.8878531455993652 0.8867788314819336 0.8677268028259277 0.8678269386291504 0.8825197219848633
1.149393916130066 0.9095981121063232 0.9059901237487793 0.9038209915161133 0.9060890674591064 0.9120988845825195 0.9077887535095215 0.8980808258056641 0.9028956890106201 0.9144926071166992 0.9138529300689697 0.9201076030731201 0.9173145294189453 0.8993139266967773 0.9005947113037109 0.9126081466674805
1.1581817865371704 0.9388067722320557 0.9351310729980469 0.933466911315918 0.9352519512176514 0.9426522254943848 0.9366188049316406 0.9265108108520508 0.9305362701416016 0.9444565773010254 0.9433367252349854 0.9515819549560547 0.9464702606201172 0.9304380416870117 0.9326155185699463 0.9412269592285156
1.166969656944275 0.967292308807373 0.9640998840332031 0.962890625 0.9638900756835938 0.9722299575805664 0.965355396270752 0.9548330307006836 0.9579956531524658 0.9732909202575684 0.9717848300933838 0.9822583198547363 0.9746637344360352 0.9610066413879395 0.9638750553131104 0.9686832427978516
1.1757575273513794 0.9952588081359863 0.9930624961853027 0.9921550750732422 0.992133378982544 1.0009794235229492 0.9941573143005371 0.9831562042236328 0.9855265617370605 1.001232624053955 0.9993566274642944 1.0121428966522217 1.0023069381713867 0.9910144805908203 0.9944133758544922 0.995265007019043
1.1845455169677734 1.022871494293213 1.0220794677734375 1.021275520324707 1.020099401473999 1.0290794372558594 1.0230789184570312 1.0115318298339844 1.013277530670166 1.0285265445709229 1.0262175798416138 1.041276216506958 1.0297636985778809 1.0205156803131104 1.0243020057678223 1.0212440490722656
1.193333387374878 1.0502619743347168 1.0511360168457031 1.0502233505249023 1.0478954315185547 1.0567164421081543 1.0521063804626465 1.0399703979492188 1.0413084030151367 1.0554139614105225 1.0525720119476318 1.0697298049926758 1.0573081970214844 1.0496141910552979 1.0536303520202637 1.046858787536621
1.2021212577819824 1.0775258541107178 1.0801644325256348 1.078948974609375 1.0756028890609741 1.0840601921081543 1.0811824798583984 1.0684499740600586 1.0696132183074951 1.0821013450622559 1.078598141670227 1.0975914001464844 1.0850787162780762 1.0784108638763428 1.0824859142303467 1.072312355041504
1.210909128189087 1.104740858078003 1.1090850830078125 1.1074161529541016 1.1032929420471191 1.1112570762634277 1.1102356910705566 1.0969467163085938 1.09814453125 1.1087632179260254 1.1044769287109375 1.124969482421875 1.1131272315979004 1.1070151329040527 1.1109516620635986 1.0977678298950195
1.2196969985961914 1.1319684982299805 1.1378226280212402 1.1356019973754883 1.131027102470398 1.1384234428405762 1.1392035484313965 1.125432014465332 1.1268389225006104 1.1355431079864502 1.1303588151931763 1.1519804000854492 1.1414289474487305 1.1355243921279907 1.1391079425811768 1.1233644485473633
1.228484869003296 1.1592564582824707 1.166313648223877 1.163498878479004 1.15884530544281 1.1656396389007568 1.168027400970459 1.1538810729980469 1.1556212902069092 1.1625432968139648 1.1563715934753418 1.1787419319152832 1.1698956489562988 1.1640052795410156 1.1670172214508057 1.1492042541503906
1.2372727394104004 1.1866397857666016 1.194528579711914 1.191126823425293 1.1867742538452148 1.1929559707641602 1.1966662406921387 1.1822757720947266 1.184424877166748 1.1898343563079834 1.1826142072677612 1.2053589820861816 1.198418140411377 1.1925019025802612 1.194732904434204 1.175370216369629
1.2460606098175049 1.214146614074707 1.222459316253662 1.2185211181640625 1.2148274183273315 1.220400094985962 1.2250981330871582 1.2106056213378906 1.213191032409668 1.2174556255340576 1.2091617584228516 1.2319352626800537 1.2268762588500977 1.2210286855697632 1.2222967147827148 1.2019081115722656
1.2548484802246094 1.2417974472045898 1.2501211166381836 1.2457361221313477 1.2430109977722168 1.2479798793792725 1.253312110900879 1.2388677597045898 1.2418758869171143 1.2454255819320679 1.2360659837722778 1.2585582733154297 1.2551841735839844 1.249589443206787 1.2497429847717285 1.2288579940795898
1.2636363506317139 1.2696008682250977 1.2775530815124512 1.2728281021118164 1.2713180780410767 1.2756896018981934 1.2813115119934082 1.2670602798461914 1.2704477310180664 1.2737371921539307 1.2633603811264038 1.2853002548217773 1.2832703590393066 1.2781634330749512 1.2770967483520508 1.256230354309082
1.2724242210388184 1.2975633144378662 1.3048076629638672 1.2998685836791992 1.299742341041565 1.3035216331481934 1.3091115951538086 1.2951850891113281 1.2988896369934082 1.3023681640625 1.2910523414611816 1.3122227191925049 1.3111157417297363 1.306728720664978 1.3043819665908813 1.2840232849121094
1.2812120914459229 1.3256793022155762 1.3319406509399414 1.326909065246582 1.3282591104507446 1.3314533233642578 1.3367280960083008 1.323246955871582 1.3271894454956055 1.3312795162200928 1.3191412687301636 1.3393628597259521 1.3387055397033691 1.3352446556091309 1.331608533859253 1.3122167587280273
1.2899999618530273 1.3539390563964844 1.3590145111083984 1.3540029525756836 1.3568501472473145 1.359468698501587 1.3641867637634277 1.3512506484985352 1.355346441268921 1.3604216575622559 1.3476088047027588 1.3667476177215576 1.3660712242126465 1.3636788129806519 1.358788013458252 1.340775489807129
1.2987878322601318 1.382328748703003 1.386092185974121 1.3812036514282227 1.3854910135269165 1.3875536918640137 1.3915162086486816 1.3792076110839844 1.3833668231964111 1.3897427320480347 1.3764221668243408 1.394392490386963 1.3932666778564453 1.3920001983642578 1.385932207107544 1.369668960571289
1.3075757026672363 1.4108293056488037 1.413221836090088 1.408543586730957 1.414161205291748 1.415693998336792 1.4187469482421875 1.4071149826049805 1.4112622737884521 1.4191832542419434 1.4055476188659668 1.422295331954956 1.4203596115112305 1.4201812744140625 1.4130487442016602 1.3988447189331055
1.3163635730743408 1.439415454864502 1.4404559135437012 1.4360427856445312 1.4428284168243408 1.4438772201538086 1.4459047317504883 1.4349851608276367 1.4390406608581543 1.4486786127090454 1.4349440336227417 1.4504411220550537 1.4474101066589355 1.4481966495513916 1.440139889717102 1.4282464981079102
1.3251514434814453 1.468066930770874 1.467824935913086 1.4637107849121094 1.471476435661316 1.4720947742462158 1.473020315170288 1.462815284729004 1.4667210578918457 1.4781739711761475 1.4645605087280273 1.478813648223877 1.4744853973388672 1.4760383367538452 1.4672152996063232 1.457815170288086
1.3339394330978394 1.4967589378356934 1.4953598976135254 1.491560935974121 1.5000817775726318 1.5003442764282227 1.500124216079712 1.4906234741210938 1.4943199157714844 1.5076121091842651 1.494350790977478 1.5073826313018799 1.5016531944274902 1.5036962032318115 1.4942824840545654 1.4874992370605469
1.3427273035049438 1.5254676342010498 1.5230741500854492 1.519577980041504 1.5286288261413574 1.528623104095459 1.5272419452667236 1.518406867980957 1.5218534469604492 1.5369436740875244 1.5242693424224854 1.5361137390136719 1.5289592742919922 1.5311788320541382 1.5213500261306763 1.5172405242919922
1.3515151739120483 1.5541744232177734 1.550976276397705 1.5477523803710938 1.557103157043457 1.556931734085083 1.5543997287750244 1.5461692810058594 1.54933762550354 1.5661273002624512 1.554267168045044 1.5649704933166504 1.556443691253662 1.5584940910339355 1.5484267473220825 1.5469779968261719
1.3603030443191528 1.582859754562378 1.5790677070617676 1.5760698318481445 1.585495114326477 1.5852739810943604 1.5816259384155273 1.5739259719848633 1.5767927169799805 1.5951286554336548 1.5843024253845215 1.593916416168213 1.584134578704834 1.5856595039367676 1.5755243301391602 1.576674461364746
1.3690909147262573 1.6115107536315918 1.6073360443115234 1.6045045852661133 1.6137993335723877 1.6136534214019775 1.6089386940002441 1.6016759872436523 1.6042366027832031 1.623921275138855 1.6143362522125244 1.6229121685028076 1.6120400428771973 1.6127030849456787 1.6026548147201538 1.6062726974487305
1.3778787851333618 1.6401164531707764 1.6357712745666504 1.633040428161621 1.6420166492462158 1.642076015472412 1.6363632678985596 1.6294326782226562 1.631688117980957 1.6524922847747803 1.6443296670913696 1.651923418045044 1.6401681900024414 1.6396541595458984 1.6298350095748901 1.6357421875
1.3866666555404663 1.6686723232269287 1.6643571853637695 1.6616573333740234 1.670149564743042 1.6705491542816162 1.6639199256896973 1.6572036743164062 1.659163236618042 1.6808345317840576 1.674257516860962 1.6809165477752686 1.668510913848877 1.6665468215942383 1.657078742980957 1.6650505065917969
1.3954545259475708 1.6971800327301025 1.6930766105651855 1.6903400421142578 1.6982110738754272 1.6990814208984375 1.69162917137146 1.6850051879882812 1.6866836547851562 1.7089533805847168 1.7040951251983643 1.7098679542541504 1.697056770324707 1.6934242248535156 1.6844072341918945 1.6941747665405273
1.4042423963546753 1.7256426811218262 1.7219090461730957 1.7190685272216797 1.7262077331542969 1.7276792526245117 1.7195074558258057 1.7128486633300781 1.7142653465270996 1.736861228942871 1.7338218688964844 1.7387518882751465 1.7257823944091797 1.7203221321105957 1.7118339538574219 1.7231025695800781
1.4130302667617798 1.7540712356567383 1.7508392333984375 1.7478408813476562 1.7541615962982178 1.7563531398773193 1.7475738525390625 1.7407455444335938 1.7419321537017822 1.764583706855774 1.7634296417236328 1.7675564289093018 1.7546815872192383 1.7472928762435913 1.7393862009048462 1.7518301010131836
1.4218182563781738 1.782482385635376 1.779853343963623 1.7766523361206055 1.782094955444336 1.785114049911499 1.7758440971374512 1.7687206268310547 1.7697031497955322 1.7921507358551025 1.7929155826568604 1.7962737083435059 1.7837319374084473 1.774376630783081 1.7670799493789673 1.7803611755371094
1.4306061267852783 1.81089186668396 1.8089385032653809 1.8054962158203125 1.8100289106369019 1.813967227935791 1.8043303489685059 1.7967844009399414 1.7975962162017822 1.8196008205413818 1.8222802877426147 1.8249030113220215 1.8129119873046875 1.8016198873519897 1.7949378490447998 1.8087053298950195
1.4393939971923828 1.8393268585205078 1.8380885124206543 1.8343963623046875 1.8379974365234375 1.842930793762207 1.8330528736114502 1.8249683380126953 1.8256404399871826 1.8469798564910889 1.8515251874923706 1.8534519672393799 1.8422186374664307 1.8290717601776123 1.822987675666809 1.836893081665039
1.4481818675994873 1.867814540863037 1.867302417755127 1.8633537292480469 1.8660274744033813 1.8720121383666992 1.8620219230651855 1.8532915115356445 1.853851318359375 1.874337911605835 1.8806726932525635 1.8819375038146973 1.871643304824829 1.8567767143249512 1.8512474298477173 1.864945411682129
1.4569697380065918 1.896388053894043 1.8965845108032227 1.8923921585083008 1.8941599130630493 1.901226282119751 1.89125394821167 1.8817768096923828 1.8822579383850098 1.901731252670288 1.9097392559051514 1.9103825092315674 1.9011871814727783 1.8847801685333252 1.879744529724121 1.892904281616211
1.4657576084136963 1.9250805377960205 1.9259424209594727 1.9215307235717773 1.9224261045455933 1.9305856227874756 1.9207580089569092 1.9104557037353516 1.910881757736206 1.9292184114456177 1.9387483596801758 1.9388148784637451 1.9308497905731201 1.9131230115890503 1.9084985256195068 1.9208126068115234
1.4745454788208008 1.9539308547973633 1.955392837524414 1.9508066177368164 1.9508734941482544 1.960108757019043 1.950554609298706 1.939352035522461 1.9397525787353516 1.956862211227417 1.9677329063415527 1.9672738313674927 1.9606497287750244 1.9418509006500244 1.9375431537628174 1.9487195014953613
1.4833333492279053 1.982978105545044 1.9849567413330078 1.9802484512329102 1.979534387588501 1.9898087978363037 1.9806499481201172 1.9685020446777344 1.96889328956604 1.9847216606140137 1.9967293739318848 1.9957997798919678 1.9905946254730225 1.9709984064102173 1.9668911695480347 1.976679801940918
1.4921212196350098 2.0122644901275635 2.0146608352661133 2.0098886489868164 2.008456230163574 2.0197088718414307 2.0110621452331543 1.9979314804077148 1.9983361959457397 2.012862205505371 2.0257763862609863 2.0244407653808594 2.02071213722229 2.0006048679351807 1.996574878692627 2.0047550201416016
1.5009090900421143 2.0418319702148438 2.04453706741333 2.0397748947143555 2.037684202194214 2.0498270988464355 2.041804552078247 2.027674674987793 2.0281057357788086 2.041348934173584 2.0549230575561523 2.0532498359680176 2.0510332584381104 2.0307040214538574 2.026614189147949 2.0330071449279785
1.5096969604492188 2.071723699569702 2.0746235847473145 2.0699405670166016 2.067256450653076 2.080186128616333 2.0728890895843506 2.0577707290649414 2.058234453201294 2.0702362060546875 2.0842089653015137 2.082280397415161 2.081585168838501 2.061319589614868 2.0570316314697266 2.061504364013672
1.5184848308563232 2.1019842624664307 2.1049599647521973 2.100435256958008 2.0972273349761963 2.110813856124878 2.104337215423584 2.0882463455200195 2.088752031326294 2.0995917320251465 2.113693952560425 2.1115949153900146 2.112407684326172 2.0924899578094482 2.0878562927246094 2.090315818786621
1.5272727012634277 2.1326539516448975 2.135589122772217 2.13128662109375 2.127627372741699 2.141730308532715 2.1361539363861084 2.119135856628418 2.1196837425231934 2.1294610500335693 2.1434261798858643 2.141247272491455 2.143526792526245 2.1242239475250244 2.119100332260132 2.1194958686828613
1.5360605716705322 2.163778305053711 2.1665611267089844 2.162552833557129 2.15850567817688 2.17297101020813 2.1683616638183594 2.1504812240600586 2.151064872741699 2.1599032878875732 2.1734681129455566 2.171295642852783 2.1749930381774902 2.156546115875244 2.150789499282837 2.1491270065307617
1.5448484420776367 2.195396661758423 2.1979222297668457 2.194268226623535 2.189906358718872 2.2045652866363525 2.2009778022766113 2.182310104370117 2.18292236328125 2.1909666061401367 2.2038724422454834 2.201807737350464 2.206845998764038 2.1894760131835938 2.1829469203948975 2.179267406463623
1.5536363124847412 2.2275476455688477 2.229724407196045 2.2264747619628906 2.221863269805908 2.236546039581299 2.234016180038452 2.2146596908569336 2.2152881622314453 2.22269344329834 2.2347021102905273 2.232835292816162 2.239126443862915 2.223017692565918 2.215588331222534 2.2099833488464355
1.5624241828918457 2.2602720260620117 2.2620182037353516 2.259211540222168 2.254422187805176 2.268950939178467 2.267500162124634 2.247560501098633 2.2481908798217773 2.2551238536834717 2.2660162448883057 2.2644402980804443 2.2718751430511475 2.2571845054626465 2.2487356662750244 2.241339683532715
1.5712120532989502 2.2936043739318848 2.294854164123535 2.2925100326538086 2.2876129150390625 2.3018171787261963 2.3014440536499023 2.2810440063476562 2.281658172607422 2.288292646408081 2.297872543334961 2.2966725826263428 2.3051373958587646 2.2919762134552 2.282405376434326 2.2733893394470215
1.5799999237060547 2.327577829360962 2.3282814025878906 2.3264083862304688 2.321471691131592 2.335186719894409 2.335873603820801 2.3151416778564453 2.3157196044921875 2.3222317695617676 2.330334424972534 2.329583168029785 2.3389501571655273 2.3273990154266357 2.316617250442505 2.3061933517456055
1.5887877941131592 2.3622207641601562 2.3623480796813965 2.3609323501586914 2.3560264110565186 2.369095802307129 2.3707997798919678 2.3498802185058594 2.3503952026367188 2.3569583892822266 2.3634610176086426 2.363213539123535 2.373347520828247 2.363443374633789 2.3513808250427246 2.3397912979125977
1.5975757837295532 2.3975648880004883 2.397096633911133 2.396120071411133 2.3913135528564453 2.403595209121704 2.4062588214874268 2.385289192199707 2.3857192993164062 2.392500877380371 2.3972995281219482 2.3976147174835205 2.408374309539795 2.4001126289367676 2.3867239952087402 2.374237537384033
1.6063636541366577 2.4336297512054443 2.4325695037841797 2.431979179382324 2.4273500442504883 2.4387223720550537 2.4422600269317627 2.4213857650756836 2.4217066764831543 2.4288690090179443 2.431912422180176 2.43281626701355 2.4440529346466064 2.437394142150879 2.4226512908935547 2.4095616340637207
1.6151515245437622 2.47043776512146 2.4688024520874023 2.468538284301758 2.464157819747925 2.474522590637207 2.4788320064544678 2.4581966400146484 2.4583792686462402 2.4660696983337402 2.467341184616089 2.4688491821289062 2.480419874191284 2.475278377532959 2.459179639816284 2.445801258087158
1.6239393949508667 2.508005142211914 2.505831241607666 2.5058069229125977 2.5017495155334473 2.511038064956665 2.515993118286133 2.4957380294799805 2.495755195617676 2.5041091442108154 2.5036399364471436 2.505735158920288 2.5174906253814697 2.5137529373168945 2.4963176250457764 2.482975959777832
1.6327272653579712 2.5463449954986572 2.5436787605285645 2.5438055992126465 2.5401453971862793 2.5483102798461914 2.5537688732147217 2.534027099609375 2.533849000930786 2.542983293533325 2.5408406257629395 2.5434956550598145 2.5552988052368164 2.552806854248047 2.5340781211853027 2.5211071968078613
1.6415151357650757 2.585465431213379 2.582366943359375 2.5825366973876953 2.5793511867523193 2.58638072013855 2.592181921005249 2.5730667114257812 2.572676658630371 2.582691192626953 2.5789830684661865 2.582141160964966 2.5938541889190674 2.5924296379089355 2.5724737644195557 2.5602073669433594
1.6503030061721802 2.6253716945648193 2.6219091415405273 2.621999740600586 2.6193645000457764 2.6252803802490234 2.6312458515167236 2.612868309020996 2.6122374534606934 2.6232144832611084 2.6180949211120605 2.621670961380005 2.633165121078491 2.6325926780700684 2.6115031242370605 2.600266933441162
1.6590909957885742 2.666062831878662 2.662315845489502 2.6621975898742676 2.660189151763916 2.6650426387786865 2.670985698699951 2.6534371376037598 2.6525447368621826 2.6645407676696777 2.6581978797912598 2.662083148956299 2.673243522644043 2.6733033657073975 2.651176929473877 2.6412911415100098
1.6678788661956787 2.707533121109009 2.7035837173461914 2.7031259536743164 2.7018163204193115 2.7056922912597656 2.711418628692627 2.694766044616699 2.6935975551605225 2.706648349761963 2.699298620223999 2.703372001647949 2.7140891551971436 2.7145285606384277 2.6914968490600586 2.6832594871520996
1.6766667366027832 2.749774932861328 2.7457094192504883 2.7447800636291504 2.744234085083008 2.7472481727600098 2.7525577545166016 2.736854076385498 2.7353920936584473 2.7495133876800537 2.7414114475250244 2.7455151081085205 2.7557005882263184 2.7562596797943115 2.7324607372283936 2.7261576652526855
1.6854546070098877 2.792773723602295 2.788674831390381 2.7871389389038086 2.787423610687256 2.7897181510925293 2.79441499710083 2.7796835899353027 2.777921676635742 2.793104410171509 2.784522771835327 2.7884883880615234 2.7980685234069824 2.79848575592041 2.7740659713745117 2.7699451446533203
1.6942424774169922 2.8365092277526855 2.83245849609375 2.8302001953125 2.831369400024414 2.833106517791748 2.837005376815796 2.8232498168945312 2.8211750984191895 2.837388753890991 2.828617572784424 2.8322653770446777 2.841188907623291 2.8411972522735596 2.816312789916992 2.8145947456359863
1.7030303478240967 2.8809564113616943 2.877030849456787 2.873927116394043 2.8760299682617188 2.8773977756500244 2.8803200721740723 2.8675169944763184 2.865133285522461 2.882326364517212 2.873673439025879 2.876796007156372 2.885023355484009 2.884380340576172 2.8591785430908203 2.8600425720214844
1.7118182182312012 2.926086187362671 2.922351837158203 2.9183053970336914 2.921375036239624 2.922572612762451 2.924368381500244 2.9124650955200195 2.9097771644592285 2.927875280380249 2.9196438789367676 2.922044277191162 2.9295711517333984 2.9280271530151367 2.9026589393615723 2.9062447547912598
1.7206060886383057 2.971862316131592 2.9683775901794434 2.9633092880249023 2.967365264892578 2.9685940742492676 2.969139337539673 2.9580612182617188 2.9550795555114746 2.9739861488342285 2.9664790630340576 2.9679555892944336 2.97478985786438 2.9721312522888184 2.9467320442199707 2.9531264305114746
1.7293939590454102 3.0182456970214844 3.015052318572998 3.0089120864868164 3.0139520168304443 3.015416145324707 3.0146265029907227 3.0042691230773926 3.001011371612549 3.0206122398376465 3.014118194580078 3.0144739151000977 3.020658493041992 3.0166940689086914 2.9913792610168457 3.0006275177001953
1.7381818294525146 3.0651895999908447 3.062318801879883 3.0550780296325684 3.061077356338501 3.062973976135254 3.0608041286468506 3.0510458946228027 3.047532558441162 3.0676937103271484 3.062480926513672 3.0615317821502686 3.067136287689209 3.0617117881774902 3.0365676879882812 3.048659324645996
1.7469696998596191 3.112642526626587 3.110106945037842 3.1017727851867676 3.1086902618408203 3.111189842224121 3.107651710510254 3.0983405113220215 3.094604015350342 3.115175247192383 3.1114680767059326 3.1090621948242188 3.114187240600586 3.107187271118164 3.0822718143463135 3.0971388816833496
1.7557575702667236 3.16054630279541 3.158341407775879 3.1489648818969727 3.1567189693450928 3.15997314453125 3.1551356315612793 3.1461029052734375 3.142179012298584 3.1629891395568848 3.160978317260742 3.156991958618164 3.1617727279663086 3.1531240940093994 3.1284537315368652 3.1459689140319824
1.7645454406738281 3.208838701248169 3.2069473266601562 3.1966118812561035 3.205092430114746 3.209216594696045 3.203212261199951 3.1942687034606934 3.1902074813842773 3.211071014404297 3.210885763168335 3.2052340507507324 3.209848403930664 3.1995301246643066 3.1750731468200684 3.1950464248657227
1.7733333110809326 3.2574498653411865 3.2558445930480957 3.2446694374084473 3.2537193298339844 3.2587971687316895 3.251823902130127 3.242776393890381 3.2386226654052734 3.259341239929199 3.2610533237457275 3.2537050247192383 3.2583537101745605 3.2464094161987305 3.2220711708068848 3.244257926940918
1.782121181488037 3.3063058853149414 3.304941177368164 3.2930989265441895 3.3025264739990234 3.3085832595825195 3.3009192943573 3.2915573120117188 3.2873735427856445 3.3077287673950195 3.311325788497925 3.302320957183838 3.3072593212127686 3.2937769889831543 3.2694122791290283 3.2934961318969727
1.7909090518951416 3.355327606201172 3.3541488647460938 3.34185791015625 3.3514187335968018 3.358430862426758 3.3504269123077393 3.3405351638793945 3.3363845348358154 3.356149196624756 3.3615334033966064 3.3509812355041504 3.35650634765625 3.341646194458008 3.317033290863037 3.342637062072754
1.799696922302246 3.4044265747070312 3.4033737182617188 3.3908963203430176 3.400296211242676 3.408181667327881 3.400265693664551 3.3896255493164062 3.3855862617492676 3.404517412185669 3.4114952087402344 3.3995890617370605 3.4060473442077637 3.390031576156616 3.364874839782715 3.3915534019470215
1.8084847927093506 3.453512191772461 3.4525256156921387 3.4401679039001465 3.449052095413208 3.457672595977783 3.4503493309020996 3.438750743865967 3.4349000453948975 3.4527406692504883 3.4610071182250977 3.448047161102295 3.455834150314331 3.438948154449463 3.412874221801758 3.4401116371154785
1.817272663116455 3.502488136291504 3.501509666442871 3.4896349906921387 3.4975814819335938 3.5067362785339355 3.500586986541748 3.487827777862549 3.4842467308044434 3.500727653503418 3.5098612308502197 3.4962496757507324 3.5058181285858154 3.4884159564971924 3.4609689712524414 3.4881887435913086
1.8260605335235596 3.5512499809265137 3.5502352714538574 3.5392322540283203 3.545762538909912 3.5551934242248535 3.5508627891540527 3.5367507934570312 3.533531665802002 3.5483744144439697 3.557826519012451 3.54408597946167 3.555945634841919 3.5384511947631836 3.5090816020965576 3.5356316566467285
1.834848403930664 3.599693775177002 3.5986227989196777 3.5889196395874023 3.5934717655181885 3.6028733253479004 3.601067066192627 3.5854315757751465 3.5826706886291504 3.595573902130127 3.6046693325042725 3.591449737548828 3.606175661087036 3.5890698432922363 3.5571446418762207 3.582305908203125
1.843636393547058 3.6477038860321045 3.6465773582458496 3.6386446952819824 3.6405887603759766 3.6495978832244873 3.6510794162750244 3.633772373199463 3.6315674781799316 3.6422207355499268 3.6501383781433105 3.6382288932800293 3.656456232070923 3.640298366546631 3.6050865650177 3.6280670166015625
1.8524242639541626 3.695164203643799 3.694027900695801 3.6883606910705566 3.68697190284729 3.695197582244873 3.7007694244384766 3.681670665740967 3.6801204681396484 3.6881957054138184 3.6939780712127686 3.684307813644409 3.7067482471466064 3.6921451091766357 3.6528329849243164 3.6727685928344727
1.861212134361267 3.741952657699585 3.7408995628356934 3.738010883331299 3.7324931621551514 3.739506721496582 3.7500040531158447 3.7290191650390625 3.7282285690307617 3.7333836555480957 3.7359225749969482 3.7295753955841064 3.7570106983184814 3.7446341514587402 3.700312376022339 3.716261863708496
1.8700000047683716 3.787942886352539 3.7871227264404297 3.7875547409057617 3.7770118713378906 3.7823710441589355 3.7986490726470947 3.7757177352905273 3.7757837772369385 3.7776570320129395 3.775702714920044 3.7739148139953613 3.8072125911712646 3.797778606414795 3.7474565505981445 3.758409023284912


==> figure_code/DM_new_8/interpolation/1.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.007272720336914 0.3139762878417969 0.3153400421142578 0.31653594970703125 0.31291961669921875 0.31628990173339844 0.30724334716796875 0.3080635070800781 0.31244659423828125 0.31082916259765625 0.30246925354003906 0.3056221008300781 0.3012866973876953 0.29062461853027344 0.28435516357421875 0.30291748046875
1.0145454406738281 0.6025581359863281 0.6051578521728516 0.6070499420166016 0.6008319854736328 0.6070137023925781 0.5915164947509766 0.5927524566650391 0.6003284454345703 0.5976657867431641 0.5833930969238281 0.5887298583984375 0.5814208984375 0.5629692077636719 0.5517807006835938 0.5845317840576172
1.0218181610107422 0.8526058197021484 0.8559074401855469 0.8581409454345703 0.8507194519042969 0.8585395812988281 0.8408641815185547 0.8422412872314453 0.8506317138671875 0.8479938507080078 0.8319969177246094 0.8377418518066406 0.8298568725585938 0.8080043792724609 0.7942066192626953 0.8341655731201172
1.0290908813476562 1.0571765899658203 1.0604000091552734 1.0628948211669922 1.0556221008300781 1.0636920928955078 1.0483741760253906 1.0497684478759766 1.056253433227539 1.0547599792480469 1.0416622161865234 1.0458736419677734 1.0400390625 1.019643783569336 1.0059871673583984 1.0451736450195312
1.0363636016845703 1.2159366607666016 1.218271255493164 1.2212142944335938 1.2150611877441406 1.2221851348876953 1.2126522064208984 1.2140731811523438 1.2164592742919922 1.2168617248535156 1.2104034423828125 1.2116050720214844 1.2098770141601562 1.1951866149902344 1.1842708587646484 1.2154121398925781
1.0436363220214844 1.3341541290283203 1.3350048065185547 1.338724136352539 1.3340740203857422 1.3395614624023438 1.3372344970703125 1.3387889862060547 1.336019515991211 1.3385009765625 1.3405418395996094 1.3381614685058594 1.341461181640625 1.3352584838867188 1.3290386199951172 1.3469810485839844
1.0509090423583984 1.4205322265625 1.4197273254394531 1.4244937896728516 1.421182632446289 1.4249591827392578 1.4290533065795898 1.4308948516845703 1.423274040222168 1.4274215698242188 1.437612533569336 1.4321022033691406 1.4399986267089844 1.443197250366211 1.4426441192626953 1.4451656341552734
1.0581817626953125 1.485173225402832 1.4829778671264648 1.488861083984375 1.4863433837890625 1.488861083984375 1.4968900680541992 1.4991302490234375 1.4881296157836914 1.4931316375732422 1.5091667175292969 1.5018386840820312 1.5127391815185547 1.5244216918945312 1.5294036865234375 1.5173425674438477
1.0654546022415161 1.5373563766479492 1.5343542098999023 1.5411806106567383 1.5387868881225586 1.540806770324707 1.5494709014892578 1.5521202087402344 1.539900779724121 1.5447978973388672 1.5631942749023438 1.555832862854004 1.5674495697021484 1.5852832794189453 1.594712257385254 1.5714168548583984
1.0727273225784302 1.5843610763549805 1.5812444686889648 1.5886764526367188 1.5858240127563477 1.5881414413452148 1.5942754745483398 1.5972480773925781 1.5860509872436523 1.5899887084960938 1.6070384979248047 1.601445198059082 1.611368179321289 1.6322479248046875 1.6443557739257812 1.614750862121582
1.0800000429153442 1.6309623718261719 1.6283178329467773 1.6359777450561523 1.6323089599609375 1.6355152130126953 1.6368389129638672 1.639963150024414 1.631596565246582 1.634007453918457 1.646611213684082 1.6442270278930664 1.6504507064819336 1.671147346496582 1.6838693618774414 1.6533870697021484
1.0872727632522583 1.6795282363891602 1.6777162551879883 1.6852731704711914 1.6807003021240234 1.685084342956543 1.6805648803710938 1.6835994720458984 1.679154396057129 1.6797990798950195 1.6860284805297852 1.6876583099365234 1.6889381408691406 1.7066774368286133 1.7180194854736328 1.6916093826293945
1.0945454835891724 1.7306451797485352 1.7297229766845703 1.7369680404663086 1.7316579818725586 1.7371826171875 1.7270050048828125 1.7296953201293945 1.7294673919677734 1.7284297943115234 1.7276792526245117 1.7334613800048828 1.7294178009033203 1.7422151565551758 1.7505617141723633 1.732004165649414
1.1018182039260864 1.7836990356445312 1.7835111618041992 1.790365219116211 1.7846307754516602 1.7910137176513672 1.7763023376464844 1.7784185409545898 1.782017707824707 1.7796049118041992 1.772481918334961 1.7819318771362305 1.7730035781860352 1.7798023223876953 1.7840843200683594 1.7756567001342773
1.1090909242630005 1.8375482559204102 1.8377876281738281 1.8442745208740234 1.8384923934936523 1.8452997207641602 1.827742576599121 1.8291091918945312 1.8356847763061523 1.8323259353637695 1.8202877044677734 1.8324966430664062 1.8197393417358398 1.8203487396240234 1.8201160430908203 1.8225631713867188
1.1163636445999146 1.8909683227539062 1.8912734985351562 1.897475242614746 1.89202880859375 1.8987913131713867 1.8802318572998047 1.880722999572754 1.8891973495483398 1.8853731155395508 1.8703413009643555 1.8841524124145508 1.8689689636230469 1.8639202117919922 1.8592767715454102 1.8720216751098633
1.1236363649368286 1.9429540634155273 1.9429960250854492 1.9490127563476562 1.944218635559082 1.9504985809326172 1.9326591491699219 1.9322309494018555 1.9414787292480469 1.937631607055664 1.9216337203979492 1.9358434677124023 1.9197673797607422 1.9100465774536133 1.9015636444091797 1.9230527877807617
1.1309090852737427 1.9928054809570312 1.9923219680786133 1.9982280731201172 1.9943132400512695 1.9997892379760742 1.9840354919433594 1.9827117919921875 1.991755485534668 1.9882431030273438 1.9731073379516602 1.986642837524414 1.9710941314697266 1.957956314086914 1.9465045928955078 1.9746103286743164
1.1381818056106567 2.040128707885742 2.038968086242676 2.0448246002197266 2.0419321060180664 2.0463733673095703 2.033675193786621 2.031521797180176 2.039552688598633 2.036649703979492 2.023883819580078 2.0358409881591797 2.022038459777832 2.0067739486694336 1.9933900833129883 2.025737762451172
1.1454545259475708 2.084840774536133 2.082930564880371 2.088766098022461 2.0869321823120117 2.0902414321899414 2.0811195373535156 2.0782651901245117 2.084735870361328 2.082606315612793 2.073270797729492 2.0830116271972656 2.071868896484375 2.0556888580322266 2.0414323806762695 2.07570743560791
1.1527272462844849 2.12705135345459 2.124394416809082 2.130199432373047 2.1294145584106445 2.1315865516662598 2.1262245178222656 2.1227893829345703 2.127354621887207 2.1260738372802734 2.120828628540039 2.127948760986328 2.1200876235961914 2.104008674621582 2.0898799896240234 2.124004364013672
1.159999966621399 2.166956901550293 2.1636672019958496 2.169398307800293 2.1695737838745117 2.1707067489624023 2.168943405151367 2.1651172637939453 2.167603015899658 2.167201042175293 2.1663055419921875 2.1706342697143555 2.166356086730957 2.151211738586426 2.138073444366455 2.1703319549560547
1.1672728061676025 2.204906463623047 2.201107978820801 2.206707000732422 2.2077436447143555 2.2079615592956543 2.209444999694824 2.2053937911987305 2.2057929039001465 2.206210136413574 2.209634780883789 2.211200714111328 2.2105627059936523 2.19694185256958 2.185479164123535 2.214559555053711
1.1745455265045166 2.241208076477051 2.237090587615967 2.2424821853637695 2.2442455291748047 2.2437429428100586 2.2479286193847656 2.243828773498535 2.2422657012939453 2.243412494659424 2.2508792877197266 2.249850273132324 2.252714157104492 2.240995407104492 2.2317256927490234 2.2566909790039062
1.1818182468414307 2.2762250900268555 2.2719640731811523 2.277073860168457 2.2794275283813477 2.2784037590026855 2.284670829772949 2.2806930541992188 2.277344226837158 2.2791223526000977 2.290175437927246 2.2868332862854004 2.292888641357422 2.2832894325256348 2.276550769805908 2.2968435287475586
1.1890909671783447 2.31026554107666 2.3060660362243652 2.310795783996582 2.313608169555664 2.3122730255126953 2.3199710845947266 2.316255569458008 2.31137752532959 2.3136391639709473 2.3277177810668945 2.3224377632141113 2.331252098083496 2.3238492012023926 2.3198227882385254 2.335171699523926
1.1963636875152588 2.343613624572754 2.3396477699279785 2.343949317932129 2.3470473289489746 2.345649242401123 2.3540802001953125 2.3507909774780273 2.344636917114258 2.34726619720459 2.363727569580078 2.356917381286621 2.368008613586426 2.362739086151123 2.361482620239258 2.3718748092651367
1.2036364078521729 2.376516342163086 2.372955322265625 2.3767547607421875 2.3800597190856934 2.3787522315979004 2.3872785568237305 2.384492874145508 2.377408027648926 2.3802542686462402 2.3984432220458984 2.390536308288574 2.40335750579834 2.4001078605651855 2.4015636444091797 2.4071779251098633
1.210909128189087 2.4091782569885254 2.406167507171631 2.409412384033203 2.412801742553711 2.411778450012207 2.4198169708251953 2.417652130126953 2.4098949432373047 2.4128193855285645 2.4320850372314453 2.4235434532165527 2.4375076293945312 2.4360971450805664 2.4401330947875977 2.441300392150879
1.218181848526001 2.441783905029297 2.4394330978393555 2.4420928955078125 2.4454760551452637 2.44488525390625 2.4519176483154297 2.450428009033203 2.442282199859619 2.4451770782470703 2.4648818969726562 2.456113815307617 2.470696449279785 2.4708991050720215 2.4773077964782715 2.4744620323181152
1.225454568862915 2.4744343757629395 2.4728355407714844 2.4748897552490234 2.4781923294067383 2.478154182434082 2.483745574951172 2.4829788208007812 2.4747114181518555 2.477463722229004 2.4970149993896484 2.4884443283081055 2.503079414367676 2.504667282104492 2.5132107734680176 2.506856918334961
1.232727289199829 2.5072522163391113 2.5064544677734375 2.507901668548584 2.511075973510742 2.511671543121338 2.515488624572754 2.5154542922973633 2.507282257080078 2.5098161697387695 2.528689384460449 2.5206809043884277 2.5348849296569824 2.537581443786621 2.547990322113037 2.538651466369629
1.2400000095367432 2.5403037071228027 2.5403237342834473 2.541184902191162 2.5441908836364746 2.545474052429199 2.5472488403320312 2.547943115234375 2.540073871612549 2.5423145294189453 2.5600523948669434 2.5529489517211914 2.5662527084350586 2.56980037689209 2.5817999839782715 2.5700440406799316
1.2472727298736572 2.5736336708068848 2.574455738067627 2.574767589569092 2.5775890350341797 2.5795769691467285 2.5791478157043457 2.5805420875549316 2.57313871383667 2.575031280517578 2.5912423133850098 2.5853304862976074 2.597334384918213 2.6014962196350098 2.6147913932800293 2.6011672019958496
1.2545454502105713 2.6072630882263184 2.6088457107543945 2.608661651611328 2.611293315887451 2.6139731407165527 2.6112613677978516 2.613313674926758 2.606497287750244 2.6080093383789062 2.6223931312561035 2.617908000946045 2.6282691955566406 2.6327834129333496 2.6471033096313477 2.6321587562561035
1.2618181705474854 2.641207695007324 2.6434760093688965 2.6428613662719727 2.6453166007995605 2.6486477851867676 2.643655300140381 2.6463069915771484 2.640162467956543 2.641275405883789 2.6535897254943848 2.650735855102539 2.65915584564209 2.663818359375 2.6788978576660156 2.663123607635498
1.2690908908843994 2.67545747756958 2.678318500518799 2.677351951599121 2.6796493530273438 2.6835694313049316 2.676374912261963 2.6795501708984375 2.674126148223877 2.6748414039611816 2.6849255561828613 2.6838488578796387 2.6901044845581055 2.6947073936462402 2.7102808952331543 2.694164752960205
1.2763636112213135 2.709990978240967 2.713332176208496 2.712101459503174 2.7142720222473145 2.7186970710754395 2.709439754486084 2.7130556106567383 2.708364963531494 2.708693504333496 2.7164669036865234 2.717268943786621 2.721193790435791 2.725551128387451 2.7414045333862305 2.725355625152588
1.2836363315582275 2.7447867393493652 2.748480796813965 2.747079849243164 2.7491602897644043 2.753993034362793 2.742863655090332 2.7468347549438477 2.742856502532959 2.7428221702575684 2.7482666969299316 2.7510056495666504 2.752492904663086 2.7564501762390137 2.7723770141601562 2.7567715644836426
1.2909090518951416 2.779815196990967 2.7837276458740234 2.7822508811950684 2.7842845916748047 2.789412498474121 2.776648998260498 2.780880928039551 2.7775635719299316 2.777205467224121 2.7803688049316406 2.7850584983825684 2.784060001373291 2.787472724914551 2.8033032417297363 2.7884621620178223
1.2981817722320557 2.815042495727539 2.8190298080444336 2.8175740242004395 2.819607734680176 2.824917793273926 2.810783863067627 2.815187931060791 2.8124570846557617 2.8118133544921875 2.8128018379211426 2.8194198608398438 2.8159375190734863 2.818696975708008 2.8342857360839844 2.8204712867736816
1.3054544925689697 2.850433349609375 2.854355812072754 2.8530173301696777 2.8550944328308105 2.860469341278076 2.8452558517456055 2.8497371673583984 2.8474936485290527 2.8466196060180664 2.845585346221924 2.8540754318237305 2.8481650352478027 2.8501768112182617 2.8653993606567383 2.8528313636779785
1.3127273321151733 2.885960102081299 2.8896803855895996 2.8885464668273926 2.890713691711426 2.8960375785827637 2.880044937133789 2.8845176696777344 2.88264799118042 2.881591320037842 2.8787336349487305 2.889009475708008 2.880763530731201 2.8819632530212402 2.8967275619506836 2.8855648040771484
1.3200000524520874 2.9215879440307617 2.924975872039795 2.924129009246826 2.926429271697998 2.9315948486328125 2.9151248931884766 2.9195103645324707 2.9178833961486816 2.9166998863220215 2.912252426147461 2.9242024421691895 2.913756847381592 2.914097309112549 2.9283337593078613 2.9186902046203613
1.3272727727890015 2.957289695739746 2.9602231979370117 2.9597392082214355 2.962212562561035 2.9671192169189453 2.9504714012145996 2.9546942710876465 2.953174114227295 2.9519166946411133 2.9461417198181152 2.959630012512207 2.947152614593506 2.9466114044189453 2.960273265838623 2.952212333679199
1.3345454931259155 2.9930481910705566 2.995420455932617 2.9953603744506836 2.998042106628418 3.0025997161865234 2.9860591888427734 2.9900569915771484 2.9884963035583496 2.9872207641601562 2.980401039123535 2.9952797889709473 2.980963706970215 2.9795336723327637 2.9925947189331055 2.986142635345459
1.3418182134628296 3.028834342956543 3.0305585861206055 3.0309720039367676 3.0338940620422363 3.038025379180908 3.021864414215088 3.0255799293518066 3.0238356590270996 3.0225892066955566 3.0150232315063477 3.0311293601989746 3.0151891708374023 3.012880802154541 3.0253372192382812 3.0204782485961914
1.3490909337997437 3.064643383026123 3.065645217895508 3.06656551361084 3.069754123687744 3.07340145111084 3.0578627586364746 3.0612525939941406 3.059178352355957 3.058009147644043 3.0500006675720215 3.067164421081543 3.0498294830322266 3.0466723442077637 3.0585269927978516 3.05521821975708
1.3563636541366577 3.100461483001709 3.1006875038146973 3.102135181427002 3.1056132316589355 3.108734130859375 3.0940375328063965 3.0970616340637207 3.0945205688476562 3.0934700965881348 3.0853257179260254 3.103372097015381 3.0848827362060547 3.080916404724121 3.0921902656555176 3.090359687805176
1.3636363744735718 3.1362929344177246 3.135709762573242 3.1376895904541016 3.1414713859558105 3.144035816192627 3.130369186401367 3.1330089569091797 3.12986421585083 3.1289706230163574 3.120992660522461 3.139739513397217 3.1203455924987793 3.115623950958252 3.1263427734375 3.1258983612060547
1.3709090948104858 3.1721348762512207 3.1707277297973633 3.1732301712036133 3.1773266792297363 3.1793246269226074 3.166846752166748 3.16908597946167 3.1652135848999023 3.1645097732543945 3.1569933891296387 3.1762685775756836 3.1562137603759766 3.1507978439331055 3.1609878540039062 3.161827564239502
1.3781818151474 3.207993507385254 3.205778121948242 3.208770751953125 3.213184356689453 3.214627265930176 3.203463077545166 3.205291271209717 3.2005887031555176 3.2000956535339355 3.1933183670043945 3.212949275970459 3.192481517791748 3.1864418983459473 3.196135997772217 3.198141574859619
1.385454535484314 3.243886947631836 3.240882396697998 3.244335651397705 3.2490668296813965 3.249973773956299 3.24021053314209 3.24163818359375 3.2359981536865234 3.235743522644043 3.2299680709838867 3.249788761138916 3.229145050048828 3.222557544708252 3.231781482696533 3.234837532043457
1.3927273750305176 3.279832363128662 3.2760910987854004 3.279939651489258 3.2849855422973633 3.2853994369506836 3.277095317840576 3.2781319618225098 3.271474838256836 3.271470069885254 3.266935348510742 3.286792755126953 3.266197681427002 3.2591423988342285 3.2679195404052734 3.2719082832336426
1.4000000953674316 3.3158493041992188 3.3114356994628906 3.3156161308288574 3.320967674255371 3.320939064025879 3.3141212463378906 3.3147835731506348 3.3070454597473145 3.307300567626953 3.3042192459106445 3.3239669799804688 3.3036370277404785 3.296196460723877 3.3045454025268555 3.3093528747558594
1.4072728157043457 3.351968288421631 3.346963882446289 3.351393699645996 3.3570384979248047 3.356637954711914 3.3512978553771973 3.351616859436035 3.342738628387451 3.343258857727051 3.341825008392334 3.3613295555114746 3.341461181640625 3.3337221145629883 3.341646194458008 3.3471713066101074
1.4145455360412598 3.3882226943969727 3.382722854614258 3.3873138427734375 3.3932366371154785 3.392533302307129 3.3886423110961914 3.3886475563049316 3.3785977363586426 3.3793797492980957 3.3797521591186523 3.398894786834717 3.379671573638916 3.3717145919799805 3.3792080879211426 3.385359287261963
1.4218182563781738 3.4246439933776855 3.418757438659668 3.4234113693237305 3.429596424102783 3.4286794662475586 3.426175117492676 3.425902843475342 3.4146595001220703 3.415703773498535 3.4180121421813965 3.4366908073425293 3.4182662963867188 3.4101767539978027 3.417222499847412 3.4239258766174316
1.429090976715088 3.461272716522217 3.4551210403442383 3.459733009338379 3.4661645889282227 3.4651236534118652 3.4639205932617188 3.4634108543395996 3.4509711265563965 3.4522695541381836 3.456610679626465 3.474733829498291 3.4572505950927734 3.449103832244873 3.4556760787963867 3.4628710746765137
1.436363697052002 3.4981555938720703 3.4918651580810547 3.496325969696045 3.502978801727295 3.501913070678711 3.501906394958496 3.501199722290039 3.487577438354492 3.489119052886963 3.4955568313598633 3.513054847717285 3.496628761291504 3.4885034561157227 3.494560718536377 3.5022034645080566
1.443636417388916 3.5353355407714844 3.529036521911621 3.533236026763916 3.540095329284668 3.5390965938568115 3.5401716232299805 3.5393123626708984 3.5245308876037598 3.5263004302978516 3.534874439239502 3.5516843795776367 3.536406993865967 3.5283751487731934 3.533867359161377 3.541934013366699
1.45090913772583 3.5728654861450195 3.5666913986206055 3.570517063140869 3.5775656700134277 3.576735019683838 3.578746795654297 3.5777759552001953 3.5618791580200195 3.5638623237609863 3.5745716094970703 3.5906572341918945 3.5765981674194336 3.5687217712402344 3.5735888481140137 3.582071304321289
1.4581818580627441 3.6107935905456543 3.604875087738037 3.6082234382629395 3.615438938140869 3.614870309829712 3.6176772117614746 3.6166391372680664 3.5996742248535156 3.6018505096435547 3.6146717071533203 3.6300063133239746 3.617210865020752 3.6095519065856934 3.6137280464172363 3.6226296424865723
1.4654545783996582 3.649172306060791 3.643644332885742 3.646409511566162 3.653780460357666 3.6535565853118896 3.6570029258728027 3.6559371948242188 3.637974739074707 3.640324592590332 3.6551928520202637 3.669766902923584 3.658254623413086 3.6508679389953613 3.6542868614196777 3.663623809814453
1.4727272987365723 3.6880617141723633 3.683035373687744 3.685128688812256 3.692646026611328 3.6928470134735107 3.696770191192627 3.695718765258789 3.6768293380737305 3.6793270111083984 3.696162700653076 3.709984302520752 3.6997499465942383 3.6926798820495605 3.695272445678711 3.7050728797912598
1.4800000190734863 3.72752046585083 3.7231078147888184 3.7244443893432617 3.7320971488952637 3.7327897548675537 3.7370309829711914 3.7360305786132812 3.7162985801696777 3.7189173698425293 3.7376084327697754 3.750694751739502 3.7417125701904297 3.734999179840088 3.736698627471924 3.7469983100891113
1.4872727394104004 3.7675976753234863 3.763902187347412 3.764410972595215 3.77219295501709 3.7734339237213135 3.7778334617614746 3.7769174575805664 3.7564311027526855 3.7591500282287598 3.7795534133911133 3.7919416427612305 3.784163475036621 3.777832508087158 3.7785885334014893 3.789417266845703
1.4945454597473145 3.808361053466797 3.8054580688476562 3.8050832748413086 3.812995433807373 3.8148295879364014 3.8192286491394043 3.8184261322021484 3.797283172607422 3.8000693321228027 3.8220224380493164 3.8337621688842773 3.8271164894104004 3.821197986602783 3.820967435836792 3.83235502243042
1.5018181800842285 3.8498616218566895 3.8478212356567383 3.846524715423584 3.854572296142578 3.8570189476013184 3.861271858215332 3.860605239868164 3.8389034271240234 3.8417325019836426 3.865055561065674 3.876206398010254 3.8705992698669434 3.8651070594787598 3.8638713359832764 3.875837802886963
1.5090909004211426 3.892167568206787 3.8910274505615234 3.888787269592285 3.896977424621582 3.90004825592041 3.9040093421936035 3.903506278991699 3.881347179412842 3.8841824531555176 3.9086813926696777 3.919314384460449 3.9146361351013184 3.909576892852783 3.907337188720703 3.919888496398926
1.5163636207580566 3.9353246688842773 3.935108184814453 3.9319262504577637 3.9402780532836914 3.943959951400757 3.9475040435791016 3.947176933288574 3.9246621131896973 3.9274721145629883 3.9529294967651367 3.963125705718994 3.9592485427856445 3.9546236991882324 3.95141339302063 3.964536190032959
1.5236363410949707 3.979397773742676 3.980098247528076 3.975998878479004 3.984529972076416 3.9887914657592773 3.9918017387390137 3.9916653633117676 3.9688925743103027 3.971642017364502 3.997836112976074 4.0076904296875 4.004469394683838 4.000268459320068 3.9961538314819336 4.009810447692871
1.5309090614318848 4.0244364738464355 4.026026725769043 4.021045684814453 4.029788017272949 4.034578323364258 4.036956310272217 4.037010192871094 4.014081954956055 4.016737937927246 4.043432235717773 4.053042411804199 4.050321102142334 4.046529769897461 4.0416154861450195 4.055737018585205
1.5381817817687988 4.070490837097168 4.0729169845581055 4.06712007522583 4.076101303100586 4.081355094909668 4.083012104034424 4.08326530456543 4.060269832611084 4.062793254852295 4.0897536277771 4.0992279052734375 4.096834182739258 4.093428611755371 4.087862491607666 4.102348327636719
1.545454502105713 4.117607116699219 4.120790481567383 4.114264965057373 4.123525142669678 4.129150390625 4.13002347946167 4.130468368530273 4.107497692108154 4.1098456382751465 4.136833190917969 4.1462860107421875 4.144037246704102 4.140992641448975 4.134960174560547 4.149677753448486
1.5527273416519165 4.165829181671143 4.169665336608887 4.162514686584473 4.172097682952881 4.177992343902588 4.178025722503662 4.178657531738281 4.155790328979492 4.157924175262451 4.184704303741455 4.19425106048584 4.191962242126465 4.189241886138916 4.182979583740234 4.197751998901367
1.5600000619888306 4.215193271636963 4.219551086425781 4.211896896362305 4.221848487854004 4.227896690368652 4.2270588874816895 4.227867126464844 4.205173969268799 4.207050800323486 4.233397006988525 4.243159294128418 4.240637302398682 4.238198757171631 4.231987476348877 4.246600151062012
1.5672727823257446 4.265730857849121 4.270456314086914 4.262447834014893 4.272815227508545 4.278884410858154 4.277164459228516 4.278131484985352 4.255669116973877 4.257253170013428 4.282946586608887 4.2930474281311035 4.290097713470459 4.287893772125244 4.282052040100098 4.296257972717285
1.5745455026626587 4.317458152770996 4.322391510009766 4.314175605773926 4.325015544891357 4.330963134765625 4.328361511230469 4.329472064971924 4.30729341506958 4.308537006378174 4.333378791809082 4.343942165374756 4.340370178222656 4.338353633880615 4.3332366943359375 4.3467512130737305
1.5818182229995728 4.3703932762146 4.375346660614014 4.367094039916992 4.378454685211182 4.3841400146484375 4.380678176879883 4.381913185119629 4.360051155090332 4.360918998718262 4.384726047515869 4.395872116088867 4.3914899826049805 4.389601707458496 4.385593414306641 4.398110389709473
1.5890909433364868 4.424543857574463 4.429326057434082 4.421205520629883 4.433140754699707 4.438416481018066 4.434128284454346 4.435460090637207 4.413942813873291 4.414395332336426 4.437011241912842 4.448858737945557 4.443487644195557 4.441671848297119 4.439177513122559 4.450362205505371
1.5963636636734009 4.4798994064331055 4.484313488006592 4.47649621963501 4.48905086517334 4.493783950805664 4.488719463348389 4.49012565612793 4.468955993652344 4.468966007232666 4.490255832672119 4.502923965454102 4.496393203735352 4.494587421417236 4.494016647338867 4.503535747528076
1.603636384010315 4.536447525024414 4.540294170379639 4.532954216003418 4.546168804168701 4.550225734710693 4.5444536209106445 4.545904636383057 4.525076866149902 4.5246171951293945 4.544483184814453 4.558084964752197 4.550235748291016 4.5483808517456055 4.550132751464844 4.5576558113098145
1.610909104347229 4.594151020050049 4.597254753112793 4.590540885925293 4.6044487953186035 4.607728958129883 4.60131311416626 4.602786540985107 4.582278728485107 4.581328392028809 4.599707126617432 4.6143479347229 4.605047702789307 4.603076457977295 4.607526779174805 4.612743377685547
1.6181819438934326 4.652978420257568 4.655157566070557 4.6492228507995605 4.663844585418701 4.6662492752075195 4.65928840637207 4.660755634307861 4.640526294708252 4.639076232910156 4.655948638916016 4.671719074249268 4.660861968994141 4.658713340759277 4.666179656982422 4.668822288513184
1.6254546642303467 4.712861061096191 4.713983058929443 4.708937168121338 4.724276542663574 4.725756645202637 4.718338489532471 4.719776153564453 4.699765205383301 4.697822093963623 4.7132062911987305 4.730198383331299 4.717696666717529 4.715311050415039 4.726044178009033 4.7259087562561035
1.6327273845672607 4.773727893829346 4.7736921310424805 4.769616603851318 4.785665512084961 4.786214828491211 4.778426170349121 4.779809951782227 4.759940147399902 4.757525444030762 4.771494388580322 4.789784908294678 4.775585174560547 4.7729034423828125 4.78704833984375 4.78402042388916
1.6400001049041748 4.835495471954346 4.834240913391113 4.831176280975342 4.847898960113525 4.8475542068481445 4.8394951820373535 4.840807914733887 4.820979118347168 4.818134784698486 4.830806732177734 4.8504557609558105 4.834550380706787 4.831516265869141 4.849090099334717 4.843165397644043
1.6472728252410889 4.898061752319336 4.895582675933838 4.893523693084717 4.91086483001709 4.909711837768555 4.901477336883545 4.9026994705200195 4.882803916931152 4.879586219787598 4.891133785247803 4.912192344665527 4.894606590270996 4.891180515289307 4.912038326263428 4.903354167938232
1.654545545578003 4.9612956047058105 4.957666873931885 4.956548690795898 4.9744133949279785 4.97261381149292 4.964292526245117 4.965419769287109 4.9453229904174805 4.941815376281738 4.952473163604736 4.974977016448975 4.955785751342773 4.9519195556640625 4.975729942321777 4.964590549468994
1.661818265914917 5.025062084197998 5.020434379577637 5.020125865936279 5.038386344909668 5.036169528961182 5.027851104736328 5.028877258300781 5.00841760635376 5.004739284515381 5.0148091316223145 5.03877067565918 5.018106460571289 5.013764381408691 5.03997278213501 5.026876926422119
1.669090986251831 5.089212894439697 5.08381986618042 5.084115028381348 5.102627754211426 5.100287914276123 5.092047214508057 5.092978000640869 5.071988582611084 5.068272590637207 5.078113555908203 5.103530406951904 5.081577777862549 5.07673978805542 5.104531764984131 5.090208053588867
1.6763637065887451 5.153576850891113 5.1477580070495605 5.1483683586120605 5.16693639755249 5.164857864379883 5.156759738922119 5.157609939575195 5.135892391204834 5.13232421875 5.142364025115967 5.169214248657227 5.14621639251709 5.140867233276367 5.169159889221191 5.154576301574707
1.6836364269256592 5.217961311340332 5.212167739868164 5.212711811065674 5.23109769821167 5.229759216308594 5.22185754776001 5.222650527954102 5.199997901916504 5.19678258895874 5.207519054412842 5.235753536224365 5.212027072906494 5.206173419952393 5.233566761016846 5.219961166381836
1.6909091472625732 5.28217077255249 5.276973247528076 5.2769646644592285 5.294899940490723 5.294863700866699 5.28719425201416 5.287964820861816 5.264143466949463 5.261540412902832 5.273529052734375 5.3030829429626465 5.279017448425293 5.272675514221191 5.297443866729736 5.286346912384033
1.6981818675994873 5.345986843109131 5.342085838317871 5.340954303741455 5.358102798461914 5.360035419464111 5.352616786956787 5.353416442871094 5.32816743850708 5.326467037200928 5.34036111831665 5.371133804321289 5.347196102142334 5.340397357940674 5.360465049743652 5.353705883026123
1.7054545879364014 5.409188747406006 5.407415390014648 5.404466152191162 5.420474052429199 5.425118923187256 5.417954921722412 5.418846130371094 5.391912460327148 5.391436576843262 5.407948017120361 5.439818859100342 5.4165568351745605 5.4093523025512695 5.422285079956055 5.422008514404297
1.7127273082733154 5.47153377532959 5.472867488861084 5.4672980308532715 5.481748580932617 5.489957332611084 5.483035564422607 5.484105587005615 5.455183506011963 5.456316947937012 5.476232051849365 5.509051322937012 5.487092018127441 5.479556083679199 5.482553482055664 5.491214752197266
1.7200000286102295 5.532780170440674 5.538339138031006 5.529226779937744 5.541672706604004 5.554378032684326 5.547665596008301 5.549012660980225 5.517800807952881 5.520964622497559 5.5451436042785645 5.57872200012207 5.558797836303711 5.551023483276367 5.5409135818481445 5.561278343200684


==> figure_code/DM_new_8/interpolation/1.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.007272720336914 0.11629581451416016 0.11627578735351562 0.11612415313720703 0.11605072021484375 0.11613845825195312 0.11600971221923828 0.11634635925292969 0.11601638793945312 0.115966796875 0.11601638793945312 0.11586952209472656 0.11608219146728516 0.11616802215576172 0.11618804931640625 0.11650848388671875
1.0145454406738281 0.229278564453125 0.22923755645751953 0.2289419174194336 0.22879600524902344 0.22896575927734375 0.2287130355834961 0.22937583923339844 0.22872543334960938 0.22863101959228516 0.22872638702392578 0.2284374237060547 0.22885894775390625 0.22902679443359375 0.2290630340576172 0.22969722747802734
1.0218181610107422 0.3390693664550781 0.33901023864746094 0.33857154846191406 0.33835506439208984 0.3386087417602539 0.33823490142822266 0.3392152786254883 0.3382530212402344 0.33811283111572266 0.3382558822631836 0.33782482147216797 0.33844947814941406 0.3386974334716797 0.33875274658203125 0.3396892547607422
1.0290908813476562 0.44577884674072266 0.44570255279541016 0.44512462615966797 0.4448413848876953 0.4451761245727539 0.4446849822998047 0.4459714889526367 0.44470787048339844 0.44452381134033203 0.44471073150634766 0.44414520263671875 0.4449644088745117 0.44528961181640625 0.44536399841308594 0.4465961456298828
1.0363636016845703 0.5495176315307617 0.5494241714477539 0.5487117767333984 0.5483627319335938 0.5487747192382812 0.5481729507446289 0.5497579574584961 0.5482006072998047 0.5479745864868164 0.5482053756713867 0.5475044250488281 0.5485143661499023 0.548914909362793 0.5490102767944336 0.5505266189575195
1.0436363220214844 0.6503849029541016 0.6502752304077148 0.6494312286376953 0.6490201950073242 0.6495084762573242 0.648798942565918 0.6506719589233398 0.6488304138183594 0.6485633850097656 0.6488361358642578 0.6480035781860352 0.649200439453125 0.6496715545654297 0.6497888565063477 0.6515789031982422
1.0509090423583984 0.7484779357910156 0.7483539581298828 0.7473821640014648 0.7469110488891602 0.747471809387207 0.7466602325439453 0.7488126754760742 0.7466955184936523 0.7463893890380859 0.7467021942138672 0.7457418441772461 0.7471189498901367 0.7476587295532227 0.747797966003418 0.7498550415039062
1.0581817626953125 0.8438997268676758 0.8437614440917969 0.8426656723022461 0.842137336730957 0.8427715301513672 0.841862678527832 0.8442831039428711 0.8418960571289062 0.8415555953979492 0.8419075012207031 0.8408193588256836 0.842371940612793 0.8429775238037109 0.8431406021118164 0.8454551696777344
1.0654546022415161 0.9367351531982422 0.9365825653076172 0.9353666305541992 0.9347820281982422 0.93548583984375 0.9344854354858398 0.9371652603149414 0.9345216751098633 0.93414306640625 0.934535026550293 0.9333209991455078 0.9350433349609375 0.9357128143310547 0.9358997344970703 0.9384632110595703
1.0727273225784302 1.0270700454711914 1.0269079208374023 1.02557373046875 1.0249357223510742 1.025710105895996 1.0246200561523438 1.0275506973266602 1.0246543884277344 1.0242433547973633 1.0246715545654297 1.0233335494995117 1.025223731994629 1.0259504318237305 1.0261669158935547 1.0289697647094727
1.0800000429153442 1.114990234375 1.1148185729980469 1.1133689880371094 1.112680435180664 1.1135225296020508 1.112349510192871 1.1155223846435547 1.1123828887939453 1.1119394302368164 1.1124038696289062 1.1109428405761719 1.1129941940307617 1.1137781143188477 1.1140241622924805 1.1170597076416016
1.0872727632522583 1.2005805969238281 1.200399398803711 1.198836326599121 1.1981000900268555 1.1990060806274414 1.1977558135986328 1.2011613845825195 1.197789192199707 1.1973142623901367 1.1978120803833008 1.1962299346923828 1.1984386444091797 1.199275016784668 1.1995534896850586 1.2028112411499023
1.0945454835891724 1.2839117050170898 1.2837209701538086 1.2820501327514648 1.2812681198120117 1.2822399139404297 1.2809171676635742 1.2845468521118164 1.28094482421875 1.2804412841796875 1.2809724807739258 1.2792692184448242 1.281632423400879 1.2825193405151367 1.2828302383422852 1.2863054275512695
1.1018182039260864 1.3650617599487305 1.3648643493652344 1.3630876541137695 1.3622617721557617 1.363295555114746 1.3619060516357422 1.3657512664794922 1.361928939819336 1.3613967895507812 1.3619623184204102 1.3601369857788086 1.3626508712768555 1.3635845184326172 1.3639326095581055 1.36761474609375
1.1090909242630005 1.4440994262695312 1.4438962936401367 1.4420166015625 1.4411516189575195 1.442244529724121 1.4407930374145508 1.444845199584961 1.440810203552246 1.440251350402832 1.440847396850586 1.4389028549194336 1.441563606262207 1.442540168762207 1.442927360534668 1.4468097686767578
1.1163636445999146 1.5210962295532227 1.5208873748779297 1.5189056396484375 1.5180044174194336 1.5191564559936523 1.5176477432250977 1.521897315979004 1.517660140991211 1.5170745849609375 1.5177001953125 1.5156354904174805 1.5184402465820312 1.5194587707519531 1.519883155822754 1.5239601135253906
1.1236363649368286 1.596116065979004 1.5959043502807617 1.5938234329223633 1.5928878784179688 1.5940961837768555 1.5925350189208984 1.5969762802124023 1.5925426483154297 1.591933250427246 1.5925865173339844 1.5904006958007812 1.5933475494384766 1.5944023132324219 1.594869613647461 1.5991315841674805
1.1309090852737427 1.6692228317260742 1.6690073013305664 1.6668310165405273 1.665863037109375 1.6671276092529297 1.6655216217041016 1.6701431274414062 1.6655206680297852 1.6648874282836914 1.6655683517456055 1.6632623672485352 1.666346549987793 1.6674365997314453 1.6679468154907227 1.6723909378051758
1.1381818056106567 1.7404766082763672 1.7402582168579102 1.7379894256591797 1.736994743347168 1.7383098602294922 1.7366647720336914 1.7414588928222656 1.7366571426391602 1.7359991073608398 1.7367057800292969 1.734278678894043 1.7374992370605469 1.738621711730957 1.7391786575317383 1.7437934875488281
1.1454545259475708 1.8099374771118164 1.8097171783447266 1.8073577880859375 1.806340217590332 1.807703971862793 1.8060245513916016 1.810983657836914 1.8060111999511719 1.805328369140625 1.8060598373413086 1.803511619567871 1.8068656921386719 1.8080158233642578 1.808619499206543 1.8134031295776367
1.1527272462844849 1.8776664733886719 1.8774442672729492 1.8749971389770508 1.8739585876464844 1.8753690719604492 1.873661994934082 1.8787784576416016 1.8736400604248047 1.8729352951049805 1.8736906051635742 1.8710193634033203 1.8745050430297852 1.8756799697875977 1.8763313293457031 1.8812780380249023
1.159999966621399 1.943709373474121 1.9434871673583984 1.9409523010253906 1.9398984909057617 1.9413528442382812 1.9396247863769531 1.9448909759521484 1.9395971298217773 1.9388675689697266 1.9396438598632812 1.936849594116211 1.9404659271240234 1.9416637420654297 1.9423656463623047 1.9474668502807617
1.1672728061676025 2.0081253051757812 2.007902145385742 2.0052852630615234 2.0042190551757812 2.00571346282959 2.0039710998535156 2.0093765258789062 2.0039358139038086 2.003183364868164 2.003978729248047 2.0010604858398438 2.004805564880371 2.006021499633789 2.00677490234375 2.012028694152832
1.1745455265045166 2.0709619522094727 2.070736885070801 2.0680418014526367 2.0669679641723633 2.0684986114501953 2.0667476654052734 2.0722856521606445 2.0667076110839844 2.0659303665161133 2.066743850708008 2.0636987686157227 2.067572593688965 2.068805694580078 2.069610595703125 2.0750112533569336
1.1818182468414307 2.1322708129882812 2.132044792175293 2.1292715072631836 2.128194808959961 2.129757881164551 2.1280059814453125 2.133668899536133 2.127962112426758 2.1271581649780273 2.127987861633301 2.124814987182617 2.1288185119628906 2.1300621032714844 2.13092041015625 2.1364660263061523
1.1890909671783447 2.192091941833496 2.1918678283691406 2.189019203186035 2.1879453659057617 2.18953800201416 2.1877918243408203 2.193571090698242 2.187744140625 2.1869125366210938 2.1877574920654297 2.184454917907715 2.1885852813720703 2.189838409423828 2.1907501220703125 2.1964340209960938
1.1963636875152588 2.2504806518554688 2.250253677368164 2.247333526611328 2.246267318725586 2.2478837966918945 2.2461509704589844 2.252039909362793 2.2461013793945312 2.245242118835449 2.2460994720458984 2.242664337158203 2.246922492980957 2.2481842041015625 2.249148368835449 2.2549686431884766
1.2036364078521729 2.3074731826782227 2.3072471618652344 2.3042564392089844 2.3032054901123047 2.3048391342163086 2.303129196166992 2.3091163635253906 2.303079605102539 2.3021888732910156 2.3030567169189453 2.299488067626953 2.3038759231567383 2.3051376342773438 2.306157112121582 2.31210994720459
1.210909128189087 2.3631181716918945 2.362889289855957 2.359832763671875 2.35880184173584 2.3604488372802734 2.358769416809082 2.3648481369018555 2.358722686767578 2.3577985763549805 2.358675003051758 2.3549680709838867 2.3594865798950195 2.360745429992676 2.361821174621582 2.3679018020629883
1.218181848526001 2.417454719543457 2.4172210693359375 2.414102554321289 2.4130983352661133 2.4147539138793945 2.4131126403808594 2.41927433013916 2.413069725036621 2.412109375 2.412992477416992 2.409144401550293 2.4137954711914062 2.415050506591797 2.416177749633789 2.422389030456543
1.225454568862915 2.47052001953125 2.4702844619750977 2.467103958129883 2.4661359786987305 2.4677906036376953 2.4661989212036133 2.4724349975585938 2.46616268157959 2.4651641845703125 2.466050148010254 2.4620580673217773 2.4668426513671875 2.468090057373047 2.469271659851074 2.4756088256835938
1.232727289199829 2.5223560333251953 2.522113800048828 2.5188779830932617 2.5179529190063477 2.5195999145507812 2.51806640625 2.524369239807129 2.5180416107177734 2.517000198364258 2.517885208129883 2.5137462615966797 2.518667221069336 2.5199031829833984 2.5211362838745117 2.5275983810424805
1.2400000095367432 2.572999954223633 2.572751998901367 2.5694618225097656 2.568587303161621 2.5702199935913086 2.5687551498413086 2.5751142501831055 2.5687456130981445 2.5676565170288086 2.568540573120117 2.564249038696289 2.5693092346191406 2.570528984069824 2.571812629699707 2.578399658203125
1.2472727298736572 2.622486114501953 2.622227668762207 2.618889808654785 2.618075370788574 2.6196842193603516 2.618300437927246 2.6247072219848633 2.6183090209960938 2.6171693801879883 2.6180458068847656 2.6135969161987305 2.6188011169433594 2.6200008392333984 2.621335029602051 2.628046989440918
1.2545454502105713 2.6708507537841797 2.6705827713012695 2.667196273803711 2.666452407836914 2.66802978515625 2.6667375564575195 2.6731834411621094 2.666769027709961 2.665572166442871 2.666440963745117 2.661829948425293 2.6671829223632812 2.66835880279541 2.66973876953125 2.676576614379883
1.2618181705474854 2.718128204345703 2.7178478240966797 2.7144203186035156 2.7137556076049805 2.715291976928711 2.7141036987304688 2.720578193664551 2.714160919189453 2.7129039764404297 2.713761329650879 2.708982467651367 2.7144861221313477 2.715635299682617 2.7170610427856445 2.7240238189697266
1.2690908908843994 2.7643537521362305 2.7640581130981445 2.760592460632324 2.760021209716797 2.7615041732788086 2.7604331970214844 2.7669267654418945 2.760523796081543 2.7591991424560547 2.760040283203125 2.755084991455078 2.760748863220215 2.76186466217041 2.7633323669433594 2.7704238891601562
1.2763636112213135 2.8095579147338867 2.8092432022094727 2.8057451248168945 2.8052783012390137 2.8066959381103516 2.805757522583008 2.8122596740722656 2.805887222290039 2.8044867515563965 2.805306911468506 2.800171375274658 2.806001663208008 2.807079315185547 2.8085861206054688 2.8158082962036133
1.2836363315582275 2.853774070739746 2.853437900543213 2.849909782409668 2.8495612144470215 2.850902557373047 2.8501124382019043 2.8566107749938965 2.850285530090332 2.848804473876953 2.8495993614196777 2.8442740440368652 2.850278854370117 2.851313591003418 2.852855682373047 2.8602099418640137
1.2909090518951416 2.897033214569092 2.8966712951660156 2.8931212425231934 2.892904281616211 2.8941545486450195 2.893527030944824 2.9000139236450195 2.893752098083496 2.892181873321533 2.892946720123291 2.887424945831299 2.8936100006103516 2.894597053527832 2.8961710929870605 2.90366268157959
1.2981817722320557 2.939368724822998 2.9389772415161133 2.9354090690612793 2.9353389739990234 2.936483860015869 2.9360389709472656 2.9424996376037598 2.9363231658935547 2.934652805328369 2.9353833198547363 2.929654121398926 2.9360318183898926 2.9369654655456543 2.938565731048584 2.946197986602783
1.3054544925689697 2.980806827545166 2.980381965637207 2.9768013954162598 2.9768967628479004 2.977919578552246 2.9776744842529297 2.984098434448242 2.978025436401367 2.976247787475586 2.976938247680664 2.9709930419921875 2.9775710105895996 2.978445053100586 2.9800662994384766 2.9878463745117188
1.3127273321151733 3.021383285522461 3.0209169387817383 3.017332077026367 3.0176076889038086 3.018491268157959 3.0184669494628906 3.024843215942383 3.018892765045166 3.0169992446899414 3.017642021179199 3.0114707946777344 3.0182600021362305 3.0190701484680176 3.0207066535949707 3.028639316558838
1.3200000524520874 3.061122417449951 3.060612201690674 3.057027816772461 3.0575056076049805 3.0582308769226074 3.0584487915039062 3.0647640228271484 3.058959484100342 3.056936264038086 3.057527542114258 3.051116943359375 3.058131217956543 3.058870315551758 3.060515880584717 3.0686073303222656
1.3272727727890015 3.1000561714172363 3.0994949340820312 3.095919132232666 3.096618175506592 3.097165584564209 3.0976500511169434 3.103888988494873 3.098252773284912 3.0960912704467773 3.096623420715332 3.089961051940918 3.097212791442871 3.0978736877441406 3.099522113800049 3.1077799797058105
1.3345454931259155 3.1382179260253906 3.13759708404541 3.134037971496582 3.134981155395508 3.1353273391723633 3.1361031532287598 3.14225435256958 3.1368088722229004 3.1344966888427734 3.1349611282348633 3.1280345916748047 3.13554048538208 3.1361169815063477 3.1377577781677246 3.146193027496338
1.3418182134628296 3.1756348609924316 3.1749491691589355 3.1714138984680176 3.172624111175537 3.17274808883667 3.1738405227661133 3.1798887252807617 3.1746606826782227 3.172183036804199 3.1725735664367676 3.1653666496276855 3.1731410026550293 3.17362642288208 3.1752514839172363 3.183871269226074
1.3490909337997437 3.212337017059326 3.2115769386291504 3.2080769538879395 3.209578037261963 3.209453582763672 3.2108917236328125 3.216822624206543 3.211836338043213 3.2091827392578125 3.2094898223876953 3.201986789703369 3.2100467681884766 3.210433006286621 3.212035655975342 3.2208499908447266
1.3563636541366577 3.2483577728271484 3.247514247894287 3.244058132171631 3.245878219604492 3.2454781532287598 3.2472925186157227 3.2530908584594727 3.248373031616211 3.2455272674560547 3.2457432746887207 3.2379279136657715 3.246293067932129 3.2465715408325195 3.248137950897217 3.2571606636047363
1.3636363744735718 3.283729076385498 3.2827935218811035 3.2793898582458496 3.281557083129883 3.2808542251586914 3.2830753326416016 3.288727283477783 3.284303665161133 3.2812533378601074 3.2813682556152344 3.273219585418701 3.2819104194641113 3.282074451446533 3.2835946083068848 3.292837142944336
1.3709090948104858 3.318481922149658 3.317444324493408 3.3141050338745117 3.316649913787842 3.3156118392944336 3.3182764053344727 3.3237648010253906 3.3196640014648438 3.316392421722412 3.3163952827453613 3.3078975677490234 3.3169336318969727 3.316974639892578 3.3184356689453125 3.327911853790283
1.3781818151474 3.352651596069336 3.351499557495117 3.348238468170166 3.3511886596679688 3.3497862815856934 3.3529276847839355 3.35823917388916 3.3544883728027344 3.350980281829834 3.350861072540283 3.3419904708862305 3.351396083831787 3.3513059616088867 3.352694511413574 3.362420082092285
1.385454535484314 3.3862757682800293 3.3849973678588867 3.3818273544311523 3.385216236114502 3.3834142684936523 3.3870716094970703 3.3921890258789062 3.38881778717041 3.3850579261779785 3.3848047256469727 3.3755407333374023 3.3853392601013184 3.385108470916748 3.3864097595214844 3.3964004516601562
1.3927273750305176 3.41939115524292 3.4179725646972656 3.414907455444336 3.4187703132629395 3.4165334701538086 3.4207448959350586 3.4256553649902344 3.4226884841918945 3.4186601638793945 3.418262004852295 3.4085803031921387 3.418797016143799 3.4184179306030273 3.41961669921875 3.4298877716064453
1.4000000953674316 3.4520349502563477 3.450465202331543 3.4475183486938477 3.451887607574463 3.4491796493530273 3.453986167907715 3.458674430847168 3.4561409950256348 3.4518284797668457 3.451272964477539 3.4411492347717285 3.451810836791992 3.4512758255004883 3.452352523803711 3.462923526763916
1.4072728157043457 3.484253406524658 3.482515811920166 3.4797043800354004 3.484616279602051 3.481398105621338 3.4868416786193848 3.49129581451416 3.4892191886901855 3.4846062660217285 3.483880043029785 3.4732909202575684 3.484422206878662 3.4837241172790527 3.48466157913208 3.4955501556396484
1.4145455360412598 3.516091823577881 3.514171600341797 3.5115108489990234 3.5169992446899414 3.513230800628662 3.5193562507629395 3.523562431335449 3.521967887878418 3.5170388221740723 3.5161290168762207 3.5050482749938965 3.516678810119629 3.515810489654541 3.5165867805480957 3.5278124809265137
1.4218182563781738 3.547598361968994 3.545480251312256 3.5429887771606445 3.5490894317626953 3.5447311401367188 3.551579475402832 3.555530548095703 3.554436683654785 3.5491786003112793 3.5480709075927734 3.536470890045166 3.548628807067871 3.5475831031799316 3.5481791496276855 3.5597610473632812
1.429090976715088 3.578826427459717 3.576493740081787 3.5741872787475586 3.5809335708618164 3.5759458541870117 3.5835633277893066 3.587250232696533 3.586672782897949 3.5810723304748535 3.579753875732422 3.5676097869873047 3.580320358276367 3.5790934562683105 3.57948637008667 3.591444492340088
1.436363697052002 3.609834671020508 3.607272148132324 3.6051697731018066 3.6125922203063965 3.606935501098633 3.6153616905212402 3.6187820434570312 3.61873197555542 3.6127800941467285 3.6112351417541504 3.5985217094421387 3.611812114715576 3.610400676727295 3.610564708709717 3.6229190826416016
1.443636417388916 3.640686511993408 3.637878894805908 3.6359996795654297 3.644124984741211 3.6377615928649902 3.647038459777832 3.650193214416504 3.6506738662719727 3.6443605422973633 3.642577648162842 3.6292691230773926 3.6431660652160645 3.6415672302246094 3.6414794921875 3.6542463302612305
1.45090913772583 3.6714539527893066 3.6683831214904785 3.666745662689209 3.6755967140197754 3.6684913635253906 3.6786556243896484 3.681550979614258 3.682558536529541 3.6758790016174316 3.6738438606262207 3.659919261932373 3.6744422912597656 3.6726603507995605 3.672290802001953 3.685490608215332
1.4581818580627441 3.7022109031677246 3.698863983154297 3.6974844932556152 3.707080364227295 3.6991987228393555 3.710285186767578 3.7129340171813965 3.7144532203674316 3.7074074745178223 3.705106735229492 3.6905455589294434 3.705714225769043 3.7037534713745117 3.703075408935547 3.7167229652404785
1.4654545783996582 3.733044147491455 3.7294092178344727 3.7283053398132324 3.7386512756347656 3.7299695014953613 3.742002010345459 3.744424819946289 3.7464308738708496 3.739020347595215 3.7364439964294434 3.7212295532226562 3.737058639526367 3.7349281311035156 3.7339138984680176 3.7480216026306152
1.4727272987365723 3.764042854309082 3.7601113319396973 3.7592968940734863 3.7703909873962402 3.7608885765075684 3.773885726928711 3.776113510131836 3.7785630226135254 3.770799160003662 3.7679381370544434 3.7520594596862793 3.7685556411743164 3.7662696838378906 3.764889717102051 3.779466152191162
1.4800000190734863 3.7953176498413086 3.791081428527832 3.79056978225708 3.802395820617676 3.7920613288879395 3.806030750274658 3.808107376098633 3.8109374046325684 3.8028383255004883 3.7996835708618164 3.783140182495117 3.8003005981445312 3.797877311706543 3.796104907989502 3.8111538887023926
1.4872727394104004 3.826972007751465 3.8224310874938965 3.822232246398926 3.8347554206848145 3.823592185974121 3.8385276794433594 3.8405065536499023 3.843639850616455 3.835228443145752 3.831775188446045 3.814570903778076 3.8323845863342285 3.8298535346984863 3.8276567459106445 3.8431777954101562
1.4945454597473145 3.859133720397949 3.8542919158935547 3.8544087409973145 3.8675785064697266 3.855599880218506 3.8714771270751953 3.873429775238037 3.876760959625244 3.8680763244628906 3.8643226623535156 3.8464717864990234 3.8649144172668457 3.8623099327087402 3.859663963317871 3.875645637512207
1.5018181800842285 3.891936779022217 3.886807441711426 3.8872389793395996 3.900975227355957 3.888216495513916 3.904994010925293 3.907008171081543 3.910405158996582 3.901491641998291 3.8974409103393555 3.878973960876465 3.898003578186035 3.895371437072754 3.892249584197998 3.908672332763672
1.5090909004211426 3.9255290031433105 3.9201364517211914 3.9208717346191406 3.9350709915161133 3.9215855598449707 3.9391932487487793 3.941378593444824 3.9446797370910645 3.935596466064453 3.93125581741333 3.9122161865234375 3.9317755699157715 3.9291720390319824 3.9255518913269043 3.9423861503601074
1.5163636207580566 3.96006441116333 3.954441547393799 3.9554619789123535 3.9699878692626953 3.9558534622192383 3.974198341369629 3.9766831398010254 3.9796929359436035 3.9705142974853516 3.965895652770996 3.9463462829589844 3.966355323791504 3.96384859085083 3.9597115516662598 3.97691011428833
1.5236363410949707 3.9957141876220703 3.989910125732422 3.9911856651306152 4.005865573883057 3.991187572479248 4.010143756866455 4.013083457946777 4.015568733215332 4.006381511688232 4.001506805419922 3.981529712677002 4.0018839836120605 3.9995551109313965 3.9948878288269043 4.012394428253174
1.5309090614318848 4.03265380859375 4.026732444763184 4.028220176696777 4.042842388153076 4.0277581214904785 4.047163486480713 4.0507354736328125 4.052425384521484 4.043335914611816 4.03823184967041 4.017929553985596 4.0385026931762695 4.036446571350098 4.031240463256836 4.048977851867676
1.5381817817687988 4.0710673332214355 4.065110683441162 4.0667548179626465 4.081067085266113 4.065743446350098 4.085402488708496 4.089810371398926 4.090395927429199 4.081523418426514 4.076226234436035 4.055727958679199 4.076359272003174 4.07468843460083 4.068943023681641 4.086817264556885
1.545454502105713 4.111147880554199 4.1052565574646 4.106983184814453 4.120690822601318 4.1053314208984375 4.12500524520874 4.130479335784912 4.129611492156982 4.121095657348633 4.1156463623046875 4.095106601715088 4.115611553192139 4.1144490242004395 4.108173847198486 4.126070499420166
1.5527273416519165 4.153079986572266 4.147376537322998 4.14909553527832 4.161862850189209 4.146705150604248 4.166118621826172 4.172908782958984 4.170204162597656 4.162198543548584 4.156650543212891 4.1362457275390625 4.156408786773682 4.155895233154297 4.149105548858643 4.166893482208252
1.5600000619888306 4.19704532623291 4.191669940948486 4.193277835845947 4.204728603363037 4.190042972564697 4.2088847160339355 4.217262268066406 4.212306022644043 4.204977512359619 4.199390411376953 4.179324150085449 4.198902130126953 4.199189186096191 4.191915035247803 4.2094407081604
1.5672727823257446 4.243217468261719 4.238329887390137 4.239704132080078 4.249436855316162 4.235519886016846 4.253445625305176 4.263696670532227 4.256049156188965 4.24957799911499 4.244019508361816 4.224512100219727 4.243240833282471 4.244490623474121 4.2367706298828125 4.253864288330078
1.5745455026626587 4.291738033294678 4.287515640258789 4.288522720336914 4.296111583709717 4.28328275680542 4.299926280975342 4.312339782714844 4.3015546798706055 4.2961273193359375 4.290670871734619 4.271954536437988 4.289553642272949 4.291934967041016 4.283814430236816 4.300296783447266
1.5818182229995728 4.342729568481445 4.33935546875 4.339855670928955 4.344872951507568 4.333457946777344 4.348443508148193 4.363304138183594 4.348938941955566 4.344740867614746 4.33946418762207 4.321779251098633 4.337963104248047 4.341640472412109 4.333182334899902 4.348863124847412
1.5890909433364868 4.396261215209961 4.393923759460449 4.3937764167785645 4.395810127258301 4.386131763458252 4.399087905883789 4.416661739349365 4.398301601409912 4.39551305770874 4.390491485595703 4.374068737030029 4.388560771942139 4.39369535446167 4.384960174560547 4.399653911590576
1.5963636636734009 4.4523539543151855 4.451235294342041 4.45030403137207 4.448984146118164 4.441340446472168 4.4519243240356445 4.472443103790283 4.4497199058532715 4.44850492477417 4.443812370300293 4.428859710693359 4.441408634185791 4.448144435882568 4.439199924468994 4.452731132507324
1.603636384010315 4.510968208312988 4.511229991912842 4.509399890899658 4.504426956176758 4.499063968658447 4.506989479064941 4.5306291580200195 4.503255844116211 4.503749847412109 4.499448776245117 4.486137390136719 4.496535301208496 4.504990100860596 4.495903015136719 4.508118629455566
1.610909104347229 4.571987628936768 4.573761940002441 4.570941925048828 4.562119483947754 4.559216499328613 4.564273834228516 4.591137886047363 4.558935642242432 4.561234474182129 4.557374954223633 4.545815944671631 4.553922176361084 4.564174652099609 4.555008411407471 4.565792083740234
1.6181819438934326 4.635229587554932 4.638601303100586 4.63474178314209 4.622008800506592 4.621641635894775 4.623734951019287 4.653834819793701 4.616762161254883 4.620907783508301 4.617517471313477 4.607745170593262 4.6135077476501465 4.625589847564697 4.616392612457275 4.625680446624756
1.6254546642303467 4.700415134429932 4.70541524887085 4.700516700744629 4.683973789215088 4.686100482940674 4.685267448425293 4.718505859375 4.676688194274902 4.682657718658447 4.6797356605529785 4.671689510345459 4.675166130065918 4.689050197601318 4.679852485656738 4.68764591217041
1.6327273845672607 4.76720666885376 4.773797512054443 4.767917633056641 4.747852325439453 4.752283096313477 4.748726844787598 4.784880638122559 4.738633155822754 4.746325492858887 4.743842124938965 4.73734712600708 4.738724231719971 4.754314422607422 4.745124340057373 4.751500129699707
1.6400001049041748 4.8351850509643555 4.843258857727051 4.836516857147217 4.813416481018066 4.8198065757751465 4.813907623291016 4.852619647979736 4.80247163772583 4.811694622039795 4.809579372406006 4.80434513092041 4.803946018218994 4.821073055267334 4.811866283416748 4.816990375518799
1.6472728252410889 4.903881549835205 4.9132561683654785 4.905834197998047 4.880390644073486 4.888232231140137 4.880556583404541 4.921331882476807 4.868029594421387 4.878495693206787 4.876637935638428 4.872249603271484 4.870540142059326 4.8889570236206055 4.879681587219238 4.8838090896606445
1.654545545578003 4.97279691696167 4.983221530914307 4.975358486175537 4.948459148406982 4.957080364227295 4.948378562927246 4.990592002868652 4.935098648071289 4.946419715881348 4.944669723510742 4.940591812133789 4.938179016113281 4.957565784454346 4.948131561279297 4.951605319976807
1.661818265914917 5.041411876678467 5.052581310272217 5.044559478759766 5.017261505126953 5.025850296020508 5.017037868499756 5.059945583343506 5.00342321395874 5.015117645263672 5.0132832527160645 5.008877277374268 5.00648832321167 5.026456832885742 5.016744136810303 5.019991397857666
1.669090986251831 5.1092095375061035 5.120774745941162 5.112912178039551 5.0864057540893555 5.094026565551758 5.086159706115723 5.128922462463379 5.072710037231445 5.084200382232666 5.082055568695068 5.07659912109375 5.075063228607178 5.095168113708496 5.085028171539307 5.088541507720947
1.6763637065887451 5.175709247589111 5.187295436859131 5.179926872253418 5.155492305755615 5.16112756729126 5.155361175537109 5.1970720291137695 5.142640113830566 5.153276443481445 5.150565147399902 5.143280029296875 5.143494129180908 5.1632490158081055 5.1525092124938965 5.156836032867432
1.6836364269256592 5.240466117858887 5.251693248748779 5.245152950286865 5.224105358123779 5.2266950607299805 5.224241733551025 5.263956069946289 5.21286678314209 5.221932411193848 5.21837854385376 5.208465099334717 5.211358070373535 5.230254173278809 5.218728065490723 5.2244391441345215
1.6909091472625732 5.303107261657715 5.313611030578613 5.308212757110596 5.29185152053833 5.290332317352295 5.29241418838501 5.329183101654053 5.283033847808838 5.289778232574463 5.285094738006592 5.271761417388916 5.278256416320801 5.295782089233398 5.2832770347595215 5.290950298309326
1.6981818675994873 5.363331317901611 5.372775554656982 5.368808269500732 5.358360290527344 5.351715087890625 5.359508514404297 5.392423629760742 5.35278844833374 5.356441020965576 5.350345611572266 5.332841396331787 5.3438191413879395 5.35947847366333 5.345806121826172 5.355997085571289
1.7054545879364014 5.420915603637695 5.4290032386779785 5.4267120361328125 5.4232940673828125 5.410584449768066 5.425182342529297 5.453396320343018 5.421781063079834 5.421583652496338 5.41379976272583 5.391445636749268 5.407710075378418 5.421041488647461 5.40602445602417 5.419250965118408
1.7127273082733154 5.475708484649658 5.482197284698486 5.481777191162109 5.486358165740967 5.4667558670043945 5.489134311676025 5.51188850402832 5.489678382873535 5.484905242919922 5.475182056427002 5.447390556335449 5.469644546508789 5.480231285095215 5.463715553283691 5.480432033538818
1.7200000286102295 5.527637004852295 5.532334327697754 5.533934593200684 5.547306537628174 5.520124435424805 5.5511040687561035 5.567753791809082 5.556178092956543 5.5461578369140625 5.534271240234375 5.500561714172363 5.529385566711426 5.536877632141113 5.518726825714111 5.539317607879639


==> figure_code/DM_new_8/interpolation/1.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.007272720336914 0.32926177978515625 0.3243904113769531 0.3288993835449219 0.3154792785644531 0.3303508758544922 0.32518577575683594 0.3316307067871094 0.3245983123779297 0.3143291473388672 0.30333900451660156 0.3286933898925781 0.31722450256347656 0.29891395568847656 0.31353187561035156 0.3066368103027344
1.0145454406738281 0.626708984375 0.618560791015625 0.6252250671386719 0.6041889190673828 0.6275215148925781 0.6198406219482422 0.6295585632324219 0.6193428039550781 0.6037082672119141 0.5844364166259766 0.6250743865966797 0.6078071594238281 0.5769882202148438 0.60107421875 0.5881614685058594
1.0218181610107422 0.8758144378662109 0.8672847747802734 0.8735713958740234 0.8525390625 0.8753185272216797 0.8695182800292969 0.8783855438232422 0.8692951202392578 0.8550853729248047 0.8322830200195312 0.8728828430175781 0.8593387603759766 0.8239574432373047 0.8495082855224609 0.8337612152099609
1.0290908813476562 1.0705738067626953 1.0643424987792969 1.0685691833496094 1.054281234741211 1.0687007904052734 1.0679988861083984 1.0728797912597656 1.0681743621826172 1.0616455078125 1.0403003692626953 1.0667991638183594 1.0651473999023438 1.033487319946289 1.052389144897461 1.0377330780029297
1.0363636016845703 1.2150402069091797 1.2123870849609375 1.2142925262451172 1.2104530334472656 1.2127685546875 1.2174625396728516 1.2174930572509766 1.2182693481445312 1.223052978515625 1.2068119049072266 1.2115421295166016 1.2248420715332031 1.2035942077636719 1.2100677490234375 1.1997337341308594
1.0436363220214844 1.3201303482055664 1.3205451965332031 1.3211078643798828 1.3275985717773438 1.3188495635986328 1.3265151977539062 1.3231048583984375 1.32818603515625 1.3442878723144531 1.3346233367919922 1.3182506561279297 1.343536376953125 1.336294174194336 1.328298568725586 1.323953628540039
1.0509090423583984 1.3991127014160156 1.4008159637451172 1.4015064239501953 1.4149980545043945 1.399789810180664 1.40692138671875 1.4027118682861328 1.4094295501708984 1.4334945678710938 1.4297428131103516 1.3998327255249023 1.4299755096435547 1.4365482330322266 1.41583251953125 1.4173603057861328
1.0581817626953125 1.4640398025512695 1.4649667739868164 1.466928482055664 1.482436180114746 1.4667291641235352 1.4706268310546875 1.4680328369140625 1.4735107421875 1.5000801086425781 1.5000991821289062 1.4676313400268555 1.4946575164794922 1.5112686157226562 1.4823265075683594 1.4882049560546875
1.0654546022415161 1.5233383178710938 1.5220928192138672 1.5256214141845703 1.5381946563720703 1.5272035598754883 1.527109146118164 1.5272655487060547 1.5295095443725586 1.5527658462524414 1.553868293762207 1.5293951034545898 1.5474090576171875 1.5678377151489258 1.5363550186157227 1.5442371368408203
1.0727273225784302 1.581498146057129 1.577845573425293 1.5823421478271484 1.5883684158325195 1.5852699279785156 1.582406997680664 1.5848560333251953 1.583317756652832 1.5986080169677734 1.5983400344848633 1.5892467498779297 1.5960025787353516 1.6132001876831055 1.5845317840576172 1.5919475555419922
1.0800000429153442 1.6398344039916992 1.6346263885498047 1.6389617919921875 1.6367921829223633 1.6424236297607422 1.6391353607177734 1.6422386169433594 1.6377696990966797 1.6425857543945312 1.6392173767089844 1.6485319137573242 1.6453876495361328 1.6531553268432617 1.631246566772461 1.6360435485839844
1.0872727632522583 1.6977615356445312 1.6924724578857422 1.6954612731933594 1.685415267944336 1.698659896850586 1.6972885131835938 1.6990528106689453 1.6933670043945312 1.6876182556152344 1.6803197860717773 1.7069692611694336 1.6976356506347656 1.691941261291504 1.678853988647461 1.679525375366211
1.0945454835891724 1.754037857055664 1.750168800354004 1.7509727478027344 1.7349128723144531 1.7534542083740234 1.7554588317871094 1.754251480102539 1.749293327331543 1.7350044250488281 1.723703384399414 1.7636938095092773 1.7526130676269531 1.7322673797607422 1.728226661682129 1.7239704132080078
1.1018182039260864 1.8075313568115234 1.806136131286621 1.8044672012329102 1.7851686477661133 1.8062400817871094 1.8118114471435547 1.8068389892578125 1.8042097091674805 1.7848339080810547 1.7700080871582031 1.8178625106811523 1.8088130950927734 1.7754182815551758 1.7792072296142578 1.7699203491210938
1.1090909242630005 1.8576278686523438 1.8590869903564453 1.8551902770996094 1.8357200622558594 1.8566761016845703 1.8648624420166016 1.8562469482421875 1.85687255859375 1.8364763259887695 1.8189306259155273 1.8689756393432617 1.8642406463623047 1.8215970993041992 1.8311281204223633 1.8172740936279297
1.1163636445999146 1.9042940139770508 1.908304214477539 1.902815818786621 1.8859949111938477 1.9046640396118164 1.9138164520263672 1.9023971557617188 1.9064369201660156 1.8889694213867188 1.8696002960205078 1.9169340133666992 1.9171113967895508 1.8702611923217773 1.8831138610839844 1.8655891418457031
1.1236363649368286 1.947967529296875 1.9537286758422852 1.9474449157714844 1.9355154037475586 1.9503421783447266 1.9586668014526367 1.9456405639648438 1.9525938034057617 1.9413251876831055 1.9210567474365234 1.9619989395141602 1.9662933349609375 1.9205055236816406 1.9343624114990234 1.9143314361572266
1.1309090852737427 1.989323616027832 1.9957866668701172 1.9894647598266602 1.9838886260986328 1.9939470291137695 1.9999618530273438 1.986551284790039 1.995469093322754 1.992652416229248 1.9722862243652344 2.004619598388672 2.0113468170166016 1.9712533950805664 1.984212875366211 1.9629478454589844
1.1381818056106567 2.0290884971618652 2.035212516784668 2.0294265747070312 2.0308589935302734 2.035771369934082 2.0385971069335938 2.0258026123046875 2.035525321960449 2.0422801971435547 2.022526741027832 2.0453405380249023 2.0524940490722656 2.0214853286743164 2.032212257385254 2.0109710693359375
1.1454545259475708 2.067917823791504 2.0728559494018555 2.067929267883301 2.0762739181518555 2.076125144958496 2.075547218322754 2.064016342163086 2.073399543762207 2.0897769927978516 2.0712156295776367 2.0847082138061523 2.0904064178466797 2.070347785949707 2.0781240463256836 2.0580272674560547
1.1527272462844849 2.1063132286071777 2.1095285415649414 2.1055192947387695 2.120081901550293 2.11529541015625 2.1117076873779297 2.101716995239258 2.109783172607422 2.1349329948425293 2.1180458068847656 2.1232004165649414 2.125997543334961 2.1172165870666504 2.1218881607055664 2.1038570404052734
1.159999966621399 2.1445889472961426 2.1458749771118164 2.142629623413086 2.162292003631592 2.1535329818725586 2.147751808166504 2.1392555236816406 2.145305633544922 2.1777162551879883 2.162860870361328 2.1611852645874023 2.160223960876465 2.161724090576172 2.163569450378418 2.1482772827148438
1.1672728061676025 2.182905673980713 2.1823692321777344 2.1795778274536133 2.2029733657836914 2.1910629272460938 2.1841211318969727 2.1768569946289062 2.180495262145996 2.2182469367980957 2.205681800842285 2.198941707611084 2.1939172744750977 2.203711986541748 2.2033424377441406 2.1912307739257812
1.1745455265045166 2.2213077545166016 2.2192745208740234 2.2165584564208984 2.2422409057617188 2.2280807495117188 2.2210588455200195 2.2146072387695312 2.215740203857422 2.256739616394043 2.246607780456543 2.2366414070129395 2.2277727127075195 2.243253231048584 2.2414398193359375 2.232696533203125
1.1818182468414307 2.2597427368164062 2.2566919326782227 2.2536544799804688 2.2802181243896484 2.264741897583008 2.25860595703125 2.2525100708007812 2.251283645629883 2.2934579849243164 2.2858495712280273 2.2743701934814453 2.2622222900390625 2.280543804168701 2.2781200408935547 2.272726058959961
1.1890909671783447 2.2981200218200684 2.2945823669433594 2.2908754348754883 2.3170690536499023 2.3011741638183594 2.296680450439453 2.290494918823242 2.2872495651245117 2.328700542449951 2.323580741882324 2.312147617340088 2.2975215911865234 2.315906047821045 2.3136472702026367 2.3114147186279297
1.1963636875152588 2.3363184928894043 2.332818031311035 2.3281641006469727 2.35292911529541 2.3374691009521484 2.3351383209228516 2.3284530639648438 2.3236474990844727 2.362753391265869 2.3600406646728516 2.3499393463134766 2.333695411682129 2.3496923446655273 2.3482666015625 2.3488636016845703
1.2036364078521729 2.374232769012451 2.3712196350097656 2.365445137023926 2.387960910797119 2.3736915588378906 2.3737869262695312 2.3662805557250977 2.360428810119629 2.395893096923828 2.395442008972168 2.387686252593994 2.3706769943237305 2.3822999000549316 2.3822059631347656 2.3852100372314453
1.210909128189087 2.411773204803467 2.4095993041992188 2.4026384353637695 2.422318935394287 2.4098939895629883 2.41245174407959 2.4038686752319336 2.3974924087524414 2.4283814430236816 2.429987907409668 2.425320625305176 2.408294677734375 2.4141159057617188 2.415677070617676 2.420598030090332
1.218181848526001 2.448878288269043 2.4477710723876953 2.439663887023926 2.456151008605957 2.446096897125244 2.4509544372558594 2.4411239624023438 2.434722900390625 2.4604439735412598 2.4638843536376953 2.462766647338867 2.4463415145874023 2.4455032348632812 2.448857307434082 2.4551706314086914
1.225454568862915 2.4855003356933594 2.4855756759643555 2.476430892944336 2.4895691871643066 2.482290744781494 2.489147186279297 2.4779739379882812 2.4719762802124023 2.4922618865966797 2.4972925186157227 2.499945640563965 2.484541893005371 2.476738929748535 2.4818782806396484 2.489047050476074
1.232727289199829 2.521632194519043 2.522891044616699 2.51291561126709 2.5227084159851074 2.5184783935546875 2.526930809020996 2.5143699645996094 2.509143829345703 2.5240073204040527 2.5303478240966797 2.536806106567383 2.5227088928222656 2.50809907913208 2.5148720741271973 2.5223703384399414
1.2400000095367432 2.5572762489318848 2.5596370697021484 2.549072265625 2.5556583404541016 2.554629325866699 2.564218521118164 2.55029296875 2.546109199523926 2.555802822113037 2.5631847381591797 2.5732970237731934 2.56063175201416 2.5397562980651855 2.5479211807250977 2.555253028869629
1.2472727298736572 2.5924606323242188 2.595766067504883 2.5848913192749023 2.5885114669799805 2.5907182693481445 2.6009654998779297 2.5857315063476562 2.5827889442443848 2.587754249572754 2.5958967208862305 2.609396457672119 2.5981645584106445 2.57185697555542 2.5810999870300293 2.587794303894043
1.2545454502105713 2.6272168159484863 2.6312732696533203 2.6203765869140625 2.621335506439209 2.626716136932373 2.637147903442383 2.620698928833008 2.6191110610961914 2.6199302673339844 2.628575325012207 2.6450815200805664 2.635190010070801 2.604470729827881 2.614454746246338 2.6200952529907227
1.2618181705474854 2.661599636077881 2.6661806106567383 2.6555538177490234 2.6542015075683594 2.6625938415527344 2.6727771759033203 2.6552209854125977 2.6550402641296387 2.6523900032043457 2.6612844467163086 2.680361747741699 2.671672821044922 2.637653350830078 2.648022174835205 2.6522445678710938
1.2690908908843994 2.6956582069396973 2.7005386352539062 2.6904478073120117 2.6871533393859863 2.6983256340026855 2.7078704833984375 2.6893320083618164 2.6905503273010254 2.685166835784912 2.694080352783203 2.7152533531188965 2.70758056640625 2.6714019775390625 2.6818203926086426 2.6843090057373047
1.2763636112213135 2.7294416427612305 2.734408378601074 2.725086212158203 2.720223903656006 2.7338852882385254 2.7424545288085938 2.7230796813964844 2.7256317138671875 2.718273162841797 2.727001190185547 2.7497711181640625 2.7429280281066895 2.7056827545166016 2.7158493995666504 2.7163476943969727
1.2836363315582275 2.7630081176757812 2.7678699493408203 2.759511947631836 2.7534470558166504 2.7692580223083496 2.776580810546875 2.7565088272094727 2.7602977752685547 2.7517123222351074 2.760072708129883 2.7839584350585938 2.777764320373535 2.7404589653015137 2.7501120567321777 2.7484188079833984
1.2909090518951416 2.7964086532592773 2.8010120391845703 2.793760299682617 2.786834716796875 2.804431915283203 2.810300827026367 2.7896785736083984 2.7945685386657715 2.785473346710205 2.7933177947998047 2.8178510665893555 2.812145233154297 2.7756595611572266 2.784593105316162 2.7805614471435547
1.2981817722320557 2.829692840576172 2.833920478820801 2.827871322631836 2.8204073905944824 2.8394031524658203 2.843669891357422 2.8226423263549805 2.8284802436828613 2.8195409774780273 2.826742172241211 2.8514952659606934 2.8461503982543945 2.811223030090332 2.819281578063965 2.8128271102905273
1.3054544925689697 2.8629050254821777 2.8666834831237793 2.8618717193603516 2.854167938232422 2.8741750717163086 2.8767480850219727 2.855449676513672 2.8620710372924805 2.8538904190063477 2.860358238220215 2.884934902191162 2.879856586456299 2.8470687866210938 2.8541550636291504 2.8452281951904297
1.3127273321151733 2.8960933685302734 2.8993849754333496 2.8957996368408203 2.888123035430908 2.9087605476379395 2.9095964431762695 2.8881587982177734 2.8953914642333984 2.8884940147399902 2.8941574096679688 2.9182233810424805 2.9133477210998535 2.883138418197632 2.8891983032226562 2.877802848815918
1.3200000524520874 2.929295539855957 2.9321036338806152 2.9296913146972656 2.9222774505615234 2.943175792694092 2.9422855377197266 2.920825958251953 2.9284987449645996 2.9233298301696777 2.928145408630371 2.951414108276367 2.946716785430908 2.919360876083374 2.9243946075439453 2.9105758666992188
1.3272727727890015 2.962545394897461 2.9649038314819336 2.9635581970214844 2.9566214084625244 2.9774374961853027 2.974864959716797 2.953493118286133 2.9614362716674805 2.9583606719970703 2.962313652038574 2.9845499992370605 2.980008125305176 2.955673933029175 2.9597177505493164 2.943545341491699
1.3345454931259155 2.9958791732788086 2.9978551864624023 2.997431755065918 2.991157293319702 3.0115785598754883 3.0074052810668945 2.986222267150879 2.994266986846924 2.9935624599456787 2.9966611862182617 3.017678737640381 3.013293743133545 2.992034435272217 2.9951562881469727 2.9767513275146484
1.3418182134628296 3.029329538345337 3.031007766723633 3.0313329696655273 3.0258827209472656 3.045626640319824 3.0399608612060547 3.0190534591674805 3.0270485877990723 3.0289125442504883 3.031182289123535 3.050847053527832 3.046633243560791 3.0283994674682617 3.030694007873535 3.0101871490478516
1.3490909337997437 3.0629260540008545 3.064405918121338 3.0652847290039062 3.060797691345215 3.079620838165283 3.072591781616211 3.052029609680176 3.0598344802856445 3.0643930435180664 3.0658721923828125 3.084099769592285 3.0800700187683105 3.0647401809692383 3.0663232803344727 3.0438737869262695
1.3563636541366577 3.096698522567749 3.098090171813965 3.099308967590332 3.095902681350708 3.113597869873047 3.1053543090820312 3.0852012634277344 3.092686653137207 3.0999884605407715 3.100733757019043 3.117480754852295 3.113642692565918 3.101040840148926 3.1020407676696777 3.077822685241699
1.3636363744735718 3.1306753158569336 3.1320886611938477 3.1334352493286133 3.131199598312378 3.1476035118103027 3.1383094787597656 3.1186065673828125 3.125662326812744 3.1356914043426514 3.13576602935791 3.1510324478149414 3.147387981414795 3.137288808822632 3.137845993041992 3.1120481491088867
1.3709090948104858 3.16487979888916 3.166428565979004 3.167675018310547 3.1666922569274902 3.1816773414611816 3.171499252319336 3.1522884368896484 3.158809185028076 3.171494722366333 3.1709718704223633 3.1847853660583496 3.1813249588012695 3.1734840869903564 3.173733711242676 3.146556854248047
1.3781818151474 3.1993467807769775 3.201125144958496 3.202068328857422 3.2023892402648926 3.215867042541504 3.204984664916992 3.1862783432006836 3.192190647125244 3.2074084281921387 3.2063608169555664 3.2187843322753906 3.21549654006958 3.209641933441162 3.2097244262695312 3.1813669204711914
1.385454535484314 3.2340970039367676 3.2361998558044434 3.236630439758301 3.238297700881958 3.250217914581299 3.23880672454834 3.220614433288574 3.225849151611328 3.2434353828430176 3.2419424057006836 3.253058433532715 3.2499094009399414 3.2457761764526367 3.2458200454711914 3.2164859771728516
1.3927273750305176 3.2691588401794434 3.2716593742370605 3.2714004516601562 3.2744297981262207 3.2847766876220703 3.273012161254883 3.255331039428711 3.259838104248047 3.279590129852295 3.277735710144043 3.2876415252685547 3.284592628479004 3.2819082736968994 3.282040596008301 3.2519378662109375
1.4000000953674316 3.304565191268921 3.3075151443481445 3.3064160346984863 3.3108041286468506 3.3195929527282715 3.307650566101074 3.290461540222168 3.2942075729370117 3.3158981800079346 3.313748359680176 3.3225760459899902 3.319579601287842 3.3180813789367676 3.3184118270874023 3.2877330780029297
1.4072728157043457 3.3403403759002686 3.3437790870666504 3.341708183288574 3.3474371433258057 3.3547115325927734 3.3427610397338867 3.326038360595703 3.3289999961853027 3.352382183074951 3.350004196166992 3.3578810691833496 3.35489559173584 3.3543241024017334 3.3549561500549316 3.3238954544067383
1.4145455360412598 3.376509666442871 3.3804569244384766 3.3773088455200195 3.3843438625335693 3.390176773071289 3.378376007080078 3.36208438873291 3.3642520904541016 3.3890702724456787 3.38653564453125 3.3935890197753906 3.390556812286377 3.390676975250244 3.391693592071533 3.3604307174682617
1.4218182563781738 3.4131100177764893 3.4175610542297363 3.4132747650146484 3.421556234359741 3.426042079925537 3.414546012878418 3.398641586303711 3.400019645690918 3.426001787185669 3.4233646392822266 3.429734468460083 3.4266128540039062 3.427192449569702 3.4286675453186035 3.397380828857422
1.429090976715088 3.4501662254333496 3.455099105834961 3.449638843536377 3.459092617034912 3.4623465538024902 3.4512977600097656 3.435728073120117 3.436330795288086 3.4632081985473633 3.4605188369750977 3.466346025466919 3.463094711303711 3.4639205932617188 3.4659066200256348 3.434751510620117
1.436363697052002 3.4877114295959473 3.4930834770202637 3.4864516258239746 3.496990203857422 3.4991421699523926 3.488666534423828 3.473372459411621 3.473233699798584 3.500739336013794 3.4980363845825195 3.503459930419922 3.500046491622925 3.50091552734375 3.503455638885498 3.4725828170776367
1.443636417388916 3.5257747173309326 3.5315327644348145 3.5237622261047363 3.5352747440338135 3.536468505859375 3.5266857147216797 3.511603355407715 3.5107531547546387 3.5386345386505127 3.535956382751465 3.54109525680542 3.537508010864258 3.538231134414673 3.541348457336426 3.510890007019043
1.45090913772583 3.5643906593322754 3.5704593658447266 3.561610221862793 3.5739777088165283 3.574371337890625 3.5653886795043945 3.5504465103149414 3.5489296913146973 3.576939821243286 3.574307441711426 3.5792884826660156 3.575521945953369 3.5759212970733643 3.5796308517456055 3.54970645904541
1.4581818580627441 3.6035847663879395 3.6098856925964355 3.6000494956970215 3.613133668899536 3.612888813018799 3.604799270629883 3.589923858642578 3.587791919708252 3.6157007217407227 3.6131410598754883 3.618069887161255 3.6141300201416016 3.614048480987549 3.6183433532714844 3.5890579223632812
1.4654545783996582 3.643390655517578 3.6498351097106934 3.6391234397888184 3.6527819633483887 3.6520657539367676 3.644942283630371 3.630061149597168 3.627373695373535 3.6549675464630127 3.652493476867676 3.6574695110321045 3.653386354446411 3.652669906616211 3.6575326919555664 3.628973960876465
1.4727272987365723 3.683838367462158 3.6903305053710938 3.6788759231567383 3.69295072555542 3.69193696975708 3.685840606689453 3.670872688293457 3.6676931381225586 3.6947836875915527 3.6924076080322266 3.6975154876708984 3.693326950073242 3.6918396949768066 3.697239875793457 3.6694822311401367
1.4800000190734863 3.7249574661254883 3.7314043045043945 3.7193498611450195 3.73367977142334 3.7325387001037598 3.72751522064209 3.7123918533325195 3.7087836265563965 3.735198497772217 3.73293399810791 3.7382302284240723 3.733994722366333 3.731609344482422 3.737508535385132 3.7106075286865234
1.4872727394104004 3.7667782306671143 3.7730817794799805 3.760593891143799 3.775010585784912 3.773911952972412 3.7699880599975586 3.7546281814575195 3.750664234161377 3.776257276535034 3.774115562438965 3.7796568870544434 3.775438070297241 3.7720441818237305 3.7783899307250977 3.752391815185547
1.4945454597473145 3.809330463409424 3.815401077270508 3.8026490211486816 3.8169827461242676 3.8160905838012695 3.8132810592651367 3.797607421875 3.7933640480041504 3.818006992340088 3.815993309020996 3.821821689605713 3.817704439163208 3.8131966590881348 3.819929838180542 3.7948570251464844
1.5018181800842285 3.852639675140381 3.858393669128418 3.8455452919006348 3.8596267700195312 3.859103202819824 3.8573999404907227 3.8413496017456055 3.8368940353393555 3.8604838848114014 3.8586196899414062 3.86474609375 3.8608174324035645 3.8551125526428223 3.8621633052825928 3.8380298614501953
1.5090909004211426 3.8967318534851074 3.902100086212158 3.88931941986084 3.902981758117676 3.902979850769043 3.9023656845092773 3.8858718872070312 3.8812737464904785 3.903733015060425 3.9020309448242188 3.908459186553955 3.904817581176758 3.8978428840637207 3.9051363468170166 3.881946563720703
1.5163636207580566 3.9416325092315674 3.946552276611328 3.93399715423584 3.947082042694092 3.947749137878418 3.948183059692383 3.9311771392822266 3.9265189170837402 3.947789192199707 3.946279525756836 3.9529902935028076 3.9497294425964355 3.9414315223693848 3.948885202407837 3.9266223907470703
1.5236363410949707 3.987362861633301 3.991795539855957 3.9796085357666016 3.9919638633728027 3.9934353828430176 3.9948606491088867 3.9772987365722656 3.972639560699463 3.992687225341797 3.9913978576660156 3.9983601570129395 3.9955813884735107 3.985919237136841 3.993448257446289 3.972090721130371
1.5309090614318848 4.033947467803955 4.037862300872803 4.02617883682251 4.037662506103516 4.0400614738464355 4.042411804199219 4.024238586425781 4.019647598266602 4.038457870483398 4.0374298095703125 4.044595718383789 4.042397975921631 4.03134298324585 4.03886604309082 4.018367767333984
1.5381817817687988 4.0814008712768555 4.084792613983154 4.0737175941467285 4.084205150604248 4.087646961212158 4.090834617614746 4.072007179260254 4.0675482749938965 4.0851287841796875 4.084410667419434 4.091709136962891 4.090190410614014 4.077739715576172 4.085163116455078 4.065484046936035
1.545454502105713 4.129744529724121 4.132623672485352 4.122250556945801 4.131626129150391 4.136209964752197 4.140137672424316 4.120627403259277 4.116355895996094 4.132726669311523 4.132372856140137 4.139728546142578 4.138976097106934 4.125139236450195 4.132376194000244 4.113457679748535
1.5527273416519165 4.178990364074707 4.181387424468994 4.171775817871094 4.1799516677856445 4.185767650604248 4.1903157234191895 4.1700944900512695 4.166065692901611 4.181268692016602 4.181343078613281 4.188666343688965 4.188759803771973 4.1735639572143555 4.180527210235596 4.162302017211914
1.5600000619888306 4.229149341583252 4.23111629486084 4.222294807434082 4.229199409484863 4.236319065093994 4.241364002227783 4.2204179763793945 4.216679096221924 4.230771064758301 4.2313432693481445 4.238529205322266 4.239540100097656 4.223031044006348 4.229635238647461 4.212030410766602
1.5672727823257446 4.280230522155762 4.281839847564697 4.2738165855407715 4.279399871826172 4.28787899017334 4.29327917098999 4.2716064453125 4.268192768096924 4.281247138977051 4.282401084899902 4.289333343505859 4.29131555557251 4.273552894592285 4.279723167419434 4.262661933898926
1.5745455026626587 4.332242012023926 4.333578109741211 4.326325416564941 4.33056640625 4.3404436111450195 4.346053600311279 4.32365608215332 4.320603847503662 4.332705497741699 4.334525108337402 4.3410820960998535 4.344076633453369 4.325143814086914 4.330800533294678 4.314192771911621
1.5818182229995728 4.3851847648620605 4.386355400085449 4.379817962646484 4.382713794708252 4.394012451171875 4.399676322937012 4.3765764236450195 4.373904228210449 4.385152339935303 4.387720108032227 4.393774032592773 4.397810459136963 4.377806663513184 4.382881164550781 4.366641044616699
1.5890909433364868 4.439059257507324 4.440183639526367 4.434274673461914 4.435858726501465 4.448577880859375 4.454134464263916 4.43035888671875 4.428082466125488 4.438587188720703 4.441985130310059 4.4474077224731445 4.452502250671387 4.431538105010986 4.435968399047852 4.420004844665527
1.5963636636734009 4.493863105773926 4.495063304901123 4.489675998687744 4.49000358581543 4.504123687744141 4.509408950805664 4.4850006103515625 4.483126640319824 4.49300479888916 4.497311592102051 4.501980781555176 4.508124351501465 4.486328601837158 4.490063667297363 4.474279403686523
1.603636384010315 4.549588203430176 4.55100154876709 4.545992851257324 4.5451531410217285 4.560628890991211 4.565479755401611 4.540493011474609 4.539013862609863 4.548402786254883 4.55368709564209 4.557476043701172 4.564648628234863 4.542170524597168 4.545159339904785 4.5294599533081055
1.610909104347229 4.606222152709961 4.607985973358154 4.603207111358643 4.601309776306152 4.618070602416992 4.622328281402588 4.596827507019043 4.595733642578125 4.604766368865967 4.611083030700684 4.613879203796387 4.622047424316406 4.5990424156188965 4.601252555847168 4.58553409576416
1.6181819438934326 4.663753986358643 4.666006088256836 4.661274433135986 4.65846586227417 4.6764116287231445 4.679929256439209 4.653999328613281 4.653255939483643 4.66208553314209 4.669464111328125 4.671172142028809 4.680278778076172 4.656924247741699 4.6583251953125 4.6425018310546875
1.6254546642303467 4.722163677215576 4.725028038024902 4.720156669616699 4.716609954833984 4.7356133460998535 4.738246440887451 4.711979866027832 4.711552619934082 4.720338821411133 4.728788375854492 4.72932243347168 4.73930025100708 4.71577787399292 4.716357231140137 4.7003278732299805
1.6327273845672607 4.781427383422852 4.785023212432861 4.779811859130859 4.775729179382324 4.795620441436768 4.7972540855407715 4.770759582519531 4.770599365234375 4.7795023918151855 4.788989067077637 4.788301467895508 4.799065589904785 4.775583267211914 4.775324821472168 4.759000778198242
1.6400001049041748 4.841521263122559 4.845940589904785 4.840195655822754 4.835808277130127 4.856383323669434 4.856914043426514 4.830317497253418 4.830359935760498 4.839558124542236 4.850009918212891 4.848072052001953 4.859529972076416 4.836287021636963 4.835203170776367 4.8184919357299805
1.6472728252410889 4.9024176597595215 4.907724380493164 4.9012627601623535 4.896826267242432 4.917835235595703 4.9171929359436035 4.890632629394531 4.890807628631592 4.90047550201416 4.911767959594727 4.908596038818359 4.920640468597412 4.8978681564331055 4.895965576171875 4.878786087036133
1.654545545578003 4.964076995849609 4.970306396484375 4.962947368621826 4.958741188049316 4.979890823364258 4.978034973144531 4.951667785644531 4.951885223388672 4.962218284606934 4.974164962768555 4.969823360443115 4.982326507568359 4.960257530212402 4.957554817199707 4.939822196960449
1.661818265914917 5.026462078094482 5.0336127281188965 5.0251946449279785 5.02152681350708 5.042469501495361 5.039401531219482 5.013400077819824 5.013559341430664 5.02475643157959 5.037104606628418 5.031698226928711 5.04453182220459 5.023414134979248 5.019935607910156 5.001581192016602
1.669090986251831 5.089531421661377 5.0975470542907715 5.0879435539245605 5.085142612457275 5.105475425720215 5.101237773895264 5.075793266296387 5.075780868530273 5.08804988861084 5.100470542907715 5.094165802001953 5.1071882247924805 5.087292194366455 5.0830607414245605 5.064007759094238
1.6763637065887451 5.1532368659973145 5.162012577056885 5.151135444641113 5.14954137802124 5.1688032150268555 5.163496017456055 5.138815879821777 5.138501167297363 5.152057647705078 5.164130210876465 5.157161712646484 5.170226573944092 5.151820659637451 5.146878242492676 5.127063751220703
1.6836364269256592 5.217525482177734 5.226887226104736 5.214690208435059 5.214674472808838 5.232329368591309 5.226104736328125 5.20241641998291 5.201662540435791 5.216738700866699 5.227931022644043 5.220616340637207 5.233571529388428 5.21694278717041 5.2113213539123535 5.190685272216797
1.6909091472625732 5.282342910766602 5.292043209075928 5.278558731079102 5.280490875244141 5.295933246612549 5.28902006149292 5.26656436920166 5.26521635055542 5.282047271728516 5.29172420501709 5.284463405609131 5.297163486480713 5.282613754272461 5.276346683502197 5.254834175109863
1.6981818675994873 5.347628116607666 5.3573503494262695 5.342654228210449 5.346921920776367 5.359472274780273 5.3521599769592285 5.331203460693359 5.329092502593994 5.347931385040283 5.355340957641602 5.348614692687988 5.360899925231934 5.348756790161133 5.341869354248047 5.319430828094482
1.7054545879364014 5.413315773010254 5.422656059265137 5.406904220581055 5.41390323638916 5.422798156738281 5.4154582023620605 5.396294593811035 5.393233299255371 5.414339542388916 5.418593406677246 5.412994384765625 5.424715518951416 5.415314197540283 5.407826900482178 5.3844218254089355
1.7127273082733154 5.479335784912109 5.4878010749816895 5.47122859954834 5.481361389160156 5.485752105712891 5.47883939743042 5.461773872375488 5.457564830780029 5.481216907501221 5.481287956237793 5.477509498596191 5.4885172843933105 5.482216835021973 5.474142551422119 5.44973087310791
1.7200000286102295 5.545614242553711 5.552618980407715 5.535564422607422 5.549219131469727 5.548165321350098 5.542224407196045 5.527587890625 5.522021770477295 5.548505783081055 5.543208122253418 5.542071342468262 5.552223205566406 5.549407958984375 5.540736198425293 5.515285968780518


==> figure_code/DM_new_8/interpolation/stress_coeff_1.0_m.txt <==
3.0 2.295321226119995 2.874917507171631 2.1036319732666016 2.469533920288086 3.1251413822174072 2.5657811164855957 1.8323254585266113 2.895685911178589 2.4557085037231445 1.7817497253417969 2.3582093715667725 1.8017891645431519 2.2921061515808105 2.040029287338257 1.8948512077331543
3.0001490116119385 2.2642338275909424 2.8423352241516113 2.0725133419036865 2.439021110534668 3.0931763648986816 2.539217948913574 1.8060842752456665 2.865057945251465 2.4278180599212646 1.7586369514465332 2.3324272632598877 1.7793158292770386 2.274168014526367 2.0256052017211914 1.872704267501831
3.000594139099121 2.174875020980835 2.748610258102417 1.9831048250198364 2.351266860961914 3.00126576423645 2.462526321411133 1.7303544282913208 2.776854991912842 2.3473775386810303 1.6916977167129517 2.2579329013824463 1.714176893234253 2.221938133239746 1.9835118055343628 1.8085041046142578
3.001330852508545 2.037724018096924 2.6045379638671875 1.8460843563079834 2.216407537460327 2.860168933868408 2.3437957763671875 1.6132420301437378 2.640974521636963 2.2231369018554688 1.5873732566833496 2.142460823059082 1.6125496625900269 2.139709234237671 1.9169392585754395 1.7083162069320679
3.0023553371429443 1.866995096206665 2.424863815307617 1.6758331060409546 2.0481956005096436 2.6844663619995117 2.194089651107788 1.465789794921875 2.4709203243255615 2.067063331604004 1.4545361995697021 1.9965826272964478 1.4829202890396118 2.03340482711792 1.8302816152572632 1.5804754495620728
3.0036637783050537 1.6783770322799683 2.226027727127075 1.488173484802246 1.8619002103805542 2.490335702896118 2.0259265899658203 1.3004276752471924 2.281787395477295 1.8927030563354492 1.3033843040466309 1.832292079925537 1.3350584506988525 1.9100079536437988 1.7287719249725342 1.4346214532852173
3.0052525997161865 1.4868543148040771 2.0238664150238037 1.2980939149856567 1.6721760034561157 2.2932491302490234 1.8517155647277832 1.1294277906417847 2.0882339477539062 1.7134169340133667 1.1443052291870117 1.6615543365478516 1.1789476871490479 1.776931881904602 1.6180624961853027 1.280624508857727
3.007117748260498 1.3048501014709473 1.831587314605713 1.117893099784851 1.4912762641906738 2.106013298034668 1.6823105812072754 0.9634456038475037 1.902655839920044 1.5407490730285645 0.9867572784423828 1.4949126243591309 1.0237444639205933 1.6413264274597168 1.503732681274414 1.1275538206100464
3.00925612449646 1.1410847902297974 1.6584739685058594 0.9560680985450745 1.3278708457946777 1.9375674724578857 1.5260156393051147 0.8105742931365967 1.734043002128601 1.3833147287368774 0.8383930325508118 1.3405085802078247 0.876916229724884 1.5094451904296875 1.390851616859436 0.982844889163971
3.0116639137268066 1.0004470348358154 1.5096458196640015 0.8172364830970764 1.1869384050369263 1.7928171157836914 1.3882393836975098 0.6760366559028625 1.5876758098602295 1.2464344501495361 0.7047065496444702 1.2037684917449951 0.7439196109771729 1.386349081993103 1.2837263345718384 0.8519322872161865
3.0143377780914307 0.8842465877532959 1.3863458633422852 0.7024316191673279 1.0699374675750732 1.6729109287261963 1.2714449167251587 0.5621544718742371 1.465293288230896 1.1321702003479004 0.5888077020645142 1.087275505065918 0.6279590725898743 1.2755324840545654 1.185593605041504 0.7379964590072632
3.0172743797302246 0.7911702990531921 1.2870057821273804 0.6101767420768738 0.9757217168807983 1.5763115882873535 1.1757276058197021 0.4689456820487976 1.365969181060791 1.0400350093841553 0.491742879152298 0.9913063049316406 0.5302512049674988 1.1790416240692139 1.0986216068267822 0.6422567963600159
3.0204713344573975 0.7182016968727112 1.2082546949386597 0.5373634696006775 0.9014209508895874 1.499773621559143 1.0993785858154297 0.3946886658668518 1.2869415283203125 0.967704176902771 0.41283392906188965 0.9143576622009277 0.4503524899482727 1.0974845886230469 1.0238593816757202 0.564237117767334
3.0239248275756836 0.6616650819778442 1.1461241245269775 0.48028987646102905 0.843477189540863 1.4394469261169434 1.039736032485962 0.33676087856292725 1.224705696105957 0.9120175838470459 0.35034409165382385 0.8539663553237915 0.3867418169975281 1.0304807424545288 0.961534857749939 0.5024099349975586
3.0276317596435547 0.6178128719329834 1.0966306924819946 0.4352821111679077 0.7982054948806763 1.3914754390716553 0.9936912059783936 0.29210835695266724 1.1755468845367432 0.8695008158683777 0.3018640875816345 0.8071450591087341 0.3371853530406952 0.9768015146255493 0.9110856056213379 0.4545212388038635
3.0315890312194824 0.5833063125610352 1.0563416481018066 0.39910566806793213 0.7623199224472046 1.3525259494781494 0.9582022428512573 0.25777924060821533 1.1361181735992432 0.8369282484054565 0.26476535201072693 0.7709466218948364 0.29919660091400146 0.9347606897354126 0.8714651465415955 0.4180881381034851
3.035794258117676 0.5554444789886475 1.0225389003753662 0.36918210983276367 0.7331224679946899 1.3199354410171509 0.9305684566497803 0.23113775253295898 1.1036720275878906 0.8115602135658264 0.23656126856803894 0.7427221536636353 0.27036052942276 0.9024826288223267 0.8413236141204834 0.39067697525024414
3.0402445793151855 0.5321745872497559 0.9932348728179932 0.34360939264297485 0.7085499167442322 1.2917649745941162 0.908573567867279 0.2100418210029602 1.0760966539382935 0.7912598848342896 0.21503788232803345 0.7202630639076233 0.24848636984825134 0.8781042098999023 0.8192099332809448 0.37012821435928345
3.0449366569519043 0.5120720863342285 0.967079758644104 0.32106196880340576 0.687183141708374 1.2666733264923096 0.8905164003372192 0.19284777343273163 1.051896572113037 0.7744420766830444 0.19838100671768188 0.7018574476242065 0.23175641894340515 0.8599205017089844 0.8036796450614929 0.3546210825443268
3.0498690605163574 0.4941510558128357 0.9432046413421631 0.3006591200828552 0.6680140495300293 1.2438092231750488 0.875159740447998 0.1783447116613388 1.0300501585006714 0.7600122690200806 0.1851581186056137 0.6862393617630005 0.21871082484722137 0.8464553356170654 0.793412983417511 0.3427106738090515
3.0550382137298584 0.4778343737125397 0.9211008548736572 0.2818940579891205 0.6504513621330261 1.2226542234420776 0.8616423606872559 0.16571442782878876 1.0099329948425293 0.7472529411315918 0.1743219941854477 0.6725190877914429 0.20824667811393738 0.8364996314048767 0.7872433662414551 0.3333160877227783
3.0604419708251953 0.46274811029434204 0.9004887342453003 0.26444530487060547 0.6341248154640198 1.2029200792312622 0.8494024276733398 0.15440359711647034 0.9911669492721558 0.7357046604156494 0.16511552035808563 0.6601002216339111 0.19955454766750336 0.8290982246398926 0.7842084169387817 0.32563894987106323
3.066077709197998 0.44870609045028687 0.8812308311462402 0.24817484617233276 0.6188287734985352 1.18447744846344 0.8380791544914246 0.14407047629356384 0.973551869392395 0.725113034248352 0.1570185124874115 0.6486154794692993 0.19208750128746033 0.8235260248184204 0.783520519733429 0.3191373348236084
3.0719428062438965 0.43561869859695435 0.8632624745368958 0.23299019038677216 0.6044759750366211 1.1672567129135132 0.827473521232605 0.13450771570205688 0.9569824934005737 0.7153340578079224 0.14968998730182648 0.6378213167190552 0.185453861951828 0.819256067276001 0.7845593094825745 0.3134392201900482
3.078035354614258 0.42341363430023193 0.8465590476989746 0.21886105835437775 0.591002881526947 1.1512236595153809 0.8174586296081543 0.12560059130191803 0.9414241313934326 0.7062881588935852 0.14291656017303467 0.6275936365127563 0.17941920459270477 0.815909743309021 0.7868673801422119 0.3083091676235199
3.084352731704712 0.4120946228504181 0.831108808517456 0.20578411221504211 0.5784017443656921 1.1363835334777832 0.8079761266708374 0.11729172617197037 0.9268527030944824 0.697942316532135 0.13657742738723755 0.6178523302078247 0.1738300621509552 0.8132284879684448 0.7900981903076172 0.3036009669303894
3.0908925533294678 0.401642769575119 0.8169054985046387 0.19373080134391785 0.5666626691818237 1.1227151155471802 0.7989975810050964 0.10953883826732635 0.9132709503173828 0.6902869939804077 0.1305903047323227 0.6085737943649292 0.1686001718044281 0.8110360503196716 0.7939942479133606 0.29923054575920105
3.097653388977051 0.3920348882675171 0.8039194345474243 0.1826884150505066 0.5557670593261719 1.1102041006088257 0.7905163764953613 0.1023346334695816 0.9006708860397339 0.6833127737045288 0.12492374330759048 0.5997264981269836 0.16367138922214508 0.809226393699646 0.798382580280304 0.29514583945274353
3.104632616043091 0.3832811713218689 0.7921194434165955 0.1726490557193756 0.545722246170044 1.0988131761550903 0.7825192213058472 0.09565753489732742 0.8890433311462402 0.6770110130310059 0.11955159902572632 0.5913112163543701 0.15902912616729736 0.8077273368835449 0.8031370043754578 0.29132208228111267
3.111827850341797 0.3753495514392853 0.7814782857894897 0.1635749638080597 0.5364993214607239 1.0885272026062012 0.7750193476676941 0.08950843662023544 0.8783650994300842 0.6713834404945374 0.11447986960411072 0.5833197832107544 0.15465866029262543 0.8065015077590942 0.8081715106964111 0.2877550721168518
3.1192376613616943 0.36821600794792175 0.7719405889511108 0.15543043613433838 0.5280752182006836 1.0792903900146484 0.7679831981658936 0.08388525247573853 0.8686212301254272 0.666405200958252 0.10969477891921997 0.575743556022644 0.15054833889007568 0.8055248260498047 0.8134293556213379 0.2844347059726715
3.126859664916992 0.3618565797805786 0.7634534239768982 0.14817890524864197 0.5204273462295532 1.0710573196411133 0.7614361047744751 0.07876727730035782 0.8597737550735474 0.6620720624923706 0.10519299656152725 0.5685814619064331 0.14671126008033752 0.8047857284545898 0.8188679218292236 0.28135985136032104
3.1346919536590576 0.35622933506965637 0.7559520602226257 0.14176678657531738 0.513514518737793 1.0637649297714233 0.7553550004959106 0.07413363456726074 0.8517901301383972 0.6583607196807861 0.1009884774684906 0.5618171691894531 0.14313527941703796 0.804276704788208 0.8244622945785522 0.27853938937187195
3.142732620239258 0.35130321979522705 0.7493763566017151 0.1361503005027771 0.5073065161705017 1.0573582649230957 0.749732255935669 0.06999731808900833 0.8446210622787476 0.6552516222000122 0.0970696359872818 0.5554397106170654 0.13981269299983978 0.8039976358413696 0.8301862478256226 0.2759607434272766
3.15097975730896 0.3470395505428314 0.7436598539352417 0.13127826154232025 0.5017634034156799 1.0517768859863281 0.7445448637008667 0.06630726903676987 0.8382241725921631 0.6527145504951477 0.09343324601650238 0.5494364500045776 0.13676613569259644 0.8039496541023254 0.8360322117805481 0.273634135723114
3.1594319343566895 0.3433985412120819 0.7387382984161377 0.12709994614124298 0.49684691429138184 1.0469578504562378 0.739778995513916 0.06305702775716782 0.8325539827346802 0.6507262587547302 0.09007495641708374 0.543785035610199 0.13398805260658264 0.8041362762451172 0.8419834971427917 0.271548330783844
3.1680867671966553 0.3403412103652954 0.7345470786094666 0.12356430292129517 0.49251627922058105 1.0428431034088135 0.7354159355163574 0.06022479385137558 0.8275611400604248 0.6492582559585571 0.08699152618646622 0.538470447063446 0.13146501779556274 0.8045492172241211 0.8480309247970581 0.2697189152240753
3.176943302154541 0.33782854676246643 0.7310237884521484 0.12062232196331024 0.48873186111450195 1.0393730401992798 0.7314350605010986 0.05779010057449341 0.8231988549232483 0.6482832431793213 0.08416912704706192 0.533473789691925 0.12919294834136963 0.8051974177360535 0.8541634678840637 0.26812171936035156
3.1859993934631348 0.33582186698913574 0.7281100153923035 0.1182253509759903 0.4854549169540405 1.036492943763733 0.7278160452842712 0.05573101341724396 0.8194204568862915 0.6477729678153992 0.08160209655761719 0.5287755131721497 0.12716960906982422 0.8060771226882935 0.8603795170783997 0.26676011085510254
3.1952528953552246 0.3342849016189575 0.7257496118545532 0.11632949113845825 0.48264825344085693 1.0341510772705078 0.7245373725891113 0.05402615666389465 0.8161813616752625 0.6476993560791016 0.07928109169006348 0.5243571400642395 0.12538909912109375 0.8071879744529724 0.8666640520095825 0.26562872529029846
3.2047033309936523 0.3331831693649292 0.7238910794258118 0.11489114910364151 0.4802762567996979 1.0322993993759155 0.721577525138855 0.05265462026000023 0.8134380578994751 0.6480362415313721 0.07719516009092331 0.5201982855796814 0.12384390085935593 0.8085306882858276 0.8730101585388184 0.26472148299217224
3.2143478393554688 0.33248430490493774 0.7224870920181274 0.11387109011411667 0.4783059358596802 1.0308928489685059 0.7189159393310547 0.05159620940685272 0.8111511468887329 0.6487576961517334 0.07533375918865204 0.5162809491157532 0.12252689898014069 0.8100999593734741 0.8794081807136536 0.26403218507766724
3.2241859436035156 0.33215782046318054 0.7214939594268799 0.11323282122612 0.4767064154148102 1.0298912525177002 0.7165316343307495 0.05083170905709267 0.8092827796936035 0.6498392820358276 0.07368572801351547 0.5125866532325745 0.12143007665872574 0.811895489692688 0.8858521580696106 0.2635541260242462
3.2342159748077393 0.33217716217041016 0.7208735942840576 0.11294389516115189 0.4754496216773987 1.029259204864502 0.7144052982330322 0.05034308880567551 0.8077988624572754 0.6512594819068909 0.07223992794752121 0.5090987682342529 0.12054520100355148 0.8139151334762573 0.8923288583755493 0.26328045129776
3.2444357872009277 0.3325166404247284 0.7205904722213745 0.11297373473644257 0.4745104908943176 1.0289655923843384 0.7125194072723389 0.05011351406574249 0.8066691756248474 0.6529967188835144 0.07098519802093506 0.5058019757270813 0.11986410617828369 0.8161560297012329 0.8988305926322937 0.2632042169570923
3.2548446655273438 0.3331547975540161 0.7206145524978638 0.11329659074544907 0.47386598587036133 1.0289814472198486 0.710856556892395 0.05012747272849083 0.805864691734314 0.6550314426422119 0.0699104368686676 0.5026804208755493 0.11937841027975082 0.8186154961585999 0.9053487777709961 0.2633184790611267
3.2654404640197754 0.33407142758369446 0.7209198474884033 0.11388879269361496 0.4734954237937927 1.0292837619781494 0.7094012498855591 0.050370775163173676 0.8053614497184753 0.6573474407196045 0.06900535523891449 0.49972158670425415 0.11908011138439178 0.8212904930114746 0.911873459815979 0.2636167109012604
3.2762222290039062 0.33524930477142334 0.72148197889328 0.11472943425178528 0.4733828604221344 1.029852032661438 0.7081393003463745 0.0508306622505188 0.8051389455795288 0.6599289774894714 0.06825950741767883 0.4969130754470825 0.11896130442619324 0.8241780996322632 0.9183953404426575 0.2640923857688904
3.2871885299682617 0.3366732895374298 0.722281813621521 0.11580146104097366 0.47351163625717163 1.0306682586669922 0.7070574760437012 0.051496099680662155 0.8051767349243164 0.6627629995346069 0.06766285747289658 0.4942435026168823 0.1190142035484314 0.827275276184082 0.9249050617218018 0.26473918557167053
3.298337936401367 0.33833175897598267 0.723303496837616 0.1170889139175415 0.47387051582336426 1.0317188501358032 0.7061450481414795 0.05235672742128372 0.8054603338241577 0.6658366322517395 0.06720631569623947 0.49170413613319397 0.11923129111528397 0.8305789232254028 0.9313936233520508 0.26555123925209045
3.3096694946289062 0.34021374583244324 0.7245324850082397 0.11858020722866058 0.47444841265678406 1.0329927206039429 0.7053922414779663 0.05340416729450226 0.8059765696525574 0.6691410541534424 0.06688114255666733 0.48928600549697876 0.11960574239492416 0.8340864181518555 0.937852144241333 0.26652321219444275
3.321181297302246 0.34231075644493103 0.7259583473205566 0.12026484310626984 0.4752376675605774 1.0344815254211426 0.7047905921936035 0.054631080478429794 0.8067156672477722 0.6726670265197754 0.06667904555797577 0.48698267340660095 0.12013076990842819 0.8377947807312012 0.94427090883255 0.2676498591899872
3.3328733444213867 0.3446168005466461 0.7275718450546265 0.12213412672281265 0.4762323498725891 1.0361778736114502 0.7043339014053345 0.05603150278329849 0.8076684474945068 0.6764078140258789 0.06659246981143951 0.4847874939441681 0.12080048024654388 0.8417018055915833 0.9506425857543945 0.26892685890197754
3.344743013381958 0.34712719917297363 0.729365885257721 0.1241818219423294 0.47742772102355957 1.0380772352218628 0.7040165662765503 0.0576009638607502 0.808828592300415 0.6803577542304993 0.06661439687013626 0.4826963543891907 0.12160924077033997 0.8458045721054077 0.9569584131240845 0.27035000920295715
3.3567895889282227 0.34983840584754944 0.7313352227210999 0.12640316784381866 0.4788215756416321 1.040177822113037 0.7038346529006958 0.059335093945264816 0.8101917505264282 0.6845125555992126 0.06673851609230042 0.480705201625824 0.1225515827536583 0.8501014113426208 0.9632107019424438 0.2719155251979828
3.3690121173858643 0.352749228477478 0.7334763407707214 0.12879487872123718 0.4804128408432007 1.042477011680603 0.7037866115570068 0.06123165041208267 0.811755895614624 0.6888694167137146 0.066958948969841 0.47881174087524414 0.1236228346824646 0.8545903563499451 0.9693928360939026 0.2736201882362366
3.381409168243408 0.3558591306209564 0.7357866764068604 0.13135524094104767 0.4822026491165161 1.0449755191802979 0.7038699388504028 0.06328924745321274 0.8135203123092651 0.6934255361557007 0.06727030873298645 0.47701340913772583 0.12481892108917236 0.859269380569458 0.9754983186721802 0.2754613161087036
3.393980026245117 0.35916921496391296 0.7382649183273315 0.13408373296260834 0.4841916561126709 1.0476735830307007 0.7040849328041077 0.06550689041614532 0.8154833912849426 0.6981806755065918 0.0676683634519577 0.4753098487854004 0.12613582611083984 0.8641374111175537 0.9815223217010498 0.27743685245513916
3.4067227840423584 0.3626813590526581 0.7409100532531738 0.13698071241378784 0.4863836467266083 1.0505743026733398 0.704432487487793 0.0678844004869461 0.8176478147506714 0.7031338810920715 0.06814836710691452 0.4737005829811096 0.12757045030593872 0.8691933155059814 0.9874594211578369 0.27954477071762085
3.4196372032165527 0.36639857292175293 0.7437236309051514 0.14004792273044586 0.4887828230857849 1.0536789894104004 0.7049147486686707 0.07042296230792999 0.8200162649154663 0.7082853317260742 0.0687071681022644 0.47218573093414307 0.1291200816631317 0.8744359612464905 0.9933066964149475 0.28178390860557556
3.4327216148376465 0.3703250586986542 0.7467052936553955 0.14328700304031372 0.49139404296875 1.0569920539855957 0.7055349349975586 0.07312440872192383 0.8225910663604736 0.7136368155479431 0.06934144347906113 0.47076690196990967 0.13078205287456512 0.8798646926879883 0.999061644077301 0.2841532230377197
3.4459753036499023 0.37446480989456177 0.7498563528060913 0.1467009037733078 0.4942227005958557 1.0605170726776123 0.7062960267066956 0.07599053531885147 0.8253768086433411 0.719188928604126 0.07004845887422562 0.46944499015808105 0.1325545310974121 0.8854800462722778 1.004723310470581 0.28665223717689514
3.459397077560425 0.3788238763809204 0.753178596496582 0.15029430389404297 0.49727535247802734 1.0642579793930054 0.7072030305862427 0.07902412116527557 0.8283768892288208 0.7249443531036377 0.0708259642124176 0.4682219624519348 0.1344362050294876 0.8912809491157532 1.0102916955947876 0.28928080201148987
3.4729864597320557 0.3834080994129181 0.75667405128479 0.154069721698761 0.5005596876144409 1.0682194232940674 0.7082609534263611 0.08222895115613937 0.8315974473953247 0.7309048771858215 0.0716719776391983 0.46710067987442017 0.13642551004886627 0.8972682952880859 1.0157685279846191 0.2920394837856293
3.486741781234741 0.38822367787361145 0.7603442668914795 0.1580324023962021 0.5040831565856934 1.0724056959152222 0.709475040435791 0.08560815453529358 0.8350432515144348 0.7370728254318237 0.07258521765470505 0.4660837650299072 0.13852199912071228 0.9034420251846313 1.0211567878723145 0.2949284613132477
3.5006625652313232 0.39327773451805115 0.7641908526420593 0.16218788921833038 0.5078537464141846 1.0768214464187622 0.7108521461486816 0.08916627615690231 0.838718831539154 0.7434509992599487 0.07356444746255875 0.4651736617088318 0.1407252550125122 0.9098038077354431 1.0264612436294556 0.2979491353034973
3.514747381210327 0.3985767066478729 0.7682163119316101 0.16653959453105927 0.5118799209594727 1.081471562385559 0.712398886680603 0.09290719032287598 0.8426307439804077 0.7500414848327637 0.07460864633321762 0.46437379717826843 0.14303526282310486 0.9163532853126526 1.0316877365112305 0.30110204219818115
3.528995990753174 0.40412893891334534 0.7724215984344482 0.17109400033950806 0.51617032289505 1.0863598585128784 0.7141217589378357 0.09683556854724884 0.8467846512794495 0.7568467855453491 0.07571737468242645 0.46368756890296936 0.14545193314552307 0.9230926036834717 1.0368447303771973 0.30438923835754395
3.5434064865112305 0.4099408686161041 0.7768087983131409 0.17585612833499908 0.5207334160804749 1.0914908647537231 0.7160277962684631 0.10095646977424622 0.8511849641799927 0.763870120048523 0.07689036428928375 0.46311843395233154 0.14797639846801758 0.9300230741500854 1.04194176197052 0.307812362909317
3.557978630065918 0.4160204827785492 0.7813789248466492 0.1808304637670517 0.52557772397995 1.0968692302703857 0.718124508857727 0.10527387261390686 0.8558377027511597 0.7711120247840881 0.07812729477882385 0.4626697301864624 0.150608628988266 0.9371457099914551 1.046989917755127 0.31137314438819885
3.57271146774292 0.4223747253417969 0.7861326336860657 0.1860225349664688 0.5307116508483887 1.1024976968765259 0.7204188108444214 0.10979299247264862 0.860747218132019 0.7785751819610596 0.07942823320627213 0.4623447060585022 0.15335038304328918 0.9444626569747925 1.052002191543579 0.315073698759079
3.587604522705078 0.42901095747947693 0.7910711169242859 0.1914380043745041 0.5361441373825073 1.1083810329437256 0.7229182720184326 0.11451884359121323 0.8659186363220215 0.7862614393234253 0.0807938501238823 0.4621473550796509 0.15620294213294983 0.9519765973091125 1.0569933652877808 0.3189166784286499
3.602656602859497 0.4359356164932251 0.7961951494216919 0.19708003103733063 0.5418816208839417 1.114520788192749 0.7256283164024353 0.11945491284132004 0.8713551759719849 0.7941704988479614 0.08222393691539764 0.46208059787750244 0.1591673195362091 0.959688663482666 1.0619785785675049 0.32290393114089966
3.617866277694702 0.44315460324287415 0.8015031218528748 0.20295417308807373 0.5479327440261841 1.120919942855835 0.7285574674606323 0.12460655719041824 0.8770607113838196 0.8023039102554321 0.083719402551651 0.46214789152145386 0.162245512008667 0.9676011800765991 1.0669759511947632 0.3270381689071655
3.6332335472106934 0.450674444437027 0.8069950938224792 0.2090630978345871 0.554302453994751 1.1275805234909058 0.7317109704017639 0.12997668981552124 0.8830373883247375 0.8106610774993896 0.08528104424476624 0.4623524844646454 0.16543953120708466 0.9757168889045715 1.0720033645629883 0.33132246136665344
3.6487576961517334 0.4584996700286865 0.8126711249351501 0.21541093289852142 0.5609977841377258 1.1345031261444092 0.7350951433181763 0.1355699896812439 0.8892879486083984 0.8192411065101624 0.08690951764583588 0.4626970589160919 0.16875137388706207 0.9840383529663086 1.0770808458328247 0.3357590436935425
3.6644375324249268 0.46663403511047363 0.8185279965400696 0.2219991534948349 0.5680224895477295 1.1416884660720825 0.7387145757675171 0.1413879245519638 0.8958122730255127 0.8280426263809204 0.088605135679245 0.4631844758987427 0.17218272387981415 0.9925680756568909 1.0822272300720215 0.3403502404689789
3.6802725791931152 0.4750805199146271 0.8245645761489868 0.22883060574531555 0.5753793716430664 1.1491360664367676 0.7425732612609863 0.1474338322877884 0.9026104807853699 0.8370636105537415 0.09036915004253387 0.46381711959838867 0.1757364422082901 1.001308560371399 1.0874634981155396 0.3450991213321686
3.6962618827819824 0.48384058475494385 0.8307786583900452 0.23590520024299622 0.5830711126327515 1.1568455696105957 0.7466753721237183 0.15370897948741913 0.9096816778182983 0.8463000059127808 0.09220218658447266 0.4645974040031433 0.17941424250602722 1.0102624893188477 1.0928096771240234 0.3500080704689026
3.7124040126800537 0.4929141700267792 0.8371662497520447 0.2432214766740799 0.591097354888916 1.1648123264312744 0.75102299451828 0.16021376848220825 0.9170225262641907 0.8557478785514832 0.09410484880208969 0.465526819229126 0.18321870267391205 1.019432544708252 1.098284363746643 0.3550790250301361
3.7286996841430664 0.5023014545440674 0.843724250793457 0.2507806718349457 0.5994571447372437 1.1730358600616455 0.7556183338165283 0.16694867610931396 0.9246299266815186 0.8654025197029114 0.09607811272144318 0.4666070342063904 0.18715234100818634 1.0288219451904297 1.1039072275161743 0.3603151738643646
3.745147228240967 0.5119974613189697 0.8504481911659241 0.25857824087142944 0.6081461906433105 1.1815097332000732 0.7604607343673706 0.17391233146190643 0.9324979782104492 0.8752578496932983 0.09812276810407639 0.4678395390510559 0.19121789932250977 1.038433313369751 1.1096947193145752 0.3657185137271881
3.7617461681365967 0.52199786901474 0.8573328852653503 0.266610711812973 0.6171591877937317 1.190229058265686 0.7655494809150696 0.18110209703445435 0.9406192302703857 0.8853060007095337 0.10023918747901917 0.4692246615886688 0.19541747868061066 1.0482690334320068 1.115661382675171 0.37129026651382446
3.7784957885742188 0.5322961211204529 0.8643732070922852 0.2748728394508362 0.6264879703521729 1.1991865634918213 0.7708821892738342 0.18851488828659058 0.9489852786064148 0.8955387473106384 0.10242809355258942 0.47076234221458435 0.19975370168685913 1.0583324432373047 1.1218198537826538 0.3770328760147095
3.795395612716675 0.5428812503814697 0.8715629577636719 0.2833566665649414 0.6361210942268372 1.2083735466003418 0.7764546871185303 0.19614532589912415 0.9575848579406738 0.9059464931488037 0.10468979179859161 0.4724529981613159 0.20422892272472382 1.068625569343567 1.1281778812408447 0.38294732570648193
3.8124444484710693 0.5537427067756653 0.8788945078849792 0.2920547425746918 0.6460452079772949 1.2177799940109253 0.7822610139846802 0.2039872258901596 0.9664052724838257 0.9165180921554565 0.107024185359478 0.474295973777771 0.20884519815444946 1.0791512727737427 1.134741187095642 0.3890347182750702
3.8296420574188232 0.5648645162582397 0.8863603472709656 0.30095455050468445 0.6562427878379822 1.2273938655853271 0.7882934808731079 0.21203191578388214 0.9754307270050049 0.927241325378418 0.10943152010440826 0.47628915309906006 0.2136051207780838 1.089911937713623 1.14150869846344 0.39529573917388916
3.8469884395599365 0.5762303471565247 0.893953800201416 0.31004562973976135 0.6666957139968872 1.2372024059295654 0.7945432662963867 0.22027108073234558 0.9846453666687012 0.9381028413772583 0.11191174387931824 0.4784316420555115 0.21851082146167755 1.1009106636047363 1.1484766006469727 0.401731014251709
3.8644814491271973 0.5878187417984009 0.9016655683517456 0.3193124234676361 0.6773791909217834 1.247189998626709 0.8009982109069824 0.22869308292865753 0.9940298795700073 0.9490876793861389 0.11446449160575867 0.48072072863578796 0.22356390953063965 1.1121481657028198 1.155633807182312 0.4083400070667267
3.8821215629577637 0.5996065735816956 0.9094840884208679 0.32874050736427307 0.6882686614990234 1.257339596748352 0.8076456189155579 0.23728466033935547 1.0035614967346191 0.9601792693138123 0.11708904802799225 0.48315322399139404 0.2287665605545044 1.1236279010772705 1.1629631519317627 0.41512200236320496
3.8999083042144775 0.6115694642066956 0.9174011945724487 0.3383093476295471 0.6993334293365479 1.2676324844360352 0.8144699335098267 0.24603208899497986 1.0132161378860474 0.9713602662086487 0.11978496611118317 0.48572590947151184 0.23412080109119415 1.1353508234024048 1.1704424619674683 0.4220767021179199
3.917839765548706 0.6236748695373535 0.925404965877533 0.348000168800354 0.7105398774147034 1.2780463695526123 0.8214526176452637 0.25491780042648315 1.022966980934143 0.9826112985610962 0.12255065143108368 0.4884341359138489 0.23962728679180145 1.1473186016082764 1.1780411005020142 0.42920124530792236
3.9359169006347656 0.635890543460846 0.9334838390350342 0.3577899932861328 0.7218518257141113 1.2885584831237793 0.8285752534866333 0.26392385363578796 1.0327858924865723 0.9939110279083252 0.1253848373889923 0.49127262830734253 0.24528729915618896 1.1595326662063599 1.1857225894927979 0.43649327754974365
3.95413875579834 0.6481829285621643 0.9416260719299316 0.3676562011241913 0.7332319617271423 1.2991443872451782 0.8358154892921448 0.2730313241481781 1.042641520500183 1.0052392482757568 0.12828639149665833 0.4942365288734436 0.2511027157306671 1.171994924545288 1.1934444904327393 0.4439510703086853
3.972504138946533 0.6605111360549927 0.949817419052124 0.3775702118873596 0.7446332573890686 1.3097751140594482 0.8431479930877686 0.2822163701057434 1.0524990558624268 1.016570806503296 0.1312524378299713 0.49731874465942383 0.2570727467536926 1.184704303741455 1.2011566162109375 0.45156916975975037
3.9910128116607666 0.6728343367576599 0.9580448865890503 0.38750624656677246 0.7560123205184937 1.3204214572906494 0.850548505783081 0.29145678877830505 1.062323808670044 1.0278825759887695 0.13428130745887756 0.5005126595497131 0.26319870352745056 1.1976624727249146 1.2088043689727783 0.4593443274497986
4.009664535522461 0.6851081848144531 0.9662944078445435 0.3974340856075287 0.7673212289810181 1.3310524225234985 0.8579879999160767 0.300727903842926 1.0720769166946411 1.0391483306884766 0.13737061619758606 0.5038101673126221 0.26948022842407227 1.2108688354492188 1.2163267135620117 0.4672710597515106


==> figure_code/DM_new_8/interpolation/stress_coeff_1.0_mc.txt <==
3.0 0.00015189507394097745 0.000114852846309077 0.00015325902495533228 0.00036130344960838556 0.00016596875502727926 0.0004012058489024639 0.0002939398982562125 0.0005955565138719976 0.00036596207064576447 0.00030111009255051613 0.00015910185175016522 0.00030927275656722486 0.00022745737805962563 0.00018656282918527722 0.0002679529134184122
3.0001490116119385 0.00015211626305244863 0.00011502685083542019 0.00015348198940046132 0.00036175959394313395 0.00016620582027826458 0.0004017033788841218 0.0002942605933640152 0.0005962408613413572 0.0003664229006972164 0.0003015008114743978 0.000159330535097979 0.0003096721484325826 0.00022776791593059897 0.00018682370136957616 0.0002683070197235793
3.000594139099121 0.0001527773420093581 0.00011554703087313101 0.00015414852532558143 0.00036312302108854055 0.0001669145276537165 0.00040318933315575123 0.0002952188951894641 0.000598285929299891 0.00036779968650080264 0.00030266892281360924 0.000160014140419662 0.00031086558010429144 0.00022869589156471193 0.00018760329112410545 0.0002693652641028166
3.001330852508545 0.00015387401799671352 0.00011641016317298636 0.00015525419439654797 0.0003653826715890318 0.00016809011867735535 0.0004056520410813391 0.0002968079934362322 0.0006016738479956985 0.00037008168874308467 0.0003046055790036917 0.0001611479528946802 0.00031284362194128335 0.00023023439280223101 0.0001888964034151286 0.0002711195847950876
3.0023553371429443 0.00015540655294898897 0.00011761698260670528 0.0001567993895150721 0.0003685367701109499 0.00016973272431641817 0.000409089116146788 0.00029902721871621907 0.0006064000190235674 0.00037326663732528687 0.0003073092084378004 0.0001627321180421859 0.0003156052262056619 0.00023238311405293643 0.00019070279086008668 0.0002735687012318522
3.0036637783050537 0.00015737931244075298 0.00011917113442905247 0.00015878857811912894 0.00037259055534377694 0.00017184688476845622 0.00041350602987222373 0.0003018818679265678 0.0006124696228653193 0.0003773598582483828 0.0003107856900896877 0.0001647707977099344 0.0003191549039911479 0.0002351466246182099 0.00019302712462376803 0.0002767174446489662
3.0052525997161865 0.00015979999443516135 0.00012107953807571903 0.00016122954548336565 0.00037755543598905206 0.0001744406035868451 0.00041891419095918536 0.0003053812251891941 0.0006198949413374066 0.0003823723236564547 0.0003150450065732002 0.00016727174806874245 0.000323503278195858 0.00023853419406805187 0.00019587769929785281 0.00028057527379132807
3.007117748260498 0.00016267949831672013 0.00012335137580521405 0.000164133554790169 0.00038344829226844013 0.0001775252603692934 0.00042533117812126875 0.000309539696900174 0.0006286975112743676 0.00038832155405543745 0.000320102961268276 0.00017024602857418358 0.0003286657447461039 0.00024255923926830292 0.00019926636014133692 0.0002851566532626748
3.00925612449646 0.00016603333642706275 0.0001259999262401834 0.00016751614748500288 0.0003902947064489126 0.0001811170222936198 0.0004327842907514423 0.00031437742291018367 0.0006389085901901126 0.00039523234590888023 0.00032598190591670573 0.000173709137015976 0.0003346650628373027 0.0002472412888891995 0.0002032105840044096 0.00029048227588646114
3.0116639137268066 0.0001698793494142592 0.00012903996685054153 0.00017139532428700477 0.00039812253089621663 0.0001852345885708928 0.0004413028946146369 0.00031991713331080973 0.0006505648489110172 0.0004031333955936134 0.00033270849962718785 0.00017767897224985063 0.0003415271930862218 0.00025260221445932984 0.0002077297103824094 0.00029657589038833976
3.0143377780914307 0.00017424035468138754 0.00013249101175460964 0.0001757942809490487 0.0004069700080435723 0.00018990163516718894 0.0004509272112045437 0.0003261893580202013 0.000663714949041605 0.0004120624507777393 0.0003403160080779344 0.000182178700924851 0.00034928639070130885 0.00025867120712064207 0.00021284933609422296 0.00030346878338605165
3.0172743797302246 0.0001791420072549954 0.00013637433585245162 0.00018073891988024116 0.000416878960095346 0.00019514518498908728 0.00046170156565494835 0.00033322733361274004 0.0006784124416299164 0.00042206194484606385 0.00034884229535236955 0.00018723424000199884 0.00035798008320853114 0.0002654802519828081 0.00021859760454390198 0.00031119532650336623
3.0204713344573975 0.0001846176164690405 0.00014071818441152573 0.00018626310338731855 0.00042790541192516685 0.000201000104425475 0.0004736853006761521 0.0003410751814953983 0.0006947317742742598 0.00043318752432242036 0.0003583377110771835 0.0001928791170939803 0.00036765914410352707 0.00027307175332680345 0.0002250119869131595 0.0003198019112460315
3.0239248275756836 0.00019070021517109126 0.00014555008965544403 0.00019239984976593405 0.0004401029145810753 0.00020750063413288444 0.00048693473218008876 0.0003497759171295911 0.0007127403514459729 0.0004454930603969842 0.0003688502765726298 0.00019914664153475314 0.0003783715656027198 0.0002814867184497416 0.00023212867381516844 0.00032933251350186765
3.0276317596435547 0.00019743017037399113 0.000150904365000315 0.00019919055921491235 0.0004535379121080041 0.0002146892948076129 0.0005015207570977509 0.0003593825385905802 0.0007325252518057823 0.0004590453172568232 0.0003804404113907367 0.00020607770420610905 0.0003901780000887811 0.00029077663202770054 0.00023999260156415403 0.00033984260517172515
3.0315890312194824 0.0002048532769549638 0.00015681951481383294 0.00020668104116339236 0.00046828589984215796 0.0002226138167316094 0.0005175226251594722 0.0003699554072227329 0.0007541836821474135 0.00047391964471898973 0.00039317525806836784 0.00021371853654272854 0.00040314605575986207 0.0003009989159181714 0.00024865465820766985 0.00035139400279149413
3.035794258117676 0.00021302122331690043 0.00016333894745912403 0.0002149237843696028 0.0004844309587497264 0.00023132791102398187 0.0005350295105017722 0.00038156131631694734 0.000777824257966131 0.0004902006476186216 0.00040713048656471074 0.00022212094336282462 0.0004173516936134547 0.00031221783137880266 0.00025817149435169995 0.00036405620630830526
3.0402445793151855 0.00022199199884198606 0.00017051206668838859 0.0002239775494672358 0.0005020676762796938 0.00024089249200187624 0.000554141472093761 0.00039427628507837653 0.0008035690407268703 0.0005079830880276859 0.00042239195317961276 0.00023134358343668282 0.0004328810318838805 0.0003245066327508539 0.00026860772049985826 0.0003779082035180181
3.0449366569519043 0.00023182823497336358 0.00017839194333646446 0.0002339059137739241 0.0005212967516854405 0.0002513727522455156 0.0005749643896706402 0.0004081816296093166 0.0008315469603985548 0.0005273678107187152 0.00043905022903345525 0.0002414497284917161 0.0004498251073528081 0.0003379429690539837 0.00028003216721117496 0.0003930331440642476
3.0498690605163574 0.00024260485952254385 0.00018704193644225597 0.0002447841106913984 0.0005422388785518706 0.00026284638443030417 0.0005976259126327932 0.0004233740910422057 0.000861913082189858 0.0005484756547957659 0.00045721381320618093 0.0002525142626836896 0.0004682923317886889 0.00035262005985714495 0.00029252696549519897 0.0004095309996046126
3.0550382137298584 0.00025439952150918543 0.00019652883929666132 0.00025669124443084 0.0005650168750435114 0.0002753947046585381 0.0006222553784027696 0.00043995428131893277 0.0008948229369707406 0.0005714298458769917 0.00047699466813355684 0.00026461563538759947 0.0004883954534307122 0.00036863365676254034 0.00030617768061347306 0.0004275048559065908
3.0604419708251953 0.0002673041308298707 0.0002069306356133893 0.00026972012710757554 0.0005897769588045776 0.0002891128824558109 0.0006490067462436855 0.0004580400709528476 0.0009304626728408039 0.000596376252360642 0.0004985246923752129 0.0002778460329864174 0.0005102658760733902 0.0003860977594740689 0.0003210848371963948 0.0004470759304240346
3.066077709197998 0.0002814160834532231 0.00021833094069734216 0.00028396942070685327 0.0006166707025840878 0.0003041022573597729 0.0006780395633541048 0.00047775599523447454 0.0009690225124359131 0.0006234674365259707 0.000521941517945379 0.00029230324435047805 0.0005340420757420361 0.00040513111161999404 0.00033735507167875767 0.0004683711158577353
3.0719428062438965 0.0002968466142192483 0.00023082559346221387 0.000299551960779354 0.0006458709249272943 0.00032047825516201556 0.0007095350883901119 0.0004992441972717643 0.0010107203852385283 0.00065287557663396 0.0005474027711898088 0.00030809847521595657 0.0005598812713287771 0.0004258700355421752 0.00035510913585312665 0.000491535582114011
3.078035354614258 0.00031372191733680665 0.0002445229038130492 0.0003165953967254609 0.0006775732035748661 0.0003383717266842723 0.0007436989690177143 0.0005226651555858552 0.0010558008216321468 0.0006847967742942274 0.0005750858108513057 0.00032535847276449203 0.0005879603559151292 0.0004484683449845761 0.0003744846035260707 0.0005167332710698247
3.084352731704712 0.00033217616146430373 0.00025953949079848826 0.0003352357598487288 0.0007119803340174258 0.0003579217882361263 0.0007807433139532804 0.0005481881671585143 0.0011045153951272368 0.0007194339414127171 0.0006051766686141491 0.00034421717282384634 0.0006184660596773028 0.00047308788634836674 0.000395627022953704 0.0005441346438601613
3.0908925533294678 0.0003523660416249186 0.00027601051260717213 0.0003556314331945032 0.0007493299781344831 0.00037928984966129065 0.0008209179504774511 0.0005760106723755598 0.0011571594513952732 0.000757024681661278 0.0006378917605616152 0.00036483097937889397 0.0006516139837913215 0.0004999178345315158 0.0004187051090411842 0.0005739408079534769
3.097653388977051 0.00037446289206855 0.0002940853883046657 0.00037795689422637224 0.0007898803451098502 0.00040265399729833007 0.0008644916815683246 0.000606347864959389 0.0012140488252043724 0.000797826680354774 0.0006734676426276565 0.0003873714595101774 0.0006876399856992066 0.0005291645065881312 0.000443904718849808 0.000606369401793927
3.104632616043091 0.0003986567899119109 0.0003139302134513855 0.0004024042282253504 0.0008339108899235725 0.00042820972157642245 0.0009117581648752093 0.0006394368247129023 0.0012755276402458549 0.0008421199745498598 0.0007121613598428667 0.0004120275261811912 0.0007268007029779255 0.0005610536318272352 0.0004714297829195857 0.0006416575633920729
3.111827850341797 0.0004251581849530339 0.0003357292735017836 0.00042918676626868546 0.0008817306370474398 0.0004561739624477923 0.0009630378917790949 0.0006755381473340094 0.0013419678434729576 0.0008902124245651066 0.0007542571402154863 0.0004390089015942067 0.000769378209952265 0.000595835386775434 0.0005015058559365571 0.0006800682167522609
3.1192376613616943 0.00045420791138894856 0.00035969418240711093 0.0004585493297781795 0.0009336895891465247 0.0004867952084168792 0.0010186969302594662 0.0007149500888772309 0.0014137951657176018 0.0009424544405192137 0.0008000775706022978 0.0004685548774432391 0.000815694045741111 0.0006337944651022553 0.0005343903903849423 0.0007218994433060288
3.126859664916992 0.00048606909695081413 0.0003860574506688863 0.0004907585098408163 0.0009901657467707992 0.0005203441251069307 0.0010791277745738626 0.0007579962257295847 0.0014914622297510505 0.0009992221603170037 0.0008499717223457992 0.0005009274464100599 0.0008660950697958469 0.000675239774864167 0.0005703642964363098 0.00076747388811782
3.1346919536590576 0.0005210392409935594 0.00041508200229145586 0.0005261159385554492 0.0010515794856473804 0.0005571250803768635 0.0011447687866166234 0.000805039657279849 0.0015754727646708488 0.001060937182046473 0.000904330110643059 0.0005364202661439776 0.0009209688287228346 0.0007205180590972304 0.0006097424775362015 0.0008171533118002117
3.142732620239258 0.0005594442482106388 0.00044705852633342147 0.0005649533122777939 0.0011183893075212836 0.00059747404884547 0.0012160941259935498 0.0008564770687371492 0.0016663664719089866 0.0011280543403699994 0.0009635771857574582 0.0005753576406277716 0.0009807369206100702 0.0007700083660893142 0.0006528713274747133 0.0008713305578567088
3.15097975730896 0.0006016583647578955 0.00048232069821096957 0.000607650144957006 0.0011911154724657536 0.0006417741533368826 0.0012936433777213097 0.0009127613739110529 0.0017647560453042388 0.0012010937789455056 0.0010281972354277968 0.0006181091303005815 0.0010458787437528372 0.0008241425384767354 0.0007001456106081605 0.0009304539998993278
3.1594319343566895 0.0006480951560661197 0.0005212382529862225 0.0006546256481669843 0.0012703229440376163 0.0006904476904310286 0.001378001645207405 0.0009743897244334221 0.00187130575068295 0.0012806192971765995 0.001098718261346221 0.0006650825380347669 0.0011169180506840348 0.0008833945612423122 0.0007519997307099402 0.0009950126986950636
3.1680867671966553 0.0006992162088863552 0.0005642278119921684 0.0007063503144308925 0.001356638502329588 0.0007439677719958127 0.0014698151499032974 0.0010419156169518828 0.001986738760024309 0.0013672541826963425 0.0011757267639040947 0.0007167345029301941 0.001194433425553143 0.0009482917957939208 0.0008089189068414271 0.0010655493242666125
3.176943302154541 0.0007555435877293348 0.0006117600132711232 0.0007633533678017557 0.0014507618034258485 0.0008028657175600529 0.0015698063652962446 0.0011159584391862154 0.002111863810569048 0.0014616941334679723 0.001259876531548798 0.0007735780673101544 0.0012790723703801632 0.0010194253409281373 0.0008714475552551448 0.0011426720302551985
3.1859993934631348 0.0008176587871275842 0.0006643630913458765 0.000826226721983403 0.001553458976559341 0.0008677359437569976 0.0016787659842520952 0.001197207486256957 0.002247561002150178 0.0015647063264623284 0.0013518903870135546 0.0008361854706890881 0.0013715492095798254 0.0010974514298141003 0.0009401920833624899 0.0012270521838217974
3.1952528953552246 0.0008862085524015129 0.0007226259331218898 0.0008956277160905302 0.0016655747313052416 0.0009392345673404634 0.0017975590890273452 0.0012864209711551666 0.0023947826121002436 0.0016771256923675537 0.0014525630977004766 0.0009051921661011875 0.0014726455556228757 0.0011830907315015793 0.0010158229852095246 0.0013194250641390681
3.2047033309936523 0.0009619364864192903 0.000787229451816529 0.0009723133989609778 0.0017880694940686226 0.0010181196266785264 0.0019271766068413854 0.001384470728226006 0.0025546178221702576 0.0017999120755121112 0.0015628039836883545 0.0009813278447836637 0.0015832583885639906 0.0012771745678037405 0.001099110464565456 0.001420636777766049
3.2143478393554688 0.0010456559248268604 0.0008589202188886702 0.0010571099119260907 0.0019219741225242615 0.0011052150512114167 0.0020686706993728876 0.0014922978589311242 0.0027282193768769503 0.001934087136760354 0.0016835889546200633 0.0010653864592313766 0.0017043467378243804 0.0013805965427309275 0.0011908906744793057 0.0015315937343984842
3.2241859436035156 0.001138302031904459 0.0009385632001794875 0.0011509708128869534 0.002068467438220978 0.0012014704989269376 0.00222325068898499 0.001610984792932868 0.0029168950859457254 0.002080824924632907 0.0018160382751375437 0.0011582855368033051 0.001837013871408999 0.001494386699050665 0.0012921257875859737 0.0016533390153199434
3.2342159748077393 0.0012409156188368797 0.0010271217906847596 0.0012549549574032426 0.0022288367617875338 0.001307938015088439 0.0023922305554151535 0.0017417243216186762 0.0031220666132867336 0.0022414030972868204 0.0019613797776401043 0.0012610388221219182 0.0019824637565761805 0.0016196778742596507 0.001403879839926958 0.0017870123265311122
3.2444357872009277 0.0013546583941206336 0.0011256802827119827 0.0013702457072213292 0.0024044972378760576 0.0014257921138778329 0.0025770540814846754 0.0018858383409678936 0.0033452780917286873 0.0024172270204871893 0.002120966324582696 0.0013747788034379482 0.002142022829502821 0.0017577256076037884 0.001527335261926055 0.0019338737474754453
3.2548446655273438 0.001480861916206777 0.0012354847276583314 0.0014982008142396808 0.002597058191895485 0.001556376926600933 0.002779359696432948 0.002044836524873972 0.0035882785450667143 0.002609892515465617 0.002296341583132744 0.001500800484791398 0.0023172032088041306 0.0019099628552794456 0.001663845730945468 0.0020953621715307236
3.2654404640197754 0.001621004892513156 0.0013579255901277065 0.0016403269255533814 0.0028082747012376785 0.001701183384284377 0.0030009299516677856 0.0022203794214874506 0.003852954600006342 0.0028211420867592096 0.0024891928769648075 0.0016405422938987613 0.002509654965251684 0.0020779657643288374 0.0018149048555642366 0.0022730461787432432
3.2762222290039062 0.0017767573008313775 0.0014945828588679433 0.0017983266152441502 0.003040098585188389 0.0018618906615301967 0.0032437476329505444 0.0024143317714333534 0.004141389857977629 0.003052909392863512 0.002701403805986047 0.0017956203082576394 0.002721219090744853 0.002263501984998584 0.0019821953028440475 0.002468683524057269
3.2871885299682617 0.0019500148482620716 0.0016472592251375318 0.0019741372670978308 0.0032947221770882607 0.002040405757725239 0.003510033478960395 0.002628795802593231 0.004455908667296171 0.003307372098788619 0.002935095690190792 0.001967871794477105 0.0029539642855525017 0.002468566643074155 0.002167620463296771 0.0026842535007745028
3.298337936401367 0.002142910612747073 0.0018179885810241103 0.002169931074604392 0.003574571805074811 0.0022388657089322805 0.003802235471084714 0.0028661193791776896 0.004799052141606808 0.0035869262646883726 0.0031926226802170277 0.002159359399229288 0.003210188588127494 0.0026953849010169506 0.0023733102716505527 0.002921950537711382
3.3096694946289062 0.0023578647524118423 0.002009093761444092 0.0023881816305220127 0.003882364137098193 0.0024596976581960917 0.004123101010918617 0.0031289528124034405 0.005173658020794392 0.0038942648097872734 0.003476629965007305 0.0023724152706563473 0.0034924601204693317 0.002946464577689767 0.0026016756892204285 0.0031842428725212812
3.321181297302246 0.0025975455064326525 0.0022231556940823793 0.002631618408486247 0.004221030976623297 0.0027055710088461637 0.004475576337426901 0.003420183202251792 0.005582732614129782 0.004232286941260099 0.003789984853938222 0.0026096117217093706 0.003803568659350276 0.0032245400361716747 0.002855359809473157 0.0034738099202513695
3.3328733444213867 0.0028650735039263964 0.0024631968699395657 0.0029034256003797054 0.004593977238982916 0.002979602664709091 0.00486309127882123 0.003743179375305772 0.006029786076396704 0.004604363813996315 0.004136023577302694 0.0028739471454173326 0.004146752879023552 0.0035328029189258814 0.0031374443788081408 0.00379377044737339
3.344743013381958 0.0031638832297176123 0.0027325712144374847 0.0032071166206151247 0.00500487582758069 0.0032852168660610914 0.005289321765303612 0.004101610276848078 0.006518523208796978 0.005014121066778898 0.0045183561742305756 0.0031687209848314524 0.004525512922555208 0.003874720074236393 0.0034513080026954412 0.004147498402744532
3.3567895889282227 0.0034978787880390882 0.003035107860341668 0.0035466866102069616 0.005457832012325525 0.003626302583143115 0.005758387036621571 0.0044996123760938644 0.007053073029965162 0.005465616472065449 0.004941040184348822 0.003497669706121087 0.004943771753460169 0.0042542084120213985 0.0038007707335054874 0.004538784734904766
3.3690121173858643 0.0038714969996362925 0.0033751833252608776 0.003926675766706467 0.00595744838938117 0.004007269162684679 0.006274883169680834 0.004941857885569334 0.007638029754161835 0.005963395349681377 0.005408633034676313 0.003865038277581334 0.005405936855822802 0.004675682634115219 0.0041901590302586555 0.004971898626536131
3.381409168243408 0.00428968807682395 0.003757718950510025 0.0043521542102098465 0.006508769933134317 0.00443303631618619 0.006843838840723038 0.005433512385934591 0.00827836338430643 0.006512435153126717 0.005926148965954781 0.004275553394109011 0.005916846450418234 0.005144024733453989 0.004624280147254467 0.005451536271721125
3.393980026245117 0.004758146591484547 0.0041883885860443115 0.004828958306461573 0.007117528468370438 0.004909243900328875 0.007470964919775724 0.005980481393635273 0.008979697711765766 0.007118388544768095 0.006499301642179489 0.004734641406685114 0.006482010707259178 0.005664816126227379 0.005108640994876623 0.005983045324683189
3.4067227840423584 0.005283147096633911 0.004673507995903492 0.005363520234823227 0.007789891678839922 0.005442108493298292 0.008162378333508968 0.00658919382840395 0.00974799133837223 0.007787334732711315 0.007134274113923311 0.00524827279150486 0.007107372395694256 0.0062441350892186165 0.005649280734360218 0.0065722232684493065
3.4196372032165527 0.005871899425983429 0.005220357794314623 0.005963234696537256 0.008532865904271603 0.006038755178451538 0.00892503373324871 0.0072669945657253265 0.010589994490146637 0.008526178076863289 0.007838105782866478 0.005823289975523949 0.007799695245921612 0.00688891438767314 0.006253110710531473 0.007225668989121914
3.4327216148376465 0.006532473489642143 0.0058371443301439285 0.0066363816149532795 0.009354153648018837 0.006707145366817713 0.009766537696123123 0.00802202895283699 0.011513027362525463 0.009342499077320099 0.008618558757007122 0.006467344705015421 0.008566434495151043 0.007606851402670145 0.00692783435806632 0.007950675673782825
3.4459753036499023 0.007273970637470484 0.006533188745379448 0.007392313331365585 0.010262292809784412 0.007456258870661259 0.010695335455238819 0.008863409981131554 0.012525160796940327 0.010244706645607948 0.009484289214015007 0.007189053576439619 0.009415877051651478 0.008406554348766804 0.007682111579924822 0.008755359798669815
3.459397077560425 0.008106580935418606 0.007318991702049971 0.008241496980190277 0.011266671121120453 0.008296120911836624 0.011720654554665089 0.009801232255995274 0.013635149225592613 0.01124202273786068 0.010444833897054195 0.00799803901463747 0.010357143357396126 0.00929755624383688 0.00852558296173811 0.009648681618273258
3.4729864597320557 0.009041830897331238 0.008206505328416824 0.009195785969495773 0.012377741746604443 0.009238061495125294 0.01285277958959341 0.010846825316548347 0.014852692373096943 0.01234473381191492 0.011510863900184631 0.008905173279345036 0.01140042394399643 0.010290563106536865 0.00946911983191967 0.010640673339366913
3.486741781234741 0.010092579759657383 0.009209168143570423 0.01026841625571251 0.01360696367919445 0.010294714942574501 0.014102952554821968 0.012012714520096779 0.01618831232190132 0.013564089313149452 0.012694118544459343 0.009922572411596775 0.012556914240121841 0.011397412978112698 0.010524804703891277 0.01174237858504057
3.5006625652313232 0.011273263022303581 0.010342146269977093 0.011474234983325005 0.014966978691518307 0.011480233632028103 0.01548354234546423 0.01331282127648592 0.01765352673828602 0.01491251215338707 0.014007603749632835 0.011063802987337112 0.0138389952480793 0.012631275691092014 0.011706140823662281 0.012966032139956951
3.514747381210327 0.012599803507328033 0.01162232831120491 0.012829671613872051 0.01647147163748741 0.01281022373586893 0.017007913440465927 0.014762350358068943 0.019260648638010025 0.01640341989696026 0.0154654486104846 0.012343824841082096 0.015260102227330208 0.014006530866026878 0.013027972541749477 0.014324947260320187
3.528995990753174 0.014090191572904587 0.01306888461112976 0.014353256672620773 0.018135691061615944 0.014302297495305538 0.018690941855311394 0.01637834683060646 0.021023372188210487 0.018051784485578537 0.01708347350358963 0.013779504224658012 0.016835249960422516 0.01553930900990963 0.014507020823657513 0.0158340223133564
3.5434064865112305 0.015764158219099045 0.01470301765948534 0.016065353527665138 0.019976070150732994 0.015975752845406532 0.02054859697818756 0.01817929930984974 0.02295626327395439 0.019873706623911858 0.0188787579536438 0.0153893381357193 0.018580647185444832 0.0172471534460783 0.01616155169904232 0.01750938966870308
3.557978630065918 0.017643406987190247 0.016548223793506622 0.017988361418247223 0.02201034128665924 0.0178518146276474 0.022598102688789368 0.020185325294733047 0.025074951350688934 0.02188657596707344 0.020869873464107513 0.017193621024489403 0.02051384188234806 0.01914914883673191 0.018011609092354774 0.019368555396795273
3.57271146774292 0.01975191757082939 0.018630651757121086 0.02014707587659359 0.024257898330688477 0.019953932613134384 0.024858254939317703 0.02241850644350052 0.027396418154239655 0.02410936914384365 0.023077141493558884 0.019214818254113197 0.02265406958758831 0.021266289055347443 0.02007930539548397 0.0214307252317667
3.587604522705078 0.02211584709584713 0.02097899653017521 0.02256852574646473 0.026739535853266716 0.02230766788125038 0.027349190786480904 0.024902669712901115 0.02993878349661827 0.026562491431832314 0.025522466748952866 0.021477380767464638 0.025022028014063835 0.023621277883648872 0.022388692945241928 0.023716609925031662
3.602656602859497 0.02476305514574051 0.02362414076924324 0.02528155781328678 0.029477041214704514 0.024940289556980133 0.030091935768723488 0.02766289748251438 0.03272087126970291 0.029267238453030586 0.02822890132665634 0.024007374420762062 0.02763942815363407 0.026238063350319862 0.024965360760688782 0.026248017325997353
3.617866277694702 0.027723748236894608 0.026599721983075142 0.02831745333969593 0.032493848353624344 0.027881354093551636 0.03310909494757652 0.03072620928287506 0.035762887448072433 0.03224657103419304 0.0312213022261858 0.026833072304725647 0.030529724434018135 0.029142532497644424 0.027837082743644714 0.029048513621091843
3.6332335472106934 0.03103000670671463 0.029941726475954056 0.03170944005250931 0.03581463173031807 0.031162330880761147 0.03642444312572479 0.034121040254831314 0.03908606991171837 0.035524629056453705 0.034525904804468155 0.029984571039676666 0.033717621117830276 0.03236204758286476 0.03103335201740265 0.032142966985702515
3.6487576961517334 0.034715164452791214 0.033687837421894073 0.03549211099743843 0.0394647940993309 0.03481600433588028 0.04006244242191315 0.03787664696574211 0.0427122637629509 0.03912628814578056 0.03816983103752136 0.03349318355321884 0.03722866624593735 0.035924918949604034 0.03458493947982788 0.035557154566049576
3.6644375324249268 0.038813117891550064 0.03787665441632271 0.03970065712928772 0.04346999153494835 0.03887583687901497 0.04404779523611069 0.042022548615932465 0.04666353762149811 0.04307668283581734 0.04218057543039322 0.03739089146256447 0.041088759899139404 0.03985980898141861 0.03852325305342674 0.039317209273576736
3.6802725791931152 0.04335854947566986 0.0425477996468544 0.044371072202920914 0.04785669595003128 0.04337618499994278 0.0484059639275074 0.04658880829811096 0.05096282809972763 0.04740173742175102 0.046586476266384125 0.041710563004016876 0.04532459005713463 0.0441962406039238 0.04288067668676376 0.043450139462947845
3.6962618827819824 0.048384834080934525 0.04773968830704689 0.04953808709979057 0.05265052616596222 0.04835045710206032 0.05316163972020149 0.05160416662693024 0.05563255026936531 0.052126578986644745 0.05141504481434822 0.04648411273956299 0.0499621257185936 0.048962682485580444 0.0476888045668602 0.04798222333192825
3.7124040126800537 0.05392316356301308 0.0534883551299572 0.05523413419723511 0.057875856757164 0.05383017659187317 0.058338358998298645 0.05709533020853996 0.060694336891174316 0.05727514624595642 0.0566924549639225 0.05174170807003975 0.05502614006400108 0.05418606847524643 0.05297764763236046 0.05293850228190422
3.7286996841430664 0.06000208482146263 0.059826772660017014 0.061488933861255646 0.06355606019496918 0.05984470993280411 0.0639587938785553 0.06308695673942566 0.06616957485675812 0.06287047266960144 0.062443703413009644 0.05751146748661995 0.06054038554430008 0.059891682118177414 0.05877559259533882 0.05834299325942993
3.745147228240967 0.06664455682039261 0.06678132712841034 0.06832633912563324 0.06971129775047302 0.0664183646440506 0.07004262506961823 0.06959894299507141 0.07207749783992767 0.06893245875835419 0.0686902403831482 0.06381674855947495 0.0665254145860672 0.06610075384378433 0.06510661542415619 0.06421641260385513
3.7617461681365967 0.07386604696512222 0.07436969131231308 0.07576253265142441 0.07635756582021713 0.07356870919466019 0.07660575211048126 0.07664507627487183 0.07843457907438278 0.07547706365585327 0.07544886320829391 0.07067447155714035 0.0729975774884224 0.07282911986112595 0.07198887318372726 0.07057514041662216
3.7784957885742188 0.08167332410812378 0.08259893953800201 0.08380451798439026 0.0835062712430954 0.0813053622841835 0.08365975320339203 0.08423225581645966 0.08525443822145462 0.08251581341028214 0.082731232047081 0.07809408009052277 0.07996851950883865 0.08008647710084915 0.07943368703126907 0.07743069529533386
3.795395612716675 0.09006202220916748 0.09146266430616379 0.09244772791862488 0.09116259962320328 0.08962757140398026 0.09121061116456985 0.09235846251249313 0.09254655241966248 0.0900542363524437 0.09054189920425415 0.08607512712478638 0.08744358271360397 0.08787445724010468 0.08744331449270248 0.08478796482086182
3.8124444484710693 0.09901464730501175 0.10093867778778076 0.10167384892702103 0.09932432323694229 0.09852232038974762 0.09925736486911774 0.1010112464427948 0.1003153845667839 0.09809073060750961 0.09887710213661194 0.09460560232400894 0.09542037546634674 0.0961851105093956 0.09600915014743805 0.09264395385980606
3.8296420574188232 0.10849899798631668 0.11098696291446686 0.11144924908876419 0.10798050463199615 0.10796258598566055 0.10779096186161041 0.11016640067100525 0.10855931043624878 0.10661529749631882 0.10772322118282318 0.10366012156009674 0.10388770699501038 0.10499938577413559 0.10511017590761185 0.10098642110824585
3.8469884395599365 0.1184682622551918 0.12154991924762726 0.12172508984804153 0.11711157858371735 0.11790734529495239 0.11679444462060928 0.11978806555271149 0.11727087944746017 0.11560957133769989 0.1170569434762001 0.11320009082555771 0.11282536387443542 0.11428733915090561 0.1147126853466034 0.10979382693767548
3.8644814491271973 0.12885870039463043 0.1325499415397644 0.13243477046489716 0.12668663263320923 0.1282988041639328 0.12624016404151917 0.12982627749443054 0.12643396854400635 0.12504427134990692 0.12684239447116852 0.12317091971635818 0.12220156192779541 0.12400534749031067 0.12476765364408493 0.11903274059295654
3.8821215629577637 0.13959190249443054 0.1438925862312317 0.14349649846553802 0.13666456937789917 0.13906456530094147 0.13609082996845245 0.1402188390493393 0.1360248476266861 0.13488003611564636 0.13703233003616333 0.1335040032863617 0.13197407126426697 0.134097620844841 0.13521231710910797 0.12865892052650452
3.8999083042144775 0.15057745575904846 0.15546973049640656 0.1548159271478653 0.14699499309062958 0.15011969208717346 0.14630043506622314 0.15089310705661774 0.1460125744342804 0.14506860077381134 0.14756934344768524 0.14411883056163788 0.1420910507440567 0.14449788630008698 0.14597181975841522 0.13861842453479767
3.917839765548706 0.1617116630077362 0.16715934872627258 0.16628509759902954 0.15761515498161316 0.16136503219604492 0.15681086480617523 0.16176368296146393 0.15635521709918976 0.15554936230182648 0.158382847905159 0.15492123365402222 0.15248821675777435 0.15512661635875702 0.15695711970329285 0.1488446593284607
3.9359169006347656 0.17288550734519958 0.17883509397506714 0.17779052257537842 0.16845498979091644 0.1726948320865631 0.16755694150924683 0.17273932695388794 0.1670042872428894 0.1662546694278717 0.16939477622509003 0.1658104807138443 0.16309380531311035 0.16589751839637756 0.1680717170238495 0.1592637449502945
3.95413875579834 0.18398770689964294 0.190370112657547 0.18921655416488647 0.17943792045116425 0.1839994341135025 0.17846673727035522 0.18372462689876556 0.17790423333644867 0.17711018025875092 0.18052050471305847 0.1766820102930069 0.17382974922657013 0.1767190396785736 0.17921391129493713 0.16979563236236572
3.972504138946533 0.19490568339824677 0.2016393095254898 0.20044639706611633 0.19047914445400238 0.19516581296920776 0.1894599348306656 0.1946197897195816 0.1889898180961609 0.1880333125591278 0.19166778028011322 0.18742786347866058 0.18460997939109802 0.18749389052391052 0.19027674198150635 0.18035270273685455
3.9910128116607666 0.2055359184741974 0.21253074705600739 0.21137306094169617 0.20149441063404083 0.2060883492231369 0.2004559338092804 0.20533029735088348 0.20019365847110748 0.19894172251224518 0.20274582505226135 0.19794674217700958 0.19534923136234283 0.19812852144241333 0.20115822553634644 0.1908486932516098
4.009664535522461 0.21578337252140045 0.22294488549232483 0.22189833223819733 0.21239741146564484 0.21666783094406128 0.21137139201164246 0.2157653272151947 0.21144263446331024 0.20975084602832794 0.21366335451602936 0.20814333856105804 0.20596085488796234 0.20853140950202942 0.2117602825164795 0.20119673013687134


==> figure_code/DM_new_8/interpolation/stress_coeff_1.0_u.txt <==
3.0 3.2959952354431152 1.7830487489700317 -0.05830526351928711 2.3802263736724854 1.8229138851165771 -0.7809901237487793 -1.5453346967697144 1.5224461555480957 2.9899535179138184 1.4124128818511963 2.7536861896514893 -1.079533576965332 1.7846314907073975 1.9046783447265625 -2.372448205947876
3.0001490116119385 3.2540433406829834 1.7496800422668457 -0.09592175483703613 2.353285789489746 1.7865086793899536 -0.8113759756088257 -1.5806249380111694 1.4917693138122559 2.9616284370422363 1.388235092163086 2.7128584384918213 -1.096227765083313 1.7689273357391357 1.875279188156128 -2.393812656402588
3.000594139099121 3.1350884437561035 1.6546497344970703 -0.20222413539886475 2.2764508724212646 1.683881402015686 -0.8979306817054749 -1.6804733276367188 1.4044162034988403 2.8803367614746094 1.3182237148284912 2.5975213050842285 -1.1437066793441772 1.7236096858978271 1.7911146879196167 -2.4551188945770264
3.001330852508545 2.957352638244629 1.5113909244537354 -0.3600194454193115 2.1602516174316406 1.532193660736084 -1.0283690690994263 -1.8290321826934814 1.272767424583435 2.7559025287628174 1.2092968225479126 2.426363945007324 -1.214957356452942 1.653505802154541 1.6629079580307007 -2.5489137172698975
3.0023553371429443 2.7445592880249023 1.3375399112701416 -0.5471584796905518 2.018500804901123 1.3531911373138428 -1.1862990856170654 -2.005768299102783 1.1131006479263306 2.6014254093170166 1.070897102355957 2.223259210586548 -1.3003616333007812 1.5652027130126953 1.5048891305923462 -2.6651813983917236
3.0036637783050537 2.5208911895751953 1.1514887809753418 -0.7414118051528931 1.865653395652771 1.1681170463562012 -1.3542301654815674 -2.189927339553833 0.9424443244934082 2.431072235107422 0.9137808084487915 2.0118377208709717 -1.3892018795013428 1.4662059545516968 1.332285761833191 -2.792962074279785
3.0052525997161865 2.3066368103027344 0.9693353772163391 -0.9244211316108704 1.7145192623138428 0.9938012361526489 -1.5164179801940918 -2.364269495010376 0.775785505771637 2.258059501647949 0.7487896680831909 1.8111615180969238 -1.4711601734161377 1.3640999794006348 1.1590334177017212 -2.921854019165039
3.007117748260498 2.1154799461364746 0.8027925491333008 -1.0839931964874268 1.5747251510620117 0.840708315372467 -1.6610198020935059 -2.517347812652588 0.6241331696510315 2.0930986404418945 0.5856175422668457 1.6334160566329956 -1.5377503633499146 1.2657257318496704 0.9961020946502686 -3.0432562828063965
3.00925612449646 1.9539039134979248 0.6584369540214539 -1.2144070863723755 1.4521560668945312 0.7130647897720337 -1.7811076641082764 -2.6439149379730225 0.4938085675239563 1.9435920715332031 0.43194863200187683 1.4838308095932007 -1.5832711458206177 1.1766067743301392 0.8507170677185059 -3.1510486602783203
3.0116639137268066 1.822479486465454 0.5382787585258484 -1.315161943435669 1.3493568897247314 0.6104587912559509 -1.8744189739227295 -2.7437527179718018 0.3869268298149109 1.8137125968933105 0.2931218147277832 1.3622934818267822 -1.6051422357559204 1.100705623626709 0.7265712022781372 -3.2416346073150635
3.0143377780914307 1.717769742012024 0.4408078193664551 -1.3893072605133057 1.2661960124969482 0.5296611189842224 -1.9424772262573242 -2.8200016021728516 0.3023221492767334 1.7047326564788818 0.17194706201553345 1.2653108835220337 -1.603793978691101 1.0402729511260986 0.6243273019790649 -3.3137435913085938
3.0172743797302246 1.634580373764038 0.36252760887145996 -1.4415063858032227 1.2009217739105225 0.4664473831653595 -1.989121675491333 -2.877249002456665 0.2369353175163269 1.6158714294433594 0.06919243186712265 1.1880789995193481 -1.581951379776001 0.9960805177688599 0.5426291227340698 -3.3678078651428223
3.0204713344573975 1.5675076246261597 0.2991538941860199 -1.476764440536499 1.1509068012237549 0.41666024923324585 -2.0191922187805176 -2.920222282409668 0.1868848204612732 1.5449599027633667 -0.0161028690636158 1.125761866569519 -1.5437757968902588 0.9676227569580078 0.47887468338012695 -3.4054293632507324
3.0239248275756836 1.512054681777954 0.24666789174079895 -1.4994431734085083 1.1134064197540283 0.3769063353538513 -2.0373928546905518 -2.9528872966766357 0.1484299898147583 1.4892749786376953 -0.08583451807498932 1.0743836164474487 -1.4939088821411133 0.9535672664642334 0.43007993698120117 -3.4287195205688477
3.0276317596435547 1.4648700952529907 0.20172947645187378 -1.5130170583724976 1.0858241319656372 0.3445989191532135 -2.0476760864257812 -2.9782328605651855 0.11835765838623047 1.4458906650543213 -0.14252899587154388 1.0309374332427979 -1.4367270469665527 0.9519898891448975 0.3932335376739502 -3.4399890899658203
3.0315890312194824 1.4237706661224365 0.16192284226417542 -1.5199731588363647 1.0659518241882324 0.3179275095462799 -2.0529298782348633 -2.998260974884033 0.09423017501831055 1.4120798110961914 -0.1887613832950592 0.9933818578720093 -1.3757987022399902 0.9607264995574951 0.3656504154205322 -3.4414143562316895
3.035794258117676 1.3874911069869995 0.12570840120315552 -1.5219435691833496 1.052013874053955 0.2956731617450714 -2.0549941062927246 -3.0141847133636475 0.07437264919281006 1.3854906558990479 -0.2269282042980194 0.9604378938674927 -1.3136619329452515 0.9776015281677246 0.34509944915771484 -3.434906005859375
3.0402445793151855 1.355370283126831 0.09224408864974976 -1.5199334621429443 1.0426316261291504 0.27702444791793823 -2.054842472076416 -3.026674747467041 0.057744503021240234 1.3642055988311768 -0.25907593965530396 0.9313461780548096 -1.2518390417099 1.000576376914978 0.3298180103302002 -3.422060966491699
3.0449366569519043 1.3270983695983887 0.061183780431747437 -1.514510154724121 1.0367672443389893 0.2614443600177765 -2.0528411865234375 -3.0360653400421143 0.04378819465637207 1.3467531204223633 -0.2868503928184509 0.905685544013977 -1.191004991531372 1.027844786643982 0.3184843063354492 -3.4041690826416016
3.0498690605163574 1.3024922609329224 0.032450079917907715 -1.5059826374053955 1.0336440801620483 0.2485492080450058 -2.0490036010742188 -3.042529582977295 0.03224658966064453 1.3320417404174805 -0.3114754259586334 0.8832035064697266 -1.1311942338943481 1.0578927993774414 0.3101387023925781 -3.382235527038574
3.0550382137298584 1.2814021110534668 0.00610661506652832 -1.4945335388183594 1.0326908826828003 0.2380646914243698 -2.0431904792785645 -3.046180248260498 0.02304816246032715 1.31931471824646 -0.33384817838668823 0.8637393712997437 -1.0720959901809692 1.0894800424575806 0.3041203022003174 -3.3570497035980225
3.0604419708251953 1.2636250257492065 -0.017781615257263184 -1.4803071022033691 1.0334794521331787 0.22976824641227722 -2.0352413654327393 -3.04713773727417 0.016186833381652832 1.3080615997314453 -0.35456612706184387 0.8471490144729614 -1.013223648071289 1.1216398477554321 0.29998350143432617 -3.329212188720703
3.066077709197998 1.2489149570465088 -0.03918486833572388 -1.4634287357330322 1.035698652267456 0.22348323464393616 -2.0250680446624756 -3.045548915863037 0.011671185493469238 1.2979698181152344 -0.3740174174308777 0.833290159702301 -0.9540886282920837 1.1536458730697632 0.29744911193847656 -3.299184799194336
3.0719428062438965 1.2369699478149414 -0.05815017223358154 -1.4440622329711914 1.039110779762268 0.21905413269996643 -2.012660264968872 -3.0415987968444824 0.009479045867919922 1.2888530492782593 -0.3924371004104614 0.8219984769821167 -0.8942967653274536 1.1849696636199951 0.2963392734527588 -3.26731538772583
3.078035354614258 1.227465271949768 -0.07479751110076904 -1.4224034547805786 1.0435397624969482 0.21634253859519958 -1.99808931350708 -3.035494804382324 0.009542346000671387 1.2806119918823242 -0.4099782407283783 0.8130906224250793 -0.8335817456245422 1.2152533531188965 0.29654788970947266 -3.2338743209838867
3.084352731704712 1.2200758457183838 -0.08929401636123657 -1.3986470699310303 1.0488526821136475 0.21522679924964905 -1.9815032482147217 -3.0274641513824463 0.011756658554077148 1.2732079029083252 -0.4266985058784485 0.8063823580741882 -0.771834135055542 1.2442677021026611 0.2980153560638428 -3.1990678310394287
3.0908925533294678 1.2144861221313477 -0.10185140371322632 -1.373030185699463 1.0549472570419312 0.21558967232704163 -1.9630725383758545 -3.0177276134490967 0.01597285270690918 1.2666237354278564 -0.4426501393318176 0.8016719818115234 -0.7090699076652527 1.2718815803527832 0.3006998300552368 -3.1630609035491943
3.097653388977051 1.210412621498108 -0.11269301176071167 -1.3457645177841187 1.06174635887146 0.21732568740844727 -1.9429948329925537 -3.006498336791992 0.022026777267456055 1.2608624696731567 -0.45782536268234253 0.7987723350524902 -0.6454070210456848 1.2980473041534424 0.3045758008956909 -3.125977039337158
3.104632616043091 1.207605242729187 -0.12203994393348694 -1.3170642852783203 1.0691897869110107 0.22033190727233887 -1.9214677810668945 -2.9939725399017334 0.02973771095275879 1.2559294700622559 -0.47223812341690063 0.7975021004676819 -0.5810420513153076 1.3227651119232178 0.3096187114715576 -3.0879242420196533
3.111827850341797 1.2058533430099487 -0.13009941577911377 -1.2871278524398804 1.077229619026184 0.22451084852218628 -1.8986780643463135 -2.980323314666748 0.03892719745635986 1.251828908920288 -0.485890656709671 0.7976930141448975 -0.5162172317504883 1.346075177192688 0.3158071041107178 -3.048994541168213
3.1192376613616943 1.204978346824646 -0.13705772161483765 -1.2561345100402832 1.085829257965088 0.22976937890052795 -1.8747855424880981 -2.965700149536133 0.04942142963409424 1.2485580444335938 -0.49879318475723267 0.7991917729377747 -0.45118075609207153 1.3680458068847656 0.32311344146728516 -3.0092625617980957
3.126859664916992 1.204839825630188 -0.14307451248168945 -1.224246621131897 1.0949549674987793 0.23601695895195007 -1.8499345779418945 -2.950227737426758 0.06105959415435791 1.2461118698120117 -0.510940432548523 0.8018667697906494 -0.3861878514289856 1.3887581825256348 0.3315085172653198 -2.9687981605529785
3.1346919536590576 1.2053229808807373 -0.1482810080051422 -1.1916016340255737 1.1045808792114258 0.24316856265068054 -1.8242464065551758 -2.9340083599090576 0.07369709014892578 1.2444747686386108 -0.5223423838615417 0.8055986762046814 -0.32147011160850525 1.4083034992218018 0.34095990657806396 -2.9276678562164307
3.142732620239258 1.2063406705856323 -0.1527811586856842 -1.1583092212677002 1.1146843433380127 0.25114405155181885 -1.7978287935256958 -2.917128801345825 0.08720874786376953 1.2436312437057495 -0.5330165028572083 0.8102938532829285 -0.25723546743392944 1.4267761707305908 0.35143399238586426 -2.885928153991699
3.15097975730896 1.2078222036361694 -0.15665662288665771 -1.1244791746139526 1.1252427101135254 0.259866863489151 -1.770756483078003 -2.8996548652648926 0.10148310661315918 1.243556261062622 -0.5429813861846924 0.8158615231513977 -0.19365882873535156 1.4442720413208008 0.36289072036743164 -2.8436388969421387
3.1594319343566895 1.2097169160842896 -0.15996834635734558 -1.0901901721954346 1.136237382888794 0.2692672908306122 -1.7430998086929321 -2.881639003753662 0.11643016338348389 1.2442234754562378 -0.5522559285163879 0.8222372531890869 -0.1308804452419281 1.460883378982544 0.3752933740615845 -2.800849437713623
3.1680867671966553 1.2119828462600708 -0.16275885701179504 -1.0555193424224854 1.147650122642517 0.2792799174785614 -1.7149102687835693 -2.863125801086426 0.13196957111358643 1.2456022500991821 -0.5608639121055603 0.8293591737747192 -0.06901319324970245 1.4766993522644043 0.38860106468200684 -2.7576165199279785
3.176943302154541 1.214590311050415 -0.16505900025367737 -1.0205199718475342 1.159463882446289 0.28984710574150085 -1.6862332820892334 -2.8441436290740967 0.1480402946472168 1.2476601600646973 -0.5688294768333435 0.837181806564331 -0.0081343874335289 1.4918060302734375 0.4027738571166992 -2.713984966278076
3.1859993934631348 1.217513918876648 -0.16688910126686096 -0.98525071144104 1.171661376953125 0.30091509222984314 -1.6571018695831299 -2.8247196674346924 0.1645878553390503 1.2503657341003418 -0.5761780738830566 0.845665454864502 0.05169717222452164 1.506282091140747 0.41777145862579346 -2.670003890991211
3.1952528953552246 1.2207354307174683 -0.16826099157333374 -0.949752688407898 1.1842267513275146 0.31243616342544556 -1.627551555633545 -2.804873466491699 0.18157076835632324 1.2536823749542236 -0.582933247089386 0.8547787666320801 0.1104436069726944 1.520202398300171 0.43355488777160645 -2.625722885131836
3.2047033309936523 1.2242411375045776 -0.16918563842773438 -0.9140649437904358 1.1971464157104492 0.3243696093559265 -1.5975964069366455 -2.7846169471740723 0.19895505905151367 1.2575770616531372 -0.5891236066818237 0.8644936084747314 0.1680947244167328 1.533637285232544 0.45008575916290283 -2.581177234649658
3.2143478393554688 1.228017807006836 -0.1696677803993225 -0.878223180770874 1.2104041576385498 0.336677610874176 -1.5672627687454224 -2.763965129852295 0.21671199798583984 1.2620151042938232 -0.5947736501693726 0.8747883439064026 0.22463971376419067 1.5466516017913818 0.467326283454895 -2.5364158153533936
3.2241859436035156 1.232055902481079 -0.16971313953399658 -0.8422585725784302 1.2239880561828613 0.34932953119277954 -1.5365604162216187 -2.742922067642212 0.23482131958007812 1.266963243484497 -0.5999094247817993 0.8856424689292908 0.2800889313220978 1.5593065023422241 0.4852418899536133 -2.4914698600769043
3.2342159748077393 1.236345887184143 -0.16932806372642517 -0.806198239326477 1.2378854751586914 0.36229753494262695 -1.5055055618286133 -2.721496343612671 0.25326454639434814 1.2723898887634277 -0.6045538187026978 0.8970421552658081 0.334456205368042 1.571658968925476 0.5037994384765625 -2.4463768005371094
3.2444357872009277 1.2408808469772339 -0.16851764917373657 -0.7700621485710144 1.2520827054977417 0.37555766105651855 -1.4741129875183105 -2.6996917724609375 0.27202701568603516 1.2782641649246216 -0.6087296605110168 0.9089701175689697 0.3877568244934082 1.5837571620941162 0.5229660272598267 -2.4011712074279785
3.2548446655273438 1.2456541061401367 -0.1672918200492859 -0.7338787317276001 1.266571044921875 0.3890908360481262 -1.4423882961273193 -2.6775119304656982 0.29109930992126465 1.2845571041107178 -0.6124570965766907 0.9214123487472534 0.4400137662887573 1.595651626586914 0.5427123308181763 -2.3558812141418457
3.2654404640197754 1.2506593465805054 -0.16566047072410583 -0.6976667046546936 1.2813392877578735 0.40287983417510986 -1.4103410243988037 -2.654958963394165 0.3104681968688965 1.291240930557251 -0.6157567501068115 0.9343568086624146 0.4912481904029846 1.6073846817016602 0.5630093812942505 -2.310537338256836
3.2762222290039062 1.255892276763916 -0.1636349856853485 -0.6614351868629456 1.2963790893554688 0.41691097617149353 -1.3779857158660889 -2.632035255432129 0.3301306962966919 1.298291563987732 -0.6186441779136658 0.947791337966919 0.5414883494377136 1.6189950704574585 0.5838336944580078 -2.265162944793701
3.2871885299682617 1.2613471746444702 -0.16123038530349731 -0.6252048015594482 1.3116819858551025 0.43117308616638184 -1.345322608947754 -2.6087403297424316 0.3500770330429077 1.3056848049163818 -0.6211355328559875 0.9617034792900085 0.5907571911811829 1.6305201053619385 0.6051598787307739 -2.2197799682617188
3.298337936401367 1.2670202255249023 -0.15846261382102966 -0.588990330696106 1.3272395133972168 0.44565659761428833 -1.3123586177825928 -2.5850744247436523 0.37030303478240967 1.3134002685546875 -0.6232471466064453 0.976078987121582 0.6390800476074219 1.6419942378997803 0.6269658803939819 -2.1744096279144287
3.3096694946289062 1.2729076147079468 -0.1553485244512558 -0.5528048872947693 1.3430469036102295 0.4603539705276489 -1.2790944576263428 -2.561035633087158 0.390804648399353 1.321418285369873 -0.6249910593032837 0.9909077882766724 0.6864829063415527 1.6534483432769775 0.6492301225662231 -2.1290674209594727
3.321181297302246 1.2790076732635498 -0.15190722048282623 -0.5166356563568115 1.3590977191925049 0.4752589464187622 -1.245551347732544 -2.5366289615631104 0.4115772247314453 1.3297228813171387 -0.6263730525970459 1.0061800479888916 0.7329963445663452 1.6649051904678345 0.6719383001327515 -2.0837690830230713
3.3328733444213867 1.285317063331604 -0.14815878868103027 -0.48050132393836975 1.3753890991210938 0.490367591381073 -1.211719036102295 -2.511845827102661 0.43261921405792236 1.338299036026001 -0.6274058222770691 1.0218805074691772 0.7786484956741333 1.676393747329712 0.695073127746582 -2.038522243499756
3.344743013381958 1.291831374168396 -0.144122913479805 -0.4444076120853424 1.3919143676757812 0.5056748390197754 -1.1776046752929688 -2.486690044403076 0.4539238214492798 1.3471324443817139 -0.6280957460403442 1.0379974842071533 0.8234643936157227 1.6879347562789917 0.718616247177124 -1.9933425188064575
3.3567895889282227 1.2985525131225586 -0.13982124626636505 -0.40834495425224304 1.4086720943450928 0.5211786031723022 -1.1432178020477295 -2.4611599445343018 0.4754904508590698 1.356213092803955 -0.6284484267234802 1.0545203685760498 0.8674789071083069 1.6995482444763184 0.7425570487976074 -1.948236346244812
3.3690121173858643 1.305477499961853 -0.13527396321296692 -0.3723151981830597 1.4256591796875 0.5368764400482178 -1.1085562705993652 -2.4352519512176514 0.49731576442718506 1.3655309677124023 -0.628466010093689 1.071435809135437 0.910723090171814 1.7112517356872559 0.7668823003768921 -1.9032084941864014
3.381409168243408 1.3126063346862793 -0.130501389503479 -0.33630502223968506 1.4428750276565552 0.5527662634849548 -1.0736298561096191 -2.408965587615967 0.5193980932235718 1.375077486038208 -0.628152072429657 1.0887339115142822 0.9532343745231628 1.7230613231658936 0.7915838956832886 -1.8582624197006226
3.393980026245117 1.3199374675750732 -0.12552452087402344 -0.3003230392932892 1.4603173732757568 0.568848192691803 -1.03843092918396 -2.3822975158691406 0.5417325496673584 1.3848464488983154 -0.627508282661438 1.1063997745513916 0.9950461983680725 1.7349929809570312 0.8166484832763672 -1.8134007453918457
3.4067227840423584 1.327472448348999 -0.12036283314228058 -0.2643432319164276 1.4779857397079468 0.5851196050643921 -1.0029734373092651 -2.355247735977173 0.564318060874939 1.3948311805725098 -0.6265333294868469 1.124423623085022 1.0361987352371216 1.747056484222412 0.8420697450637817 -1.7686253786087036
3.4196372032165527 1.3352110385894775 -0.11503486335277557 -0.22836050391197205 1.4958810806274414 0.6015815138816833 -0.9672554731369019 -2.327812671661377 0.587151050567627 1.405029296875 -0.6252267360687256 1.1427950859069824 1.0767344236373901 1.759265422821045 0.8678406476974487 -1.7239314317703247
3.4327216148376465 1.3431525230407715 -0.10955865681171417 -0.1923670768737793 1.5140022039413452 0.6182326674461365 -0.9312784075737 -2.299990177154541 0.6102299690246582 1.4154350757598877 -0.6235871315002441 1.1615009307861328 1.1166906356811523 1.7716288566589355 0.8939528465270996 -1.679319977760315
3.4459753036499023 1.3512978553771973 -0.10395082831382751 -0.1563495397567749 1.5323504209518433 0.6350734233856201 -0.8950433135032654 -2.2717790603637695 0.6335500478744507 1.426047444343567 -0.6216109991073608 1.1805285215377808 1.1561131477355957 1.784156084060669 0.9204010963439941 -1.634788155555725
3.459397077560425 1.359649419784546 -0.09822719544172287 -0.12028619647026062 1.5509274005889893 0.652103066444397 -0.8585569858551025 -2.2431764602661133 0.6571105718612671 1.4368631839752197 -0.6192963123321533 1.1998710632324219 1.1950466632843018 1.7968538999557495 0.9471796751022339 -1.5903284549713135
3.4729864597320557 1.3682067394256592 -0.09240283817052841 -0.08416485786437988 1.569735050201416 0.6693220734596252 -0.8218177556991577 -2.2141788005828857 0.6809076070785522 1.4478821754455566 -0.6166375875473022 1.2195146083831787 1.2335360050201416 1.8097290992736816 0.9742859601974487 -1.5459364652633667
3.486741781234741 1.3769704103469849 -0.08649035543203354 -0.04797688126564026 1.5887720584869385 0.6867298483848572 -0.7848267555236816 -2.1847877502441406 0.7049366235733032 1.459101676940918 -0.6136316657066345 1.239449143409729 1.2716213464736938 1.822789192199707 1.0017114877700806 -1.5016084909439087
3.5006625652313232 1.3859412670135498 -0.08050228655338287 -0.01170608401298523 1.6080424785614014 0.7043258547782898 -0.7475837469100952 -2.154999256134033 0.7291945219039917 1.470522403717041 -0.6102750897407532 1.259662389755249 1.3093501329421997 1.8360373973846436 1.0294538736343384 -1.4573372602462769
3.514747381210327 1.3951219320297241 -0.07444962114095688 0.0246732234954834 1.627547264099121 0.7221102118492126 -0.710098385810852 -2.124812364578247 0.7536776065826416 1.482142686843872 -0.6065603494644165 1.280146837234497 1.346767783164978 1.849476933479309 1.057510256767273 -1.4131158590316772
3.528995990753174 1.4045109748840332 -0.06834197044372559 0.0611671507358551 1.6472874879837036 0.7400819659233093 -0.6723649501800537 -2.0942258834838867 0.7783825397491455 1.4939627647399902 -0.6024854183197021 1.300889492034912 1.3839163780212402 1.8631117343902588 1.0858765840530396 -1.3689361810684204
3.5434064865112305 1.414108157157898 -0.0621885284781456 0.09778028726577759 1.6672636270523071 0.7582404017448425 -0.634384274482727 -2.0632407665252686 0.8033015727996826 1.5059810876846313 -0.5980449318885803 1.3218786716461182 1.4208303689956665 1.8769434690475464 1.1145453453063965 -1.3247969150543213
3.557978630065918 1.4239157438278198 -0.05599705129861832 0.1345469355583191 1.6874792575836182 0.7765840291976929 -0.5961651802062988 -2.0318541526794434 0.8284330368041992 1.518198013305664 -0.5932331681251526 1.3431071043014526 1.4575598239898682 1.8909729719161987 1.143517255783081 -1.2806859016418457
3.57271146774292 1.4339321851730347 -0.049773700535297394 0.17146700620651245 1.7079343795776367 0.7951120734214783 -0.5577036142349243 -2.0000669956207275 0.8537707328796387 1.5306124687194824 -0.5880489349365234 1.3645610809326172 1.494137167930603 1.9052002429962158 1.1727874279022217 -1.2365984916687012
3.587604522705078 1.4441580772399902 -0.04352390021085739 0.20855015516281128 1.728630542755127 0.8138230443000793 -0.5190005302429199 -1.967879295349121 0.8793075084686279 1.5432231426239014 -0.5824862718582153 1.3862314224243164 1.5305984020233154 1.9196290969848633 1.2023496627807617 -1.1925290822982788
3.602656602859497 1.4545925855636597 -0.03725374862551689 0.24582113325595856 1.7495677471160889 0.8327144980430603 -0.48006463050842285 -1.9352918863296509 0.9050395488739014 1.5560295581817627 -0.5765434503555298 1.4081077575683594 1.5669838190078735 1.9342527389526367 1.2322044372558594 -1.148468017578125
3.617866277694702 1.465233564376831 -0.03096724860370159 0.28327304124832153 1.7707452774047852 0.851783037185669 -0.4408946931362152 -1.9023079872131348 0.9309574365615845 1.5690290927886963 -0.5702182054519653 1.4301761388778687 1.603314995765686 1.949072003364563 1.2623413801193237 -1.1044164896011353
3.6332335472106934 1.4760795831680298 -0.024667559191584587 0.32091742753982544 1.792163610458374 0.8710266351699829 -0.40148937702178955 -1.8689273595809937 0.9570549726486206 1.5822199583053589 -0.5635097026824951 1.4524257183074951 1.6396220922470093 1.9640834331512451 1.2927576303482056 -1.0603673458099365
3.6487576961517334 1.4871281385421753 -0.018358595669269562 0.3587591052055359 1.8138231039047241 0.8904414176940918 -0.3618532419204712 -1.835153341293335 0.9833239316940308 1.5956000089645386 -0.5564174652099609 1.4748451709747314 1.6759324073791504 1.9792847633361816 1.323447823524475 -1.0163155794143677
3.6644375324249268 1.4983782768249512 -0.012043477967381477 0.39681291580200195 1.8357210159301758 0.9100227355957031 -0.32199373841285706 -1.8009881973266602 1.0097569227218628 1.6091670989990234 -0.5489423274993896 1.497422456741333 1.7122719287872314 1.9946683645248413 1.3544081449508667 -0.9722583293914795
3.6802725791931152 1.5098247528076172 -0.005724139511585236 0.43506962060928345 1.8578566312789917 0.9297659397125244 -0.2819095253944397 -1.7664368152618408 1.0363433361053467 1.6229171752929688 -0.5410866737365723 1.5201432704925537 1.748654842376709 2.0102314949035645 1.385629415512085 -0.9281949996948242
3.6962618827819824 1.5214650630950928 0.0005964301526546478 0.4735356271266937 1.8802263736724854 0.9496651887893677 -0.24160665273666382 -1.7315043210983276 1.0630741119384766 1.6368460655212402 -0.5328541398048401 1.5429937839508057 1.7850979566574097 2.0259671211242676 1.417104959487915 -0.8841232061386108
3.7124040126800537 1.5332930088043213 0.006915515288710594 0.5122113227844238 1.902827262878418 0.9697122573852539 -0.20109164714813232 -1.6961970329284668 1.0899379253387451 1.6509495973587036 -0.5242489576339722 1.565960168838501 1.8216174840927124 2.0418663024902344 1.448826551437378 -0.8400450944900513
3.7286996841430664 1.5453062057495117 0.013230960816144943 0.5510953068733215 1.9256561994552612 0.9899019002914429 -0.16036570072174072 -1.6605172157287598 1.1169257164001465 1.665224313735962 -0.5152795314788818 1.5890288352966309 1.8582245111465454 2.0579230785369873 1.4807897806167603 -0.795957088470459
3.745147228240967 1.5574958324432373 0.0195399671792984 0.5901709794998169 1.9487078189849854 1.0102238655090332 -0.11943233013153076 -1.6244747638702393 1.1440224647521973 1.6796634197235107 -0.5059542655944824 1.6121807098388672 1.8949177265167236 2.0741281509399414 1.5129783153533936 -0.7518672943115234
3.7617461681365967 1.569857120513916 0.02583952620625496 0.6294457316398621 1.9719765186309814 1.0306687355041504 -0.07830184698104858 -1.588078498840332 1.171217679977417 1.6942623853683472 -0.49628329277038574 1.6354031562805176 1.931708812713623 2.090471029281616 1.5453869104385376 -0.7077755928039551
3.7784957885742188 1.5823825597763062 0.03212524205446243 0.6689073443412781 1.9954568147659302 1.0512250661849976 -0.036978721618652344 -1.5513343811035156 1.19849693775177 1.7090142965316772 -0.4862786829471588 1.658677339553833 1.9685980081558228 2.1069419384002686 1.5780045986175537 -0.6636867523193359
3.795395612716675 1.595064401626587 0.0383949801325798 0.7085483074188232 2.01914119720459 1.0718806982040405 0.0045282840728759766 -1.51425302028656 1.2258468866348267 1.7239127159118652 -0.47595471143722534 1.681985855102539 2.005584239959717 2.123527765274048 1.6108207702636719 -0.619605541229248
3.8124444484710693 1.6078933477401733 0.044643037021160126 0.7483526468276978 2.0430209636688232 1.0926216840744019 0.046212196350097656 -1.4768469333648682 1.253251552581787 1.738950490951538 -0.4653293788433075 1.7053097486495972 2.0426583290100098 2.14021897315979 1.6438202857971191 -0.575541615486145
3.8296420574188232 1.6208606958389282 0.05086369812488556 0.7883172035217285 2.0670878887176514 1.1134321689605713 0.0880616307258606 -1.4391244649887085 1.280696988105774 1.754119634628296 -0.4544210135936737 1.7286312580108643 2.079820156097412 2.1570000648498535 1.676992416381836 -0.5314986705780029
3.8469884395599365 1.633956789970398 0.0570526048541069 0.8284240961074829 2.0913333892822266 1.1342965364456177 0.13007086515426636 -1.4010976552963257 1.3081663846969604 1.7694134712219238 -0.4432505965232849 1.7519292831420898 2.117058515548706 2.173858880996704 1.7103242874145508 -0.4874863624572754
3.8644814491271973 1.6471688747406006 0.06320159882307053 0.8686461448669434 2.1157431602478027 1.155193567276001 0.17222648859024048 -1.3627839088439941 1.335639238357544 1.7848211526870728 -0.43184563517570496 1.7751814126968384 2.1543517112731934 2.1907801628112793 1.7437961101531982 -0.44352149963378906
3.8821215629577637 1.6604868173599243 0.06930343061685562 0.9089865684509277 2.140308380126953 1.1761044263839722 0.21451550722122192 -1.3241939544677734 1.3631020784378052 1.80033540725708 -0.4202284812927246 1.7983686923980713 2.191697120666504 2.207749366760254 1.7773977518081665 -0.39960670471191406
3.8999083042144775 1.6738967895507812 0.07535110414028168 0.9494044780731201 2.1650147438049316 1.1970055103302002 0.25693148374557495 -1.285343885421753 1.3905326128005981 1.8159459829330444 -0.40843117237091064 1.8214653730392456 2.229065179824829 2.224755048751831 1.8111073970794678 -0.35576391220092773
3.917839765548706 1.6873846054077148 0.08133289217948914 0.9898889064788818 2.189847946166992 1.2178709506988525 0.2994541525840759 -1.2462525367736816 1.4179105758666992 1.831642985343933 -0.396486759185791 1.8444488048553467 2.266439914703369 2.2417781352996826 1.8449084758758545 -0.31200337409973145
3.9359169006347656 1.7009389400482178 0.08723939955234528 1.030430793762207 2.214794635772705 1.2386760711669922 0.3420689105987549 -1.2069313526153564 1.4452202320098877 1.8474169969558716 -0.38442787528038025 1.8672983646392822 2.3038079738616943 2.2587978839874268 1.8787885904312134 -0.26833653450012207
3.95413875579834 1.7145419120788574 0.09305955469608307 1.0709848403930664 2.2398366928100586 1.259390115737915 0.3847658634185791 -1.1674033403396606 1.4724355936050415 1.8632560968399048 -0.37229230999946594 1.889983892440796 2.341130495071411 2.2758116722106934 1.9127190113067627 -0.22478628158569336
3.972504138946533 1.728179693222046 0.0987803041934967 1.111550211906433 2.2649588584899902 1.2799826860427856 0.42751890420913696 -1.1276845932006836 1.4995379447937012 1.8791502714157104 -0.3601207733154297 1.9124836921691895 2.3783957958221436 2.2927873134613037 1.9466876983642578 -0.1813645362854004
3.9910128116607666 1.7418338060379028 0.10438840091228485 1.1520826816558838 2.2901406288146973 1.300419569015503 0.47031623125076294 -1.0877976417541504 1.5265016555786133 1.8950872421264648 -0.3479566276073456 1.9347710609436035 2.415562868118286 2.309718132019043 1.9806671142578125 -0.13809609413146973
4.009664535522461 1.7554875612258911 0.10986968874931335 1.1925642490386963 2.3153648376464844 1.3206652402877808 0.5131359100341797 -1.0477617979049683 1.553305745124817 1.911055564880371 -0.33584561944007874 1.956817388534546 2.4526073932647705 2.3265862464904785 2.0146374702453613 -0.09499716758728027


==> figure_code/ECOFLEX_8/ecoflex_10.txt <==
1.000000000000000000e+00 9.999999747378751636e-05
1.579230785369873047e+00 1.465999986976385117e-02
2.158461570739746094e+00 2.538000047206878662e-02
2.737694263458251953e+00 4.002000018954277039e-02
3.316923141479492188e+00 6.379999965429306030e-02
3.895961523056030273e+00 9.741999953985214233e-02
4.475770950317382812e+00 1.375599950551986694e-01
5.055384635925292969e+00 1.828200072050094604e-01
5.635961532592773438e+00 2.328999936580657959e-01
6.216151714324951172e+00 2.820599973201751709e-01
6.796346187591552734e+00 3.331600129604339600e-01


==> figure_code/ECOFLEX_8/ecoflex_20.txt <==
1.000000000000000000e+00 5.999999848427250981e-05
1.603399991989135742e+00 2.589000016450881958e-02
2.205999851226806641e+00 4.349000006914138794e-02
2.808599948883056641e+00 6.772000342607498169e-02
3.411799907684326172e+00 1.025099977850914001e-01
4.014200210571289062e+00 1.522399932146072388e-01
4.617599964141845703e+00 2.171899974346160889e-01
5.220799922943115234e+00 2.974799871444702148e-01
5.824399948120117188e+00 3.930599987506866455e-01
6.428199768066406250e+00 4.896399974822998047e-01


==> figure_code/ECOFLEX_8/ecoflex_30.txt <==
1.000000000000000000e+00 5.999999848427250981e-05
1.303600072860717773e+00 2.054000087082386017e-02
1.606600046157836914e+00 3.525999933481216431e-02
1.910599946975708008e+00 4.698000103235244751e-02
2.213999986648559570e+00 5.993999913334846497e-02
2.517799854278564453e+00 7.716000080108642578e-02
2.821799993515014648e+00 9.585999697446823120e-02
3.125600099563598633e+00 1.219099983572959900e-01
3.429399967193603516e+00 1.509200036525726318e-01
3.732800006866455078e+00 1.880500018596649170e-01
4.036799907684326172e+00 2.302999943494796753e-01
4.340199947357177734e+00 2.770099937915802002e-01
4.643799781799316406e+00 3.296000063419342041e-01
4.947599887847900391e+00 3.881300091743469238e-01
5.250599861145019531e+00 4.519099891185760498e-01
5.540723800659179688e+00 5.161600112915039062e-01
5.821434974670410156e+00 5.848600268363952637e-01
6.102332115173339844e+00 6.575499773025512695e-01
6.383414745330810547e+00 7.324799895286560059e-01
6.663940906524658203e+00 8.072199821472167969e-01
6.945023059844970703e+00 8.821200132369995117e-01


==> figure_code/ECOFLEX_8/ecoflex_50.txt <==
1.000000000000000000e+00 -4.299999854993075132e-04
1.302799940109252930e+00 3.246000036597251892e-02
1.606600046157836914e+00 5.421999841928482056e-02
1.910000085830688477e+00 7.683999836444854736e-02
2.213399887084960938e+00 1.024700030684471130e-01
2.516799926757812500e+00 1.353099942207336426e-01
2.820000171661376953e+00 1.758500039577484131e-01
3.123399972915649414e+00 2.258300036191940308e-01
3.426800012588500977e+00 2.851899862289428711e-01
3.730400085449218750e+00 3.515099883079528809e-01
4.033400058746337891e+00 4.222899973392486572e-01
4.336800098419189453e+00 5.018799901008605957e-01
4.640399932861328125e+00 5.845199823379516602e-01
4.943599700927734375e+00 6.730200052261352539e-01
5.246799945831298828e+00 7.682399749755859375e-01
5.549799919128417969e+00 8.672199845314025879e-01
5.852200031280517578e+00 9.701099991798400879e-01
6.155399799346923828e+00 1.076550006866455078e+00
6.458600044250488281e+00 1.181630015373229980e+00
6.762199878692626953e+00 1.289960026741027832e+00


==> figure_code/ECOFLEX_8/param_extra/0.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.0024607181549072266 0.00267726369202137 0.003319134935736656 0.002615544945001602 0.002840617671608925 0.002664875239133835 0.002622544765472412 0.0028051137924194336 0.002639375627040863 0.002751315012574196 0.002453024499118328 0.00272402074187994 0.0027289409190416336 0.0024214722216129303 0.0025132764130830765
1.121212124824524 0.0046455711126327515 0.004994848743081093 0.005966249853372574 0.004897736012935638 0.005279377102851868 0.004983020015060902 0.004932114854454994 0.0052521731704473495 0.0049414439126849174 0.005159388296306133 0.0046223243698477745 0.0051136380061507225 0.005083581432700157 0.004574595019221306 0.004697973839938641
1.1818182468414307 0.006601190194487572 0.006994999013841152 0.007997570559382439 0.0068935854360461235 0.007361643947660923 0.00700006540864706 0.00697842612862587 0.007373703643679619 0.006943236105144024 0.007254930213093758 0.006561649031937122 0.007207198068499565 0.007114359177649021 0.006521807983517647 0.006618124432861805
1.2424242496490479 0.008362626656889915 0.008724356070160866 0.009600784629583359 0.008645211346447468 0.00913699995726347 0.00876021571457386 0.00880691222846508 0.009207407012581825 0.008686261251568794 0.009074285626411438 0.00831264816224575 0.009042827412486076 0.008869662880897522 0.008315023966133595 0.008334663696587086
1.303030252456665 0.009956905618309975 0.010232456959784031 0.01094847358763218 0.01019221916794777 0.010657481849193573 0.010307107120752335 0.010454194620251656 0.01079470757395029 0.010213636793196201 0.01065803412348032 0.009909159503877163 0.010659309104084969 0.010397319681942463 0.009991222992539406 0.009901856072247028
1.3636363744735718 0.011406265199184418 0.011569036170840263 0.012144667096436024 0.011572914198040962 0.011975586414337158 0.011683306656777859 0.011946959421038628 0.01217932440340519 0.011567740701138973 0.012049227952957153 0.011380331590771675 0.012095815502107143 0.011744227260351181 0.011566823348402977 0.011363978497684002
1.4242424964904785 0.012731119990348816 0.012781145051121712 0.013240000233054161 0.01282454002648592 0.013142216950654984 0.012929229997098446 0.013304752297699451 0.013405721634626389 0.01278861053287983 0.013291314244270325 0.012752564623951912 0.013391095213592052 0.012955032289028168 0.013035271316766739 0.012753940187394619
1.4848484992980957 0.013952337205410004 0.013910814188420773 0.014262329787015915 0.013982661068439484 0.014204689301550388 0.014081954956054688 0.01454505231231451 0.014517296105623245 0.013912925496697426 0.014426173642277718 0.014050514437258244 0.014582271687686443 0.014070652425289154 0.014373046346008778 0.01409363467246294
1.545454502105713 0.015092406421899796 0.014993486925959587 0.01523491833359003 0.015080038458108902 0.015204844996333122 0.015174228698015213 0.015687864273786545 0.015554480254650116 0.014973379671573639 0.015492171049118042 0.015297047793865204 0.015703529119491577 0.015126843005418777 0.015557102859020233 0.015395855531096458
1.6060606241226196 0.01617535576224327 0.016057413071393967 0.01618145778775215 0.01614539697766304 0.01617768593132496 0.016233790665864944 0.016757864505052567 0.01655295491218567 0.015998151153326035 0.01652267388999462 0.01651274412870407 0.016784973442554474 0.016153395175933838 0.016587603837251663 0.016667399555444717
1.6666667461395264 0.017225518822669983 0.01712384819984436 0.0171248447149992 0.017202533781528473 0.01715075969696045 0.017283232882618904 0.017783597111701965 0.01754242554306984 0.017010733485221863 0.01754516363143921 0.01771526038646698 0.017851917073130608 0.017173878848552704 0.017500657588243484 0.017912443727254868
1.7272727489471436 0.018265753984451294 0.018207907676696777 0.01808473840355873 0.018269961699843407 0.018144244328141212 0.018340162932872772 0.018794316798448563 0.018546048551797867 0.018029887229204178 0.018580934032797813 0.018918942660093307 0.018924586474895477 0.01820593699812889 0.018359504640102386 0.01913599669933319
1.7878787517547607 0.01931580901145935 0.019319722428917885 0.019076300784945488 0.019361164420843124 0.01917184703052044 0.019417712464928627 0.01981644332408905 0.0195806585252285 0.019069988280534744 0.019645506516098976 0.02013484016060829 0.020018350332975388 0.01926209032535553 0.01923062838613987 0.020345889031887054
1.8484848737716675 0.020391302183270454 0.020465703681111336 0.020110076293349266 0.020485345274209976 0.020242024213075638 0.020525328814983368 0.020870860666036606 0.02065749280154705 0.020141448825597763 0.02074938826262951 0.021371085196733475 0.021144263446331024 0.02035072259604931 0.02016257494688034 0.02155316434800625
1.9090909957885742 0.021503426134586334 0.021649718284606934 0.021192675456404686 0.021648339927196503 0.021359393373131752 0.021669454872608185 0.02197190746665001 0.02178332954645157 0.021251505240797997 0.02189912647008896 0.02263343706727028 0.0223098024725914 0.02147712931036949 0.021179134026169777 0.02277056686580181
1.9696969985961914 0.022659480571746826 0.02287404052913189 0.022327791899442673 0.022853605449199677 0.022526074200868607 0.022854404523968697 0.023127935826778412 0.022961709648370743 0.022404775023460388 0.023098355159163475 0.023926034569740295 0.023519784212112427 0.02264450304210186 0.022284457460045815 0.024010488763451576
2.0303030014038086 0.023863723501563072 0.0241401344537735 0.023516947403550148 0.024103187024593353 0.023742787539958954 0.024083076044917107 0.024342680349946022 0.024194035679101944 0.02360421046614647 0.024348843842744827 0.025251956656575203 0.024777086451649666 0.02385474368929863 0.02347211353480816 0.02528339996933937
2.090909004211426 0.02511831931769848 0.025449175387620926 0.024760577827692032 0.025398340076208115 0.025009669363498688 0.02535739354789257 0.025616953149437904 0.025480587035417557 0.024851525202393532 0.025651264935731888 0.026613641530275345 0.026083428412675858 0.025109121575951576 0.02473253197968006 0.026596974581480026
2.151515245437622 0.026424244046211243 0.02680233120918274 0.026058612391352654 0.026740100234746933 0.02632681466639042 0.0266789011657238 0.026950083673000336 0.026821132749319077 0.026147861033678055 0.02700590156018734 0.02801332250237465 0.027439909055829048 0.026408685371279716 0.02605714276432991 0.027956344187259674
2.2121212482452393 0.02778196707367897 0.028201023116707802 0.02741081826388836 0.028129559010267258 0.027694623917341232 0.028048943728208542 0.028340980410575867 0.028215475380420685 0.027494043111801147 0.02841293253004551 0.029453175142407417 0.02884734608232975 0.027754563838243484 0.027439985424280167 0.029364734888076782
2.2727272510528564 0.02919192798435688 0.029646944254636765 0.028817353770136833 0.02956806682050228 0.029113980010151863 0.029468964785337448 0.029788808897137642 0.02966376207768917 0.02889098785817623 0.029872827231884003 0.030935464426875114 0.030306678265333176 0.029148122295737267 0.028877796605229378 0.030824296176433563
2.3333334922790527 0.03065480664372444 0.031142128631472588 0.030278615653514862 0.031057316809892654 0.030586227774620056 0.030940603464841843 0.031293291598558426 0.0311665628105402 0.030339770019054413 0.03138644993305206 0.03246260806918144 0.03181900829076767 0.030591029673814774 0.030369572341442108 0.03233661502599716
2.39393949508667 0.032171644270420074 0.03268889710307121 0.03179555758833885 0.03259929269552231 0.032113220542669296 0.03246571123600006 0.032854847609996796 0.03272494301199913 0.0318416953086853 0.03295502811670303 0.03403712436556816 0.0333857387304306 0.032085247337818146 0.03191585838794708 0.033903270959854126
2.454545497894287 0.033743929117918015 0.034289825707674026 0.03336958587169647 0.03419634699821472 0.03369717299938202 0.03404642641544342 0.03447459638118744 0.034340471029281616 0.03339849039912224 0.03458026424050331 0.035661712288856506 0.03500860184431076 0.03363308310508728 0.0335184670984745 0.03552599996328354
2.5151515007019043 0.035373490303754807 0.035947687923908234 0.035002510994672775 0.035851068794727325 0.03534074127674103 0.035685133188962936 0.036154188215732574 0.0360151082277298 0.03501207381486893 0.03626422584056854 0.03733915835618973 0.03668962046504021 0.03523705154657364 0.035179831087589264 0.03720676153898239
2.5757575035095215 0.03706255927681923 0.03766545280814171 0.03669651597738266 0.03756623715162277 0.03704678267240524 0.03738442063331604 0.03789577633142471 0.037751227617263794 0.03668469190597534 0.03800925239920616 0.03907234966754913 0.038431137800216675 0.036899883300065994 0.03690285608172417 0.03894781693816185
2.6363637447357178 0.03881361335515976 0.03944621980190277 0.03845418989658356 0.03934487700462341 0.03881840780377388 0.039147086441516876 0.039701927453279495 0.03955143690109253 0.03841882199048996 0.03981802612543106 0.040864236652851105 0.040235672146081924 0.03862451761960983 0.03869076073169708 0.0407516211271286
2.696969747543335 0.040629372000694275 0.04129311814904213 0.04027825966477394 0.041190046817064285 0.040658872574567795 0.04097606614232063 0.04157537966966629 0.04141855239868164 0.040217168629169464 0.04169335588812828 0.04271787777543068 0.042105983942747116 0.040413934737443924 0.04054689779877663 0.04262087866663933
2.757575750350952 0.04251275211572647 0.043209414929151535 0.04217168688774109 0.04310494661331177 0.04257156327366829 0.042874425649642944 0.04351917281746864 0.043355636298656464 0.042082563042640686 0.043638214468955994 0.044636260718107224 0.04404493793845177 0.04227127507328987 0.042474739253520966 0.04455842822790146
2.8181819915771484 0.044466741383075714 0.04519839957356453 0.04413758963346481 0.04509282857179642 0.04455994442105293 0.04484531283378601 0.04553643986582756 0.04536581411957741 0.044017937034368515 0.045655690133571625 0.046622537076473236 0.046055544167757034 0.04419974982738495 0.044477831572294235 0.04656711220741272
2.8787879943847656 0.0464945062994957 0.047263387590646744 0.04617924615740776 0.04715696722269058 0.04662753641605377 0.0468919537961483 0.04763037711381912 0.04745229333639145 0.04602637514472008 0.04774899408221245 0.04867975041270256 0.04814087226986885 0.046202585101127625 0.04655972123146057 0.04864996671676636
2.939393997192383 0.04859921336174011 0.049407731741666794 0.04829992726445198 0.04930068179965019 0.04877790808677673 0.049017611891031265 0.04980427771806717 0.04961838573217392 0.04811100661754608 0.04992130771279335 0.0508110448718071 0.05030401423573494 0.04828302189707756 0.048724010586738586 0.05081001669168472
3.0 0.050784073770046234 0.05163472890853882 0.050502970814704895 0.05152725428342819 0.05101465806365013 0.05122557654976845 0.05206141248345375 0.051867373287677765 0.05027499794960022 0.05217588320374489 0.05301952734589577 0.052548158913850784 0.050444383174180984 0.05097431316971779 0.05305030569434166
3.060606002807617 0.053052376955747604 0.053947702050209045 0.052791811525821686 0.05384001508355141 0.05334130674600601 0.05351909250020981 0.05440511181950569 0.05420259013772011 0.05252157151699066 0.054515939205884933 0.05530828982591629 0.054876409471035004 0.05268990993499756 0.053314208984375 0.055373821407556534
3.1212122440338135 0.0554073229432106 0.05634990334510803 0.05516977235674858 0.056242190301418304 0.055761467665433884 0.05590148642659187 0.056838590651750565 0.0566273108124733 0.054853927344083786 0.05694469064474106 0.05768042802810669 0.05729192495346069 0.05502285063266754 0.055747244507074356 0.0577835850417614
3.1818182468414307 0.05785214900970459 0.05884455144405365 0.057640258222818375 0.05873693525791168 0.05827857553958893 0.058375902473926544 0.059365060180425644 0.059144794940948486 0.05727517977356911 0.059465259313583374 0.06013898178935051 0.059797726571559906 0.057446397840976715 0.0582769550383091 0.06028250604867935
3.242424249649048 0.06039002537727356 0.06143483519554138 0.0602065771818161 0.06132740527391434 0.060896072536706924 0.06094551458954811 0.06198767572641373 0.061758216470479965 0.05978855490684509 0.06208077818155289 0.06268693506717682 0.06239684671163559 0.05996371805667877 0.06090676411986351 0.06287337094545364
3.303030490875244 0.06302405893802643 0.06412374973297119 0.06287191808223724 0.06401657313108444 0.0636172741651535 0.0636134073138237 0.06470943242311478 0.06447068601846695 0.06239709258079529 0.06479419022798538 0.06532727181911469 0.06509217619895935 0.06257789582014084 0.0636400654911995 0.06555905938148499
3.3636364936828613 0.06575728207826614 0.06691417098045349 0.06563949584960938 0.06680730730295181 0.06644538044929504 0.06638249009847641 0.06753323972225189 0.06728518009185791 0.06510380655527115 0.06760838627815247 0.06806280463933945 0.06788650155067444 0.06529182195663452 0.06648007780313492 0.06834206730127335
3.4242424964904785 0.06859257072210312 0.06980892270803452 0.06851227581501007 0.06970232725143433 0.0693833976984024 0.069255530834198 0.07046180963516235 0.0702044889330864 0.06791161000728607 0.07052603363990784 0.07089635729789734 0.07078247517347336 0.06810838729143143 0.06942986696958542 0.07122491300106049
3.4848484992980957 0.07153275609016418 0.07281050086021423 0.07149317860603333 0.07270415127277374 0.07243416458368301 0.07223524153232574 0.0734977275133133 0.07323134690523148 0.07082326710224152 0.07354973256587982 0.07383053749799728 0.0737825557589531 0.07103024423122406 0.07249239832162857 0.07420986890792847
3.545454502105713 0.07458040863275528 0.07592129707336426 0.07458478212356567 0.07581504434347153 0.07560020685195923 0.0753239244222641 0.07664322853088379 0.07636813074350357 0.07384142279624939 0.0766817256808281 0.07686782628297806 0.07688898593187332 0.07405983656644821 0.07567030936479568 0.07729904353618622
3.606060743331909 0.077737957239151 0.07914339005947113 0.07778962701559067 0.07903705537319183 0.07888387143611908 0.07852376997470856 0.07990045100450516 0.07961712777614594 0.07696851342916489 0.07992412149906158 0.0800105631351471 0.0801038146018982 0.07719945907592773 0.07896605134010315 0.08049424737691879
3.6666667461395264 0.08100754022598267 0.08247856050729752 0.08110980689525604 0.08237186074256897 0.08228697627782822 0.08183659613132477 0.08327104151248932 0.08298011869192123 0.08020664751529694 0.08327868580818176 0.08326082676649094 0.08342873305082321 0.08045105636119843 0.08238167315721512 0.08379700779914856
3.7272727489471436 0.08439108729362488 0.08592820912599564 0.08454723656177521 0.08582080155611038 0.08581118285655975 0.08526397496461868 0.08675648272037506 0.08645877987146378 0.08355783671140671 0.08674684166908264 0.08662047982215881 0.08686515688896179 0.08381634205579758 0.08591894805431366 0.087208591401577
3.78787899017334 0.08789018541574478 0.08949345350265503 0.08810340613126755 0.08938490599393845 0.08945754170417786 0.08880703151226044 0.09035767614841461 0.09005427360534668 0.08702369779348373 0.09032965451478958 0.09009115397930145 0.0904141440987587 0.08729666471481323 0.08957920968532562 0.09072989970445633
3.848484992980957 0.09150601923465729 0.09317483752965927 0.09177935123443604 0.09306462854146957 0.09322665631771088 0.09246645122766495 0.09407519549131393 0.09376735240221024 0.09060551971197128 0.09402772784233093 0.09367404133081436 0.09407632797956467 0.09089293330907822 0.09336327016353607 0.09436135739088058
3.909090995788574 0.09523946791887283 0.0969725027680397 0.0955757424235344 0.09685998409986496 0.09711852669715881 0.09624245017766953 0.0979091078042984 0.09759832173585892 0.09430418908596039 0.09784127026796341 0.09737002849578857 0.09785187989473343 0.09460568428039551 0.09727147221565247 0.09810300916433334
3.9696969985961914 0.09909088164567947 0.1008860319852829 0.09949275106191635 0.10077052563428879 0.10113257169723511 0.10013478249311447 0.10185892134904861 0.1015469878911972 0.09812026470899582 0.10176990181207657 0.10117962211370468 0.1017405167222023 0.09843502193689346 0.1013035774230957 0.10195447504520416
4.030303001403809 0.10306020826101303 0.10491441935300827 0.10352987796068192 0.10479507595300674 0.10526756197214127 0.10414247959852219 0.10592357814311981 0.10561250895261765 0.10205366462469101 0.10581272840499878 0.10510284453630447 0.10574139654636383 0.10238038748502731 0.10545866191387177 0.10591476410627365
4.090909004211426 0.10714682191610336 0.10905609279870987 0.10768608003854752 0.10893198847770691 0.10952141880989075 0.10826410353183746 0.1101013571023941 0.1097935140132904 0.10610390454530716 0.10996820777654648 0.10913918167352676 0.1098531037569046 0.10644081234931946 0.10973513126373291 0.10998240858316422
4.151515007019043 0.11134949326515198 0.11330869048833847 0.11195965111255646 0.11317882686853409 0.1138913705945015 0.112497478723526 0.11438988894224167 0.11408790200948715 0.11026984453201294 0.11423416435718536 0.11328767240047455 0.11407360434532166 0.11061463505029678 0.11413057893514633 0.11415527760982513
4.21212100982666 0.11566641926765442 0.11766926944255829 0.11634813249111176 0.11753252148628235 0.1183737963438034 0.116839699447155 0.11878612637519836 0.11849290132522583 0.11454983800649643 0.11860775202512741 0.11754656583070755 0.11840025335550308 0.11489961296319962 0.11864188313484192 0.11843060702085495
4.2727274894714355 0.12009512633085251 0.12213405966758728 0.12084845453500748 0.12198919802904129 0.12296418845653534 0.12128715217113495 0.12328627705574036 0.12300504744052887 0.11894151568412781 0.12308540940284729 0.12191365659236908 0.12282967567443848 0.11929278075695038 0.12326505035161972 0.12280505895614624
4.333333492279053 0.12463239580392838 0.12669846415519714 0.12545645236968994 0.1265442669391632 0.12765705585479736 0.1258353441953659 0.1278855949640274 0.1276198923587799 0.123441681265831 0.12766271829605103 0.1263858526945114 0.12735770642757416 0.12379050254821777 0.12799504399299622 0.12727442383766174
4.39393949508667 0.1292743980884552 0.13135719299316406 0.1301674246788025 0.1311924010515213 0.1324460804462433 0.1304791122674942 0.13257881999015808 0.13233241438865662 0.1280466765165329 0.13233458995819092 0.1309593766927719 0.13197962939739227 0.12838836014270782 0.132826030254364 0.131834015250206
4.454545497894287 0.13401639461517334 0.13610413670539856 0.13497570157051086 0.13592739403247833 0.13732393085956573 0.13521236181259155 0.13735978305339813 0.13713671267032623 0.13275180757045746 0.137095108628273 0.13562975823879242 0.13668979704380035 0.1330813318490982 0.1377512514591217 0.1364782750606537
4.515151500701904 0.13885314762592316 0.14093244075775146 0.13987481594085693 0.1407424658536911 0.14228248596191406 0.14002841711044312 0.14222149550914764 0.14202608168125153 0.13755184412002563 0.14193768799304962 0.14039161801338196 0.14148202538490295 0.1378636509180069 0.1427629590034485 0.14120107889175415
4.57575798034668 0.1437784880399704 0.14583438634872437 0.14485745131969452 0.14563001692295074 0.14731258153915405 0.14491958916187286 0.14715634286403656 0.14699314534664154 0.14244063198566437 0.14685484766960144 0.1452387571334839 0.14634937047958374 0.1427287608385086 0.14785246551036835 0.14599555730819702
4.636363983154297 0.14878550171852112 0.15080159902572632 0.149915412068367 0.15058165788650513 0.152404323220253 0.14987747371196747 0.15215589106082916 0.15202946960926056 0.14741119742393494 0.15183843672275543 0.15016412734985352 0.15128403902053833 0.14766953885555267 0.15301015973091125 0.15085406601428986
4.696969985961914 0.15386651456356049 0.1558249294757843 0.15503978729248047 0.1555885523557663 0.15754693746566772 0.15489307045936584 0.15721097588539124 0.15712620317935944 0.15245582163333893 0.15687957406044006 0.15515977144241333 0.15627770125865936 0.15267816185951233 0.15822556614875793 0.15576845407485962
4.757575988769531 0.15901340544223785 0.1608947217464447 0.16022096574306488 0.16064119338989258 0.1627291738986969 0.159956693649292 0.16231204569339752 0.16227376461029053 0.1575661301612854 0.1619689017534256 0.1602170467376709 0.16132155060768127 0.15774618089199066 0.16348743438720703 0.1607300490140915
4.818181991577148 0.16421721875667572 0.1660008430480957 0.16544869542121887 0.16572973132133484 0.16793914139270782 0.16505813598632812 0.16744887828826904 0.1674620360136032 0.16273292899131775 0.16709652543067932 0.16532638669013977 0.16640615463256836 0.16286486387252808 0.16878384351730347 0.1657295674085617
4.878787994384766 0.16946861147880554 0.17113272845745087 0.17071221768856049 0.1708439588546753 0.17316460609436035 0.17018693685531616 0.1726110279560089 0.1726805418729782 0.16794657707214355 0.17225195467472076 0.1704777181148529 0.17152167856693268 0.16802498698234558 0.17410235106945038 0.17075762152671814
4.939393997192383 0.17475762963294983 0.17627954483032227 0.17600029706954956 0.17597348988056183 0.17839309573173523 0.17533212900161743 0.1777876615524292 0.17791834473609924 0.1731967180967331 0.17742474377155304 0.1756601631641388 0.17665815353393555 0.1732170581817627 0.1794300228357315 0.1758042871952057
5.0 0.1800742894411087 0.1814303994178772 0.1813017874956131 0.18110793828964233 0.18361225724220276 0.18048283457756042 0.1829679012298584 0.1831645518541336 0.17847266793251038 0.18260407447814941 0.1808624118566513 0.18180525302886963 0.1784314513206482 0.18475374579429626 0.18085961043834686
5.060606002807617 0.18540802597999573 0.1865745186805725 0.1866050809621811 0.18623699247837067 0.18880987167358398 0.1856282502412796 0.18814098834991455 0.18840822577476501 0.1837635189294815 0.1877792477607727 0.18607287108898163 0.1869528740644455 0.18365861475467682 0.19006027281284332 0.18591362237930298
5.121212005615234 0.19074861705303192 0.19170138239860535 0.19189895689487457 0.1913507580757141 0.19397425651550293 0.1907576620578766 0.1932963728904724 0.1936386376619339 0.18905796110630035 0.1929398477077484 0.19127970933914185 0.19209082424640656 0.18888914585113525 0.19533661007881165 0.19095659255981445
5.18181848526001 0.19608581066131592 0.1968010812997818 0.1971726417541504 0.19643986225128174 0.1990945041179657 0.19586126506328583 0.19842401146888733 0.1988457292318344 0.19434522092342377 0.19807592034339905 0.19647131860256195 0.19720964133739471 0.1941141039133072 0.20057031512260437 0.1959792673587799
5.242424488067627 0.20140960812568665 0.20186424255371094 0.20241589844226837 0.20149564743041992 0.20416060090065002 0.20092955231666565 0.20351450145244598 0.20401978492736816 0.19961439073085785 0.20317819714546204 0.2016361951828003 0.20230011641979218 0.19932501018047333 0.20574922859668732 0.20097285509109497
5.303030490875244 0.20671069622039795 0.20688264071941376 0.2076193392276764 0.20651030540466309 0.20916393399238586 0.20595431327819824 0.20855922996997833 0.2091522067785263 0.2048550546169281 0.20823806524276733 0.2067636400461197 0.20735399425029755 0.20451422035694122 0.21086256206035614 0.20592932403087616
5.363636493682861 0.21198050677776337 0.21184919774532318 0.21277481317520142 0.21147726476192474 0.21409738063812256 0.21092846989631653 0.2135508954524994 0.2142355591058731 0.21005772054195404 0.21324843168258667 0.21184374392032623 0.21236392855644226 0.20967502892017365 0.21590055525302887 0.21084176003932953
5.4242424964904785 0.21721132099628448 0.2167583554983139 0.21787554025650024 0.21639133989810944 0.21895566582679749 0.215846449136734 0.2184833139181137 0.21926383674144745 0.21521371603012085 0.21820327639579773 0.2168680876493454 0.21732383966445923 0.21480198204517365 0.22085513174533844 0.21570444107055664
5.484848499298096 0.22239673137664795 0.22160619497299194 0.22291648387908936 0.2212487757205963 0.22373557090759277 0.22070439159870148 0.22335202991962433 0.22423259913921356 0.22031570971012115 0.2230982780456543 0.2218295931816101 0.22222928702831268 0.21989087760448456 0.2257198691368103 0.22051313519477844
5.545454502105713 0.22753174602985382 0.22639065980911255 0.22789448499679565 0.22604762017726898 0.22843612730503082 0.22550050914287567 0.22815413773059845 0.22913938760757446 0.225357785820961 0.227930948138237 0.2267233431339264 0.2270771712064743 0.22493931651115417 0.2304905503988266 0.22526533901691437
5.606060981750488 0.23261304199695587 0.23111212253570557 0.2328086644411087 0.23078763484954834 0.23305882513523102 0.23023506999015808 0.23288890719413757 0.2339838147163391 0.23033587634563446 0.23270079493522644 0.23154674470424652 0.23186665773391724 0.2299462854862213 0.2351652830839157 0.2299603968858719
5.6666669845581055 0.2376389354467392 0.23577287793159485 0.23766037821769714 0.23547059297561646 0.2376076579093933 0.2349107563495636 0.23755738139152527 0.23876750469207764 0.23524773120880127 0.23740950226783752 0.23629984259605408 0.23659880459308624 0.2349127233028412 0.23974460363388062 0.23459962010383606
5.727272987365723 0.24260996282100677 0.24037803709506989 0.2424536943435669 0.24010038375854492 0.24208955466747284 0.23953290283679962 0.24216309189796448 0.24349501729011536 0.24009354412555695 0.24206115305423737 0.24098582565784454 0.24127699434757233 0.23984184861183167 0.24423213303089142 0.23918667435646057
5.78787899017334 0.24752888083457947 0.24493522942066193 0.24719548225402832 0.2446831613779068 0.24651402235031128 0.24410948157310486 0.24671189486980438 0.24817326664924622 0.24487623572349548 0.24666236340999603 0.2456110119819641 0.24590738117694855 0.24473866820335388 0.24863427877426147 0.24372798204421997
5.848484992980957 0.2524007260799408 0.249455064535141 0.2518952190876007 0.2492271065711975 0.2508935034275055 0.24865126609802246 0.25121209025382996 0.2528119385242462 0.24960121512413025 0.2512224316596985 0.25018587708473206 0.25049856305122375 0.24961058795452118 0.2529606521129608 0.248231902718544
5.909090995788574 0.2572330832481384 0.25395074486732483 0.2565656006336212 0.2537427842617035 0.2552432119846344 0.25317201018333435 0.25567466020584106 0.257423460483551 0.25427696108818054 0.2557532787322998 0.25472402572631836 0.2550621032714844 0.2544672191143036 0.25722405314445496 0.25271010398864746
5.969696998596191 0.262035995721817 0.25843843817710876 0.26122209429740906 0.2582428753376007 0.25958094000816345 0.2576881945133209 0.2601129710674286 0.2620231807231903 0.2589147090911865 0.26026952266693115 0.25924351811408997 0.2596125900745392 0.2593202590942383 0.2614405155181885 0.2571764588356018
6.030303001403809 0.2668222486972809 0.2629373371601105 0.2658832371234894 0.26274237036705017 0.26392728090286255 0.26221975684165955 0.2645433843135834 0.2666294574737549 0.26352936029434204 0.26478883624076843 0.2637665867805481 0.26416778564453125 0.26418402791023254 0.26562950015068054 0.2616480886936188
6.090909004211426 0.2716072201728821 0.26746949553489685 0.27057039737701416 0.26725849509239197 0.26830533146858215 0.26678895950317383 0.2689845561981201 0.2712631821632385 0.2681390047073364 0.2693314552307129 0.26831910014152527 0.2687484920024872 0.2690746784210205 0.2698136866092682 0.26614460349082947
6.151515483856201 0.27640897035598755 0.27205973863601685 0.27530768513679504 0.2718103229999542 0.2727401852607727 0.27142125368118286 0.2734580338001251 0.27594849467277527 0.27276483178138733 0.27392056584358215 0.2729314863681793 0.27337920665740967 0.2740108072757721 0.27401888370513916 0.27068859338760376
6.212121486663818 0.2812480926513672 0.2767356038093567 0.28012195229530334 0.27641910314559937 0.2772594690322876 0.276144802570343 0.2779877483844757 0.2807120978832245 0.2774314284324646 0.27858200669288635 0.2776378095149994 0.27808764576911926 0.2790129482746124 0.2782738208770752 0.27530503273010254
6.2727274894714355 0.286147803068161 0.28152748942375183 0.2850421667098999 0.28110796213150024 0.2818922996520996 0.28099027276039124 0.28260043263435364 0.2855834662914276 0.28216683864593506 0.2833443284034729 0.28247588872909546 0.2829051911830902 0.2841038703918457 0.2826104164123535 0.2800222337245941
6.333333492279053 0.2911337912082672 0.2864679992198944 0.2901001572608948 0.28590190410614014 0.2866697609424591 0.28599104285240173 0.28732526302337646 0.29059484601020813 0.2870021164417267 0.28823918104171753 0.2874871790409088 0.2878667712211609 0.28930798172950745 0.28706300258636475 0.28487029671669006
6.39393949508667 0.29623398184776306 0.29159241914749146 0.29532888531684875 0.29082778096199036 0.2916243076324463 0.2911827266216278 0.29219377040863037 0.29578104615211487 0.29197174310684204 0.2933005392551422 0.2927163541316986 0.29301127791404724 0.2946516275405884 0.29166850447654724 0.2898823618888855
6.454545497894287 0.30147847533226013 0.29693803191185 0.30076363682746887 0.29591378569602966 0.29678961634635925 0.29660290479660034 0.29723992943763733 0.3011796176433563 0.29711273312568665 0.29856520891189575 0.2982107400894165 0.29838114976882935 0.30016273260116577 0.2964658737182617 0.2950934171676636
6.515151500701904 0.3068995177745819 0.302543967962265 0.30644088983535767 0.30118992924690247 0.3022003769874573 0.30229124426841736 0.30250000953674316 0.3068304657936096 0.30246502161026 0.3040729761123657 0.304019957780838 0.30402326583862305 0.30587083101272583 0.3014959394931793 0.30054089426994324
6.57575798034668 0.31253114342689514 0.3084512948989868 0.3123982548713684 0.30668768286705017 0.3078921437263489 0.30828920006752014 0.30801278352737427 0.31277626752853394 0.3080711364746094 0.3098665177822113 0.3101961016654968 0.30998802185058594 0.31180694699287415 0.3068009614944458 0.3062639832496643
6.636363983154297 0.3184089958667755 0.31470248103141785 0.3186741769313812 0.3124397397041321 0.31390103697776794 0.31463944911956787 0.31381887197494507 0.319062203168869 0.31397590041160583 0.3159913718700409 0.3167918026447296 0.31633052229881287 0.31800299882888794 0.3124243915081024 0.3123037815093994
6.696969985961914 0.3245701789855957 0.3213413953781128 0.3253076374530792 0.3184802830219269 0.3202638030052185 0.32138603925704956 0.31996119022369385 0.325736403465271 0.3202262222766876 0.3224967122077942 0.32386159896850586 0.32310986518859863 0.32449251413345337 0.31841030716896057 0.31870269775390625
6.757575988769531 0.3310529887676239 0.3284127116203308 0.3323378264904022 0.32484468817710876 0.32701733708381653 0.32857397198677063 0.32648468017578125 0.3328496813774109 0.3268706202507019 0.3294351100921631 0.3314599394798279 0.3303895890712738 0.33130961656570435 0.3248029351234436 0.32550477981567383
6.818181991577148 0.3378966152667999 0.3359620273113251 0.3398038148880005 0.3315693140029907 0.33419889211654663 0.3362489640712738 0.3334360718727112 0.3404560685157776 0.3339592516422272 0.336863249540329 0.33964094519615173 0.33823782205581665 0.3384893536567688 0.33164656162261963 0.33275505900382996
6.878787994384766 0.34514111280441284 0.3440350592136383 0.3477447032928467 0.3386918008327484 0.341845840215683 0.34445708990097046 0.34086373448371887 0.34861287474632263 0.3415434956550598 0.3448421359062195 0.34845852851867676 0.3467271327972412 0.3460674285888672 0.3389846086502075 0.340499609708786
6.939393997192383 0.3528267741203308 0.3526778817176819 0.3561987578868866 0.3462504744529724 0.3499956727027893 0.3532445430755615 0.3488178551197052 0.357381135225296 0.34967556595802307 0.35343801975250244 0.3579646646976471 0.3559347689151764 0.3540799021720886 0.34685951471328735 0.34878480434417725
7.0 0.3609936833381653 0.36193573474884033 0.3652038276195526 0.3542841672897339 0.3586854040622711 0.36265701055526733 0.3573496639728546 0.36682575941085815 0.3584080636501312 0.362722247838974 0.3682098984718323 0.36594197154045105 0.3625625967979431 0.35531148314476013 0.3576578199863434


==> figure_code/ECOFLEX_8/param_extra/0.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.0024367067962884903 0.002571491524577141 0.0026134662330150604 0.0024821609258651733 0.002406928688287735 0.002529410645365715 0.00244097039103508 0.0024975910782814026 0.002332039177417755 0.0026442203670740128 0.0022521838545799255 0.0023543573915958405 0.0021633468568325043 0.0024476516991853714 0.002237290143966675
1.121212124824524 0.004504479467868805 0.004694459959864616 0.004788745194673538 0.004516344517469406 0.004431579262018204 0.004633376374840736 0.004476293921470642 0.004540774971246719 0.0042572021484375 0.0048004575073719025 0.004143094643950462 0.004329381510615349 0.003972511738538742 0.004446044564247131 0.004110170528292656
1.1818182468414307 0.006299925968050957 0.006496535614132881 0.006646143272519112 0.006240217015147209 0.0061768461018800735 0.006429087370634079 0.006220335140824318 0.006266864016652107 0.0059016309678554535 0.006616154685616493 0.005781807005405426 0.006033787503838539 0.005533602088689804 0.00612989254295826 0.00572553277015686
1.2424242496490479 0.007891876623034477 0.008066151291131973 0.0082701425999403 0.0077462028712034225 0.007716288790106773 0.00799904577434063 0.007752908393740654 0.007768925279378891 0.007350042462348938 0.00819055549800396 0.007242746651172638 0.007543295621871948 0.006919702515006065 0.00759071484208107 0.007157213985919952
1.303030252456665 0.00933060236275196 0.009466174989938736 0.009721502661705017 0.009098228067159653 0.009103689342737198 0.009402751922607422 0.009131159633398056 0.009111938998103142 0.008661055937409401 0.009592466056346893 0.008578194305300713 0.008911987766623497 0.008182598277926445 0.008892582729458809 0.008457668125629425
1.3636363744735718 0.010653681121766567 0.010742397978901863 0.011044908314943314 0.010341692715883255 0.010379232466220856 0.010684113949537277 0.01039697602391243 0.010342558845877647 0.00987638533115387 0.010870896279811859 0.009825881570577621 0.010179422795772552 0.009359963238239288 0.010081592947244644 0.009665142744779587
1.4242424964904785 0.011889792047441006 0.011928888037800789 0.012273916974663734 0.011509651318192482 0.011573560535907745 0.011876225471496582 0.011581750586628914 0.011495117098093033 0.011026449501514435 0.012061603367328644 0.011013686656951904 0.011375140398740768 0.010479854419827461 0.01119176670908928 0.010808173567056656
1.4848484992980957 0.013061289675533772 0.013051608577370644 0.013434253633022308 0.01262674480676651 0.012710491195321083 0.013004569336771965 0.012709498405456543 0.012595480307936668 0.012133995071053505 0.013191329315304756 0.012162724509835243 0.012521697208285332 0.011563712731003761 0.01224881038069725 0.011908585205674171
1.545454502105713 0.014185977168381214 0.014130745083093643 0.014546060934662819 0.013711787760257721 0.013808943331241608 0.014089187607169151 0.013799037784337997 0.013663649559020996 0.013216421008110046 0.014280559495091438 0.0132893156260252 0.013636663556098938 0.01262829452753067 0.01327265240252018 0.012983450666069984
1.6060606241226196 0.015278310514986515 0.015182336792349815 0.01562541350722313 0.014779448509216309 0.014884206466376781 0.015146173536777496 0.014865372329950333 0.014715386554598808 0.014287333935499191 0.015345308929681778 0.014406345784664154 0.014733992516994476 0.013686992228031158 0.014279043301939964 0.01404641754925251
1.6666667461395264 0.016350284218788147 0.01621943712234497 0.016685426235198975 0.015841446816921234 0.015948891639709473 0.016188735142350197 0.015920773148536682 0.01576341688632965 0.01535763405263424 0.016398442909121513 0.015524221584200859 0.015824994072318077 0.014750758185982704 0.015280768275260925 0.01510864868760109
1.7272727489471436 0.01741207018494606 0.017252879217267036 0.017737040296196938 0.01690737158060074 0.017013607546687126 0.01722792163491249 0.016975466161966324 0.01681826077401638 0.016436230391263962 0.017450504004955292 0.01665148138999939 0.016919029876589775 0.015828756615519524 0.01628841646015644 0.01617947593331337
1.7878787517547607 0.018472477793693542 0.018291877582669258 0.018789563328027725 0.01798521727323532 0.018087446689605713 0.018273215740919113 0.018038174137473106 0.017888758331537247 0.017530573531985283 0.01851036585867405 0.017795298248529434 0.018023964017629623 0.016928810626268387 0.017310960218310356 0.017266856506466866
1.8484848737716675 0.019539332017302513 0.019344432279467583 0.019851109012961388 0.019081855192780495 0.0191783644258976 0.019332891330122948 0.01911649852991104 0.0189825389534235 0.018647020682692528 0.01958565227687359 0.01896178163588047 0.019146574661135674 0.01805773377418518 0.01835615374147892 0.01837773062288761
1.9090909957885742 0.020619699731469154 0.020417671650648117 0.020928924903273582 0.02020331285893917 0.02029341831803322 0.020414358004927635 0.02021723985671997 0.020106296986341476 0.019791143015027046 0.020683100447058678 0.0201562587171793 0.02029280737042427 0.019221587106585503 0.019430872052907944 0.019518287852406502
1.9696969985961914 0.02172013372182846 0.0215180404484272 0.022029587998986244 0.02135499380528927 0.021438997238874435 0.021524326875805855 0.021346552297472954 0.021266018971800804 0.020967867225408554 0.021808777004480362 0.021383434534072876 0.021467948332428932 0.020425837486982346 0.020541293546557426 0.020694108679890633
2.0303030014038086 0.022846795618534088 0.02265152893960476 0.02315923385322094 0.022541869431734085 0.02262096107006073 0.02266903780400753 0.02251018024981022 0.022467145696282387 0.022181712090969086 0.022968269884586334 0.022647542878985405 0.022676827386021614 0.02167549729347229 0.02169308066368103 0.02191036008298397
2.090909004211426 0.024005593731999397 0.023823730647563934 0.024323640391230583 0.023768551647663116 0.023844756186008453 0.0238543339073658 0.0237134899944067 0.02371465228497982 0.023436792194843292 0.024166783317923546 0.023952413350343704 0.02392386458814144 0.02297520451247692 0.022891458123922348 0.02317182719707489
2.151515245437622 0.025202300399541855 0.025040030479431152 0.025528404861688614 0.02503949962556362 0.025115525349974632 0.0250858124345541 0.0249616801738739 0.025013240054249763 0.024737006053328514 0.025409329682588577 0.025301618501544 0.02521323971450329 0.02432931214570999 0.02414139173924923 0.024483060464262962
2.2121212482452393 0.02644258365035057 0.02630561962723732 0.02677896060049534 0.026359008625149727 0.026438124477863312 0.02636883407831192 0.026259753853082657 0.02636730670928955 0.026086073368787766 0.026700718328356743 0.026698483154177666 0.026548901572823524 0.0257419366389513 0.025447571650147438 0.025848403573036194
2.2727272510528564 0.027732089161872864 0.02762554958462715 0.028080670163035393 0.027731267735362053 0.027817189693450928 0.02770860865712166 0.027612624689936638 0.027780991047620773 0.02748752199113369 0.02804563380777836 0.028146125376224518 0.02793465182185173 0.027216944843530655 0.026814494282007217 0.027272004634141922
2.3333334922790527 0.029076479375362396 0.029004797339439392 0.029438870027661324 0.029160454869270325 0.029257191345095634 0.029110219329595566 0.02902514487504959 0.029258275404572487 0.02894483134150505 0.029448699206113815 0.02964755892753601 0.029374171048402786 0.02875804901123047 0.028246469795703888 0.028757913038134575
2.39393949508667 0.030481446534395218 0.030448274686932564 0.030858885496854782 0.030650747939944267 0.030762406066060066 0.03057863935828209 0.030502114444971085 0.030802955850958824 0.030461398884654045 0.030914485454559326 0.031205659732222557 0.0308710727840662 0.030368732288479805 0.029747676104307175 0.030310023576021194
2.454545497894287 0.03195274621248245 0.03196083754301071 0.032346077263355255 0.032206326723098755 0.032336968928575516 0.032118745148181915 0.0320483073592186 0.032418668270111084 0.03204059228301048 0.03244754672050476 0.032823219895362854 0.03242890536785126 0.03205233812332153 0.03132215887308121 0.03193213418126106
2.5151515007019043 0.03349616751074791 0.033547304570674896 0.033905789256095886 0.03383142501115799 0.03398485481739044 0.033735305070877075 0.03366846963763237 0.03410887345671654 0.03368574380874634 0.034052349627017975 0.03450297564268112 0.03405119478702545 0.03381199762225151 0.032973792403936386 0.0336279459297657
2.5757575035095215 0.035117533057928085 0.035212401300668716 0.03554338216781616 0.03553027659654617 0.03570987284183502 0.03543294221162796 0.035367317497730255 0.035876866430044174 0.03540017455816269 0.03573337569832802 0.036247618496418 0.03574143350124359 0.03565065935254097 0.03470633178949356 0.035401031374931335
2.6363637447357178 0.03682270646095276 0.036960821598768234 0.037264205515384674 0.03730716183781624 0.03751566261053085 0.0372161865234375 0.037149496376514435 0.03772579878568649 0.03718722239136696 0.03749502822756767 0.03805980831384659 0.03750312328338623 0.03757103532552719 0.03652336075901985 0.03725486248731613
2.696969747543335 0.03861744701862335 0.038797084242105484 0.03907352685928345 0.039166320115327835 0.039405643939971924 0.03908930718898773 0.03901953995227814 0.0396585538983345 0.03905017301440239 0.03934157267212868 0.03994215652346611 0.03933970257639885 0.03957559913396835 0.03842824324965477 0.03919271379709244
2.757575750350952 0.04050751402974129 0.04072565585374832 0.04097656160593033 0.04111206904053688 0.041383080184459686 0.04105643555521965 0.04098191857337952 0.04167792201042175 0.040992412716150284 0.04127729684114456 0.04189736396074295 0.04125469923019409 0.041666630655527115 0.040424272418022156 0.04121778905391693
2.8181819915771484 0.04249846190214157 0.042750727385282516 0.042978279292583466 0.04314856603741646 0.0434509702026844 0.043121375143527985 0.04304085671901703 0.043786387890577316 0.043017227202653885 0.04330618679523468 0.04392806440591812 0.043251536786556244 0.04384606331586838 0.042514342814683914 0.04333306849002838
2.8787879943847656 0.0445956289768219 0.044876329600811005 0.04508347809314728 0.04527994990348816 0.045612066984176636 0.045287661254405975 0.045200396329164505 0.04598624259233475 0.0451279878616333 0.04543216899037361 0.0460369735956192 0.04533367231488228 0.04611561447381973 0.04470125958323479 0.04554133862257004
2.939393997192383 0.04680398851633072 0.047106124460697174 0.04729659855365753 0.04751013219356537 0.04786884784698486 0.047558411955833435 0.04746422916650772 0.04827946051955223 0.047327954322099686 0.0476587638258934 0.048226770013570786 0.047504499554634094 0.04847658425569534 0.046987395733594894 0.04784511774778366
3.0 0.04912815988063812 0.04944352060556412 0.04962167143821716 0.04984290152788162 0.05022352933883667 0.04993634670972824 0.049835748970508575 0.05066783353686333 0.04962044209241867 0.04998936876654625 0.050500281155109406 0.04976743832230568 0.05093006789684296 0.04937495291233063 0.050246767699718475
3.060606002807617 0.051572106778621674 0.05189143121242523 0.05206220597028732 0.05228165537118912 0.052677981555461884 0.05242365971207619 0.05231782793998718 0.05315274000167847 0.05200864374637604 0.05242686718702316 0.052860286086797714 0.052125733345746994 0.053476713597774506 0.05186564847826958 0.05274824798107147
3.1212122440338135 0.054139189422130585 0.054452311247587204 0.054621048271656036 0.05482944846153259 0.05523374304175377 0.0550219789147377 0.05491284653544426 0.055735260248184204 0.0544956736266613 0.05497374385595322 0.05530966445803642 0.054582629352808 0.05611683055758476 0.05446089059114456 0.05535124987363815
3.1818182468414307 0.05683199688792229 0.057128094136714935 0.0573003776371479 0.057488977909088135 0.05789204686880112 0.05773238092660904 0.057622577995061874 0.058416277170181274 0.05708464980125427 0.05763210728764534 0.05785135179758072 0.05714123696088791 0.05885039269924164 0.05716175213456154 0.05805715173482895
3.242424249649048 0.05965209752321243 0.059920065104961395 0.060101449489593506 0.060262251645326614 0.06065373122692108 0.06055523827672005 0.06044807285070419 0.06119611859321594 0.0597783587872982 0.06040331721305847 0.060488261282444 0.05980445817112923 0.06167694926261902 0.05996866524219513 0.0608668215572834
3.303030490875244 0.06260015070438385 0.06282885372638702 0.06302464753389359 0.06315073370933533 0.06351935118436813 0.06349020451307297 0.06338969618082047 0.06407488882541656 0.06257955729961395 0.06328828632831573 0.06322337687015533 0.0625750795006752 0.06459575891494751 0.06288179755210876 0.06378088891506195
3.3636364936828613 0.06567560136318207 0.06585441529750824 0.06606930494308472 0.06615521013736725 0.06648901849985123 0.06653624773025513 0.06644695997238159 0.06705236434936523 0.06549076735973358 0.06628725677728653 0.0660596489906311 0.0654555931687355 0.06760568916797638 0.0659007728099823 0.06679942458868027
3.4242424964904785 0.06887675076723099 0.06899590790271759 0.06923370063304901 0.0692756175994873 0.06956260651350021 0.06969156861305237 0.06961850076913834 0.07012788951396942 0.06851410865783691 0.06939972192049026 0.06899997591972351 0.06844823062419891 0.07070525735616684 0.0690246969461441 0.06992208957672119
3.4848484992980957 0.07220062613487244 0.07225178182125092 0.07251505553722382 0.07251110672950745 0.0727396309375763 0.07295367866754532 0.072902150452137 0.07330052554607391 0.07165148854255676 0.07262452691793442 0.07204718887805939 0.07155491411685944 0.07389280200004578 0.07225223630666733 0.07314809411764145
3.545454502105713 0.07564300298690796 0.075619637966156 0.07590940594673157 0.0758599042892456 0.07601925730705261 0.07631930708885193 0.07629479467868805 0.07656900584697723 0.07490438222885132 0.07595977932214737 0.07520390301942825 0.07477714121341705 0.07716629654169083 0.07558152079582214 0.07647616416215897
3.606060743331909 0.07919849455356598 0.07909640669822693 0.07941186428070068 0.07931943237781525 0.07940050214529037 0.07978463172912598 0.0797925740480423 0.07993187755346298 0.07827381789684296 0.07940290868282318 0.0784725546836853 0.07811601459980011 0.08052363991737366 0.07901033014059067 0.07990460097789764
3.6666667461395264 0.08286049962043762 0.08267821371555328 0.08301649987697601 0.08288608491420746 0.08288197219371796 0.08334511518478394 0.08339071273803711 0.08338726311922073 0.08176025003194809 0.08295062929391861 0.08185514807701111 0.08157205581665039 0.08396247029304504 0.08253578841686249 0.08343112468719482
3.7272727489471436 0.08662149310112 0.08636058866977692 0.08671661466360092 0.08655548095703125 0.08646214008331299 0.08699582517147064 0.08708386868238449 0.08693316578865051 0.08536362648010254 0.08659908175468445 0.08535328507423401 0.08514530956745148 0.08748042583465576 0.0861547514796257 0.08705314993858337
3.78787899017334 0.09047320485115051 0.09013855457305908 0.090504951775074 0.09032260626554489 0.09013933688402176 0.09073148667812347 0.09086616337299347 0.09056758135557175 0.08908331394195557 0.09034403413534164 0.08896811306476593 0.088835209608078 0.09107530117034912 0.0898638367652893 0.09076765179634094
3.848484992980957 0.0944066122174263 0.09400652348995209 0.09437372535467148 0.09418152272701263 0.09391159564256668 0.09454648941755295 0.09473122656345367 0.09428814053535461 0.09291777014732361 0.09418050944805145 0.09269984811544418 0.0926404669880867 0.0947447121143341 0.09365899860858917 0.0945710837841034
3.909090995788574 0.0984126403927803 0.0979587733745575 0.09831500798463821 0.09812605381011963 0.09777691960334778 0.09843521565198898 0.09867246448993683 0.09809263795614243 0.09686495363712311 0.09810353815555573 0.09654814004898071 0.09655913710594177 0.09848669916391373 0.09753634035587311 0.09845978021621704
3.9696969985961914 0.10248200595378876 0.10198922455310822 0.1023210808634758 0.10214950144290924 0.10173316299915314 0.10239214450120926 0.10268336534500122 0.10197876393795013 0.1009218767285347 0.10210772603750229 0.10051149129867554 0.10058857500553131 0.10229942202568054 0.10149148106575012 0.10242965817451477
4.030303001403809 0.10660599172115326 0.10609190165996552 0.10638456791639328 0.10624516010284424 0.1057780385017395 0.10641202330589294 0.10675759613513947 0.10594434291124344 0.10508483648300171 0.10618787258863449 0.10458743572235107 0.10472528636455536 0.10618139803409576 0.10552013665437698 0.10647647082805634
4.090909004211426 0.1107763797044754 0.11026094853878021 0.11049878597259521 0.11040639132261276 0.10990921407938004 0.11049006879329681 0.11088916659355164 0.10998734086751938 0.10934925824403763 0.1103387102484703 0.10877244174480438 0.10896512120962143 0.1101316511631012 0.10961797088384628 0.11059583723545074
4.151515007019043 0.1149861067533493 0.1144908219575882 0.11465810239315033 0.11462695151567459 0.11412423849105835 0.11462214589118958 0.11507284641265869 0.11410597711801529 0.11370983719825745 0.11455543339252472 0.11306166648864746 0.11330313235521317 0.1141495555639267 0.11378078907728195 0.11478336155414581
4.21212100982666 0.11922931671142578 0.11877639591693878 0.1188579648733139 0.11890103667974472 0.1184205636382103 0.11880484223365784 0.11930408328771591 0.11829846352338791 0.1181604340672493 0.11883344501256943 0.11744906008243561 0.11773363500833511 0.11823499202728271 0.11800447106361389 0.11903460323810577
4.2727274894714355 0.12350162863731384 0.1231132298707962 0.12309533357620239 0.12322365492582321 0.12279552966356277 0.1230357214808464 0.12357945740222931 0.12256328761577606 0.12269407510757446 0.12316861748695374 0.1219274252653122 0.12225019931793213 0.1223883256316185 0.12228495627641678 0.12334515154361725
4.333333492279053 0.1278006136417389 0.12749755382537842 0.12736861407756805 0.12759089469909668 0.12724623084068298 0.12731334567070007 0.12789656221866608 0.1268993616104126 0.12730327248573303 0.1275576651096344 0.12648850679397583 0.1268458515405655 0.12661051750183105 0.12661895155906677 0.1277109980583191
4.39393949508667 0.1321256011724472 0.13192647695541382 0.13167797029018402 0.13199985027313232 0.13176974654197693 0.1316373646259308 0.13225428760051727 0.13130562007427216 0.13198000192642212 0.13199788331985474 0.13112320005893707 0.13151301443576813 0.13090288639068604 0.131003275513649 0.13212820887565613
4.454545497894287 0.13647788763046265 0.136398047208786 0.1360250860452652 0.13644900918006897 0.13636286556720734 0.1360085904598236 0.13665272295475006 0.13578122854232788 0.13671571016311646 0.13648715615272522 0.1358216255903244 0.13624373078346252 0.13526715338230133 0.1354352831840515 0.1365932822227478
4.515151500701904 0.14086070656776428 0.14091110229492188 0.1404132843017578 0.14093801379203796 0.14102226495742798 0.14042887091636658 0.14109323918819427 0.14032548666000366 0.1415015459060669 0.14102430641651154 0.1405736207962036 0.1410297304391861 0.13970531523227692 0.13991279900074005 0.141103133559227
4.57575798034668 0.14527902007102966 0.14546552300453186 0.14484719932079315 0.1454678177833557 0.14574429392814636 0.1449010670185089 0.14557819068431854 0.144937664270401 0.1463286131620407 0.1456085741519928 0.14536890387535095 0.14586250483989716 0.14421945810317993 0.14443418383598328 0.14565515518188477
4.636363983154297 0.14973923563957214 0.15006184577941895 0.14933258295059204 0.15004046261310577 0.1505250483751297 0.14942872524261475 0.1501108556985855 0.14961689710617065 0.151187926530838 0.15023982524871826 0.15019753575325012 0.15073348581790924 0.1488114595413208 0.14899833500385284 0.15024715662002563
4.696969985961914 0.15424901247024536 0.1547013223171234 0.1538759469985962 0.15465909242630005 0.15536034107208252 0.15401603281497955 0.1546952724456787 0.15436220169067383 0.156070739030838 0.15491846203804016 0.15505021810531616 0.15563435852527618 0.1534830927848816 0.15360477566719055 0.15487763285636902
4.757575988769531 0.15881681442260742 0.15938587486743927 0.15848417580127716 0.15932755172252655 0.16024573147296906 0.1586674302816391 0.15933583676815033 0.15917211771011353 0.1609688401222229 0.15964505076408386 0.15991877019405365 0.16055698692798615 0.15823546051979065 0.15825346112251282 0.15954557061195374
4.818181991577148 0.16345110535621643 0.16411760449409485 0.163163959980011 0.16405002772808075 0.16517655551433563 0.16338728368282318 0.16403691470623016 0.16404476761817932 0.16587448120117188 0.16442027688026428 0.16479633748531342 0.16549375653266907 0.1630687564611435 0.1629449725151062 0.16425050795078278
4.878787994384766 0.1681600660085678 0.16889867186546326 0.16792121529579163 0.1688307821750641 0.1701478511095047 0.16817936301231384 0.16880248486995697 0.1689775288105011 0.17078083753585815 0.16924461722373962 0.16967767477035522 0.17043770849704742 0.16798219084739685 0.16767999529838562 0.1689925193786621
4.939393997192383 0.17295069992542267 0.17373108863830566 0.17276069521903992 0.1736735850572586 0.17515438795089722 0.17304638028144836 0.17363570630550385 0.17396697402000427 0.17568185925483704 0.17411834001541138 0.17455948889255524 0.1753826141357422 0.17297354340553284 0.17245982587337494 0.17377212643623352
5.0 0.17782826721668243 0.178616464138031 0.1776852160692215 0.17858144640922546 0.18019087612628937 0.1779898852109909 0.17853856086730957 0.17900894582271576 0.18057270348072052 0.17904093861579895 0.17944034934043884 0.1803233027458191 0.17803913354873657 0.17728577554225922 0.17859035730361938
5.060606002807617 0.18279564380645752 0.18355555832386017 0.18269532918930054 0.1835559457540512 0.185251846909523 0.1830093264579773 0.18351131677627563 0.18409833312034607 0.18544989824295044 0.1840115487575531 0.184320867061615 0.18525554239749908 0.1831735372543335 0.18215957283973694 0.18344852328300476
5.121212005615234 0.18785259127616882 0.18854813277721405 0.18778866529464722 0.18859703838825226 0.1903318166732788 0.18810221552848816 0.1885523498058319 0.18922899663448334 0.19031117856502533 0.18902802467346191 0.1892034411430359 0.19017644226551056 0.18836943805217743 0.1870824098587036 0.18834808468818665
5.18181848526001 0.1929958164691925 0.19359293580055237 0.19296017289161682 0.19370263814926147 0.19542548060417175 0.19326362013816833 0.19365805387496948 0.19439420104026794 0.19515597820281982 0.1940876841545105 0.1940922737121582 0.195084348320961 0.1936180591583252 0.19205594062805176 0.1932908594608307
5.242424488067627 0.19821807742118835 0.19868704676628113 0.19820129871368408 0.19886818528175354 0.20052745938301086 0.19848614931106567 0.1988222897052765 0.19958609342575073 0.1999848484992981 0.1991862952709198 0.19899263978004456 0.19997894763946533 0.1989087164402008 0.19708065688610077 0.19827815890312195
5.303030490875244 0.2035089135169983 0.20382648706436157 0.20350098609924316 0.2040872424840927 0.20563280582427979 0.20376017689704895 0.2040371596813202 0.20479682087898254 0.20480027794837952 0.2043193280696869 0.20391106605529785 0.20486140251159668 0.2042297124862671 0.20215757191181183 0.20331163704395294
5.363636493682861 0.20885464549064636 0.209005668759346 0.20884543657302856 0.2093508541584015 0.21073690056800842 0.2090740203857422 0.2092927098274231 0.21001803874969482 0.20960605144500732 0.2094811201095581 0.20885425806045532 0.20973429083824158 0.2095681130886078 0.2072862982749939 0.20839229226112366
5.4242424964904785 0.21423912048339844 0.21421799063682556 0.21421898901462555 0.21464836597442627 0.2158356010913849 0.214414581656456 0.21457765996456146 0.21524152159690857 0.21440744400024414 0.2146654576063156 0.2138289362192154 0.2146015763282776 0.21491073071956635 0.21246622502803802 0.21352070569992065
5.484848499298096 0.2196444571018219 0.21945562958717346 0.21960505843162537 0.219967782497406 0.2209254652261734 0.21976788341999054 0.21987977623939514 0.22045950591564178 0.21921098232269287 0.2198657989501953 0.2188410460948944 0.21946857869625092 0.22024428844451904 0.21769559383392334 0.21869692206382751
5.545454502105713 0.22505241632461548 0.22471025586128235 0.2249867022037506 0.2252962440252304 0.22600360214710236 0.2251199334859848 0.22518664598464966 0.22566503286361694 0.22402453422546387 0.22507566213607788 0.22389543056488037 0.22434186935424805 0.2255564033985138 0.222972109913826 0.22392025589942932
5.606060981750488 0.23044511675834656 0.22997316718101501 0.23034793138504028 0.23062081634998322 0.23106811940670013 0.23045730590820312 0.23048627376556396 0.2308521717786789 0.22885660827159882 0.23028866946697235 0.2289949655532837 0.2292289137840271 0.2308356761932373 0.22829218208789825 0.22918900847434998
5.6666669845581055 0.2358064353466034 0.23523589968681335 0.2356744408607483 0.23592939972877502 0.2361178994178772 0.23576822876930237 0.23576796054840088 0.23601646721363068 0.23371651768684387 0.23549923300743103 0.23414045572280884 0.23413826525211334 0.23607265949249268 0.23365162312984467 0.23450076580047607
5.727272987365723 0.2411227822303772 0.24049049615859985 0.24095472693443298 0.24121129512786865 0.24115294218063354 0.2410428822040558 0.24102257192134857 0.24115511775016785 0.23861369490623474 0.24070264399051666 0.23933036625385284 0.23907887935638428 0.24126014113426208 0.2390449494123459 0.2398519217967987
5.78787899017334 0.24638435244560242 0.24573037028312683 0.24618054926395416 0.2464580237865448 0.24617436528205872 0.24627450108528137 0.2462436556816101 0.2462673783302307 0.24355769157409668 0.24589566886425018 0.2445608675479889 0.24406009912490845 0.2463938593864441 0.24446631968021393 0.2452382743358612
5.848484992980957 0.25158512592315674 0.2509501874446869 0.2513476610183716 0.2516639232635498 0.25118449330329895 0.2514590620994568 0.2514272928237915 0.25135424733161926 0.24855732917785645 0.2510763108730316 0.2498258501291275 0.2490910142660141 0.25147247314453125 0.24990886449813843 0.2506546378135681
5.909090995788574 0.2567233443260193 0.2561466097831726 0.2564557194709778 0.25682616233825684 0.25618690252304077 0.2565959692001343 0.25657254457473755 0.2564188241958618 0.2536202669143677 0.2562443017959595 0.2551174759864807 0.2541801929473877 0.2564978003501892 0.25536519289016724 0.256094753742218
5.969696998596191 0.26180171966552734 0.26131853461265564 0.26150888204574585 0.26194560527801514 0.2611864507198334 0.26168784499168396 0.26168158650398254 0.2614661753177643 0.25875282287597656 0.26140114665031433 0.26042675971984863 0.2593352496623993 0.261475145816803 0.2608277201652527 0.2615521550178528
6.030303001403809 0.2668270468711853 0.2664669156074524 0.26651519536972046 0.26702648401260376 0.2661895155906677 0.2667406499385834 0.26675957441329956 0.26650315523147583 0.2639591693878174 0.2665500044822693 0.2657443583011627 0.2645621597766876 0.2664130926132202 0.2662881314754486 0.2670195400714874
6.090909004211426 0.2718098759651184 0.27159565687179565 0.2714867889881134 0.27207645773887634 0.2712036669254303 0.2717629075050354 0.2718146741390228 0.27153855562210083 0.2692412734031677 0.2716958522796631 0.2710614800453186 0.2698650360107422 0.2713235914707184 0.2717391848564148 0.2724897265434265
6.151515483856201 0.276763916015625 0.2767106890678406 0.2764389216899872 0.27710649371147156 0.27623817324638367 0.27676600217819214 0.27685731649398804 0.27658241987228394 0.2745984196662903 0.2768450677394867 0.2763703465461731 0.2752454876899719 0.27622151374816895 0.27717310190200806 0.27795544266700745
6.212121486663818 0.28170573711395264 0.28182047605514526 0.28139013051986694 0.28213024139404297 0.2813035845756531 0.2817631959915161 0.2819003760814667 0.28164589405059814 0.2800270617008209 0.2820051312446594 0.2816653847694397 0.28070250153541565 0.28112444281578064 0.2825830578804016 0.2834094762802124
6.2727274894714355 0.2866537570953369 0.2869355380535126 0.2863612473011017 0.28716424107551575 0.2864118218421936 0.2867698073387146 0.2869584858417511 0.28674107789993286 0.2855209708213806 0.28718477487564087 0.28694337606430054 0.28623202443122864 0.2860524654388428 0.2879629135131836 0.2888452708721161
6.333333492279053 0.29162833094596863 0.2920687198638916 0.2913750410079956 0.2922271192073822 0.2915765941143036 0.29180246591567993 0.292047917842865 0.2918807864189148 0.29107174277305603 0.29239335656166077 0.29220426082611084 0.29182735085487366 0.2910277247428894 0.29330775141716003 0.29425716400146484
6.39393949508667 0.2966504693031311 0.29723432660102844 0.29645562171936035 0.29733940958976746 0.29681259393692017 0.29687875509262085 0.2971859574317932 0.29707783460617065 0.2966688573360443 0.29764050245285034 0.29745084047317505 0.2974787652492523 0.29607367515563965 0.2986137866973877 0.29964038729667664
6.454545497894287 0.30174171924591064 0.3024483025074005 0.30162766575813293 0.3025229573249817 0.30213606357574463 0.30201712250709534 0.3023906350135803 0.3023449778556824 0.30230066180229187 0.30293595790863037 0.3026890456676483 0.30317431688308716 0.3012147545814514 0.3038785457611084 0.3049911558628082
6.515151500701904 0.3069237768650055 0.3077278137207031 0.3069159686565399 0.3078010082244873 0.3075643479824066 0.30723637342453003 0.3076804280281067 0.3076947331428528 0.3079549968242645 0.308289110660553 0.30792781710624695 0.3089004158973694 0.30647560954093933 0.30910155177116394 0.31030750274658203
6.57575798034668 0.3122178316116333 0.31309080123901367 0.3123447597026825 0.3131970763206482 0.3131159543991089 0.31255558133125305 0.31307390332221985 0.31313851475715637 0.31362029910087585 0.3137085437774658 0.3131785988807678 0.3146423101425171 0.3118802607059479 0.3142835199832916 0.31558844447135925
6.636363983154297 0.3176441788673401 0.3185558021068573 0.3179365396499634 0.31873539090156555 0.31880998611450195 0.3179936408996582 0.31858935952186584 0.318686842918396 0.3192858397960663 0.3192020058631897 0.3184549808502197 0.320385217666626 0.3174508810043335 0.3194270133972168 0.3208346962928772
6.696969985961914 0.3232221007347107 0.32414165139198303 0.32371193170547485 0.3244400918483734 0.32466626167297363 0.32356956601142883 0.32424473762512207 0.3243488073348999 0.3249432444572449 0.3247758448123932 0.3237724304199219 0.32611510157585144 0.32320740818977356 0.32453668117523193 0.3260485827922821
6.757575988769531 0.32896915078163147 0.3298672139644623 0.32968878746032715 0.3303351402282715 0.33070480823516846 0.32930174469947815 0.3300572335720062 0.3301321268081665 0.33058667182922363 0.330435186624527 0.3291480243206024 0.3318195939064026 0.3291659355163574 0.3296188414096832 0.3312341570854187
6.818181991577148 0.33490097522735596 0.3357507288455963 0.33588075637817383 0.33644378185272217 0.336945503950119 0.3352081775665283 0.3360428810119629 0.3360424041748047 0.3362131118774414 0.3361832797527313 0.3345995843410492 0.33748865127563477 0.33533775806427 0.33468154072761536 0.33639684319496155
6.878787994384766 0.34103110432624817 0.34180980920791626 0.34229761362075806 0.3427884578704834 0.34340739250183105 0.3413061797618866 0.3422167897224426 0.3420836925506592 0.3418229818344116 0.3420219421386719 0.3401458263397217 0.34311529994010925 0.3417286276817322 0.33973467350006104 0.341543585062027
6.939393997192383 0.3473705053329468 0.34806114435195923 0.34894412755966187 0.3493903577327728 0.3501085937023163 0.3476123511791229 0.34859251976013184 0.3482578992843628 0.3474198579788208 0.34795117378234863 0.3458058834075928 0.3486960232257843 0.34833747148513794 0.3447900414466858 0.3466830551624298
7.0 0.35392698645591736 0.35451990365982056 0.35581955313682556 0.35626885294914246 0.35706502199172974 0.3541421592235565 0.3551819622516632 0.35456475615501404 0.3530105650424957 0.3539692759513855 0.3515988290309906 0.3542307913303375 0.3551563620567322 0.3498607873916626 0.3518250286579132


==> figure_code/ECOFLEX_8/param_extra/0.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.007818825542926788 0.006150541827082634 0.013263463973999023 -0.028736501932144165 -0.008419424295425415 -0.003310292959213257 -0.014093577861785889 -0.007814586162567139 -0.000559002161026001 0.002638876438140869 -0.007836133241653442 -0.011618107557296753 -0.009167611598968506 -0.007751137018203735 0.007422860711812973
1.121212124824524 0.014115428552031517 0.010951997712254524 0.021163523197174072 -0.04609626531600952 -0.012081921100616455 -0.0021366477012634277 -0.02014574408531189 -0.009922415018081665 0.0007166415452957153 0.00820004940032959 -0.010414183139801025 -0.015780597925186157 -0.012553751468658447 -0.010084450244903564 0.01372411847114563
1.1818182468414307 0.01830282434821129 0.013997508212924004 0.024894356727600098 -0.05291137099266052 -0.012370407581329346 0.0007724761962890625 -0.020612895488739014 -0.008832961320877075 0.002787545323371887 0.014040529727935791 -0.009589433670043945 -0.015294522047042847 -0.012027084827423096 -0.009366333484649658 0.01806289330124855
1.2424242496490479 0.020403213798999786 0.015419445931911469 0.025604024529457092 -0.05086013674736023 -0.010308757424354553 0.004035681486129761 -0.01738816499710083 -0.006136059761047363 0.005075186491012573 0.01850762963294983 -0.006712377071380615 -0.01206400990486145 -0.009044021368026733 -0.006909161806106567 0.020284846425056458
1.303030252456665 0.020772792398929596 0.01561807468533516 0.024334698915481567 -0.04219120740890503 -0.006674379110336304 0.007031917572021484 -0.011952728033065796 -0.0027130544185638428 0.007269278168678284 0.020810842514038086 -0.0027596354484558105 -0.00738874077796936 -0.0047070980072021484 -0.0034646987915039062 0.020658478140830994
1.3636363744735718 0.019920069724321365 0.01508302241563797 0.02199728786945343 -0.0294666588306427 -0.0020848214626312256 0.009550750255584717 -0.005468547344207764 0.0010405182838439941 0.009221300482749939 0.020950675010681152 0.0015768706798553467 -0.002162158489227295 0.00017571449279785156 0.0004943609237670898 0.01968255639076233
1.4242424964904785 0.018385253846645355 0.014276251196861267 0.01934860646724701 -0.015243381261825562 0.002953365445137024 0.0115908682346344 0.0011742711067199707 0.004954695701599121 0.010882601141929626 0.019535601139068604 0.005827397108078003 0.003008037805557251 0.00503954291343689 0.004628270864486694 0.017936818301677704
1.4848484992980957 0.01666007936000824 0.013563722372055054 0.016966640949249268 -0.0017166435718536377 0.008021578192710876 0.013241708278656006 0.007334977388381958 0.008875757455825806 0.012266382575035095 0.017466604709625244 0.009696125984191895 0.007727324962615967 0.009517788887023926 0.0086689293384552 0.015969008207321167
1.545454502105713 0.015137523412704468 0.013183847069740295 0.015233807265758514 0.00957275927066803 0.01278446614742279 0.014616936445236206 0.012605249881744385 0.012588143348693848 0.013421609997749329 0.01559358835220337 0.013021796941757202 0.011769115924835205 0.013401776552200317 0.01240280270576477 0.014221981167793274
1.6060606241226196 0.014087922871112823 0.013249702751636505 0.014336980879306793 0.017872005701065063 0.016992002725601196 0.01582053303718567 0.016786307096481323 0.01585620641708374 0.014415249228477478 0.014474660158157349 0.01574590802192688 0.015041321516036987 0.016606047749519348 0.015675902366638184 0.01299847662448883
1.6666667461395264 0.013655200600624084 0.013769634068012238 0.014289282262325287 0.023150548338890076 0.020481646060943604 0.016931354999542236 0.01985412836074829 0.0185050368309021 0.015318125486373901 0.014302283525466919 0.017883777618408203 0.017556190490722656 0.019134879112243652 0.018396228551864624 0.012456744909286499
1.7272727489471436 0.01387089490890503 0.014680922031402588 0.014972390606999397 0.025886163115501404 0.02317732572555542 0.018000006675720215 0.021915584802627563 0.020472675561904907 0.016195029020309448 0.014973163604736328 0.019500017166137695 0.019402891397476196 0.02105344831943512 0.020535975694656372 0.012628629803657532
1.7878787517547607 0.014679297804832458 0.01588267832994461 0.0161909069865942 0.026798471808433533 0.025083303451538086 0.019054889678955078 0.023161470890045166 0.021812856197357178 0.01709955930709839 0.01622474193572998 0.020689338445663452 0.020717918872833252 0.022464007139205933 0.022124648094177246 0.01344957947731018
1.8484848737716675 0.015968650579452515 0.017265424132347107 0.017727401107549667 0.026621952652931213 0.026271790266036987 0.020107567310333252 0.02382013201713562 0.022659093141555786 0.01806938648223877 0.017764687538146973 0.021559596061706543 0.021658748388290405 0.02348513901233673 0.023236393928527832 0.01479332149028778
1.9090909957885742 0.017601020634174347 0.018731743097305298 0.019386570900678635 0.025965020060539246 0.026867397129535675 0.021160483360290527 0.024121403694152832 0.02318030595779419 0.01912584900856018 0.01935654878616333 0.022219926118850708 0.022380530834197998 0.024237334728240967 0.023974955081939697 0.01650477945804596
1.9696969985961914 0.01943816989660263 0.02020728588104248 0.021023601293563843 0.025257229804992676 0.02702922374010086 0.022213995456695557 0.024269521236419678 0.023541152477264404 0.020276010036468506 0.020853787660598755 0.02277234196662903 0.0230197012424469 0.024832025170326233 0.024459779262542725 0.018428921699523926
2.0303030014038086 0.021360456943511963 0.021646544337272644 0.02255420759320259 0.0247575044631958 0.026931725442409515 0.02327018976211548 0.024427175521850586 0.023878931999206543 0.021515876054763794 0.02219793200492859 0.02330532670021057 0.023681312799453735 0.025365352630615234 0.02481091022491455 0.02043136954307556
2.090909004211426 0.02327604591846466 0.023031145334243774 0.023949723690748215 0.024593427777290344 0.026748277246952057 0.024336814880371094 0.024711906909942627 0.024294763803482056 0.02283516526222229 0.02339714765548706 0.02389255166053772 0.024438679218292236 0.025915339589118958 0.02514117956161499 0.022411257028579712
2.151515245437622 0.025125131011009216 0.024364039301872253 0.02522311359643936 0.024804607033729553 0.026636172086000443 0.025425612926483154 0.025196343660354614 0.02485319972038269 0.024220287799835205 0.024498701095581055 0.0245896577835083 0.02533012628555298 0.026541531085968018 0.025545895099639893 0.024304687976837158
2.2121212482452393 0.026877492666244507 0.02566435933113098 0.02641310542821884 0.025380626320838928 0.02672654762864113 0.026553213596343994 0.025916382670402527 0.025589436292648315 0.025659173727035522 0.025566279888153076 0.02543562650680542 0.026369214057922363 0.027286410331726074 0.02610039710998535 0.026084184646606445
2.2727272510528564 0.02852773666381836 0.026961222290992737 0.027570031583309174 0.026287630200386047 0.027115749195218086 0.02773880958557129 0.026879623532295227 0.026518046855926514 0.027143359184265137 0.026662170886993408 0.02645432949066162 0.02754998207092285 0.028177693486213684 0.026859045028686523 0.027752310037612915
2.3333334922790527 0.030089393258094788 0.028286516666412354 0.0287441685795784 0.027483254671096802 0.02786383219063282 0.029002070426940918 0.02807408571243286 0.02763909101486206 0.028669267892837524 0.027837365865707397 0.02765488624572754 0.0288560688495636 0.02923126518726349 0.027853965759277344 0.029333889484405518
2.39393949508667 0.03158758580684662 0.029671192169189453 0.029979541897773743 0.02892555296421051 0.028994379565119743 0.030360817909240723 0.029476985335350037 0.028945356607437134 0.03023788332939148 0.02912810444831848 0.029035240411758423 0.030268698930740356 0.030454054474830627 0.02909862995147705 0.030866563320159912
2.454545497894287 0.0330544114112854 0.03114202618598938 0.03131075203418732 0.030576348304748535 0.030498124659061432 0.03182944655418396 0.031060367822647095 0.030425667762756348 0.031854987144470215 0.03055483102798462 0.030584096908569336 0.031770557165145874 0.031846463680267334 0.03059101104736328 0.03239336609840393
2.5151515007019043 0.034523800015449524 0.03271947801113129 0.032762616872787476 0.032402798533439636 0.032339245080947876 0.033418208360672 0.03279639780521393 0.03206798434257507 0.03352877497673035 0.03212633728981018 0.03228375315666199 0.033351510763168335 0.03340446949005127 0.03231590986251831 0.03395649790763855
2.5757575035095215 0.03602878749370575 0.03441721200942993 0.03435090184211731 0.03437662124633789 0.0344633013010025 0.03513243794441223 0.03465992212295532 0.033860743045806885 0.0352691113948822 0.03384202718734741 0.03411281108856201 0.03500717878341675 0.0351213663816452 0.03424966335296631 0.035592228174209595
2.6363637447357178 0.03759850561618805 0.03624199330806732 0.03608379513025284 0.03647388517856598 0.03680448234081268 0.03697317838668823 0.036630481481552124 0.03579306602478027 0.037086427211761475 0.03569689393043518 0.036049485206604004 0.03674119710922241 0.03698913753032684 0.03636431694030762 0.0373290479183197
2.696969747543335 0.03925825655460358 0.03819553554058075 0.03796356916427612 0.03867459297180176 0.03929462283849716 0.038937777280807495 0.03869260847568512 0.03785520792007446 0.03898978233337402 0.03768354654312134 0.03807350993156433 0.038562119007110596 0.038999155163764954 0.03862887620925903 0.03918597102165222
2.757575750350952 0.0410275012254715 0.0402739942073822 0.03998817503452301 0.04096207022666931 0.04186934977769852 0.04102030396461487 0.04083585739135742 0.040038228034973145 0.04098719358444214 0.03979441523551941 0.04016873240470886 0.040482282638549805 0.041142791509628296 0.041013360023498535 0.041172802448272705
2.8181819915771484 0.04292170703411102 0.042471855878829956 0.042152680456638336 0.043322205543518066 0.04447343200445175 0.04321354627609253 0.04305422306060791 0.042333900928497314 0.043084949254989624 0.04202398657798767 0.042324602603912354 0.04251527786254883 0.04341188073158264 0.04349100589752197 0.043292075395584106
2.8787879943847656 0.04495042562484741 0.04478117823600769 0.044449977576732635 0.04574473202228546 0.04706504940986633 0.0455089807510376 0.04534514248371124 0.04473420977592468 0.045287102460861206 0.04436767101287842 0.044536709785461426 0.044674038887023926 0.04579856991767883 0.04603844881057739 0.04553955793380737
2.939393997192383 0.04712006449699402 0.04719418287277222 0.04687202721834183 0.048221439123153687 0.04961676150560379 0.04789885878562927 0.047709137201309204 0.047232240438461304 0.04759699106216431 0.046823352575302124 0.046807050704956055 0.04696941375732422 0.048296213150024414 0.04863870143890381 0.04790705442428589
3.0 0.04943275451660156 0.04970309138298035 0.049410440027713776 0.05074714869260788 0.05211678892374039 0.050375163555145264 0.05014829337596893 0.049820512533187866 0.05001550912857056 0.04938963055610657 0.04914277791976929 0.049409329891204834 0.050898194313049316 0.05127936601638794 0.05038383603096008
3.060606002807617 0.05188800394535065 0.052301615476608276 0.0520566925406456 0.05331958830356598 0.054567061364650726 0.05293145775794983 0.05266624689102173 0.052492886781692505 0.052542805671691895 0.052066266536712646 0.051555514335632324 0.05199795961380005 0.05359901487827301 0.05395454168319702 0.05295822024345398
3.1212122440338135 0.05448321998119354 0.0549849271774292 0.05480338633060455 0.05593906342983246 0.056982070207595825 0.055563271045684814 0.05526718497276306 0.055243343114852905 0.05517879128456116 0.05485305190086365 0.054059237241744995 0.05473557114601135 0.05639384686946869 0.056664347648620605 0.05561944842338562
3.1818182468414307 0.0572136789560318 0.057749390602111816 0.05764313042163849 0.058608174324035645 0.059385430067777634 0.05826693773269653 0.05795492231845856 0.05806627869606018 0.057920992374420166 0.05774882435798645 0.05666804313659668 0.05761873722076416 0.059277892112731934 0.05941164493560791 0.05835750699043274
3.242424249649048 0.06007358431816101 0.06059354543685913 0.06057010591030121 0.06133221834897995 0.061807531863451004 0.061040639877319336 0.0607331246137619 0.06095743179321289 0.060768336057662964 0.060752302408218384 0.05939522385597229 0.060641080141067505 0.06224755942821503 0.062205731868743896 0.061165690422058105
3.303030490875244 0.0630563348531723 0.063516765832901 0.06357938796281815 0.06411796808242798 0.06428225338459015 0.06388407945632935 0.0636051744222641 0.06391304731369019 0.06371840834617615 0.063860684633255 0.062251389026641846 0.0637933611869812 0.06529940664768219 0.06505686044692993 0.0640387237071991
3.3636364936828613 0.06615512073040009 0.06651973724365234 0.06666719168424606 0.06697455793619156 0.06684388220310211 0.06679826974868774 0.06657332181930542 0.06693026423454285 0.06676876544952393 0.06707033514976501 0.06524363160133362 0.06706413626670837 0.06843061745166779 0.06797844171524048 0.06697466969490051
3.4242424964904785 0.06936272978782654 0.06960389018058777 0.06983084976673126 0.06991186738014221 0.06952464580535889 0.06978559494018555 0.0696389377117157 0.07000735402107239 0.06991687417030334 0.07037627696990967 0.06837528944015503 0.07044127583503723 0.07163859903812408 0.07098358869552612 0.06997403502464294
3.4848484992980957 0.07267230749130249 0.07277104258537292 0.07306866347789764 0.07294084131717682 0.07235274463891983 0.07284894585609436 0.07280243933200836 0.0731441080570221 0.07316052913665771 0.0737726092338562 0.07164537906646729 0.07391154766082764 0.07492120563983917 0.0740860104560852 0.07303893566131592
3.545454502105713 0.07607731223106384 0.07602399587631226 0.0763799324631691 0.07607296109199524 0.07535067200660706 0.07599318027496338 0.07606387138366699 0.07634088397026062 0.076497882604599 0.07725304365158081 0.07504981756210327 0.07746176421642303 0.07827678322792053 0.07729822397232056 0.07617366313934326
3.606060743331909 0.07957172393798828 0.07936453819274902 0.07976493239402771 0.07931877672672272 0.07853388041257858 0.07922226190567017 0.07942178845405579 0.07959932088851929 0.07992604374885559 0.080810546875 0.07858102023601532 0.08107967674732208 0.08170384168624878 0.08062988519668579 0.0793834924697876
3.6666667461395264 0.08314979076385498 0.0827951431274414 0.08322416245937347 0.08268812298774719 0.08191052824258804 0.08254164457321167 0.08287423849105835 0.08292120695114136 0.08344289660453796 0.08443799614906311 0.0822295993566513 0.08475328981876373 0.08520123362541199 0.08408868312835693 0.08267483115196228
3.7272727489471436 0.08680674433708191 0.0863182544708252 0.0867590382695198 0.0861889123916626 0.08548148721456528 0.08595737814903259 0.0864187479019165 0.0863105058670044 0.08704698085784912 0.08812829852104187 0.08598433434963226 0.08847317099571228 0.08876803517341614 0.08767938613891602 0.08605369925498962
3.78787899017334 0.09053818881511688 0.0899350643157959 0.09037117660045624 0.08982612192630768 0.08924051374197006 0.08947402238845825 0.09005223214626312 0.08977019786834717 0.09073537588119507 0.09187483787536621 0.08983328938484192 0.09223043918609619 0.0924035906791687 0.09140241146087646 0.0895257294178009
3.848484992980957 0.09434057772159576 0.09364727139472961 0.09406235069036484 0.09360295534133911 0.09317518025636673 0.09309768676757812 0.09377144277095795 0.09330517053604126 0.09450635313987732 0.0956713855266571 0.09376458823680878 0.09601894021034241 0.09610722959041595 0.09525567293167114 0.09309682250022888
3.909090995788574 0.09821116924285889 0.09745550155639648 0.09783439338207245 0.09751732647418976 0.09726810455322266 0.09683302044868469 0.0975724458694458 0.09691929817199707 0.09835740923881531 0.09951277077198029 0.09776660799980164 0.09983418881893158 0.09987863898277283 0.09923321008682251 0.09677088260650635
3.9696969985961914 0.10214748978614807 0.10136085748672485 0.10168913006782532 0.10156409442424774 0.10149803012609482 0.10068467259407043 0.1014520674943924 0.100617915391922 0.1022864580154419 0.10339449346065521 0.10182900726795197 0.10367491841316223 0.10371772944927216 0.10332608222961426 0.10055184364318848
4.030303001403809 0.10614798963069916 0.10536283254623413 0.10562796890735626 0.10573327541351318 0.10584130883216858 0.1046556830406189 0.10540634393692017 0.10440501570701599 0.1062903106212616 0.1073131263256073 0.1059422492980957 0.10754100978374481 0.10762414336204529 0.10752296447753906 0.10444125533103943
4.090909004211426 0.11021126806735992 0.10946089029312134 0.10965199768543243 0.11001108586788177 0.1102733314037323 0.10874909162521362 0.10943230986595154 0.10828500986099243 0.11036673188209534 0.11126650869846344 0.11009828746318817 0.1114358901977539 0.1115979552268982 0.11181032657623291 0.1084393858909607
4.151515007019043 0.11433693766593933 0.1136539876461029 0.11376164853572845 0.11438030004501343 0.11476963758468628 0.11296534538269043 0.11352671682834625 0.11226171255111694 0.11451220512390137 0.11525344848632812 0.11429077386856079 0.11536405980587006 0.11563892662525177 0.11617392301559448 0.11254557967185974
4.21212100982666 0.11852429807186127 0.11794033646583557 0.11795695126056671 0.11882048845291138 0.11930757761001587 0.11730468273162842 0.1176874190568924 0.11633837223052979 0.11872369050979614 0.11927396059036255 0.11851425468921661 0.11933301389217377 0.11974726617336273 0.12059897184371948 0.116757333278656
4.2727274894714355 0.12277404963970184 0.12231814861297607 0.12223747372627258 0.12331090867519379 0.12386703491210938 0.1217653751373291 0.12191261351108551 0.12051782011985779 0.1229982078075409 0.12332972884178162 0.12276612222194672 0.12335139513015747 0.12392298877239227 0.12507206201553345 0.12107083201408386
4.333333492279053 0.12708602845668793 0.12678363919258118 0.12660133838653564 0.12782952189445496 0.1284308135509491 0.12634310126304626 0.1262006312608719 0.12480121850967407 0.12733197212219238 0.1274229735136032 0.1270434558391571 0.12742924690246582 0.12816591560840607 0.12957996129989624 0.12548139691352844
4.39393949508667 0.13146089017391205 0.13133344054222107 0.1310463398694992 0.1323564499616623 0.1329861730337143 0.13103237748146057 0.1305510401725769 0.12918931245803833 0.13172203302383423 0.13155728578567505 0.13134580850601196 0.13157784938812256 0.13247619569301605 0.13411253690719604 0.12998220324516296
4.454545497894287 0.13589917123317719 0.1359628140926361 0.13556943833827972 0.13687533140182495 0.13752439618110657 0.13582563400268555 0.13496364653110504 0.1336817741394043 0.13616478443145752 0.13573741912841797 0.13567346334457397 0.13580848276615143 0.13685348629951477 0.13866227865219116 0.1345665156841278
4.515151500701904 0.14040160179138184 0.14066648483276367 0.14016678929328918 0.1413739025592804 0.14204123616218567 0.14071327447891235 0.13943883776664734 0.13827669620513916 0.14065733551979065 0.13996872305870056 0.14002792537212372 0.14013251662254333 0.14129790663719177 0.14322471618652344 0.13922655582427979
4.57575798034668 0.14496880769729614 0.1454380452632904 0.14483369886875153 0.14584623277187347 0.14653754234313965 0.14568325877189636 0.14397762715816498 0.14297175407409668 0.14519649744033813 0.1442573219537735 0.14441147446632385 0.14456021785736084 0.1458090990781784 0.14779847860336304 0.14395397901535034
4.636363983154297 0.14960119128227234 0.1502702832221985 0.1495649516582489 0.1502925604581833 0.15101754665374756 0.15072283148765564 0.14858120679855347 0.14776232838630676 0.1497800350189209 0.14861027896404266 0.14882725477218628 0.1491003781557083 0.1503867506980896 0.1523856520652771 0.14874055981636047
4.696969985961914 0.15429891645908356 0.15515518188476562 0.15435431897640228 0.15471947193145752 0.15548941493034363 0.1558166742324829 0.1532507836818695 0.1526431143283844 0.15440583229064941 0.1530342847108841 0.15327885746955872 0.1537594050168991 0.15503008663654327 0.15699023008346558 0.1535780429840088
4.757575988769531 0.159061461687088 0.16008368134498596 0.15919548273086548 0.1591409593820572 0.15996494889259338 0.1609477996826172 0.15798775851726532 0.15760719776153564 0.15907162427902222 0.15753644704818726 0.15777051448822021 0.15854084491729736 0.15973839163780212 0.16161775588989258 0.15845736861228943
4.818181991577148 0.16388890147209167 0.16504621505737305 0.1640816628932953 0.16357555985450745 0.16445782780647278 0.16609933972358704 0.16279326379299164 0.16264694929122925 0.16377636790275574 0.16212397813796997 0.16230663657188416 0.16344547271728516 0.16451041400432587 0.1662757396697998 0.16337206959724426
4.878787994384766 0.16877980530261993 0.1700330376625061 0.16900590062141418 0.168046772480011 0.16898490488529205 0.17125371098518372 0.1676681488752365 0.16775313019752502 0.16851946711540222 0.16680310666561127 0.16689231991767883 0.16847021877765656 0.16934484243392944 0.17097097635269165 0.1683150827884674
4.939393997192383 0.1737326979637146 0.175033301115036 0.17396105825901031 0.17258083820343018 0.17356282472610474 0.1763928234577179 0.17261242866516113 0.172915518283844 0.17330050468444824 0.17157931625843048 0.1715323030948639 0.17360852658748627 0.17423978447914124 0.17570829391479492 0.17328086495399475
5.0 0.17874543368816376 0.18003720045089722 0.1789405643939972 0.17720460891723633 0.178209125995636 0.181500643491745 0.17762541770935059 0.1781231164932251 0.1781196892261505 0.17645683884620667 0.17623156309127808 0.1788502037525177 0.1791926920413971 0.18049269914627075 0.17826494574546814
5.060606002807617 0.1838146299123764 0.18503445386886597 0.18393774330615997 0.1819438487291336 0.18293999135494232 0.18656182289123535 0.18270516395568848 0.18336376547813416 0.18297776579856873 0.18143779039382935 0.18099483847618103 0.18418192863464355 0.18420030176639557 0.18532466888427734 0.18326473236083984
5.121212005615234 0.18893641233444214 0.19001680612564087 0.1889468878507614 0.186821848154068 0.18777045607566833 0.19156381487846375 0.18784873187541962 0.18862518668174744 0.18787595629692078 0.18652305006980896 0.18582692742347717 0.18958735466003418 0.18925899267196655 0.1902039647102356 0.18827921152114868
5.18181848526001 0.19410616159439087 0.1949767768383026 0.1939626932144165 0.1918562799692154 0.19271190464496613 0.19649764895439148 0.1930513232946396 0.19389447569847107 0.19281554222106934 0.19171050190925598 0.19073179364204407 0.1950477957725525 0.19436392188072205 0.1951269507408142 0.1933089792728424
5.242424488067627 0.19931814074516296 0.19990980625152588 0.19898152351379395 0.19705933332443237 0.19777293503284454 0.20135852694511414 0.1983073651790619 0.1991591453552246 0.1977987289428711 0.19699540734291077 0.19571343064308167 0.2005443572998047 0.199509859085083 0.2000894546508789 0.1983565390110016
5.303030490875244 0.20456521213054657 0.2048134207725525 0.20399995148181915 0.20243380963802338 0.20295606553554535 0.206146240234375 0.20360875129699707 0.2044064700603485 0.20282724499702454 0.20237025618553162 0.20077475905418396 0.2060559093952179 0.2046898454427719 0.2050851583480835 0.20342618227005005
5.363636493682861 0.20983996987342834 0.20968908071517944 0.2090165764093399 0.2079738974571228 0.20825955271720886 0.2108665406703949 0.2089461386203766 0.20962494611740112 0.20790350437164307 0.2078244388103485 0.20591840147972107 0.21156296133995056 0.20989668369293213 0.21010851860046387 0.2085239589214325
5.4242424964904785 0.21513321995735168 0.21454203128814697 0.21403096616268158 0.21366345882415771 0.21367448568344116 0.21553105115890503 0.21430842578411102 0.21480423212051392 0.2130294144153595 0.213344007730484 0.21114575862884521 0.21704676747322083 0.2151218056678772 0.21515494585037231 0.21365734934806824
5.484848499298096 0.2204355001449585 0.2193819284439087 0.2190445065498352 0.21947571635246277 0.21918611228466034 0.220157653093338 0.21968285739421844 0.21993568539619446 0.2182070016860962 0.2189127802848816 0.21645742654800415 0.2224903404712677 0.2203557938337326 0.2202221155166626 0.21883460879325867
5.545454502105713 0.22573599219322205 0.22422197461128235 0.2240595668554306 0.2253739833831787 0.2247716635465622 0.224770188331604 0.22505533695220947 0.22501295804977417 0.22343766689300537 0.22451117634773254 0.22185268998146057 0.2278796136379242 0.2255883365869522 0.22531014680862427 0.22406476736068726
5.606060981750488 0.23102369904518127 0.22908055782318115 0.22908057272434235 0.23131254315376282 0.23040276765823364 0.22939828038215637 0.23041072487831116 0.23003286123275757 0.22872251272201538 0.2301185131072998 0.2273295819759369 0.23320338129997253 0.23080889880657196 0.23042279481887817 0.22935700416564941
5.6666669845581055 0.23628684878349304 0.2339787483215332 0.23411224782466888 0.23723790049552917 0.23604382574558258 0.2340759038925171 0.2357330173254013 0.23499539494514465 0.2340618073940277 0.2357116937637329 0.23288455605506897 0.23845386505126953 0.23600594699382782 0.23556649684906006 0.2347198724746704
5.727272987365723 0.24151384830474854 0.23894059658050537 0.23916184902191162 0.24309271574020386 0.2416558563709259 0.2388402223587036 0.2410060167312622 0.23990458250045776 0.23945459723472595 0.2412678599357605 0.23851245641708374 0.24362713098526 0.24116867780685425 0.24075013399124146 0.24015983939170837
5.78787899017334 0.24669364094734192 0.2439914047718048 0.24423633515834808 0.24881762266159058 0.24719566106796265 0.2437300682067871 0.24621419608592987 0.24476924538612366 0.24489906430244446 0.2467641532421112 0.24420589208602905 0.24872291088104248 0.24628622829914093 0.2459849715232849 0.24568212032318115
5.848484992980957 0.25181618332862854 0.249155193567276 0.24934358894824982 0.2543565034866333 0.2526201903820038 0.24878376722335815 0.25134336948394775 0.2496027946472168 0.2503916323184967 0.25217995047569275 0.2499556839466095 0.25374478101730347 0.2513493001461029 0.2512817978858948 0.25128796696662903
5.909090995788574 0.25687313079833984 0.2544540464878082 0.25449198484420776 0.2596607208251953 0.2578887343406677 0.2540349066257477 0.25638169050216675 0.2544240355491638 0.255927711725235 0.2574973702430725 0.25575095415115356 0.25869956612586975 0.25634992122650146 0.25665098428726196 0.2569752037525177
5.969696998596191 0.26185885071754456 0.2599043846130371 0.2596890926361084 0.26469317078590393 0.2629659175872803 0.25951284170150757 0.2613202929496765 0.2592560350894928 0.2614997625350952 0.26270219683647156 0.2615774869918823 0.2635975480079651 0.26128238439559937 0.2620992660522461 0.26273664832115173
6.030303001403809 0.2667718827724457 0.2655160129070282 0.26494231820106506 0.26943475008010864 0.26782700419425964 0.26523563265800476 0.26615601778030396 0.2641269564628601 0.2670997083187103 0.26778680086135864 0.26741987466812134 0.2684529423713684 0.2661454677581787 0.26762765645980835 0.26855969429016113
6.090909004211426 0.271614134311676 0.271287202835083 0.2702563405036926 0.2738848924636841 0.27245843410491943 0.27120766043663025 0.27089065313339233 0.26906660199165344 0.2727150619029999 0.2727487087249756 0.27325865626335144 0.2732817232608795 0.27094027400016785 0.27323102951049805 0.2744253873825073
6.151515483856201 0.2763945460319519 0.277205228805542 0.27563443779945374 0.2780683636665344 0.27686503529548645 0.2774178385734558 0.275533527135849 0.2741069793701172 0.278332382440567 0.27759402990341187 0.27907276153564453 0.278103232383728 0.2756737470626831 0.2788952589035034 0.2803087532520294
6.212121486663818 0.2811284363269806 0.2832428514957428 0.2810762822628021 0.2820349931716919 0.2810709476470947 0.2838347852230072 0.2801031768321991 0.27927741408348083 0.2839347720146179 0.28233689069747925 0.2848377823829651 0.28293946385383606 0.2803586721420288 0.2845968008041382 0.2861781418323517
6.2727274894714355 0.2858397662639618 0.2893577218055725 0.28657805919647217 0.285862535238266 0.28512316942214966 0.29040244221687317 0.2846279442310333 0.2846014201641083 0.28950241208076477 0.28700047731399536 0.29052698612213135 0.2878147065639496 0.28501415252685547 0.29030168056488037 0.2919948399066925
6.333333492279053 0.2905615270137787 0.2954910695552826 0.29213014245033264 0.28965383768081665 0.2890913784503937 0.2970409393310547 0.2891477346420288 0.290091335773468 0.29501253366470337 0.2916165292263031 0.29611048102378845 0.2927556335926056 0.28966689109802246 0.2959650158882141 0.2977144718170166
6.39393949508667 0.29533758759498596 0.3015688359737396 0.29771772027015686 0.293536901473999 0.29307132959365845 0.30364033579826355 0.2937145233154297 0.2957426905632019 0.30043888092041016 0.29622748494148254 0.30155619978904724 0.29779234528541565 0.29435139894485474 0.3015323281288147 0.303286612033844
6.454545497894287 0.3002229332923889 0.3075013756752014 0.3033192753791809 0.297661155462265 0.29718121886253357 0.31006500124931335 0.2983936369419098 0.30152714252471924 0.3057527542114258 0.30088314414024353 0.3068292737007141 0.3029574453830719 0.29911088943481445 0.3069402575492859 0.3086561858654022
6.515151500701904 0.3052847981452942 0.31318601965904236 0.30890488624572754 0.30219364166259766 0.3015620708465576 0.3161517083644867 0.3032633662223816 0.3073849380016327 0.3109211027622223 0.3056432604789734 0.31189247965812683 0.3082864582538605 0.30399730801582336 0.31211769580841064 0.3137646019458771
6.57575798034668 0.3106026351451874 0.318509042263031 0.3144371509552002 0.3073156177997589 0.3063754439353943 0.321713387966156 0.3084160387516022 0.31321901082992554 0.3159085512161255 0.310575395822525 0.3167072534561157 0.313819944858551 0.30907273292541504 0.3169887661933899 0.318550169467926
6.636363983154297 0.3162676990032196 0.3233485221862793 0.31986889243125916 0.31321683526039124 0.31179991364479065 0.32654425501823425 0.31395643949508667 0.3188897371292114 0.3206765651702881 0.31575390696525574 0.32123276591300964 0.3196021318435669 0.31440815329551697 0.32147401571273804 0.3229503929615021
6.696969985961914 0.3223831355571747 0.32757866382598877 0.3251442313194275 0.3200923502445221 0.3180282711982727 0.3304271101951599 0.3200005888938904 0.3242131769657135 0.32518431544303894 0.3212597072124481 0.32542741298675537 0.32568368315696716 0.3200843632221222 0.32549411058425903 0.3269028663635254
6.757575988769531 0.32906070351600647 0.33107292652130127 0.33019664883613586 0.32813555002212524 0.325263112783432 0.33314284682273865 0.3266737461090088 0.3289627134799957 0.32938751578330994 0.32717838883399963 0.3292485177516937 0.3321191370487213 0.32619017362594604 0.32897084951400757 0.3303470313549042
6.818181991577148 0.33642080426216125 0.3337090015411377 0.3349519968032837 0.33753857016563416 0.33371642231941223 0.3344818949699402 0.3341090977191925 0.33287808299064636 0.33324089646339417 0.3336009681224823 0.33265420794487 0.3389723300933838 0.33282509446144104 0.3318313658237457 0.3332257568836212
6.878787994384766 0.3445863723754883 0.33537277579307556 0.33932584524154663 0.3484854996204376 0.3436036705970764 0.3342554569244385 0.3424420654773712 0.33567699790000916 0.33669787645339966 0.340620756149292 0.3356022834777832 0.3463134765625 0.340095192193985 0.33400821685791016 0.33548563718795776
6.939393997192383 0.35367918014526367 0.3359624743461609 0.34322768449783325 0.36115002632141113 0.3551432490348816 0.33230987191200256 0.3518080413341522 0.33707448840141296 0.3397100567817688 0.3483331501483917 0.3380522131919861 0.35422250628471375 0.3481146991252899 0.3354429304599762 0.3370802402496338
7.0 0.36381271481513977 0.3353928327560425 0.3465609550476074 0.3756929636001587 0.3685529828071594 0.3285360336303711 0.3623355031013489 0.33680593967437744 0.3422301709651947 0.3568353056907654 0.3399655222892761 0.3627885580062866 0.3570043742656708 0.33608654141426086 0.33796897530555725


==> figure_code/ECOFLEX_8/param_extra/0.5_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.0036254413425922394 0.0036217812448740005 0.0038231834769248962 0.0034449081867933273 0.003554943948984146 0.003784850239753723 0.0033784154802560806 0.003525547683238983 0.0037900470197200775 0.003492172807455063 0.0034654755145311356 0.0035134144127368927 0.0035727843642234802 0.003537943586707115 0.0037462692707777023
1.121212124824524 0.006846629083156586 0.0067857783287763596 0.007150160148739815 0.006474008783698082 0.006656508892774582 0.007096694782376289 0.006383588537573814 0.006631232798099518 0.007116934284567833 0.006575111299753189 0.006530174985527992 0.006613070145249367 0.006685979664325714 0.006705921143293381 0.0070399269461631775
1.1818182468414307 0.009735587984323502 0.009564166888594627 0.010035471990704536 0.00915689580142498 0.009376151487231255 0.010008646175265312 0.009081853553652763 0.00936966948211193 0.010044209659099579 0.009299244731664658 0.009275807067751884 0.009356947615742683 0.009416928514838219 0.00959959626197815 0.009975919499993324
1.2424242496490479 0.012345978058874607 0.012024156749248505 0.012557931244373322 0.01155269704759121 0.01177956908941269 0.012586163356900215 0.0115243811160326 0.011792673729360104 0.012631416320800781 0.011714551597833633 0.011765011586248875 0.011798092164099216 0.01183275692164898 0.012291672639548779 0.01262732781469822
1.303030252456665 0.014718836173415184 0.01422914583235979 0.01479468122124672 0.013713953085243702 0.013928025029599667 0.014889840967953205 0.013749782927334309 0.013951671309769154 0.014935054816305637 0.01387113519012928 0.014047812670469284 0.013986773788928986 0.013994119130074978 0.014830087311565876 0.015049399808049202
1.3636363744735718 0.016887754201889038 0.0162380188703537 0.016810569912195206 0.015688631683588028 0.015878207981586456 0.016976073384284973 0.015787849202752113 0.015897266566753387 0.017008662223815918 0.01581868901848793 0.01616608165204525 0.01597113534808159 0.015956340357661247 0.017233798280358315 0.01728319376707077
1.4242424964904785 0.018883179873228073 0.018103713169693947 0.018659520894289017 0.01752082258462906 0.017681527882814407 0.01889674738049507 0.017664236947894096 0.01767834462225437 0.018902480602264404 0.017605256289243698 0.018156416714191437 0.017796896398067474 0.017769373953342438 0.019491596147418022 0.0193598885089159
1.4848484992980957 0.02073562517762184 0.019872117787599564 0.02038828283548355 0.01925063133239746 0.019383292645215988 0.020698484033346176 0.019404932856559753 0.01934083364903927 0.020662933588027954 0.019275862723588943 0.020051710307598114 0.01950656622648239 0.01947728544473648 0.021571064367890358 0.02130541205406189
1.545454502105713 0.02247723937034607 0.02158144861459732 0.02203821763396263 0.020913608372211456 0.02102205716073513 0.022421959787607193 0.021039018407464027 0.020926274359226227 0.02233198657631874 0.020871087908744812 0.02188153937458992 0.02113853022456169 0.02111774869263172 0.02344173565506935 0.023144546896219254
1.6060606241226196 0.024141546338796616 0.023262202739715576 0.02364526502788067 0.022540129721164703 0.022629383951425552 0.024101587012410164 0.022598927840590477 0.022470679134130478 0.023946475237607956 0.022425947710871696 0.02367199957370758 0.02272620052099228 0.02272186055779457 0.025104403495788574 0.024903517216444016
1.6666667461395264 0.025761833414435387 0.02493790164589882 0.025239501148462296 0.024155091494321823 0.02423006482422352 0.025765428319573402 0.02411838248372078 0.02400379069149494 0.02553759701550007 0.023969337344169617 0.02544529177248478 0.024297581985592842 0.02431437373161316 0.026607295498251915 0.026610175147652626
1.7272727489471436 0.0273689404129982 0.026625975966453552 0.026844698935747147 0.02577805519104004 0.025842778384685516 0.02743564173579216 0.025629283860325813 0.025548966601490974 0.027130786329507828 0.025523971766233444 0.02721959725022316 0.025875240564346313 0.025914333760738373 0.028034185990691185 0.028292682021856308
1.7878787517547607 0.028989320620894432 0.028339076787233353 0.028478901833295822 0.027423761785030365 0.027481159195303917 0.02912917546927929 0.027158847078680992 0.02712363936007023 0.0287459809333086 0.027106888592243195 0.02900923602283001 0.027476632967591286 0.02753596007823944 0.02947305142879486 0.029977155849337578
1.8484848737716675 0.030643800273537636 0.030086230486631393 0.030154939740896225 0.02910296991467476 0.02915484830737114 0.030858606100082397 0.028727896511554718 0.02874014899134636 0.030398134142160416 0.028730308637022972 0.030825220048427582 0.029114801436662674 0.029189616441726685 0.030988622456789017 0.03168582171201706
1.9090909957885742 0.03234748914837837 0.03187401220202446 0.031881704926490784 0.030823376029729843 0.030870605260133743 0.03263309970498085 0.03035077452659607 0.030406836420297623 0.03209799528121948 0.030402623116970062 0.03267587721347809 0.030799156054854393 0.0308828167617321 0.032613418996334076 0.03343573957681656
1.9696969985961914 0.034110505133867264 0.03370733559131622 0.03366504982113838 0.03259053826332092 0.03263333812355995 0.03445928916335106 0.03203625977039337 0.03212912380695343 0.03385309875011444 0.0321294367313385 0.03456766530871391 0.03253638744354248 0.03262105956673622 0.03435438126325607 0.03523899242281914
2.0303030014038086 0.0359390564262867 0.035590216517448425 0.03550887852907181 0.03440870717167854 0.034446828067302704 0.0363420732319355 0.033789098262786865 0.03391056880354881 0.03566857427358627 0.03391450643539429 0.03650582581758499 0.03433125838637352 0.03440869227051735 0.03620465099811554 0.037103503942489624
2.090909004211426 0.03783673793077469 0.03752624988555908 0.03741589933633804 0.03628135472536087 0.036314353346824646 0.03828524425625801 0.03561156988143921 0.035753630101680756 0.03754796087741852 0.03576052933931351 0.03849484398961067 0.036187317222356796 0.03624929487705231 0.03815307095646858 0.039034154266119
2.151515245437622 0.03980565071105957 0.03951893746852875 0.03938818722963333 0.03821171820163727 0.038238994777202606 0.04029205068945885 0.03750479221343994 0.03766036778688431 0.039493948221206665 0.03766976669430733 0.040538910776376724 0.038107458502054214 0.03814620152115822 0.04018966853618622 0.04103396087884903
2.2121212482452393 0.04184725135564804 0.04157177358865738 0.041427768766880035 0.04020296409726143 0.04022400453686714 0.04236544668674469 0.03946956992149353 0.03963274508714676 0.041508693248033524 0.03964431583881378 0.04264204204082489 0.040094297379255295 0.04010268300771713 0.04230763763189316 0.04310494288802147
2.2727272510528564 0.04396291449666023 0.04368852823972702 0.04353669285774231 0.04225848615169525 0.04227278009057045 0.044508419930934906 0.04150700569152832 0.04167298227548599 0.04359439015388489 0.041686512529850006 0.04480835050344467 0.04215046390891075 0.04212220013141632 0.044503580778837204 0.04524904489517212
2.3333334922790527 0.046154387295246124 0.04587310180068016 0.045717425644397736 0.044381871819496155 0.04438909888267517 0.04672412574291229 0.043618761003017426 0.04378366842865944 0.045753348618745804 0.043799012899398804 0.047042034566402435 0.0442788302898407 0.044208329170942307 0.04677688702940941 0.047468189150094986
2.39393949508667 0.04842377454042435 0.048129599541425705 0.04797273874282837 0.04657698795199394 0.04657691717147827 0.049015890806913376 0.045807134360075 0.04596778377890587 0.04798813909292221 0.04598480463027954 0.049347370862960815 0.04648246616125107 0.04636496305465698 0.04912896826863289 0.0497647225856781
2.454545497894287 0.0507737472653389 0.05046235769987106 0.05030583217740059 0.04884796962141991 0.048840511590242386 0.05138736963272095 0.04807501658797264 0.04822873696684837 0.05030173435807228 0.048247288912534714 0.05172881856560707 0.04876484349370003 0.04859615117311478 0.05156262591481209 0.05214138701558113
2.5151515007019043 0.05320744588971138 0.05287585407495499 0.0527203232049942 0.05119913071393967 0.05118436738848686 0.05384237691760063 0.050425898283720016 0.050570301711559296 0.05269734561443329 0.05059024319052696 0.05419092997908592 0.05112967640161514 0.050906211137771606 0.054081596434116364 0.054601360112428665
2.5757575035095215 0.05572846531867981 0.05537468194961548 0.05522005259990692 0.053635042160749435 0.05361316725611687 0.05638500303030014 0.05286368727684021 0.052996594458818436 0.055178578943014145 0.05301773175597191 0.05673835054039955 0.05358101427555084 0.053299613296985626 0.05669012293219566 0.0571482814848423
2.6363637447357178 0.05834072455763817 0.0579635426402092 0.05780927836894989 0.05616041272878647 0.05613180622458458 0.05901949852705002 0.05539266765117645 0.055511943995952606 0.057749323546886444 0.05553412064909935 0.0593758225440979 0.05612315237522125 0.05578098073601723 0.05939275771379471 0.05978589504957199
2.696969747543335 0.06104845553636551 0.06064724922180176 0.06049243360757828 0.058780062943696976 0.058745186775922775 0.061750274151563644 0.058017417788505554 0.0581209771335125 0.06041368842124939 0.05814391374588013 0.062108129262924194 0.05876056104898453 0.05835504084825516 0.06219416856765747 0.06251832842826843
2.757575750350952 0.0638561025261879 0.06343060731887817 0.06327410787343979 0.061498939990997314 0.06145847216248512 0.06458184123039246 0.06074271351099014 0.060828518122434616 0.06317593157291412 0.06085191294550896 0.06494002789258957 0.06149796023964882 0.06102670729160309 0.06509927660226822 0.06534981727600098
2.8181819915771484 0.06676826626062393 0.06631860136985779 0.06615907698869705 0.06432212889194489 0.06427688151597977 0.06751886010169983 0.06357351690530777 0.06363947689533234 0.06604050099849701 0.06366302073001862 0.06787646561861038 0.06434019654989243 0.06380090862512589 0.06811289489269257 0.06828469038009644
2.8787879943847656 0.06978970766067505 0.06931611150503159 0.06915226578712463 0.0672546997666359 0.06720567494630814 0.07056595385074615 0.06651489436626434 0.06655892729759216 0.06901197880506516 0.06658222526311874 0.07092230767011642 0.06729219108819962 0.06668270379304886 0.07123997807502747 0.07132747769355774
2.939393997192383 0.07292523235082626 0.07242805510759354 0.07225876301527023 0.070301853120327 0.07025016099214554 0.07372789084911346 0.06957203894853592 0.06959208846092224 0.07209502160549164 0.06961467117071152 0.07408243417739868 0.07035902887582779 0.06967712193727493 0.07448533177375793 0.07448261976242065
3.0 0.07617976516485214 0.07565946877002716 0.07548345625400543 0.07346879690885544 0.0734158456325531 0.07700930535793304 0.07275018095970154 0.07274419069290161 0.07529433816671371 0.07276562601327896 0.07736171782016754 0.07354585081338882 0.07278938591480255 0.07785382121801376 0.07775463908910751
3.060606002807617 0.07955819368362427 0.07901529967784882 0.07883156090974808 0.07676081359386444 0.07670807093381882 0.08041500300168991 0.07605458796024323 0.07602058351039886 0.07861462980508804 0.07604030519723892 0.08076503872871399 0.07685777544975281 0.076024629175663 0.08135019242763519 0.08114806562662125
3.1212122440338135 0.08306543529033661 0.0825003832578659 0.08230820298194885 0.08018310368061066 0.08013234287500381 0.08394953608512878 0.07949062436819077 0.079426608979702 0.08206070214509964 0.07944405823945999 0.08429721742868423 0.08030001819133759 0.07938802987337112 0.08497917652130127 0.08466733247041702
3.1818182468414307 0.08670642226934433 0.08611954003572464 0.08591840416193008 0.08374090492725372 0.08369407057762146 0.08761749416589737 0.083063505589962 0.08296769112348557 0.08563723415136337 0.08298216015100479 0.08796295523643494 0.08387777209281921 0.082884781062603 0.08874534070491791 0.08831678330898285
3.242424249649048 0.09048596024513245 0.0898776650428772 0.08966730535030365 0.08743943274021149 0.08739869296550751 0.09142344444990158 0.08677850663661957 0.08664921671152115 0.08934883773326874 0.08666002005338669 0.09176695346832275 0.08759616315364838 0.0865199938416481 0.09265314787626266 0.09210080653429031
3.303030490875244 0.09440888464450836 0.09377928823232651 0.09355994313955307 0.09128379821777344 0.09125155210494995 0.09537164866924286 0.0906408429145813 0.09047649800777435 0.09320025891065598 0.09048284590244293 0.09571373462677002 0.09146028012037277 0.09029880911111832 0.09670689702033997 0.09602347016334534
3.3636364936828613 0.09847979992628098 0.09782899916172028 0.09760115295648575 0.09527900815010071 0.09525787830352783 0.09946633875370026 0.09465557336807251 0.09445491433143616 0.09719587117433548 0.09445594996213913 0.09980766475200653 0.09547513723373413 0.09422621130943298 0.10091064870357513 0.10008885711431503
3.4242424964904785 0.1027032881975174 0.10203106701374054 0.10179579257965088 0.09942996501922607 0.09942276030778885 0.10371152311563492 0.09882764518260956 0.09858967363834381 0.10134013742208481 0.09858444333076477 0.10405293107032776 0.09964562952518463 0.09830710291862488 0.10526823997497559 0.10430081933736801
3.4848484992980957 0.10708367824554443 0.1063896045088768 0.10614846646785736 0.10374137759208679 0.10375116765499115 0.10811091214418411 0.10316187143325806 0.10288585722446442 0.10563723742961884 0.10287344455718994 0.10845350474119186 0.10397641360759735 0.10254625976085663 0.10978328436613083 0.10866298526525497
3.545454502105713 0.11162519454956055 0.11090847104787827 0.11066364496946335 0.10821771621704102 0.108247771859169 0.1126679852604866 0.10766284167766571 0.1073484718799591 0.1100912094116211 0.10732772946357727 0.11301305145025253 0.10847204923629761 0.10694817453622818 0.11445894092321396 0.11317870020866394
3.606060743331909 0.11633171141147614 0.11559124290943146 0.11534547060728073 0.11286324262619019 0.11291701346635818 0.11738594621419907 0.11233484745025635 0.11198215931653976 0.11470584571361542 0.11195199191570282 0.11773498356342316 0.11313679814338684 0.11151722073554993 0.11929813027381897 0.117851123213768
3.6666667461395264 0.12120678275823593 0.12044105678796768 0.12019774317741394 0.11768178641796112 0.11776290833950043 0.12226753681898117 0.11718180775642395 0.11679145693778992 0.11948458850383759 0.11675059795379639 0.12262225896120071 0.11797454208135605 0.11625739187002182 0.1243031769990921 0.12268292903900146
3.7272727489471436 0.12625376880168915 0.1254606693983078 0.12522412836551666 0.12267696112394333 0.1227891594171524 0.12731505930423737 0.12220737338066101 0.12178052216768265 0.12443073838949203 0.12172772735357285 0.12767742574214935 0.12298891693353653 0.12117242813110352 0.1294761300086975 0.1276765614748001
3.78787899017334 0.131475567817688 0.13065248727798462 0.13042771816253662 0.12785182893276215 0.12799902260303497 0.13253054022789001 0.1274147629737854 0.12695319950580597 0.12954701483249664 0.12688703835010529 0.1329026222229004 0.1281830370426178 0.12626564502716064 0.13481833040714264 0.13283401727676392
3.848484992980957 0.13687457144260406 0.13601820170879364 0.13581116497516632 0.1332089900970459 0.13339509069919586 0.13791528344154358 0.13280656933784485 0.1323128491640091 0.1348358541727066 0.1322319060564041 0.1382993757724762 0.1335597187280655 0.13153986632823944 0.14033061265945435 0.13815680146217346
3.909090995788574 0.14245270192623138 0.14155910909175873 0.1413765847682953 0.13875040411949158 0.13897934556007385 0.14347003400325775 0.13838493824005127 0.13786232471466064 0.14029917120933533 0.1377650648355484 0.14386862516403198 0.13912101089954376 0.13699746131896973 0.14601309597492218 0.14364588260650635
3.9696969985961914 0.14821141958236694 0.1472758948802948 0.14712564647197723 0.14447762072086334 0.14475329220294952 0.14919514954090118 0.14415138959884644 0.14360402524471283 0.1459384560585022 0.14348885416984558 0.14961078763008118 0.14486858248710632 0.14264024794101715 0.1518654078245163 0.14930181205272675
4.030303001403809 0.1541515290737152 0.15316838026046753 0.15305925905704498 0.15039125084877014 0.15071749687194824 0.1550900638103485 0.15010666847229004 0.14953964948654175 0.15175452828407288 0.14940495789051056 0.15552540123462677 0.1508033275604248 0.14846938848495483 0.15788623690605164 0.15512439608573914
4.090909004211426 0.16027314960956573 0.15923595428466797 0.15917763113975525 0.15649135410785675 0.1568717658519745 0.161153644323349 0.1562509387731552 0.15567034482955933 0.15774762630462646 0.15551425516605377 0.16161149740219116 0.15692545473575592 0.15448538959026337 0.16407360136508942 0.16111302375793457
4.151515007019043 0.16657572984695435 0.165476992726326 0.16548030078411102 0.1627771407365799 0.1632150113582611 0.1673840582370758 0.1625833660364151 0.1619962602853775 0.16391734778881073 0.16181708872318268 0.16786712408065796 0.1632343977689743 0.16068801283836365 0.17042474448680878 0.16726621985435486
4.21212100982666 0.17305809259414673 0.17188923060894012 0.1719660758972168 0.16924695670604706 0.16974520683288574 0.17377869784832 0.16910240054130554 0.16851697862148285 0.17026260495185852 0.16831281781196594 0.17428959906101227 0.16972877085208893 0.1670762598514557 0.17693601548671722 0.17358200252056122
4.2727274894714355 0.17971819639205933 0.17846977710723877 0.17863285541534424 0.1758982390165329 0.176459401845932 0.1803341805934906 0.17580558359622955 0.17523115873336792 0.17678165435791016 0.17500005662441254 0.18087559938430786 0.17640647292137146 0.17364834249019623 0.18360315263271332 0.18005774915218353
4.333333492279053 0.18655304610729218 0.18521438539028168 0.18547755479812622 0.18272747099399567 0.1833534687757492 0.18704631924629211 0.18268932402133942 0.18213635683059692 0.1834717094898224 0.18187624216079712 0.1876206248998642 0.1832641214132309 0.18040145933628082 0.19042061269283295 0.18668977916240692
4.39393949508667 0.19355899095535278 0.19211848080158234 0.19249632954597473 0.18973028659820557 0.19042231142520905 0.19391018152236938 0.18974930047988892 0.1892293244600296 0.19032947719097137 0.18893814086914062 0.19451971352100372 0.19029773771762848 0.18733207881450653 0.19738256931304932 0.1934741586446762
4.454545497894287 0.200731560587883 0.19917649030685425 0.1996845304965973 0.19690120220184326 0.19765983521938324 0.2009202241897583 0.1969800591468811 0.19650577008724213 0.19735078513622284 0.19618140161037445 0.2015669047832489 0.19750232994556427 0.194435715675354 0.20448213815689087 0.200406014919281
4.515151500701904 0.20806552469730377 0.20638227462768555 0.20703653991222382 0.2042340785264969 0.20505887269973755 0.20807023346424103 0.20437535643577576 0.20396052300930023 0.20453070104122162 0.20360060036182404 0.20875558257102966 0.2048720270395279 0.20170706510543823 0.2117118239402771 0.2074800282716751
4.57575798034668 0.21555469930171967 0.21372881531715393 0.21454598009586334 0.21172158420085907 0.2126113474369049 0.21535326540470123 0.2119278460741043 0.21158728003501892 0.21186356246471405 0.21118952333927155 0.21607878804206848 0.21239987015724182 0.20913998782634735 0.21906360983848572 0.21469008922576904
4.636363983154297 0.22319218516349792 0.22120846807956696 0.22220544517040253 0.21935564279556274 0.2203080952167511 0.22276180982589722 0.21962936222553253 0.21937867999076843 0.21934276819229126 0.21894054114818573 0.22352851927280426 0.220078244805336 0.2167273908853531 0.22652868926525116 0.22202961146831512
4.696969985961914 0.23097027838230133 0.2288130819797516 0.23000691831111908 0.22712737321853638 0.22813931107521057 0.23028817772865295 0.2274707853794098 0.2273263931274414 0.22696125507354736 0.22684526443481445 0.23109671473503113 0.22789856791496277 0.22446149587631226 0.23409807682037354 0.22949163615703583
4.757575988769531 0.2388809770345688 0.2365342378616333 0.23794186115264893 0.23502719402313232 0.23609445989131927 0.23792417347431183 0.23544245958328247 0.23542141914367676 0.2347113937139511 0.2348945289850235 0.2387750893831253 0.2358517348766327 0.23233401775360107 0.24176250398159027 0.23706886172294617
4.818181991577148 0.24691542983055115 0.24436312913894653 0.24600109457969666 0.2430451661348343 0.24416236579418182 0.2456616908311844 0.24353408813476562 0.2436537742614746 0.24258486926555634 0.24307815730571747 0.24655532836914062 0.24392807483673096 0.24033601582050323 0.24951256811618805 0.24475358426570892
4.878787994384766 0.2550647258758545 0.252291202545166 0.25417521595954895 0.25117066502571106 0.25233185291290283 0.2534925937652588 0.25173503160476685 0.2520129680633545 0.25057321786880493 0.25138533115386963 0.25442901253700256 0.25211742520332336 0.24845825135707855 0.25733909010887146 0.25253844261169434
4.939393997192383 0.2633194625377655 0.2603095471858978 0.2624545693397522 0.2593930959701538 0.2605913281440735 0.2614089548587799 0.26003405451774597 0.26048773527145386 0.25866761803627014 0.25980469584465027 0.2623887360095978 0.26040947437286377 0.25669121742248535 0.2652331590652466 0.2604156732559204
5.0 0.271670401096344 0.2684100866317749 0.27082937955856323 0.2677018344402313 0.268929660320282 0.2694033682346344 0.26842039823532104 0.26906678080558777 0.2668592631816864 0.26832449436187744 0.27042731642723083 0.2687939405441284 0.26502546668052673 0.2731863856315613 0.2683780789375305
5.060606002807617 0.2801082730293274 0.276585191488266 0.2792903184890747 0.27608639001846313 0.27733615040779114 0.27746909856796265 0.2768830358982086 0.2777383625507355 0.27513933181762695 0.2769327759742737 0.2785387337207794 0.2772608697414398 0.2734517753124237 0.28119125962257385 0.2764188051223755
5.121212005615234 0.2886243760585785 0.28482797741889954 0.2878284156322479 0.28453680872917175 0.28580063581466675 0.2856004238128662 0.2854117751121521 0.2864912152290344 0.2834996283054352 0.28561776876449585 0.28671833872795105 0.2858007252216339 0.2819614112377167 0.2892412841320038 0.2845318615436554
5.18181848526001 0.2972104847431183 0.2931331396102905 0.2964356541633606 0.2930441200733185 0.2943146526813507 0.2937929034233093 0.29399698972702026 0.29531416296958923 0.2919326424598694 0.2943679988384247 0.2949630320072174 0.2944050431251526 0.2905465066432953 0.2973315417766571 0.29271212220191956
5.242424488067627 0.3058592677116394 0.3014962673187256 0.30510473251342773 0.3016001582145691 0.3028705418109894 0.30204325914382935 0.30263015627861023 0.3041969835758209 0.30043116211891174 0.30317261815071106 0.3032715916633606 0.3030664026737213 0.29920005798339844 0.3054581582546234 0.30095529556274414
5.303030490875244 0.31456461548805237 0.30991503596305847 0.3138299882411957 0.3101981282234192 0.31146299839019775 0.31035029888153076 0.3113042414188385 0.31313028931617737 0.30898958444595337 0.31202182173728943 0.3116450905799866 0.3117789924144745 0.3079165518283844 0.3136197030544281 0.3092588484287262
5.363636493682861 0.3233218193054199 0.3183891475200653 0.3226071298122406 0.31883323192596436 0.32008862495422363 0.3187144100666046 0.32001402974128723 0.32210615277290344 0.3176037073135376 0.3209071457386017 0.3200867474079132 0.3205392062664032 0.31669220328330994 0.32181626558303833 0.31762176752090454
5.4242424964904785 0.3321278691291809 0.32692039012908936 0.3314339220523834 0.32750236988067627 0.3287467658519745 0.3271385133266449 0.32875609397888184 0.33111846446990967 0.32627072930336 0.32982197403907776 0.328603059053421 0.32934537529945374 0.325525164604187 0.33005064725875854 0.3260447680950165
5.484848499298096 0.34098178148269653 0.33551329374313354 0.3403102457523346 0.3362049162387848 0.33743950724601746 0.3356276750564575 0.3375300467014313 0.3401632308959961 0.3349902927875519 0.33876192569732666 0.3372030556201935 0.3381991684436798 0.3344159424304962 0.3383280336856842 0.33453088998794556
5.545454502105713 0.3498848080635071 0.34417518973350525 0.34923839569091797 0.34494274854660034 0.3461720943450928 0.3441896140575409 0.3463376760482788 0.34923890233039856 0.34376367926597595 0.3477247953414917 0.3458987772464752 0.3471050262451172 0.3433676064014435 0.34665632247924805 0.3430853486061096
5.606060981750488 0.3588406443595886 0.3529163599014282 0.35822343826293945 0.3537207245826721 0.3549531102180481 0.3528348505496979 0.35518431663513184 0.35834699869155884 0.35259532928466797 0.3567120134830475 0.3547058403491974 0.35607102513313293 0.35238635540008545 0.3550459146499634 0.35171574354171753
5.6666669845581055 0.3678559362888336 0.3617499768733978 0.36727309226989746 0.3625464141368866 0.3637944757938385 0.3615763783454895 0.36407843232154846 0.3674919307231903 0.3614915907382965 0.3657277524471283 0.3636426329612732 0.36510923504829407 0.36148127913475037 0.36351028084754944 0.3604322671890259
5.727272987365723 0.3769397437572479 0.37069272994995117 0.37639814615249634 0.3714311718940735 0.37271228432655334 0.37043046951293945 0.37303248047828674 0.3766821026802063 0.3704625070095062 0.37478044629096985 0.3727308511734009 0.37423619627952576 0.3706649839878082 0.37206563353538513 0.36924806237220764
5.78787899017334 0.3861047327518463 0.3797649145126343 0.3856127858161926 0.3803898096084595 0.38172608613967896 0.37941619753837585 0.3820628523826599 0.3859301209449768 0.37952080368995667 0.38388296961784363 0.3819955885410309 0.3834727108478546 0.37995368242263794 0.3807310461997986 0.378179132938385
5.848484992980957 0.39536648988723755 0.3889895975589752 0.3949340283870697 0.38944050669670105 0.3908593952655792 0.38855552673339844 0.391189843416214 0.39525261521339417 0.3886825442314148 0.3930526673793793 0.3914642930030823 0.39284491539001465 0.3893674910068512 0.38952842354774475 0.3872443437576294
5.909090995788574 0.4047439992427826 0.3983934223651886 0.40438228845596313 0.39860522747039795 0.4001394510269165 0.3978727459907532 0.4004383981227875 0.4046711325645447 0.3979669511318207 0.4023122489452362 0.4011675715446472 0.4023835062980652 0.3989301025867462 0.39848193526268005 0.3964652717113495
5.969696998596191 0.414259135723114 0.4080064296722412 0.41398125886917114 0.4079098403453827 0.40959692001342773 0.40739530324935913 0.4098374843597412 0.41421201825141907 0.40739649534225464 0.411689817905426 0.4111378788948059 0.41212472319602966 0.4086689054965973 0.40761831402778625 0.4058666229248047
6.030303001403809 0.4239375591278076 0.41786110401153564 0.4237576723098755 0.4173838794231415 0.4192664623260498 0.4171528220176697 0.41942089796066284 0.42390716075897217 0.41699710488319397 0.4212197959423065 0.4214100241661072 0.422109991312027 0.41861578822135925 0.4169664978981018 0.415475994348526
6.090909004211426 0.4338074028491974 0.42799311876296997 0.43374115228652954 0.4270603060722351 0.4291853904724121 0.427176833152771 0.42922642827033997 0.4337935149669647 0.42679741978645325 0.430942177772522 0.4320201277732849 0.43238565325737 0.42880553007125854 0.4265565872192383 0.4253231883049011
6.151515483856201 0.44389981031417847 0.43843984603881836 0.4439642131328583 0.4369758069515228 0.43939390778541565 0.43750086426734924 0.439296156167984 0.4439140558242798 0.4368291199207306 0.4409044682979584 0.4430048167705536 0.4430031478404999 0.4392765760421753 0.43642041087150574 0.43544065952301025
6.212121486663818 0.4542481005191803 0.4492407441139221 0.45446163415908813 0.44716981053352356 0.4499344825744629 0.44815948605537415 0.4496757984161377 0.4543168842792511 0.4471266567707062 0.4511602520942688 0.454401433467865 0.4540180265903473 0.45007050037384033 0.44659003615379333 0.44586271047592163
6.2727274894714355 0.4648880958557129 0.4604366421699524 0.4652703106403351 0.457684725522995 0.46085160970687866 0.45918816328048706 0.46041440963745117 0.4650562107563019 0.45772629976272583 0.461770236492157 0.4662463963031769 0.4654901623725891 0.4612312316894531 0.4570983052253723 0.45662572979927063
6.333333492279053 0.4758569002151489 0.47206857800483704 0.47642961144447327 0.4685653746128082 0.4721910357475281 0.4706226587295532 0.4715641140937805 0.47619137167930603 0.46866655349731445 0.47280222177505493 0.4785752594470978 0.47748205065727234 0.4728049039840698 0.46797725558280945 0.4677667021751404
6.39393949508667 0.4871923327445984 0.48417744040489197 0.4879794716835022 0.47985774278640747 0.4839988052845001 0.4824984073638916 0.48317891359329224 0.48778679966926575 0.47998690605163574 0.4843304455280304 0.4914213716983795 0.4900585412979126 0.4848385155200958 0.4792579710483551 0.4793239235877991
6.454545497894287 0.49893227219581604 0.4968029260635376 0.4999609589576721 0.4916088283061981 0.4963201880455017 0.49484941363334656 0.4953131079673767 0.4999113380908966 0.49172738194465637 0.496435284614563 0.5048154592514038 0.5032849907875061 0.49737876653671265 0.4909696578979492 0.4913347363471985
6.515151500701904 0.5111137628555298 0.5099822282791138 0.5124155282974243 0.5038654208183289 0.5091997385025024 0.5077078938484192 0.5080215930938721 0.5126376152038574 0.5039278864860535 0.509202778339386 0.5187841057777405 0.5172256827354431 0.5104719400405884 0.5031390190124512 0.5038363933563232
6.57575798034668 0.5237718224525452 0.5237497091293335 0.5253843069076538 0.516672670841217 0.5226789116859436 0.5211034417152405 0.5213568210601807 0.5260404944419861 0.516627311706543 0.5227226614952087 0.5333496928215027 0.5319424271583557 0.524161159992218 0.5157892107963562 0.5168639421463013
6.636363983154297 0.536937952041626 0.5381340980529785 0.5389066934585571 0.5300727486610413 0.5367953777313232 0.5350611805915833 0.5353674292564392 0.5401951670646667 0.5298623442649841 0.5370868444442749 0.5485280752182007 0.5474913716316223 0.5384848117828369 0.5289393663406372 0.5304490923881531
6.696969985961914 0.5506393313407898 0.5531587600708008 0.5530206561088562 0.5441039800643921 0.551581621170044 0.5496023893356323 0.5500970482826233 0.5551756620407104 0.5436663627624512 0.5523874163627625 0.5643295049667358 0.5639209747314453 0.5534756779670715 0.5426035523414612 0.5446198582649231
6.757575988769531 0.5648965835571289 0.5688393115997314 0.5677605867385864 0.5587973594665527 0.5670631527900696 0.5647414326667786 0.565580427646637 0.5710513591766357 0.5580688118934631 0.5687122344970703 0.5807557106018066 0.5812691450119019 0.56915682554245 0.5567896366119385 0.5593977570533752
6.818181991577148 0.5797226428985596 0.585181713104248 0.5831565856933594 0.5741758942604065 0.583256721496582 0.5804863572120667 0.5818424224853516 0.5878837704658508 0.5730926990509033 0.5861417651176453 0.5978000164031982 0.5995603799819946 0.585540771484375 0.5714988708496094 0.5747978091239929
6.878787994384766 0.5951204299926758 0.602181613445282 0.5992336869239807 0.5902519226074219 0.600168764591217 0.5968368053436279 0.598893940448761 0.6057231426239014 0.5887540578842163 0.6047435402870178 0.6154466867446899 0.6188016533851624 0.6026262640953064 0.5867251753807068 0.590825080871582
6.939393997192383 0.6110817790031433 0.6198225021362305 0.6160092353820801 0.6070244312286377 0.6177931427955627 0.6137828230857849 0.6167305111885071 0.624602735042572 0.6050599813461304 0.6245670318603516 0.6336687803268433 0.6389798521995544 0.6203955411911011 0.6024536490440369 0.6074746251106262
7.0 0.6275848746299744 0.6380735635757446 0.6334918737411499 0.6244770884513855 0.6361091136932373 0.6313043236732483 0.6353284120559692 0.6445344686508179 0.622006893157959 0.645636260509491 0.6524286270141602 0.6600589752197266 0.6388117671012878 0.6186606884002686 0.6247275471687317


==> figure_code/ECOFLEX_8/param_extra/0.5_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.003869457170367241 0.004498191177845001 0.003961604088544846 0.004503600299358368 0.004107937216758728 0.00422176718711853 0.004024334251880646 0.004166264086961746 0.0038711316883563995 0.0042698681354522705 0.0038494206964969635 0.0038620643317699432 0.004204548895359039 0.004196226596832275 0.0038766637444496155
1.121212124824524 0.007215488702058792 0.008205078542232513 0.007329635322093964 0.00819006934762001 0.00760558620095253 0.007744058966636658 0.0074236392974853516 0.007573746144771576 0.007098603993654251 0.007764216512441635 0.007109452039003372 0.007148213684558868 0.0077047087252140045 0.007668111473321915 0.0071395933628082275
1.1818182468414307 0.0101690124720335 0.011338140815496445 0.010260410606861115 0.01129046082496643 0.01064823754131794 0.010752037167549133 0.010364113375544548 0.01044715940952301 0.009875182062387466 0.010710131376981735 0.009943602606654167 0.010015085339546204 0.010694015771150589 0.010619930922985077 0.009957177564501762
1.2424242496490479 0.01282438449561596 0.014049790799617767 0.012865135446190834 0.013964474201202393 0.013348070904612541 0.013377804309129715 0.012963591143488884 0.012939516454935074 0.012331504374742508 0.013262059539556503 0.012466110289096832 0.01257309876382351 0.013308342546224594 0.013192951679229736 0.012447694316506386
1.303030252456665 0.015251226723194122 0.016449391841888428 0.015224840492010117 0.016325436532497406 0.015787919983267784 0.015717728063464165 0.015307622030377388 0.015158042311668396 0.014558732509613037 0.01552804559469223 0.014758944511413574 0.014902008697390556 0.015645474195480347 0.015487633645534515 0.014696406200528145
1.3636363744735718 0.017502080649137497 0.018617186695337296 0.01739984191954136 0.018455710262060165 0.01803014427423477 0.01784360036253929 0.017459707334637642 0.01717984303832054 0.016622144728899002 0.017585627734661102 0.016882354393601418 0.017060762271285057 0.017777394503355026 0.01757725700736046 0.016766205430030823
1.4242424964904785 0.019617369398474693 0.020613238215446472 0.019435927271842957 0.02041644975543022 0.020122546702623367 0.01980988122522831 0.019467918202280998 0.019061706960201263 0.0185695830732584 0.0194917730987072 0.01888158917427063 0.019093764945864677 0.01975814439356327 0.019516482949256897 0.01870446465909481
1.4848484992980957 0.02162880450487137 0.022483427077531815 0.02136857435107231 0.022254042327404022 0.02210248075425625 0.021658731624484062 0.02136937901377678 0.020846381783485413 0.020436929538846016 0.021289285272359848 0.020791346207261086 0.021035190671682358 0.02162916399538517 0.02134699746966362 0.020547622814774513
1.545454502105713 0.023561757057905197 0.024263497442007065 0.023225821554660797 0.02400437369942665 0.023999614641070366 0.023423392325639725 0.023193327710032463 0.02256680652499199 0.022251669317483902 0.02301109954714775 0.022638751193881035 0.022911839187145233 0.023422827944159508 0.023101262748241425 0.022324299439787865
1.6060606241226196 0.025436880066990852 0.02598179504275322 0.02503020130097866 0.025695696473121643 0.02583792805671692 0.025130541995167732 0.02496318146586418 0.024248778820037842 0.0240352563560009 0.02468303218483925 0.02444539964199066 0.024745063856244087 0.025164859369397163 0.024805039167404175 0.024057354778051376
1.6666667461395264 0.02727130614221096 0.027661267668008804 0.026800207793712616 0.027350764721632004 0.027637140825390816 0.02680196799337864 0.026698080822825432 0.025913003832101822 0.02580478973686695 0.026325814425945282 0.02622882090508938 0.026552243158221245 0.02687610499560833 0.02647920697927475 0.025765420868992805
1.7272727489471436 0.02907954715192318 0.02932080626487732 0.028551314026117325 0.028988182544708252 0.029413742944598198 0.02845582365989685 0.028413977473974228 0.027576379477977753 0.027574151754379272 0.027956441044807434 0.028003454208374023 0.02834772877395153 0.028573766350746155 0.028140995651483536 0.02746398374438286
1.7878787517547607 0.030874084681272507 0.030976276844739914 0.030296707525849342 0.030623480677604675 0.031181758269667625 0.030107473954558372 0.03012438490986824 0.029252946376800537 0.029354821890592575 0.029589157551527023 0.02978145331144333 0.03014359064400196 0.03027224913239479 0.029804907739162445 0.029166148975491524
1.8484848737716675 0.03266591578722 0.03264124318957329 0.03204786404967308 0.03226989507675171 0.032953325659036636 0.03177018463611603 0.031841009855270386 0.03095460683107376 0.031156476587057114 0.03123614937067032 0.031573183834552765 0.0319502018392086 0.0319838747382164 0.031483352184295654 0.030883198603987694
1.9090909957885742 0.034464895725250244 0.03432752564549446 0.03381495550274849 0.033938877284526825 0.034739114344120026 0.033455587923526764 0.03357416391372681 0.032691653817892075 0.03298741579055786 0.032908108085393906 0.033387668430805206 0.033776573836803436 0.03371932730078697 0.033187199383974075 0.032625071704387665
1.9696969985961914 0.03627999126911163 0.03604555502533913 0.03560716658830643 0.03564057499170303 0.0365486666560173 0.035174041986465454 0.035333115607500076 0.03447304293513298 0.034854911267757416 0.03461456298828125 0.03523286059498787 0.03563068062067032 0.035488028079271317 0.03492608666419983 0.034400586038827896
2.0303030014038086 0.0381195954978466 0.03780476748943329 0.03743297606706619 0.037384115159511566 0.0383906252682209 0.03693493455648422 0.037126343697309494 0.036306798458099365 0.03676542639732361 0.03636419028043747 0.0371159166097641 0.037519752979278564 0.037298452109098434 0.03670870140194893 0.0362178236246109
2.090909004211426 0.03999157249927521 0.039613693952560425 0.039300233125686646 0.03917776793241501 0.04027292877435684 0.03874685987830162 0.03896169364452362 0.03820003941655159 0.03872477263212204 0.038164976984262466 0.03904333710670471 0.03945036977529526 0.039158206433057785 0.038542985916137695 0.03808416426181793
2.151515245437622 0.0419035330414772 0.04148024320602417 0.04121646285057068 0.04102933034300804 0.042202986776828766 0.04061777889728546 0.04084661602973938 0.040159352123737335 0.040738336741924286 0.040024470537900925 0.04102114588022232 0.041428640484809875 0.04107437655329704 0.04043632745742798 0.040006522089242935
2.2121212482452393 0.04386281967163086 0.04341179132461548 0.043188825249671936 0.04294602945446968 0.044187746942043304 0.042555175721645355 0.04278818890452385 0.04219075292348862 0.042811132967472076 0.04194985330104828 0.0430549755692482 0.04346034675836563 0.04305349662899971 0.04239566996693611 0.0419914685189724
2.2727272510528564 0.04587665945291519 0.04541521891951561 0.04522426426410675 0.04493476822972298 0.04623381420969963 0.0445660762488842 0.04479324817657471 0.04429975897073746 0.04494785517454147 0.043947916477918625 0.04515016824007034 0.04555097222328186 0.04510168731212616 0.04442751780152321 0.04404522478580475
2.3333334922790527 0.04795219004154205 0.04749708250164986 0.04732957109808922 0.047002170234918594 0.048347506672143936 0.046657152473926544 0.04686848074197769 0.04649154096841812 0.047153059393167496 0.04602532833814621 0.04731185734272003 0.047705795615911484 0.047224752604961395 0.046538129448890686 0.0461738184094429
2.39393949508667 0.05009651929140091 0.04966352880001068 0.0495113730430603 0.049154601991176605 0.05053488165140152 0.048834726214408875 0.049020394682884216 0.048770926892757416 0.049431104212999344 0.04818848893046379 0.04954497888684273 0.04992995411157608 0.04942818731069565 0.04873346537351608 0.048383064568042755
2.454545497894287 0.05231677368283272 0.051920436322689056 0.051776222884655 0.051398228853940964 0.05280181020498276 0.05110485106706619 0.051255419850349426 0.051142435520887375 0.05178627371788025 0.05044364929199219 0.05185439810156822 0.052228495478630066 0.05171725153923035 0.05101928487420082 0.05067865550518036
2.5151515007019043 0.05462002009153366 0.0542733408510685 0.054130520671606064 0.0537390373647213 0.05515396222472191 0.053473252803087234 0.0535799078643322 0.05361028015613556 0.05422276258468628 0.0527968555688858 0.05424485355615616 0.0546063669025898 0.054096970707178116 0.05340110883116722 0.05306614190340042
2.5757575035095215 0.0570133700966835 0.05672749504446983 0.05658058077096939 0.05618281289935112 0.05759681761264801 0.05594537407159805 0.05600010231137276 0.05617838352918625 0.0567447803914547 0.05525396764278412 0.056721121072769165 0.057068511843681335 0.056572169065475464 0.05588430538773537 0.05555097386240959
2.6363637447357178 0.059503890573978424 0.059287820011377335 0.05913256108760834 0.05873516574501991 0.06013571470975876 0.05852633714675903 0.05852214992046356 0.05885044112801552 0.05935642495751381 0.057820674031972885 0.059287868440151215 0.05961985141038895 0.05914748087525368 0.05847400799393654 0.058138467371463776
2.696969747543335 0.06209854036569595 0.061958882957696915 0.06179241091012955 0.061401382088661194 0.06277576088905334 0.061220932751894 0.06115207076072693 0.06162978336215019 0.0620618611574173 0.060502342879772186 0.061949796974658966 0.06226522475481033 0.06182730942964554 0.061175089329481125 0.06083381921052933
2.757575750350952 0.06480427086353302 0.0647449865937233 0.06456591188907623 0.06418666243553162 0.06552191823720932 0.0640336275100708 0.06389576941728592 0.06451963633298874 0.06486529856920242 0.06330419331789017 0.06471167504787445 0.06500959396362305 0.06461596488952637 0.06399238109588623 0.06364219635725021
2.8181819915771484 0.06762774288654327 0.06764998286962509 0.06745854765176773 0.06709574162960052 0.06837894022464752 0.06696850061416626 0.06675891578197479 0.06752282381057739 0.06777085363864899 0.06623101234436035 0.06757824867963791 0.06785782426595688 0.0675174742937088 0.06693027913570404 0.066568523645401
2.8787879943847656 0.07057547569274902 0.07067742943763733 0.07047544419765472 0.07013316452503204 0.07135137915611267 0.07002922147512436 0.0697469562292099 0.07064202427864075 0.07078278809785843 0.06928732991218567 0.07055436074733734 0.07081484794616699 0.07053576409816742 0.06999310851097107 0.06961767375469208
2.939393997192383 0.07365351915359497 0.07383039593696594 0.07362137734889984 0.07330291718244553 0.07444353401660919 0.07321906089782715 0.07286500185728073 0.07387955486774445 0.07390524446964264 0.07247717678546906 0.07364477962255478 0.07388556003570557 0.07367447763681412 0.0731847882270813 0.07279427349567413
3.0 0.07686766237020493 0.07711166143417358 0.07690068334341049 0.07660871744155884 0.07765953242778778 0.07654087245464325 0.07611788809299469 0.07723767310380936 0.07714252918958664 0.07580429315567017 0.07685451209545135 0.07707490026950836 0.0769372284412384 0.07650910317897797 0.07610288262367249
3.060606002807617 0.08022300899028778 0.08052350580692291 0.08031710237264633 0.0800536721944809 0.08100317418575287 0.07999704778194427 0.07950994372367859 0.08071817457675934 0.08049879968166351 0.07927177101373672 0.08018837869167328 0.08038771152496338 0.08032730221748352 0.0799693912267685 0.07954771816730499
3.1212122440338135 0.08372412621974945 0.08406783640384674 0.08387388288974762 0.08364038914442062 0.08447804301977158 0.08358950167894363 0.08304505795240402 0.08432282507419586 0.08397830277681351 0.08288230746984482 0.0836513340473175 0.083828866481781 0.08384785801172256 0.08356870710849762 0.08313284069299698
3.1818182468414307 0.08737481385469437 0.0877462849020958 0.08757368475198746 0.08737099170684814 0.08808745443820953 0.08731977641582489 0.08672656118869781 0.08805321902036667 0.0875852108001709 0.08663809299468994 0.0872483178973198 0.08740320801734924 0.08750200271606445 0.08730994164943695 0.08686205744743347
3.242424249649048 0.09117799252271652 0.09155994653701782 0.09141848981380463 0.0912468433380127 0.09183444827795029 0.09118892252445221 0.09055717289447784 0.09191063791513443 0.09132354706525803 0.09054062515497208 0.09098416566848755 0.09111534059047699 0.09129248559474945 0.09119530022144318 0.09073878824710846
3.303030490875244 0.09513577818870544 0.09550970792770386 0.09540969133377075 0.09526893496513367 0.0957217663526535 0.0951976478099823 0.09453902393579483 0.095896415412426 0.09519736468791962 0.09459105134010315 0.09486366808414459 0.09496992826461792 0.09522204101085663 0.0952269434928894 0.09476624429225922
3.3636364936828613 0.09924927353858948 0.09959620982408524 0.09954801201820374 0.09943752735853195 0.09975196421146393 0.09934629499912262 0.09867353737354279 0.10001170635223389 0.09921052306890488 0.09878992289304733 0.09889143705368042 0.0989714190363884 0.09929327666759491 0.09940651059150696 0.09894723445177078
3.4242424964904785 0.10351862013339996 0.103819839656353 0.10383370518684387 0.10375238209962845 0.10392725467681885 0.10363489389419556 0.10296144336462021 0.10425764322280884 0.10336673259735107 0.1031372994184494 0.10307183861732483 0.10312402993440628 0.10350856184959412 0.1037353128194809 0.10328419506549835
3.4848484992980957 0.10794293880462646 0.10818091779947281 0.10826653987169266 0.10821279883384705 0.1082497239112854 0.10806338489055634 0.10740290582180023 0.10863544791936874 0.10766948014497757 0.10763287544250488 0.10740906745195389 0.10743188858032227 0.10787029564380646 0.10821431875228882 0.10777917504310608
3.545454502105713 0.11252044886350632 0.11267964541912079 0.11284579336643219 0.11281765252351761 0.11272114515304565 0.11263144016265869 0.11199737340211868 0.11314629018306732 0.11212203651666641 0.11227592080831528 0.11190684139728546 0.11189873516559601 0.11238069087266922 0.11284412443637848 0.1124337911605835
3.606060743331909 0.11724862456321716 0.11731639504432678 0.11757062375545502 0.1175655797123909 0.11734326183795929 0.11733882874250412 0.11674381792545319 0.1177915632724762 0.11672738194465637 0.11706552654504776 0.11656855046749115 0.11652813851833344 0.1170419305562973 0.11762505769729614 0.11724932491779327
3.6666667461395264 0.1221240758895874 0.12209150940179825 0.12243993580341339 0.12245491147041321 0.12211745977401733 0.12218523025512695 0.1216406598687172 0.12257272005081177 0.12148813903331757 0.12200049310922623 0.12139691412448883 0.12132313847541809 0.12185592949390411 0.12255711853504181 0.12222642451524734
3.7272727489471436 0.12714305520057678 0.1270056962966919 0.1274528056383133 0.1274840533733368 0.1270451694726944 0.12717068195343018 0.1266860067844391 0.1274915188550949 0.12640661001205444 0.12707962095737457 0.126394122838974 0.1262865960597992 0.12682470679283142 0.12763996422290802 0.12736544013023376
3.78787899017334 0.13230152428150177 0.13206006586551666 0.13260851800441742 0.13265171647071838 0.13212774693965912 0.13229547441005707 0.13187791407108307 0.13255004584789276 0.13148489594459534 0.13230197131633759 0.131561741232872 0.13142089545726776 0.13195011019706726 0.1328732818365097 0.13266633450984955
3.848484992980957 0.13759532570838928 0.13725586235523224 0.13790658116340637 0.13795652985572815 0.13736627995967865 0.1375601589679718 0.1372140794992447 0.13775041699409485 0.13672441244125366 0.13766631484031677 0.13690043985843658 0.13672788441181183 0.1372336596250534 0.13825614750385284 0.1381283402442932
3.909090995788574 0.14302074909210205 0.1425950825214386 0.14334717392921448 0.14339788258075714 0.14276209473609924 0.1429658830165863 0.14269255101680756 0.14309540390968323 0.14212632179260254 0.14317205548286438 0.1424102485179901 0.1422090381383896 0.14267688989639282 0.14378789067268372 0.14375050365924835
3.9696969985961914 0.14857450127601624 0.14808006584644318 0.14893095195293427 0.148975670337677 0.14831630885601044 0.14851424098014832 0.1483115702867508 0.14858780801296234 0.14769136905670166 0.14881879091262817 0.14809030294418335 0.1478651911020279 0.14828096330165863 0.1494673639535904 0.14953134953975677
4.030303001403809 0.1542542576789856 0.15371376276016235 0.15465930104255676 0.1546904444694519 0.15403009951114655 0.15420739352703094 0.15406984090805054 0.15423090755939484 0.15342000126838684 0.15460656583309174 0.15393902361392975 0.15369674563407898 0.15404677391052246 0.1552935540676117 0.15546895563602448
4.090909004211426 0.160058856010437 0.1594996452331543 0.16053424775600433 0.16054370999336243 0.15990464389324188 0.16004812717437744 0.15996664762496948 0.16002821922302246 0.1593121439218521 0.16053593158721924 0.15995411574840546 0.15970350801944733 0.1599748581647873 0.16126525402069092 0.1615610420703888
4.151515007019043 0.16598853468894958 0.16544169187545776 0.1665584295988083 0.16653786599636078 0.16594110429286957 0.16603964567184448 0.16600197553634644 0.165983647108078 0.16536763310432434 0.16660797595977783 0.16613265872001648 0.16588474810123444 0.16606535017490387 0.1673814058303833 0.16780494153499603
4.21212100982666 0.1720450222492218 0.17154422402381897 0.17273500561714172 0.17267602682113647 0.17214059829711914 0.17218559980392456 0.1721765100955963 0.17210102081298828 0.17158573865890503 0.17282406985759735 0.1724710762500763 0.1722390502691269 0.172317773103714 0.173640638589859 0.17419752478599548
4.2727274894714355 0.17823171615600586 0.177811861038208 0.17906737327575684 0.17896223068237305 0.17850425839424133 0.17848998308181763 0.17849180102348328 0.17838403582572937 0.17796558141708374 0.17918604612350464 0.1789655089378357 0.17876440286636353 0.17873117327690125 0.18004149198532104 0.18073543906211853
4.333333492279053 0.1845538318157196 0.1842494010925293 0.1855590045452118 0.18540118634700775 0.1850329041481018 0.18495668470859528 0.1849500834941864 0.18483680486679077 0.18450623750686646 0.18569615483283997 0.185611754655838 0.185458242893219 0.18530401587486267 0.1865828037261963 0.18741492927074432
4.39393949508667 0.19101816415786743 0.19086161255836487 0.19221322238445282 0.19199824333190918 0.1917274296283722 0.19158971309661865 0.19155433773994446 0.19146284461021423 0.19120648503303528 0.19235682487487793 0.19240562617778778 0.19231736660003662 0.1920342743396759 0.19326317310333252 0.1942320168018341
4.454545497894287 0.19763290882110596 0.19765296578407288 0.19903285801410675 0.19875891506671906 0.19858843088150024 0.19839249551296234 0.19830796122550964 0.1982652246952057 0.19806507229804993 0.19917050004005432 0.19934295117855072 0.199337899684906 0.19891922175884247 0.20008108019828796 0.2011825144290924
4.515151500701904 0.20440754294395447 0.20462742447853088 0.20601996779441833 0.20568889379501343 0.20561626553535461 0.20536796748638153 0.20521482825279236 0.20524664223194122 0.20508073270320892 0.2061394453048706 0.20641984045505524 0.20651552081108093 0.2059558629989624 0.20703494548797607 0.20826198160648346
4.57575798034668 0.21135213971138 0.21178820729255676 0.21317553520202637 0.21279345452785492 0.2128109484910965 0.2125179022550583 0.21227866411209106 0.21240867674350739 0.21225208044052124 0.21326564252376556 0.21363256871700287 0.21384508907794952 0.2131408303976059 0.2141229659318924 0.2154659777879715
4.636363983154297 0.2184770107269287 0.21913740038871765 0.2204991579055786 0.22007709741592407 0.22017192840576172 0.21984273195266724 0.21950294077396393 0.21975193917751312 0.2195776104927063 0.220550537109375 0.22097772359848022 0.22132088243961334 0.22047024965286255 0.2213432490825653 0.2227897047996521
4.696969985961914 0.22579215466976166 0.2266758233308792 0.22798925638198853 0.22754338383674622 0.22769832611083984 0.22734153270721436 0.22689056396484375 0.22727587819099426 0.2270558774471283 0.22799472510814667 0.22845235466957092 0.2289368063211441 0.22794058918952942 0.22869379818439484 0.23022861778736115
4.757575988769531 0.2333064079284668 0.2344028651714325 0.23564258217811584 0.23519441485404968 0.23538854718208313 0.23501156270503998 0.23444344103336334 0.2349786013364792 0.23468521237373352 0.2355981022119522 0.2360536754131317 0.23668602108955383 0.23554813861846924 0.23617227375507355 0.23777815699577332
4.818181991577148 0.2410270869731903 0.24231599271297455 0.2434547394514084 0.2430305778980255 0.2432403564453125 0.24284830689430237 0.24216225743293762 0.24285663664340973 0.24246364831924438 0.24335934221744537 0.24377915263175964 0.24456138908863068 0.2432895451784134 0.24377627670764923 0.24543392658233643
4.878787994384766 0.2489587664604187 0.25041091442108154 0.2514197826385498 0.2510501742362976 0.2512509524822235 0.25084540247917175 0.25004610419273376 0.25090473890304565 0.250389039516449 0.2512759864330292 0.2516264319419861 0.25255537033081055 0.2511617839336395 0.25150299072265625 0.25319188833236694
4.939393997192383 0.2571031153202057 0.2586813271045685 0.2595309019088745 0.25924938917160034 0.2594166398048401 0.25899478793144226 0.2580924332141876 0.2591163218021393 0.25845861434936523 0.2593442499637604 0.25959283113479614 0.26066023111343384 0.25916242599487305 0.25934961438179016 0.26104819774627686
5.0 0.26545825600624084 0.2671189308166504 0.2677805423736572 0.26762205362319946 0.26773276925086975 0.26728689670562744 0.2662966549396515 0.2674829959869385 0.2666691541671753 0.2675592303276062 0.26767590641975403 0.26886802911758423 0.26728925108909607 0.26731330156326294 0.2689996659755707
5.060606002807617 0.2740183472633362 0.27571362257003784 0.27616065740585327 0.2761600613594055 0.27619418501853943 0.2757112681865692 0.2746525704860687 0.27599525451660156 0.2750168442726135 0.2759149670600891 0.2758726477622986 0.2771713137626648 0.2755407691001892 0.2753911018371582 0.27704373002052307
5.121212005615234 0.28277361392974854 0.2844536304473877 0.28466296195983887 0.28485292196273804 0.2847946584224701 0.2842564284801483 0.2831522226333618 0.28464192152023315 0.2834969162940979 0.2844042479991913 0.2841799557209015 0.28556251525878906 0.28391551971435547 0.2835802435874939 0.285178542137146
5.18181848526001 0.2917105555534363 0.2933260202407837 0.29327958822250366 0.29368913173675537 0.29352739453315735 0.2929113805294037 0.2917863726615906 0.2934117317199707 0.29210445284843445 0.29301953315734863 0.29259470105171204 0.2940353751182556 0.2924126088619232 0.29187828302383423 0.29340338706970215
5.242424488067627 0.300811767578125 0.3023163676261902 0.30200260877609253 0.3026551306247711 0.30238473415374756 0.3016647398471832 0.30054450035095215 0.3022918105125427 0.30083322525024414 0.30175209045410156 0.3011132776737213 0.3025840222835541 0.30103054642677307 0.3002825379371643 0.30171799659729004
5.303030490875244 0.31005778908729553 0.31141024827957153 0.3108249306678772 0.3117372393608093 0.3113584816455841 0.31050658226013184 0.30941593647003174 0.31127017736434937 0.30967697501182556 0.31059372425079346 0.3097326159477234 0.31120413541793823 0.3097679913043976 0.3087919056415558 0.31012386083602905
5.363636493682861 0.31942665576934814 0.32059288024902344 0.3197401165962219 0.3209211826324463 0.3204400837421417 0.319428026676178 0.3183898329734802 0.3203347325325012 0.31862908601760864 0.319536030292511 0.31844985485076904 0.3198928236961365 0.3186228275299072 0.3174050450325012 0.3186233341693878
5.4242424964904785 0.32889556884765625 0.3298500180244446 0.3287423849105835 0.33019328117370605 0.3296205699443817 0.3284221291542053 0.32745596766471863 0.32947421073913574 0.3276829421520233 0.3285712003707886 0.3272629380226135 0.32864904403686523 0.3275923728942871 0.3261221945285797 0.32722029089927673
5.484848499298096 0.33844196796417236 0.3391684889793396 0.3378269076347351 0.3395405113697052 0.3388911187648773 0.337483674287796 0.3366053104400635 0.33867892622947693 0.3368322253227234 0.3376924991607666 0.3361705541610718 0.33747386932373047 0.33667317032814026 0.33494412899017334 0.3359198570251465
5.545454502105713 0.3480443060398102 0.3485366702079773 0.3469899594783783 0.3489513099193573 0.34824302792549133 0.34660980105400085 0.3458302319049835 0.34794098138809204 0.3460715413093567 0.34689459204673767 0.3451731204986572 0.3463705778121948 0.34586101770401 0.34387344121932983 0.34472885727882385
5.606060981750488 0.35768282413482666 0.3579446077346802 0.35622864961624146 0.3584156036376953 0.35766807198524475 0.3557996451854706 0.355125367641449 0.3572542071342468 0.3553962707519531 0.3561733365058899 0.35427194833755493 0.3553447425365448 0.35515111684799194 0.3529133200645447 0.35365521907806396
5.6666669845581055 0.3673405647277832 0.3673849105834961 0.36554154753685 0.36792534589767456 0.36715853214263916 0.3650546073913574 0.3644872307777405 0.3666154146194458 0.3648034334182739 0.36552694439888 0.3634701669216156 0.3644043505191803 0.3645382523536682 0.3620692193508148 0.36270859837532043
5.727272987365723 0.3770037889480591 0.37685278058052063 0.3749285936355591 0.37747466564178467 0.3767080307006836 0.3743779957294464 0.37391534447669983 0.3760237693786621 0.3742915987968445 0.3749551773071289 0.37277260422706604 0.3735598027706146 0.3740173876285553 0.3713473081588745 0.37189966440200806
5.78787899017334 0.38666287064552307 0.38634663820266724 0.3843916356563568 0.3870602250099182 0.3863115608692169 0.3837752640247345 0.38341155648231506 0.3854821026325226 0.3838616907596588 0.3844607472419739 0.3821858763694763 0.3828243017196655 0.38358399271965027 0.3807561993598938 0.38124117255210876
5.848484992980957 0.3963117301464081 0.3958677053451538 0.393934428691864 0.3966808319091797 0.3959653973579407 0.3932535648345947 0.3929804563522339 0.3949955999851227 0.3935163915157318 0.39404815435409546 0.3917181193828583 0.39221280813217163 0.3932345509529114 0.39030569791793823 0.3907465934753418
5.909090995788574 0.4059485197067261 0.40542054176330566 0.40356287360191345 0.4063376188278198 0.40566787123680115 0.40282124280929565 0.40262889862060547 0.4045725464820862 0.40326061844825745 0.4037242531776428 0.40137892961502075 0.4017426073551178 0.4029672145843506 0.40000689029693604 0.4004305899143219
5.969696998596191 0.41557562351226807 0.41501301527023315 0.41328543424606323 0.4160343408584595 0.4154193103313446 0.4124884009361267 0.4123665690422058 0.4142248034477234 0.41310155391693115 0.4134984016418457 0.4111790657043457 0.4114328622817993 0.41278189420700073 0.4098730683326721 0.4103090763092041
6.030303001403809 0.42519938945770264 0.42465636134147644 0.4231134057044983 0.4257769286632538 0.4252225160598755 0.4222662150859833 0.4222054183483124 0.42396652698516846 0.42304837703704834 0.423382043838501 0.42113083600997925 0.4213045537471771 0.4226812422275543 0.4199182391166687 0.4203988313674927
6.090909004211426 0.4348301887512207 0.4343649446964264 0.4330606460571289 0.43557366728782654 0.43508243560791016 0.43216681480407715 0.4321594834327698 0.4338153004646301 0.43311256170272827 0.43338871002197266 0.43124720454216003 0.43138009309768677 0.4326706528663635 0.4301583766937256 0.4307175576686859
6.151515483856201 0.4444825351238251 0.4441561698913574 0.4431438446044922 0.44543516635894775 0.4450066089630127 0.44220343232154846 0.44224461913108826 0.4437905550003052 0.44330692291259766 0.44353386759757996 0.4415420889854431 0.441682904958725 0.4427582323551178 0.4406101107597351 0.44128310680389404
6.212121486663818 0.4541742205619812 0.4540503919124603 0.4533824324607849 0.4553740918636322 0.4550051987171173 0.45238977670669556 0.4524787664413452 0.4539143145084381 0.4536460340023041 0.4538343548774719 0.4520297050476074 0.45223721861839294 0.45295485854148865 0.4512910842895508 0.45211416482925415
6.2727274894714355 0.4639272093772888 0.46407070755958557 0.4637986123561859 0.4654054045677185 0.4650907814502716 0.46274057030677795 0.46288126707077026 0.46421071887016296 0.4641459882259369 0.4643087089061737 0.4627249240875244 0.4630680978298187 0.4632744789123535 0.46221980452537537 0.4632291793823242
6.333333492279053 0.4737668037414551 0.47424304485321045 0.4744168817996979 0.4755464196205139 0.4752787947654724 0.4732711911201477 0.47347310185432434 0.47470560669898987 0.4748239517211914 0.4749768078327179 0.4736431837081909 0.47420060634613037 0.47373372316360474 0.4734153747558594 0.47464701533317566
6.39393949508667 0.48372185230255127 0.48459529876708984 0.4852636456489563 0.4858163893222809 0.4855867028236389 0.4839974045753479 0.48427632451057434 0.4854258894920349 0.48569825291633606 0.4858590364456177 0.48479989171028137 0.48565995693206787 0.4843512177467346 0.48489683866500854 0.4863862693309784
6.454545497894287 0.4938242435455322 0.49515727162361145 0.49636727571487427 0.4962368905544281 0.4960344135761261 0.49493536353111267 0.4953143000602722 0.4963993430137634 0.49678781628608704 0.49697667360305786 0.4962106943130493 0.4974707365036011 0.4951474964618683 0.49668341875076294 0.4984644651412964
6.515151500701904 0.504109263420105 0.5059611201286316 0.5077574253082275 0.5068314671516418 0.5066441297531128 0.5061020851135254 0.506611168384552 0.5076553225517273 0.5081125497817993 0.5083513855934143 0.5078915357589722 0.5096566677093506 0.5061448812484741 0.5087943077087402 0.5108993053436279
6.57575798034668 0.5146148800849915 0.5170396566390991 0.5194642543792725 0.5176257491111755 0.5174397826194763 0.5175143480300903 0.5181918144226074 0.5192222595214844 0.5196927189826965 0.5200051665306091 0.5198584198951721 0.522240936756134 0.5173664689064026 0.5212475657463074 0.5237069725990295
6.636363983154297 0.5253813862800598 0.5284266471862793 0.5315182209014893 0.5286471247673035 0.5284469723701477 0.5291892886161804 0.5300812721252441 0.5311286449432373 0.5315488576889038 0.5319591760635376 0.5321270227432251 0.5352442264556885 0.5288360714912415 0.5340607166290283 0.5369022488594055
6.696969985961914 0.5364516377449036 0.5401567816734314 0.5439498424530029 0.5399249196052551 0.5396929383277893 0.5411437749862671 0.5423049926757812 0.5434026122093201 0.5437020659446716 0.5442346334457397 0.5447133183479309 0.548686146736145 0.5405776500701904 0.5472499132156372 0.5504990220069885
6.757575988769531 0.5478697419166565 0.5522646307945251 0.5567882061004639 0.5514898896217346 0.5512055158615112 0.55339515209198 0.5548880100250244 0.5560710430145264 0.5561734437942505 0.5568520426750183 0.5576331615447998 0.5625835657119751 0.5526151657104492 0.5608304738998413 0.564508855342865
6.818181991577148 0.5596809387207031 0.5647837519645691 0.570061445236206 0.5633736848831177 0.5630135536193848 0.5659595131874084 0.5678551197052002 0.5691589713096619 0.5689839124679565 0.5698306560516357 0.5709018111228943 0.5769509077072144 0.5649716854095459 0.5748149752616882 0.578941822052002
6.878787994384766 0.5719309449195862 0.5777468681335449 0.5837951302528381 0.5756092071533203 0.5751463174819946 0.5788527727127075 0.5812298059463501 0.5826895236968994 0.582154393196106 0.5831884741783142 0.5845344066619873 0.5917990207672119 0.5776695013046265 0.5892146825790405 0.593805193901062
6.939393997192383 0.584664523601532 0.5911849737167358 0.5980125069618225 0.5882294178009033 0.5876325964927673 0.5920898914337158 0.5950344800949097 0.5966832637786865 0.5957052111625671 0.5969420671463013 0.5985454320907593 0.6071361303329468 0.5907296538352966 0.6040382385253906 0.609104335308075
7.0 0.597925066947937 0.6051255464553833 0.6127328872680664 0.6012670397758484 0.6005008220672607 0.6056843400001526 0.6092894077301025 0.6111571788787842 0.6096559166908264 0.611105740070343 0.6129482984542847 0.6229656338691711 0.6041711568832397 0.6192918419837952 0.6248412728309631


==> figure_code/ECOFLEX_8/param_extra/0.5_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.011179644614458084 0.004838772118091583 0.005915872752666473 -0.01632639765739441 0.00022152066230773926 -0.001683562994003296 -0.005400896072387695 -0.003785073757171631 0.002096325159072876 -0.002793610095977783 -0.0039251744747161865 -0.0016441643238067627 -0.004417330026626587 -0.004574686288833618 0.0010290741920471191
1.121212124824524 0.01993371732532978 0.010071337223052979 0.01036098599433899 -0.02441081404685974 0.002386152744293213 0.0012607276439666748 -0.005423009395599365 -0.0010340213775634766 0.005290590226650238 0.0007774829864501953 -0.0033886730670928955 0.001490086317062378 -0.004403889179229736 -0.003491729497909546 0.004679441452026367
1.1818182468414307 0.025817345827817917 0.014601059257984161 0.013724811375141144 -0.025566071271896362 0.005387350916862488 0.005865544080734253 -0.0026599466800689697 0.004206061363220215 0.008821867406368256 0.007408082485198975 -0.00035059452056884766 0.0063977837562561035 -0.0018091797828674316 0.00014021992683410645 0.008991062641143799
1.2424242496490479 0.02902831882238388 0.01802755892276764 0.016309216618537903 -0.021393775939941406 0.00868748128414154 0.010595709085464478 0.0014421343803405762 0.009496867656707764 0.012261897325515747 0.01459956169128418 0.0038807690143585205 0.011469453573226929 0.002155900001525879 0.004634678363800049 0.012965679168701172
1.303030252456665 0.030110660940408707 0.020363792777061462 0.018346738070249557 -0.013670563697814941 0.012037262320518494 0.014743387699127197 0.006081610918045044 0.01374197006225586 0.015385180711746216 0.020614981651306152 0.008458197116851807 0.015914112329483032 0.006707489490509033 0.009162992238998413 0.016205668449401855
1.3636363744735718 0.029750246554613113 0.021841704845428467 0.020020466297864914 -0.004179239273071289 0.015324413776397705 0.01807764172554016 0.01080825924873352 0.016828715801239014 0.018095850944519043 0.024566620588302612 0.012865245342254639 0.019423842430114746 0.0113486647605896 0.013381540775299072 0.018678605556488037
1.4242424964904785 0.028632838279008865 0.02277742326259613 0.021476328372955322 0.005507081747055054 0.018494337797164917 0.020632952451705933 0.01536145806312561 0.019141197204589844 0.02038407325744629 0.026411324739456177 0.01682412624359131 0.02197834849357605 0.015778660774230957 0.01719564199447632 0.02054727077484131
1.4848484992980957 0.027350686490535736 0.023478984832763672 0.02282903343439102 0.01422378420829773 0.021512702107429504 0.022573232650756836 0.019584476947784424 0.02111649513244629 0.022296398878097534 0.026743710041046143 0.020224034786224365 0.023720085620880127 0.01983228325843811 0.020616263151168823 0.022045254707336426
1.545454502105713 0.02634914219379425 0.02419203519821167 0.024164024740457535 0.021322861313819885 0.02434992790222168 0.02410590648651123 0.023382514715194702 0.02300870418548584 0.023913636803627014 0.026438474655151367 0.02306559681892395 0.024873316287994385 0.02343839406967163 0.023683607578277588 0.023395001888275146
1.6060606241226196 0.025908537209033966 0.0250777006149292 0.025540277361869812 0.026651591062545776 0.026979118585586548 0.025431334972381592 0.026707351207733154 0.02487558126449585 0.025333955883979797 0.026291996240615845 0.02541789412498474 0.025689780712127686 0.02658960223197937 0.02643600106239319 0.024763941764831543
1.6666667461395264 0.026153117418289185 0.02621409296989441 0.026992935687303543 0.03041812777519226 0.029379963874816895 0.026713192462921143 0.029550611972808838 0.026674866676330566 0.02665787935256958 0.026795178651809692 0.027384251356124878 0.026407957077026367 0.02932038903236389 0.02890157699584961 0.02625182271003723
1.7272727489471436 0.02708040177822113 0.027613148093223572 0.028538206592202187 0.033013373613357544 0.03154449164867401 0.02806800603866577 0.031940966844558716 0.02836090326309204 0.027976825833320618 0.02808612585067749 0.02907833456993103 0.0272291898727417 0.03169006109237671 0.031104624271392822 0.027898132801055908
1.7878787517547607 0.028599441051483154 0.02924405038356781 0.030179206281900406 0.03485278785228729 0.033481284976005554 0.029565036296844482 0.03393992781639099 0.02993530035018921 0.029365599155426025 0.030034631490707397 0.03060773015022278 0.028302133083343506 0.03377053141593933 0.033072710037231445 0.029698044061660767
1.8484848737716675 0.030571691691875458 0.03105488419532776 0.03191092610359192 0.03628094494342804 0.03521764278411865 0.03123265504837036 0.03563410043716431 0.031444281339645386 0.03087620437145233 0.03237852454185486 0.03206387162208557 0.029716968536376953 0.03563651442527771 0.034840941429138184 0.031620532274246216
1.9090909957885742 0.032844096422195435 0.03298984467983246 0.03372422233223915 0.03753523528575897 0.03679783642292023 0.03306776285171509 0.03712239861488342 0.03295674920082092 0.03253692388534546 0.03484585881233215 0.033518046140670776 0.031507134437561035 0.03735962510108948 0.036454975605010986 0.03362339735031128
1.9696969985961914 0.03527601808309555 0.035001397132873535 0.035609740763902664 0.03875890374183655 0.03827960789203644 0.035046160221099854 0.038505613803863525 0.03453874588012695 0.03435458242893219 0.037235140800476074 0.03502112627029419 0.033658504486083984 0.03900367021560669 0.03796863555908203 0.03566458821296692
2.0303030014038086 0.037753865122795105 0.037054434418678284 0.03755994141101837 0.040027812123298645 0.03972700238227844 0.03713268041610718 0.039873719215393066 0.03623703122138977 0.03631815314292908 0.03944233059883118 0.03660592436790466 0.03611868619918823 0.04062318801879883 0.03943932056427002 0.03770989179611206
2.090909004211426 0.04019884765148163 0.039129555225372314 0.03956962004303932 0.04138012230396271 0.04120415449142456 0.03929030895233154 0.041300058364868164 0.03807559609413147 0.038406312465667725 0.04145464301109314 0.038291364908218384 0.03881359100341797 0.04226243495941162 0.04092603921890259 0.0397375226020813
2.151515245437622 0.04256542772054672 0.04121941328048706 0.04163616523146629 0.04283665120601654 0.04276834428310394 0.041484534740448 0.04283559322357178 0.040055692195892334 0.04059174656867981 0.04332217574119568 0.040085792541503906 0.0416567325592041 0.043955788016319275 0.042481064796447754 0.0417366623878479
2.2121212482452393 0.04483703523874283 0.04332670569419861 0.04375967010855675 0.044411495327949524 0.044465869665145874 0.043688058853149414 0.04450997710227966 0.04216444492340088 0.04284864664077759 0.04512608051300049 0.04199090600013733 0.044563889503479004 0.04572834074497223 0.044149577617645264 0.043708086013793945
2.2727272510528564 0.04702076315879822 0.04546147584915161 0.04594223201274872 0.046116456389427185 0.04632836580276489 0.04588431119918823 0.04633495211601257 0.04438292980194092 0.04515641927719116 0.046951115131378174 0.04400560259819031 0.04746168851852417 0.04759854078292847 0.04596590995788574 0.045662760734558105
2.3333334922790527 0.049138836562633514 0.04763719439506531 0.048187240958213806 0.04796157777309418 0.04837226867675781 0.048066914081573486 0.04830753803253174 0.046690285205841064 0.047501593828201294 0.04886618256568909 0.04612645506858826 0.05029332637786865 0.04957810044288635 0.04795295000076294 0.04761695861816406
2.39393949508667 0.05122261494398117 0.04986932873725891 0.05049920827150345 0.04995383322238922 0.05059985816478729 0.05023980140686035 0.050417035818099976 0.049070119857788086 0.049878060817718506 0.05091661214828491 0.048350393772125244 0.05302250385284424 0.0516740083694458 0.05012291669845581 0.04959183931350708
2.454545497894287 0.05330725759267807 0.052172452211380005 0.05288247764110565 0.052096471190452576 0.05300098657608032 0.052414774894714355 0.05264803767204285 0.05151134729385376 0.0522865355014801 0.05312201380729675 0.05067354440689087 0.055632829666137695 0.053890302777290344 0.05247753858566284 0.05160987377166748
2.5151515007019043 0.055428214371204376 0.05456048250198364 0.055342040956020355 0.05438835918903351 0.05555690824985504 0.05461132526397705 0.054985225200653076 0.05400896072387695 0.05473300814628601 0.05548250675201416 0.053092777729034424 0.05812805891036987 0.05622859299182892 0.05501049757003784 0.053693413734436035
2.5757575035095215 0.05761781334877014 0.0570446252822876 0.05788189172744751 0.056824684143066406 0.05824388563632965 0.056852638721466064 0.05741634964942932 0.056564271450042725 0.05722522735595703 0.05798447132110596 0.05560442805290222 0.06052643060684204 0.058688774704933167 0.05770963430404663 0.055863142013549805
2.6363637447357178 0.0599043145775795 0.05963495373725891 0.06050591915845871 0.059398382902145386 0.0610366091132164 0.05916428565979004 0.059933096170425415 0.05918288230895996 0.05977329611778259 0.060608088970184326 0.05820530652999878 0.06285926699638367 0.06127022206783295 0.06055867671966553 0.058137595653533936
2.696969747543335 0.06231096386909485 0.062338411808013916 0.06321744620800018 0.06210006773471832 0.06391141563653946 0.061572372913360596 0.06253239512443542 0.061873555183410645 0.06238675117492676 0.06333377957344055 0.06089240312576294 0.06516450643539429 0.06397181749343872 0.06353986263275146 0.06053292751312256
2.757575750350952 0.0648554116487503 0.06516045331954956 0.06601893901824951 0.06492055952548981 0.0668490082025528 0.0641014575958252 0.06521615386009216 0.06464612483978271 0.06507480144500732 0.06614577770233154 0.06366384029388428 0.06748420000076294 0.06679186224937439 0.0666348934173584 0.06306153535842896
2.8181819915771484 0.06755148619413376 0.06810525059700012 0.0689130648970604 0.06785082817077637 0.06983578950166702 0.0667731761932373 0.06798994541168213 0.0675126314163208 0.06784698367118835 0.06903460621833801 0.06651973724365234 0.06986051797866821 0.06973026692867279 0.0698278546333313 0.06573528051376343
2.8787879943847656 0.07040729373693466 0.0711749792098999 0.07190176099538803 0.07088373601436615 0.07286513596773148 0.0696057677268982 0.07086232304573059 0.07048255205154419 0.07071202993392944 0.07199802994728088 0.06946250796318054 0.07233208417892456 0.07278555631637573 0.0731043815612793 0.0685616135597229
2.939393997192383 0.07342823594808578 0.07437166571617126 0.0749872699379921 0.07401429116725922 0.07593797892332077 0.07261300086975098 0.07384443283081055 0.0735664963722229 0.07367992401123047 0.07504060864448547 0.07249778509140015 0.07493448257446289 0.0759577602148056 0.07645487785339355 0.07154810428619385
3.0 0.07661712914705276 0.07769578695297241 0.07817204296588898 0.07723970711231232 0.07906133681535721 0.07580435276031494 0.0769481360912323 0.07677197456359863 0.07676038146018982 0.07817068696022034 0.0756341814994812 0.07769611477851868 0.07924692332744598 0.07987219095230103 0.07469898462295532
3.060606002807617 0.07997315376996994 0.08114823698997498 0.08145878463983536 0.08056049048900604 0.08224816620349884 0.07918524742126465 0.0801851749420166 0.08010613918304443 0.07996448874473572 0.08140087127685547 0.07888320088386536 0.08063995838165283 0.08265320956707001 0.08335432410240173 0.07801973819732666
3.1212122440338135 0.08349572122097015 0.08472919464111328 0.08485075831413269 0.08397942781448364 0.08551603555679321 0.08275806903839111 0.08356672525405884 0.08357435464859009 0.08330374956130981 0.08474525809288025 0.08225852251052856 0.08378291130065918 0.08617781102657318 0.08690318465232849 0.08151328563690186
3.1818182468414307 0.08718106150627136 0.0884382426738739 0.0883517935872078 0.08750185370445251 0.08888475596904755 0.08652013540267944 0.0871022641658783 0.08717966079711914 0.08678892254829407 0.08821651339530945 0.08577439188957214 0.08713534474372864 0.0898217111825943 0.090523362159729 0.085182785987854
3.242424249649048 0.09102655202150345 0.0922759473323822 0.09196644276380539 0.09113569557666779 0.09237635135650635 0.09046775102615356 0.09079945087432861 0.09092515707015991 0.09043166041374207 0.09182757139205933 0.08944538235664368 0.09070339798927307 0.09358656406402588 0.09422358870506287 0.0890302062034607
3.303030490875244 0.09502850472927094 0.09624245762825012 0.09569983184337616 0.09489026665687561 0.09601178765296936 0.09459483623504639 0.09466376900672913 0.09481173753738403 0.09424158930778503 0.09558829665184021 0.09328481554985046 0.09448832273483276 0.09747430682182312 0.09801468253135681 0.09305721521377563
3.3636364936828613 0.09918273985385895 0.1003376841545105 0.09955781698226929 0.09877684712409973 0.09981110692024231 0.09889346361160278 0.09869876503944397 0.09884059429168701 0.09822767972946167 0.09950616955757141 0.09730365872383118 0.09848839044570923 0.10148707032203674 0.10190951824188232 0.09726500511169434
3.4242424964904785 0.10348625481128693 0.10456258058547974 0.10354643315076828 0.10280710458755493 0.10379099100828171 0.10335630178451538 0.10290578007698059 0.1030118465423584 0.10239726305007935 0.10358628630638123 0.10150989890098572 0.10269865393638611 0.10562753677368164 0.10592222213745117 0.10165464878082275
3.4848484992980957 0.10793599486351013 0.10891780257225037 0.10767267644405365 0.106993168592453 0.10796502977609634 0.107974112033844 0.1072835922241211 0.10732555389404297 0.10675528645515442 0.10783073306083679 0.10590881109237671 0.10711249709129333 0.10989826917648315 0.1100674569606781 0.1062248945236206
3.545454502105713 0.11252952367067337 0.11340466141700745 0.11194338649511337 0.1113472729921341 0.11234232038259506 0.11273986101150513 0.1118302047252655 0.11178171634674072 0.1113051176071167 0.11224064230918884 0.11050254106521606 0.11172217130661011 0.11430270969867706 0.11436021327972412 0.11097586154937744
3.606060743331909 0.1172642931342125 0.11802443861961365 0.11636574566364288 0.11588026583194733 0.11692764610052109 0.11764556169509888 0.11654195189476013 0.11638027429580688 0.11604788899421692 0.11681506037712097 0.1152900755405426 0.11651924252510071 0.11884412169456482 0.11881446838378906 0.11590498685836792
3.6666667461395264 0.1221393421292305 0.12277871370315552 0.1209469810128212 0.12060216069221497 0.12172161042690277 0.12268543243408203 0.12141373753547668 0.12112200260162354 0.1209825873374939 0.12155148386955261 0.1202678382396698 0.12149447202682495 0.12352608144283295 0.12344333529472351 0.12101024389266968
3.7272727489471436 0.12715330719947815 0.12766999006271362 0.12569394707679749 0.12552113831043243 0.12672056257724762 0.12785404920578003 0.1264408528804779 0.12600743770599365 0.12610751390457153 0.1264481246471405 0.1254306137561798 0.1266401708126068 0.12835246324539185 0.1282585859298706 0.1262872815132141
3.78787899017334 0.13230594992637634 0.1327000856399536 0.13061338663101196 0.13064312934875488 0.13191735744476318 0.13314682245254517 0.1316174864768982 0.13103747367858887 0.1314181387424469 0.131501704454422 0.13077104091644287 0.13194724917411804 0.1333273947238922 0.1332690715789795 0.13173198699951172
3.848484992980957 0.13759759068489075 0.1378718912601471 0.13571153581142426 0.13597187399864197 0.13730236887931824 0.1385611891746521 0.1369389295578003 0.13621419668197632 0.1369103491306305 0.13671091198921204 0.1362813413143158 0.1374085545539856 0.13845519721508026 0.13848251104354858 0.13733917474746704
3.909090995788574 0.14302833378314972 0.14318841695785522 0.14099371433258057 0.1415078341960907 0.14286378026008606 0.14409524202346802 0.14240041375160217 0.14153891801834106 0.14257767796516418 0.14207375049591064 0.14195290207862854 0.1430172324180603 0.14374001324176788 0.14390334486961365 0.14310204982757568
3.9696969985961914 0.14859971404075623 0.14865297079086304 0.14646513760089874 0.14724978804588318 0.14858919382095337 0.14974826574325562 0.14799895882606506 0.1470140814781189 0.14841434359550476 0.14758962392807007 0.1477772295475006 0.14876821637153625 0.14918635785579681 0.14953407645225525 0.149014413356781
4.030303001403809 0.15431249141693115 0.15426847338676453 0.15212932229042053 0.1531929075717926 0.15446554124355316 0.15552043914794922 0.15373197197914124 0.15264278650283813 0.1544136106967926 0.15325918793678284 0.15374574065208435 0.15465635061264038 0.1547989845275879 0.15537387132644653 0.1550692915916443
4.090909004211426 0.1601683795452118 0.16003850102424622 0.15798935294151306 0.1593305766582489 0.16048076748847961 0.16141241788864136 0.15959882736206055 0.15842747688293457 0.16056862473487854 0.1590835452079773 0.15985053777694702 0.1606786847114563 0.16058200597763062 0.16141992807388306 0.16125792264938354
4.151515007019043 0.16616955399513245 0.16596633195877075 0.16404694318771362 0.16565366089344025 0.1666240692138672 0.16742640733718872 0.1656002700328827 0.16437125205993652 0.16687294840812683 0.1650649905204773 0.16608455777168274 0.16683292388916016 0.16653960943222046 0.16766631603240967 0.1675734519958496
4.21212100982666 0.1723179668188095 0.17205530405044556 0.1703028678894043 0.1721520870923996 0.17288698256015778 0.17356455326080322 0.17173835635185242 0.17047709226608276 0.17332056164741516 0.17120656371116638 0.1724410355091095 0.17311856150627136 0.17267586290836334 0.17410528659820557 0.1740078330039978
4.2727274894714355 0.17861618101596832 0.1783093810081482 0.17675699293613434 0.17881521582603455 0.17926403880119324 0.17982977628707886 0.17801707983016968 0.17674916982650757 0.17990580201148987 0.17751213908195496 0.17891532182693481 0.17953678965568542 0.1789948046207428 0.180728018283844 0.18055522441864014
4.333333492279053 0.18506553769111633 0.1847306191921234 0.18340690433979034 0.18563072383403778 0.18575136363506317 0.18622559309005737 0.18444061279296875 0.1831892728805542 0.18662309646606445 0.18398559093475342 0.18550226092338562 0.18608960509300232 0.18549898266792297 0.18752214312553406 0.18720710277557373
4.39393949508667 0.19166913628578186 0.19132176041603088 0.19025003910064697 0.19258788228034973 0.19234906136989594 0.1927555799484253 0.19101515412330627 0.18980073928833008 0.1934678852558136 0.19063082337379456 0.19219845533370972 0.19278055429458618 0.19219130277633667 0.1944759488105774 0.19395816326141357
4.454545497894287 0.19842909276485443 0.1980852484703064 0.19728218019008636 0.19967693090438843 0.19906049966812134 0.19942373037338257 0.19774699211120605 0.19658559560775757 0.20043635368347168 0.1974521279335022 0.19900178909301758 0.19961503148078918 0.1990734338760376 0.20157590508460999 0.20080405473709106
4.515151500701904 0.20534779131412506 0.20502251386642456 0.20449820160865784 0.20688948035240173 0.20589138567447662 0.20623481273651123 0.2046428918838501 0.2035461664199829 0.2075248658657074 0.204452782869339 0.2059108018875122 0.20659926533699036 0.20614653825759888 0.20880895853042603 0.20774030685424805
4.57575798034668 0.21242782473564148 0.21213430166244507 0.2118920385837555 0.21422013640403748 0.2128501981496811 0.21319299936294556 0.21170952916145325 0.2106834053993225 0.21473124623298645 0.2116352617740631 0.21292519569396973 0.21374011039733887 0.21341073513031006 0.2161620855331421 0.21476536989212036
4.636363983154297 0.21967032551765442 0.21942093968391418 0.2194562554359436 0.22166523337364197 0.21994797885417938 0.22030335664749146 0.2189529836177826 0.21799832582473755 0.2220533788204193 0.21900159120559692 0.2200453281402588 0.22104641795158386 0.22086456418037415 0.2236233949661255 0.22187763452529907
4.696969985961914 0.2270779013633728 0.22688138484954834 0.22718282043933868 0.22922402620315552 0.2271960824728012 0.2275702953338623 0.2263776659965515 0.22548997402191162 0.22948980331420898 0.226551353931427 0.22727245092391968 0.2285250723361969 0.22850549221038818 0.23118197917938232 0.2290782332420349
4.757575988769531 0.23465141654014587 0.23451393842697144 0.2350633144378662 0.23689857125282288 0.23460808396339417 0.2349989414215088 0.23398804664611816 0.23315715789794922 0.2370397448539734 0.23428291082382202 0.23460882902145386 0.23618382215499878 0.23632994294166565 0.23882877826690674 0.2363693118095398
4.818181991577148 0.24239185452461243 0.24231621623039246 0.24308839440345764 0.24469345808029175 0.2421966791152954 0.24259436130523682 0.24178528785705566 0.24099737405776978 0.24470359086990356 0.24219325184822083 0.24205756187438965 0.24402907490730286 0.24433216452598572 0.24655669927597046 0.24375534057617188
4.878787994384766 0.25030040740966797 0.250284880399704 0.25124937295913696 0.25261473655700684 0.24997428059577942 0.2503606081008911 0.24976971745491028 0.24900758266448975 0.2524821162223816 0.2502765953540802 0.24962207674980164 0.25206542015075684 0.2525058686733246 0.25436192750930786 0.25124168395996094
4.939393997192383 0.25837624073028564 0.2584154009819031 0.25953638553619385 0.26066944003105164 0.25795161724090576 0.2583017945289612 0.2579385042190552 0.2571825385093689 0.2603755593299866 0.2585256099700928 0.2573065459728241 0.26029470562934875 0.2608422338962555 0.2622424364089966 0.2588360905647278
5.0 0.26661932468414307 0.26670265197753906 0.2679406404495239 0.2688647508621216 0.2661365568637848 0.26642167568206787 0.266287237405777 0.26551657915115356 0.26838651299476624 0.26693055033683777 0.2651160955429077 0.26871615648269653 0.2693314850330353 0.2701994776725769 0.2665465474128723
5.060606002807617 0.27502769231796265 0.2751407027244568 0.2764532268047333 0.2772060036659241 0.27453312277793884 0.2747231125831604 0.27480843663215637 0.2740015983581543 0.2765161693096161 0.2754795551300049 0.27305516600608826 0.2773241698741913 0.27796173095703125 0.2782360911369324 0.2743831276893616
5.121212005615234 0.28359875082969666 0.283722847700119 0.28506606817245483 0.28569746017456055 0.2831423282623291 0.2832072377204895 0.28349196910858154 0.2826296091079712 0.2847675085067749 0.28415918350219727 0.2811298370361328 0.2861109972000122 0.2867196500301361 0.28635895252227783 0.2823565602302551
5.18181848526001 0.292328804731369 0.29244211316108704 0.29377156496047974 0.2943379282951355 0.29195791482925415 0.2918744683265686 0.2923261225223541 0.2913901209831238 0.2931429147720337 0.29295364022254944 0.28934526443481445 0.295063316822052 0.29559120535850525 0.29457592964172363 0.290477991104126
5.242424488067627 0.3012138307094574 0.3012915849685669 0.30256423354148865 0.30312445759773254 0.3009709119796753 0.30072349309921265 0.3012968599796295 0.3002728223800659 0.3016454577445984 0.3018472492694855 0.29770785570144653 0.30416548252105713 0.3045616149902344 0.3028982877731323 0.2987590432167053
5.303030490875244 0.31024670600891113 0.3102627098560333 0.3114376962184906 0.3120456337928772 0.31016260385513306 0.30975067615509033 0.31038790941238403 0.30926513671875 0.3102782070636749 0.3108223080635071 0.3062227964401245 0.31339728832244873 0.3136131465435028 0.3113364577293396 0.3072105050086975
5.363636493682861 0.31942087411880493 0.31934836506843567 0.32038888335227966 0.3210870623588562 0.31951186060905457 0.31895095109939575 0.31958237290382385 0.3183545470237732 0.31904423236846924 0.31986159086227417 0.3148956298828125 0.32273662090301514 0.32273027300834656 0.3199029564857483 0.31584250926971436
5.4242424964904785 0.3287274241447449 0.3285411298274994 0.32941505312919617 0.330227792263031 0.3289896845817566 0.3283166289329529 0.3288615643978119 0.32752811908721924 0.32794642448425293 0.32894808053970337 0.3237316906452179 0.3321602940559387 0.3318957984447479 0.32861053943634033 0.3246646523475647
5.484848499298096 0.3381558954715729 0.33783355355262756 0.33851516246795654 0.33944305777549744 0.3385626971721649 0.3378382921218872 0.3382073640823364 0.336772620677948 0.3369879126548767 0.3380666971206665 0.3327360153198242 0.3416442275047302 0.3410934507846832 0.3374698758125305 0.3336837887763977
5.545454502105713 0.347694456577301 0.34721803665161133 0.34768885374069214 0.34870365262031555 0.34819403290748596 0.34750378131866455 0.34760165214538574 0.3460756540298462 0.3461707830429077 0.3472035825252533 0.3419113755226135 0.3511652946472168 0.35030773282051086 0.3464908003807068 0.34290528297424316
5.606060981750488 0.35733065009117126 0.3566884994506836 0.35693803429603577 0.3579803705215454 0.3578454256057739 0.3572995662689209 0.3570273518562317 0.3554256558418274 0.3554975390434265 0.3563488721847534 0.35126209259033203 0.3607027530670166 0.3595254123210907 0.3556819558143616 0.35233116149902344
5.6666669845581055 0.3670491576194763 0.3662378787994385 0.3662642538547516 0.3672434389591217 0.36747685074806213 0.3672090172767639 0.3664688169956207 0.3648121953010559 0.3649687170982361 0.3654946982860565 0.3607885241508484 0.3702382445335388 0.36873379349708557 0.36504632234573364 0.361960232257843
5.727272987365723 0.3768354058265686 0.37585920095443726 0.37567076086997986 0.37646907567977905 0.37705424427986145 0.37721502780914307 0.3759133815765381 0.37422794103622437 0.3745853304862976 0.37463951110839844 0.37049156427383423 0.37975895404815674 0.37792515754699707 0.37458550930023193 0.3717876076698303
5.78787899017334 0.3866724669933319 0.38554584980010986 0.38516029715538025 0.3856390714645386 0.38654768466949463 0.38729792833328247 0.3853509724140167 0.3836677074432373 0.38434600830078125 0.3837849497795105 0.3803689181804657 0.3892557621002197 0.3870934247970581 0.38429492712020874 0.3818039894104004
5.848484992980957 0.3965438902378082 0.39529019594192505 0.3947354257106781 0.3947467803955078 0.39593786001205444 0.39743679761886597 0.3947761356830597 0.3931303024291992 0.39424842596054077 0.3929401636123657 0.39041659235954285 0.39872658252716064 0.39623746275901794 0.3941660523414612 0.391995906829834
5.909090995788574 0.406432569026947 0.4050835967063904 0.4043980538845062 0.4037993550300598 0.40521931648254395 0.4076095223426819 0.4041876196861267 0.4026188850402832 0.40428870916366577 0.40211930871009827 0.40062835812568665 0.4081752300262451 0.4053609371185303 0.4041842818260193 0.40234440565109253
5.969696998596191 0.41632184386253357 0.4149150848388672 0.4141469895839691 0.4128193259239197 0.414401113986969 0.4177911877632141 0.41359028220176697 0.41214048862457275 0.41446053981781006 0.4113427400588989 0.4109940826892853 0.4176117777824402 0.41447222232818604 0.41432881355285645 0.4128260016441345
6.030303001403809 0.42619821429252625 0.42477327585220337 0.42398110032081604 0.4218505024909973 0.42351603507995605 0.42795616388320923 0.4229952096939087 0.421708881855011 0.42475688457489014 0.4206390082836151 0.42150217294692993 0.4270557165145874 0.4235875904560089 0.42457425594329834 0.423412024974823
6.090909004211426 0.43604686856269836 0.43464016914367676 0.4338917136192322 0.4309513568878174 0.43261367082595825 0.4380750060081482 0.4324187636375427 0.4313390254974365 0.4351651072502136 0.4300406575202942 0.43213486671447754 0.4365299344062805 0.4327268898487091 0.43488723039627075 0.43406766653060913
6.151515483856201 0.4458577632904053 0.44449543952941895 0.4438672959804535 0.44020336866378784 0.441770076751709 0.44811367988586426 0.44188570976257324 0.44105249643325806 0.4456719756126404 0.4395877420902252 0.4428718090057373 0.446066677570343 0.44191861152648926 0.4452286958694458 0.44475293159484863
6.212121486663818 0.4556238353252411 0.45431238412857056 0.4538889229297638 0.44970452785491943 0.45108407735824585 0.4580334424972534 0.4514273703098297 0.450870156288147 0.4562598466873169 0.44932621717453003 0.45368731021881104 0.45570528507232666 0.45119690895080566 0.45555365085601807 0.4554232358932495
6.2727274894714355 0.4653434157371521 0.46405768394470215 0.4639306962490082 0.4595697522163391 0.46067893505096436 0.4677882194519043 0.4610827565193176 0.46081364154815674 0.46690768003463745 0.45930662751197815 0.46455153822898865 0.4654916524887085 0.46060431003570557 0.4658108949661255 0.4660285711288452
6.333333492279053 0.47501933574676514 0.4736894369125366 0.47395625710487366 0.46992576122283936 0.47069549560546875 0.4773206114768982 0.4708971083164215 0.4708978533744812 0.47758948802948 0.4695841670036316 0.4754279851913452 0.47547781467437744 0.47018831968307495 0.4759424328804016 0.4765135645866394
6.39393949508667 0.4846615195274353 0.48315703868865967 0.48391902446746826 0.48090845346450806 0.4812971353530884 0.48656052350997925 0.4809228777885437 0.48112785816192627 0.48827624320983887 0.4802171587944031 0.4862756133079529 0.4857223629951477 0.4800049066543579 0.4858871102333069 0.48681873083114624
6.454545497894287 0.4942874610424042 0.4923984408378601 0.4937600791454315 0.4926565885543823 0.4926571846008301 0.49542129039764404 0.49121779203414917 0.4914899468421936 0.49893343448638916 0.491266131401062 0.49704742431640625 0.496290385723114 0.49011415243148804 0.49557650089263916 0.49688029289245605
6.515151500701904 0.5039215087890625 0.5013403296470642 0.5034055113792419 0.5053081512451172 0.5049566626548767 0.5037935376167297 0.5018424391746521 0.5019432306289673 0.5095207691192627 0.50279301404953 0.5076888799667358 0.5072509050369263 0.5005815029144287 0.504939079284668 0.5066307187080383
6.57575798034668 0.5135968923568726 0.5098974704742432 0.5127686262130737 0.5189940333366394 0.5183812379837036 0.5115463733673096 0.5128607153892517 0.5124108791351318 0.5199941396713257 0.5148599147796631 0.5181413292884827 0.518678605556488 0.511476993560791 0.5138993859291077 0.5160000324249268
6.636363983154297 0.5233538150787354 0.5179709196090698 0.5217453241348267 0.5338312387466431 0.5331093072891235 0.5185217261314392 0.5243349075317383 0.5227683186531067 0.5303032398223877 0.5275266170501709 0.5283381342887878 0.530650794506073 0.5228723287582397 0.5223784446716309 0.5249145030975342
6.696969985961914 0.5332387685775757 0.5254502296447754 0.5302163362503052 0.5499199628829956 0.5493068695068359 0.5245332717895508 0.536322295665741 0.5328338146209717 0.5403928756713867 0.5408505201339722 0.5382084250450134 0.5432480573654175 0.5348403453826904 0.5302955508232117 0.5333004593849182
6.757575988769531 0.5433003902435303 0.5322117209434509 0.5380450487136841 0.5673314929008484 0.5671166181564331 0.529371440410614 0.5488705635070801 0.5423604249954224 0.5502017140388489 0.5548831224441528 0.5476735830307007 0.5565477013587952 0.5474495887756348 0.5375683307647705 0.5410813093185425
6.818181991577148 0.5535871982574463 0.538122832775116 0.545081377029419 0.5861116051673889 0.58665531873703 0.5328049063682556 0.5620154738426208 0.5510354042053223 0.5596645474433899 0.5696710348129272 0.5566524267196655 0.570628821849823 0.5607669353485107 0.5441147089004517 0.5481821894645691
6.878787994384766 0.5641402006149292 0.5430415868759155 0.5511612296104431 0.6062676906585693 0.6079995632171631 0.5345918536186218 0.57576984167099 0.5584811568260193 0.5687108039855957 0.5852519869804382 0.5650578141212463 0.5855621099472046 0.5748496055603027 0.5498532652854919 0.5545284748077393
6.939393997192383 0.5749838948249817 0.5468221306800842 0.5561094284057617 0.6277661919593811 0.6311780214309692 0.5344896912574768 0.5901198387145996 0.5642669796943665 0.5772656798362732 0.6016530990600586 0.5728000402450562 0.601412832736969 0.5897427201271057 0.5547045469284058 0.5600472688674927
7.0 0.5861178636550903 0.5493168234825134 0.5597440600395203 0.650528073310852 0.6561647653579712 0.5322721600532532 0.6050165295600891 0.5679339170455933 0.5852518677711487 0.618891179561615 0.5797876715660095 0.6182323098182678 0.6054773330688477 0.558593213558197 0.5646694898605347


==> figure_code/ECOFLEX_8/param_extra/1.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.0051853954792022705 0.0051476843655109406 0.005289049819111824 0.005130534991621971 0.005247622728347778 0.005212878808379173 0.0051600076258182526 0.005254628136754036 0.005205700173974037 0.005220519378781319 0.004834486171603203 0.005287576466798782 0.005272664129734039 0.005047077313065529 0.0051957592368125916
1.121212124824524 0.009805602952837944 0.009674405679106712 0.00997508317232132 0.009666189551353455 0.009877001866698265 0.009801015257835388 0.009765731170773506 0.009919792413711548 0.009820351377129555 0.009860629215836525 0.009119810536503792 0.009974265471100807 0.009895768016576767 0.0095862727612257 0.009770149365067482
1.1818182468414307 0.013963760808110237 0.013694241642951965 0.01414322480559349 0.013718219473958015 0.014005877077579498 0.013872679322957993 0.013920003548264503 0.014088649302721024 0.013933071866631508 0.014010097831487656 0.012972880154848099 0.014157384634017944 0.013993646949529648 0.013754554092884064 0.013844691216945648
1.2424242496490479 0.01773684099316597 0.01730501279234886 0.0178770050406456 0.017377637326717377 0.017732279375195503 0.01751999370753765 0.01770014688372612 0.017843512818217278 0.01762266270816326 0.017748545855283737 0.016482973471283913 0.017920827493071556 0.017668191343545914 0.017651831731200218 0.017516009509563446
1.303030252456665 0.021184047684073448 0.020592719316482544 0.02125551924109459 0.020721839740872383 0.021140024065971375 0.02082429826259613 0.021165447309613228 0.021259134635329247 0.020961200818419456 0.021148961037397385 0.01972074806690216 0.021339761093258858 0.021006127819418907 0.021342115476727486 0.020863540470600128
1.3636363744735718 0.02435406483709812 0.023633014410734177 0.024351827800273895 0.02381831780076027 0.02430136874318123 0.023858489468693733 0.02436409704387188 0.02440412901341915 0.024015547707676888 0.024278931319713593 0.02274443209171295 0.02448272332549095 0.024082591757178307 0.02485089935362339 0.023954523727297783
1.4242424964904785 0.027290916070342064 0.026491502299904823 0.027232371270656586 0.026726428419351578 0.027278300374746323 0.026687730103731155 0.027339331805706024 0.027341291308403015 0.026847872883081436 0.027200721204280853 0.02560386061668396 0.027412351220846176 0.026962650939822197 0.02816535346210003 0.02684754505753517
1.4848484992980957 0.030038055032491684 0.029223747551441193 0.029956750571727753 0.029498178511857986 0.03012339398264885 0.029369499534368515 0.03013397753238678 0.030127203091979027 0.02951543964445591 0.029970712959766388 0.028342721983790398 0.030185207724571228 0.029702045023441315 0.031246613711118698 0.029594309628009796
1.545454502105713 0.03264027461409569 0.03187565505504608 0.03257725015282631 0.03217834606766701 0.03288036212325096 0.03195347636938095 0.03279230743646622 0.03281162679195404 0.03206993266940117 0.03263866901397705 0.03099953755736351 0.03285132721066475 0.032347604632377625 0.03405869007110596 0.032240599393844604
1.6060606241226196 0.03514322265982628 0.03448411449790001 0.0351383350789547 0.03480454161763191 0.03558482602238655 0.034481506794691086 0.035359449684619904 0.035437047481536865 0.034556858241558075 0.03524715453386307 0.03360776603221893 0.03545380011200905 0.034937821328639984 0.036604948341846466 0.03482630476355553
1.6666667461395264 0.03759138286113739 0.03707807511091232 0.03767651692032814 0.03740754351019859 0.03826521337032318 0.036987945437431335 0.03787883371114731 0.03803844749927521 0.037014950066804886 0.037831343710422516 0.03619582951068878 0.03802865743637085 0.03750359266996384 0.038947660475969315 0.037385325878858566
1.7272727489471436 0.04002534970641136 0.039679817855358124 0.04022077098488808 0.04001184180378914 0.04094388335943222 0.03950025141239166 0.0403892807662487 0.04064369946718216 0.03947601839900017 0.040419310331344604 0.0387871116399765 0.04060506075620651 0.040069252252578735 0.04119296744465828 0.03994551673531532
1.7878787517547607 0.04247966408729553 0.04230648651719093 0.042793601751327515 0.042636528611183167 0.04363827407360077 0.04203992336988449 0.04292275756597519 0.043274298310279846 0.04196541756391525 0.04303284361958504 0.041400425136089325 0.043206047266721725 0.042653702199459076 0.043452028185129166 0.04252908378839493
1.8484848737716675 0.044981468468904495 0.04497116059064865 0.04541171342134476 0.0452963262796402 0.04636197164654732 0.04462351277470589 0.04550355300307274 0.04594646021723747 0.04450257867574692 0.04568837583065033 0.04405061900615692 0.04584931582212448 0.045271556824445724 0.045807067304849625 0.04515331611037254
1.9090909957885742 0.04755069315433502 0.047684237360954285 0.048087455332279205 0.048002634197473526 0.04912586137652397 0.04726366698741913 0.048148706555366516 0.048672161996364594 0.04710203409194946 0.04839812591671944 0.04674952104687691 0.04854826629161835 0.047934241592884064 0.04830034822225571 0.047831375151872635
1.9696969985961914 0.0502009242773056 0.05045421048998833 0.05083004757761955 0.05076448246836662 0.051938850432634354 0.04997016116976738 0.05086953192949295 0.051460377871990204 0.04977439343929291 0.051171235740184784 0.049506694078445435 0.05131307616829872 0.05065089464187622 0.05094246193766594 0.05057334154844284
2.0303030014038086 0.052940987050533295 0.05328840762376785 0.05364638566970825 0.053589433431625366 0.05480872094631195 0.052750714123249054 0.053673163056373596 0.05431807413697243 0.052527621388435364 0.05401477962732315 0.05233020335435867 0.054151587188243866 0.05342921242117882 0.05372673645615578 0.0533871166408062
2.090909004211426 0.05577647686004639 0.05619353428483009 0.056542184203863144 0.056484077125787735 0.0577424019575119 0.05561181902885437 0.056564390659332275 0.057251010090112686 0.05536762252449989 0.05693456903100014 0.05522723123431206 0.057070180773735046 0.05627596005797386 0.05664106458425522 0.05627937614917755
2.151515245437622 0.05871111899614334 0.0591760128736496 0.05952221527695656 0.059454597532749176 0.060746561735868454 0.05855914205312729 0.059546709060668945 0.06026431918144226 0.05829921364784241 0.05993572622537613 0.058204490691423416 0.060074277222156525 0.059197455644607544 0.05967465415596962 0.05925588309764862
2.2121212482452393 0.06174786761403084 0.06224210560321808 0.06259115040302277 0.06250699609518051 0.06382764130830765 0.06159806251525879 0.06262344866991043 0.06336288899183273 0.061326704919338226 0.0630231499671936 0.061268433928489685 0.0631689578294754 0.06219981610774994 0.06282046437263489 0.06232217699289322
2.2727272510528564 0.06488961726427078 0.06539817899465561 0.06575362384319305 0.06564734131097794 0.06699217110872269 0.0647338479757309 0.0657980889081955 0.0665518119931221 0.06445425748825073 0.0662018209695816 0.06442553550004959 0.06635918468236923 0.06528910994529724 0.06607552617788315 0.0654836967587471
2.3333334922790527 0.06813956797122955 0.06865061819553375 0.06901450455188751 0.06888183951377869 0.07024671137332916 0.06797187030315399 0.06907471269369125 0.06983634829521179 0.06768610328435898 0.0694769099354744 0.06768225133419037 0.06965004652738571 0.06847157329320908 0.06944028288125992 0.068745918571949
2.39393949508667 0.07150150835514069 0.0720059797167778 0.07237900793552399 0.07221683859825134 0.07359790056943893 0.07131768018007278 0.07245787233114243 0.07322198897600174 0.0710267722606659 0.0728539228439331 0.07104511559009552 0.07304681837558746 0.07175349444150925 0.07291752845048904 0.07211470603942871
2.454545497894287 0.07497977465391159 0.07547086477279663 0.07585269957780838 0.07565891742706299 0.07705260068178177 0.0747770443558693 0.07595282047986984 0.0767146646976471 0.07448120415210724 0.07633864879608154 0.07452080398797989 0.07655510306358337 0.07514138519763947 0.07651183009147644 0.0755959078669548
2.5151515007019043 0.07857934385538101 0.07905208319425583 0.07944145798683167 0.07921479642391205 0.08061767369508743 0.07835602015256882 0.07956529408693314 0.0803205743432045 0.07805460691452026 0.07993727922439575 0.0781160444021225 0.08018079400062561 0.07864190638065338 0.08022868633270264 0.07919570803642273
2.5757575035095215 0.0823056623339653 0.08275644481182098 0.08315147459506989 0.08289138227701187 0.08430023491382599 0.08206076174974442 0.08330141007900238 0.08404609560966492 0.08175254613161087 0.0836561918258667 0.08183767646551132 0.08393001556396484 0.08226180821657181 0.08407430350780487 0.0829203650355339
2.6363637447357178 0.0861646831035614 0.08659085631370544 0.08698916435241699 0.08669574558734894 0.08810743689537048 0.08589773625135422 0.08716772496700287 0.08789799362421036 0.08558101207017899 0.08750211447477341 0.08569251000881195 0.08780915290117264 0.08600805699825287 0.08805524557828903 0.08677646517753601
2.696969747543335 0.09016253799200058 0.09056228399276733 0.09096130728721619 0.0906350314617157 0.09204649925231934 0.08987343311309814 0.09117093682289124 0.0918831154704094 0.08954614400863647 0.09148184210062027 0.08968748897314072 0.09182476997375488 0.08988761156797409 0.09217826277017593 0.09077051281929016
2.757575750350952 0.09430579096078873 0.09467773139476776 0.09507470577955246 0.09471653401851654 0.09612477570772171 0.09399455785751343 0.0953180342912674 0.09600850939750671 0.0936543196439743 0.09560254961252213 0.09382949769496918 0.09598361700773239 0.09390760958194733 0.09645015746355057 0.09490913152694702
2.8181819915771484 0.09860113263130188 0.09894426167011261 0.09933643788099289 0.09894759953022003 0.1003497987985611 0.09826791286468506 0.09961612522602081 0.10028141736984253 0.09791204333305359 0.09987141191959381 0.09812553226947784 0.10029260814189911 0.098075270652771 0.10087783634662628 0.09919919818639755
2.8787879943847656 0.10305539518594742 0.10336890071630478 0.10375361889600754 0.10333563387393951 0.10472901910543442 0.10270028561353683 0.10407242178916931 0.10470914095640182 0.10232604295015335 0.10429584980010986 0.10258246213197708 0.10475867986679077 0.10239783674478531 0.10546808689832687 0.10364736616611481
2.939393997192383 0.10767553001642227 0.10795871168375015 0.1083335354924202 0.10788816958665848 0.10927000641822815 0.10729853808879852 0.10869419574737549 0.10929911583662033 0.10690300911664963 0.10888324677944183 0.10720714181661606 0.10938887298107147 0.10688264667987823 0.11022788286209106 0.10826049745082855
3.0 0.11246851086616516 0.112720787525177 0.11308351159095764 0.11261270940303802 0.11398044228553772 0.11206960678100586 0.11348877102136612 0.11405883729457855 0.11164987087249756 0.11364124715328217 0.1120065227150917 0.1141902282834053 0.11153710633516312 0.11516385525465012 0.1130453497171402
3.060606002807617 0.11744134873151779 0.11766206473112106 0.11801082640886307 0.11751680821180344 0.11886793375015259 0.11702030897140503 0.11846347898244858 0.11899584531784058 0.11657343804836273 0.11857737600803375 0.11698731780052185 0.11916991323232651 0.11636846512556076 0.12028271704912186 0.11800871044397354
3.1212122440338135 0.12260110676288605 0.12278953939676285 0.12312285602092743 0.1226080134510994 0.12394014745950699 0.12215742468833923 0.12362559139728546 0.12411770969629288 0.1216806024312973 0.1236993595957756 0.12215625494718552 0.12433493137359619 0.12138428539037704 0.12559109926223755 0.12315723299980164
3.1818182468414307 0.1279546618461609 0.12811003625392914 0.12842699885368347 0.12789376080036163 0.12920477986335754 0.12748770415782928 0.1289823204278946 0.12943200767040253 0.12697812914848328 0.1290147602558136 0.12751980125904083 0.12969224154949188 0.12659166753292084 0.13109540939331055 0.12849757075309753
3.242424249649048 0.13350901007652283 0.13363033533096313 0.13393045961856842 0.13338151574134827 0.13466939330101013 0.13301773369312286 0.13454090058803558 0.13494627177715302 0.13247285783290863 0.13453130424022675 0.13308443129062653 0.13524878025054932 0.13199810683727264 0.1368018090724945 0.13403622806072235
3.303030490875244 0.13927078247070312 0.13935694098472595 0.13964037597179413 0.1390785574913025 0.14034150540828705 0.1387540102005005 0.1403082013130188 0.14066798985004425 0.13817133009433746 0.14025640487670898 0.13885635137557983 0.1410112828016281 0.13761071860790253 0.1427164524793625 0.13977955281734467
3.3636364936828613 0.1452466994524002 0.14529632031917572 0.14556387066841125 0.14499209821224213 0.14622846245765686 0.1447027176618576 0.14629106223583221 0.1466044783592224 0.14408010244369507 0.14619767665863037 0.14484147727489471 0.14698639512062073 0.14343655109405518 0.1488451063632965 0.14573368430137634
3.4242424964904785 0.15144310891628265 0.15145456790924072 0.15170793235301971 0.15112900733947754 0.152337446808815 0.15086999535560608 0.1524960696697235 0.1527630090713501 0.15020552277565002 0.15236227214336395 0.15104548633098602 0.153180330991745 0.14948248863220215 0.15519320964813232 0.1519046127796173
3.4848484992980957 0.1578662395477295 0.15783755481243134 0.15807896852493286 0.15749606490135193 0.158675417304039 0.15726153552532196 0.15892955660820007 0.15915054082870483 0.15655377507209778 0.15875744819641113 0.15747390687465668 0.15959933400154114 0.1557552069425583 0.1617659479379654 0.15829803049564362
3.545454502105713 0.1645219475030899 0.16445091366767883 0.16468356549739838 0.1640995889902115 0.1652490198612213 0.16388282179832458 0.1655973643064499 0.16577380895614624 0.16313059628009796 0.16538995504379272 0.16413167119026184 0.166249081492424 0.16226109862327576 0.16856814920902252 0.16491936147212982
3.606060743331909 0.17141586542129517 0.1712997555732727 0.17152780294418335 0.1709456741809845 0.17206458747386932 0.17073896527290344 0.17250511050224304 0.17263928055763245 0.16994163393974304 0.17226633429527283 0.1710234433412552 0.17313502728939056 0.16900628805160522 0.17560411989688873 0.17177361249923706
3.6666667461395264 0.17855294048786163 0.178388774394989 0.1786172091960907 0.17803983390331268 0.17912787199020386 0.17783452570438385 0.1796577274799347 0.1797528862953186 0.1769920140504837 0.17939268052577972 0.17815342545509338 0.18026208877563477 0.17599636316299438 0.18287767469882965 0.17886532843112946
3.7272727489471436 0.18593807518482208 0.1857222616672516 0.18595710396766663 0.18538707494735718 0.1864442676305771 0.18517372012138367 0.18705983459949493 0.18712027370929718 0.18428649008274078 0.18677468597888947 0.1855253279209137 0.18763467669487 0.18323659896850586 0.19039219617843628 0.18619877099990845
3.78787899017334 0.1935753971338272 0.1933039426803589 0.19355234503746033 0.19299201667308807 0.19401855766773224 0.19276028871536255 0.19471526145935059 0.19474640488624573 0.19182947278022766 0.19441750645637512 0.1931423842906952 0.19525685906410217 0.19073180854320526 0.19815054535865784 0.19377769529819489
3.848484992980957 0.2014685422182083 0.20113696157932281 0.20140686631202698 0.20085826516151428 0.20185481011867523 0.20059722661972046 0.20262719690799713 0.20263569056987762 0.19962462782859802 0.20232559740543365 0.20100721716880798 0.20313172042369843 0.19848601520061493 0.2061547487974167 0.20160508155822754
3.909090995788574 0.2096204161643982 0.20922374725341797 0.20952433347702026 0.20898902416229248 0.20995628833770752 0.20868708193302155 0.21079806983470917 0.21079176664352417 0.20767517387866974 0.21050269901752472 0.20912177860736847 0.21126200258731842 0.20650281012058258 0.2144063264131546 0.20968344807624817
3.9696969985961914 0.2180335372686386 0.21756614744663239 0.2179076224565506 0.21738649904727936 0.21832561492919922 0.21703165769577026 0.21922951936721802 0.21921765804290771 0.21598370373249054 0.21895189583301544 0.21748772263526917 0.21964962780475616 0.21478506922721863 0.22290609776973724 0.21801479160785675
4.030303001403809 0.22670932114124298 0.22616524994373322 0.22655874490737915 0.2260521650314331 0.22696428000926971 0.22563216090202332 0.227922260761261 0.2279151976108551 0.22455202043056488 0.22767525911331177 0.22610576450824738 0.22829566895961761 0.22333478927612305 0.23165415227413177 0.22660019993782043
4.090909004211426 0.23564864695072174 0.2350214719772339 0.23547889292240143 0.23498636484146118 0.2358730137348175 0.23448900878429413 0.23687611520290375 0.2368856519460678 0.23338143527507782 0.23667392134666443 0.23497620224952698 0.2372005134820938 0.2321532666683197 0.2406497448682785 0.23544025421142578
4.151515007019043 0.24485154449939728 0.24413427710533142 0.24466869235038757 0.24418871104717255 0.2450513392686844 0.2436019778251648 0.24608992040157318 0.24612900614738464 0.24247217178344727 0.24594809114933014 0.24409861862659454 0.2463635951280594 0.24124106764793396 0.2498917132616043 0.24453459680080414
4.21212100982666 0.2543170750141144 0.25350263714790344 0.25412753224372864 0.25365757942199707 0.2544979751110077 0.252969890832901 0.25556135177612305 0.255644291639328 0.25182393193244934 0.25549668073654175 0.25347205996513367 0.25578364729881287 0.25059759616851807 0.25937774777412415 0.2538822591304779
4.2727274894714355 0.26404377818107605 0.2631244957447052 0.26385417580604553 0.2633903920650482 0.26421019434928894 0.26259130239486694 0.2652873992919922 0.26542943716049194 0.26143553853034973 0.26531782746315 0.2630951702594757 0.2654585540294647 0.26022177934646606 0.2691051959991455 0.263481467962265
4.333333492279053 0.27402859926223755 0.2729972004890442 0.2738460600376129 0.27338334918022156 0.2741841971874237 0.272463321685791 0.27526363730430603 0.275480717420578 0.2713046669960022 0.2754078209400177 0.27296561002731323 0.2753850817680359 0.2701110243797302 0.27907031774520874 0.27332955598831177
4.39393949508667 0.2842683494091034 0.2831173241138458 0.28410014510154724 0.2836318016052246 0.2844151556491852 0.2825831472873688 0.28548476099967957 0.2857939302921295 0.28142863512039185 0.28576216101646423 0.2830810844898224 0.28555941581726074 0.2802625000476837 0.28926900029182434 0.2834233045578003
4.454545497894287 0.29475870728492737 0.2934807538986206 0.29461216926574707 0.2941299080848694 0.29489728808403015 0.29294684529304504 0.29594457149505615 0.29636308550834656 0.29180362820625305 0.2963753342628479 0.2934388220310211 0.2959771752357483 0.2906721234321594 0.29969653487205505 0.29375866055488586
4.515151500701904 0.30549460649490356 0.30408310890197754 0.30537718534469604 0.3048711121082306 0.30562353134155273 0.3035503625869751 0.30663609504699707 0.30718156695365906 0.30242523550987244 0.30724015831947327 0.3040355443954468 0.3066331744194031 0.30133533477783203 0.31034770607948303 0.30433109402656555
4.57575798034668 0.31647026538848877 0.3149191439151764 0.31638944149017334 0.31584787368774414 0.31658613681793213 0.31438884139060974 0.3175514042377472 0.31824129819869995 0.31328821182250977 0.3183487355709076 0.314868301153183 0.3175216615200043 0.31224676966667175 0.32121676206588745 0.3151353597640991
4.636363983154297 0.3276791274547577 0.3259834945201874 0.3276424705982208 0.32705172896385193 0.3277762234210968 0.32545721530914307 0.3286820948123932 0.3295331299304962 0.32438674569129944 0.3296918272972107 0.325933575630188 0.3286364674568176 0.3234002888202667 0.33229780197143555 0.3261658847332001
4.696969985961914 0.3391141891479492 0.3372703492641449 0.33912909030914307 0.33847373723983765 0.3391844928264618 0.3367500305175781 0.34001895785331726 0.34104716777801514 0.33571431040763855 0.34125950932502747 0.33722788095474243 0.33997130393981934 0.33478957414627075 0.34358471632003784 0.3374162018299103
4.757575988769531 0.35076823830604553 0.34877416491508484 0.35084182024002075 0.35010457038879395 0.35080116987228394 0.3482620120048523 0.3515530228614807 0.35277286171913147 0.3472641110420227 0.3530411124229431 0.3487483263015747 0.35151970386505127 0.3464079201221466 0.35507112741470337 0.3488803505897522
4.818181991577148 0.362633615732193 0.36048921942710876 0.36277294158935547 0.3619349002838135 0.36261627078056335 0.3599877953529358 0.36327508091926575 0.36469921469688416 0.3590291738510132 0.3650255799293518 0.360492080450058 0.36327555775642395 0.35824859142303467 0.36675122380256653 0.360552042722702
4.878787994384766 0.3747027814388275 0.372410386800766 0.3749145269393921 0.3739551305770874 0.37462013959884644 0.3719222843647003 0.37517598271369934 0.37681490182876587 0.3710022270679474 0.37720155715942383 0.3724568784236908 0.3752330243587494 0.3703051805496216 0.3786190152168274 0.3724249005317688
4.939393997192383 0.3869682848453522 0.3845326006412506 0.3872588872909546 0.3861563503742218 0.3868028223514557 0.38406068086624146 0.3872474730014801 0.389108806848526 0.3831760585308075 0.389557808637619 0.38464072346687317 0.3873870074748993 0.382571280002594 0.3906690776348114 0.3844928443431854
5.0 0.39942309260368347 0.3968518078327179 0.3997986614704132 0.39852994680404663 0.3991556763648987 0.39639896154403687 0.39948180317878723 0.40157008171081543 0.3955439031124115 0.40208369493484497 0.39704233407974243 0.3997332751750946 0.3950415253639221 0.4028966724872589 0.39675042033195496
5.060606002807617 0.4120606780052185 0.40936464071273804 0.4125267565250397 0.4110684096813202 0.41167062520980835 0.4089334309101105 0.411872535943985 0.4141889214515686 0.4080989956855774 0.41476938128471375 0.4096611440181732 0.41226857900619507 0.4077111780643463 0.41529738903045654 0.4091925024986267
5.121212005615234 0.42487549781799316 0.42206865549087524 0.42543742060661316 0.423765629529953 0.424341082572937 0.4216611385345459 0.42441490292549133 0.426956444978714 0.4208358824253082 0.42760637402534485 0.4224972128868103 0.4249911904335022 0.4205767810344696 0.4278678596019745 0.42181500792503357
5.18181848526001 0.4378630220890045 0.4349627196788788 0.4385257065296173 0.43661704659461975 0.43716228008270264 0.4345806837081909 0.43710562586784363 0.43986567854881287 0.43374955654144287 0.440588116645813 0.43555185198783875 0.4379010796546936 0.43363645672798157 0.44060564041137695 0.43461501598358154
5.242424488067627 0.451019823551178 0.4480466842651367 0.45178765058517456 0.4496195614337921 0.45013105869293213 0.4476909935474396 0.44994354248046875 0.4529116451740265 0.44683611392974854 0.4537097215652466 0.4488261044025421 0.4509996473789215 0.4468894898891449 0.4535091519355774 0.4475901424884796
5.303030490875244 0.4643440842628479 0.46132177114486694 0.46522092819213867 0.4627726376056671 0.4632464647293091 0.46099215745925903 0.4629298150539398 0.46609172224998474 0.46009284257888794 0.46696925163269043 0.4623221457004547 0.46429014205932617 0.4603372812271118 0.46657776832580566 0.4607399106025696
5.363636493682861 0.47783535718917847 0.47479048371315 0.4788249433040619 0.4760778844356537 0.47651007771492004 0.47448551654815674 0.47606825828552246 0.4794062077999115 0.4735187590122223 0.4803678095340729 0.47604286670684814 0.4777778685092926 0.4739830493927002 0.47981178760528564 0.47406473755836487
5.4242424964904785 0.49149513244628906 0.4884564280509949 0.49260029196739197 0.4895392656326294 0.4899257719516754 0.4881729483604431 0.48936498165130615 0.49285829067230225 0.48711395263671875 0.4939095079898834 0.48999083042144775 0.4914698004722595 0.4878319501876831 0.49321290850639343 0.4875664710998535
5.484848499298096 0.5053264498710632 0.5023245215415955 0.5065498948097229 0.5031633973121643 0.5035002827644348 0.5020574927330017 0.5028290152549744 0.5064550638198853 0.5008803606033325 0.5076020359992981 0.5041695833206177 0.5053746104240417 0.5018909573554993 0.506783127784729 0.5012485980987549
5.545454502105713 0.5193341374397278 0.5164000391960144 0.5206778049468994 0.5169591903686523 0.5172423124313354 0.5161426663398743 0.5164715647697449 0.520206093788147 0.5148211717605591 0.5214565992355347 0.5185816287994385 0.5195018649101257 0.5161685943603516 0.5205255150794983 0.51511549949646
5.606060981750488 0.5335240960121155 0.5306890606880188 0.5349895358085632 0.530937910079956 0.5311628580093384 0.5304320454597473 0.5303061604499817 0.5341250896453857 0.52894127368927 0.5354874730110168 0.5332295298576355 0.5338625907897949 0.5306749939918518 0.5344436168670654 0.5291728377342224
5.6666669845581055 0.5479035973548889 0.5451974272727966 0.5494920015335083 0.5451120138168335 0.5452747344970703 0.5449292063713074 0.5443478226661682 0.548227846622467 0.5432462096214294 0.5497118830680847 0.5481141209602356 0.5484675168991089 0.54542076587677 0.5485408306121826 0.5434263944625854
5.727272987365723 0.5624809265136719 0.5599303841590881 0.5641925930976868 0.5594959259033203 0.5595918297767639 0.5596373081207275 0.5586127638816833 0.5625330805778503 0.5577429533004761 0.5641494393348694 0.5632357597351074 0.563326895236969 0.5604168772697449 0.5628209114074707 0.5578828454017639
5.78787899017334 0.5772645473480225 0.574892520904541 0.5790992379188538 0.5741045475006104 0.5741285681724548 0.574558436870575 0.573117733001709 0.577061116695404 0.5724388360977173 0.5788214206695557 0.5785925388336182 0.5784502625465393 0.5756738781929016 0.577286958694458 0.5725480914115906
5.848484992980957 0.5922625064849854 0.5900858044624329 0.5942198634147644 0.5889522433280945 0.5888991951942444 0.589693009853363 0.5878784656524658 0.5918323993682861 0.587340772151947 0.5937488079071045 0.5941799283027649 0.5938438177108765 0.5912005305290222 0.5919411182403564 0.5874274373054504
5.909090995788574 0.6074819564819336 0.6055099368095398 0.609560489654541 0.6040520071983337 0.6039162874221802 0.6050387620925903 0.6029086709022522 0.6068665981292725 0.6024552583694458 0.6089513897895813 0.609990656375885 0.6095103621482849 0.6070027351379395 0.6067841053009033 0.6025240421295166
5.969696998596191 0.6229274868965149 0.6211605668067932 0.6251252889633179 0.6194142699241638 0.6191897392272949 0.6205909848213196 0.6182188987731934 0.6221804022789001 0.617786705493927 0.6244456768035889 0.6260137557983398 0.6254479885101318 0.6230821013450623 0.6218150854110718 0.6178383231163025
6.030303001403809 0.6386013627052307 0.6370294094085693 0.6409158706665039 0.6350454688072205 0.63472580909729 0.6363413333892822 0.633814811706543 0.637786328792572 0.6333378553390503 0.6402431726455688 0.6422345638275146 0.6416487693786621 0.6394355297088623 0.6370303630828857 0.6333671808242798
6.090909004211426 0.6545010805130005 0.653101921081543 0.656929075717926 0.6509460806846619 0.6505248546600342 0.6522761583328247 0.6496952176094055 0.6536893248558044 0.6491074562072754 0.6563472747802734 0.6586329340934753 0.6580964922904968 0.6560519337654114 0.6524233222007751 0.6491022706031799
6.151515483856201 0.6706187129020691 0.669357419013977 0.6731566786766052 0.6671096086502075 0.6665806174278259 0.6683771014213562 0.6658504009246826 0.6698853373527527 0.6650890707969666 0.672751784324646 0.6751840710639954 0.6747663617134094 0.6729116439819336 0.667983889579773 0.665028989315033
6.212121486663818 0.6869398355484009 0.6857674717903137 0.6895834803581238 0.6835201978683472 0.682878315448761 0.6846197247505188 0.6822611093521118 0.6863582134246826 0.6812710165977478 0.6894370913505554 0.691856861114502 0.691623330116272 0.6899851560592651 0.683697521686554 0.6811251640319824
6.2727274894714355 0.7034420371055603 0.7022957801818848 0.7061861753463745 0.7001518607139587 0.6993933320045471 0.7009730339050293 0.6988952159881592 0.7030781507492065 0.6976343989372253 0.7063699960708618 0.708613932132721 0.7086213231086731 0.7072311639785767 0.6995450258255005 0.6973603963851929
6.333333492279053 0.7200937867164612 0.7188966274261475 0.7229331731796265 0.7169665694236755 0.7160905003547668 0.717399001121521 0.7157087326049805 0.7199988961219788 0.7141520977020264 0.7235005497932434 0.7254114151000977 0.7257026433944702 0.7245959043502808 0.7155025005340576 0.713694155216217
6.39393949508667 0.7368538975715637 0.7355151176452637 0.7397823929786682 0.7339128851890564 0.732922375202179 0.7338521480560303 0.7326420545578003 0.7370573282241821 0.7307878136634827 0.740760326385498 0.7421981692314148 0.7427965402603149 0.742012083530426 0.7315396070480347 0.7300753593444824
6.454545497894287 0.753669798374176 0.7520864605903625 0.7566805481910706 0.7509254813194275 0.7498283386230469 0.7502790093421936 0.7496206760406494 0.7541712522506714 0.7474945783615112 0.7580632567405701 0.7589159607887268 0.7598205804824829 0.7593984603881836 0.7476205229759216 0.7464412450790405
6.515151500701904 0.7704779505729675 0.7685361504554749 0.7735632061958313 0.7679246664047241 0.7667357325553894 0.7666184902191162 0.7665548920631409 0.7712406516075134 0.7642149925231934 0.7753047347068787 0.775499165058136 0.7766805291175842 0.7766603827476501 0.7637027502059937 0.7627178430557251
6.57575798034668 0.7872032523155212 0.784779965877533 0.7903545498847961 0.7848165035247803 0.7835589051246643 0.7828021049499512 0.78333979845047 0.7881479859352112 0.7808800935745239 0.7923640012741089 0.7918749451637268 0.7932707071304321 0.7936899065971375 0.7797374725341797 0.7788189053535461
6.636363983154297 0.8037589192390442 0.8007249236106873 0.8069667220115662 0.8014929294586182 0.8001996874809265 0.7987537980079651 0.799855649471283 0.8047598004341125 0.7974089980125427 0.8091055750846863 0.8079633116722107 0.8094753623008728 0.8103675246238708 0.7956691384315491 0.7946474552154541
6.696969985961914 0.8200482130050659 0.8162695169448853 0.8233010172843933 0.8178339600563049 0.8165497183799744 0.8143908381462097 0.8159708976745605 0.8209306001663208 0.8137103319168091 0.8253828287124634 0.8236780762672424 0.8251720666885376 0.8265642523765564 0.8114362359046936 0.8100958466529846
6.757575988769531 0.8359639048576355 0.8313060998916626 0.8392491340637207 0.8337088823318481 0.8324909210205078 0.829625129699707 0.8315432667732239 0.8365058898925781 0.8296817541122437 0.8410420417785645 0.8389265537261963 0.8402317762374878 0.8421431183815002 0.826970100402832 0.82504802942276
6.818181991577148 0.8513917326927185 0.8457209467887878 0.8546946048736572 0.848979115486145 0.8478991389274597 0.844363808631897 0.8464231491088867 0.8513265252113342 0.845211923122406 0.8559269309043884 0.8536112904548645 0.8545223474502563 0.856964111328125 0.8421967625617981 0.8393810987472534
6.878787994384766 0.8662108182907104 0.8593972325325012 0.8695141077041626 0.8635010123252869 0.8626455664634705 0.8585108518600464 0.8604570031166077 0.8652339577674866 0.8601813912391663 0.8698833584785461 0.8676303625106812 0.8679119944572449 0.8708850741386414 0.8570371866226196 0.8529673218727112
6.939393997192383 0.8802969455718994 0.8722169995307922 0.8835808038711548 0.8771294951438904 0.8766000866889954 0.8719675540924072 0.8734910488128662 0.878075122833252 0.8744661808013916 0.8827646374702454 0.8808794617652893 0.8802707195281982 0.883766770362854 0.8714072704315186 0.865677535533905
7.0 0.8935242891311646 0.8840623497962952 0.8967657089233398 0.8897208571434021 0.8896337747573853 0.8846358060836792 0.8853747844696045 0.8897063732147217 0.8879377245903015 0.8944346308708191 0.893251359462738 0.8914742469787598 0.8954750895500183 0.885219395160675 0.8773839473724365


==> figure_code/ECOFLEX_8/param_extra/1.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.005180176347494125 0.005844559520483017 0.005285497754812241 0.005736984312534332 0.005247775465250015 0.005656987428665161 0.005312610417604446 0.005754929035902023 0.005296379327774048 0.0058211348950862885 0.005238700658082962 0.005279462784528732 0.005609326064586639 0.005567595362663269 0.005484115332365036
1.121212124824524 0.009668078273534775 0.010692965239286423 0.009829919785261154 0.010521464049816132 0.009756762534379959 0.010426726192235947 0.0098537877202034 0.010500721633434296 0.009774118661880493 0.010659821331501007 0.009716764092445374 0.009804870933294296 0.010336726903915405 0.010244105011224747 0.010152652859687805
1.1818182468414307 0.013641208410263062 0.014822214841842651 0.013826094567775726 0.014619201421737671 0.013716552406549454 0.014544565230607986 0.013827584683895111 0.014533411711454391 0.013671919703483582 0.014798078685998917 0.013641968369483948 0.013778883963823318 0.014420658349990845 0.014278657734394073 0.014223858714103699
1.2424242496490479 0.017226608470082283 0.01842634379863739 0.017412248998880386 0.018215712159872055 0.01726461946964264 0.018178679049015045 0.01737971603870392 0.018055632710456848 0.017153430730104446 0.018429704010486603 0.017160944640636444 0.01734524965286255 0.018029846251010895 0.01784457266330719 0.017852604389190674
1.303030252456665 0.020517593249678612 0.02164461463689804 0.020689811557531357 0.021443936973810196 0.020502859726548195 0.021452024579048157 0.020616773515939713 0.02121010795235634 0.020334135740995407 0.02169163152575493 0.020379874855279922 0.02060846984386444 0.021286681294441223 0.02106592059135437 0.021151535212993622
1.3636363744735718 0.02358437515795231 0.024579357355833054 0.023734891787171364 0.02440151572227478 0.023508349433541298 0.02445642650127411 0.023618429899215698 0.024100013077259064 0.023297660052776337 0.024683140218257904 0.023377522826194763 0.023646280169487 0.02428196370601654 0.02403375506401062 0.02420450747013092
1.4242424964904785 0.026480888947844505 0.027307286858558655 0.026605723425745964 0.02716163918375969 0.026340480893850327 0.02726176753640175 0.02644546702504158 0.02680167928338051 0.02610599249601364 0.027477875351905823 0.026213515549898148 0.026517655700445175 0.02708442509174347 0.02681645378470421 0.02707517147064209
1.4848484992980957 0.02924950234591961 0.029887236654758453 0.02934783324599266 0.029780451208353043 0.029045913368463516 0.02992233633995056 0.029145192354917526 0.029372908174991608 0.02880614623427391 0.030131757259368896 0.028933996334671974 0.029268305748701096 0.02974718064069748 0.029466550797224045 0.029812879860401154
1.545454502105713 0.03192417323589325 0.03236519172787666 0.03199746459722519 0.03230186551809311 0.031662002205848694 0.032481107860803604 0.03175516799092293 0.0318584144115448 0.031434524804353714 0.03268817812204361 0.031575366854667664 0.031934358179569244 0.03231212496757507 0.03202521800994873 0.032456666231155396
1.6060606241226196 0.034532636404037476 0.03477778658270836 0.034584056586027145 0.03476087376475334 0.0342191681265831 0.0349726639688015 0.03430573269724846 0.034293510019779205 0.034019920974969864 0.035181522369384766 0.0341668576002121 0.03454486280679703 0.034812815487384796 0.03452536091208458 0.03503790870308876
1.6666667461395264 0.03709806501865387 0.037154875695705414 0.03713199496269226 0.03718595951795578 0.03674264997243881 0.03742541745305061 0.03682192042469978 0.03670663386583328 0.036585524678230286 0.03763964772224426 0.03673242777585983 0.0371236577630043 0.03727675974369049 0.03699389100074768 0.037582382559776306
1.7272727489471436 0.0396401584148407 0.03952120244503021 0.03966185450553894 0.03960072994232178 0.039253756403923035 0.03986310586333275 0.03932473063468933 0.03912118449807167 0.03915044292807579 0.04008561000227928 0.03929203003644943 0.03969065845012665 0.039726871997117996 0.03945311903953552 0.04011157900094986
1.7878787517547607 0.042176056653261185 0.04189769923686981 0.04219137132167816 0.042025141417980194 0.04177083820104599 0.04230591654777527 0.04183215647935867 0.041556742042303085 0.04173065349459648 0.04253887012600899 0.04186263680458069 0.04226282611489296 0.042182572185993195 0.04192197322845459 0.042643822729587555
1.8484848737716675 0.044720958918333054 0.04430244117975235 0.0447361022233963 0.04447640851140022 0.044309958815574646 0.04477134719491005 0.04435988888144493 0.04403003677725792 0.0443398542702198 0.045016225427389145 0.04445889964699745 0.04485488310456276 0.04466068744659424 0.04441679269075394 0.045194968581199646
1.9090909957885742 0.04728862643241882 0.04675130173563957 0.047309957444667816 0.046969637274742126 0.0468854121863842 0.047274816781282425 0.04692189395427704 0.046555615961551666 0.04698999226093292 0.04753251373767853 0.047093719244003296 0.04747980087995529 0.047176018357276917 0.04695196449756622 0.04777897894382477
1.9696969985961914 0.04989171773195267 0.04925842583179474 0.04992559552192688 0.04951832443475723 0.04951011389493942 0.04983010143041611 0.0495307520031929 0.04914633557200432 0.04969165101647377 0.05010096728801727 0.04977864772081375 0.05014927685260773 0.04974178969860077 0.04954029992222786 0.050408437848091125
2.0303030014038086 0.05254214629530907 0.05183675140142441 0.05259476602077484 0.052134767174720764 0.052195996046066284 0.052449751645326614 0.05219806730747223 0.0518137663602829 0.05245444178581238 0.052733778953552246 0.052524175494909286 0.052873991429805756 0.052370090037584305 0.05219349265098572 0.0530947707593441
2.090909004211426 0.05525123327970505 0.05449805408716202 0.055328480899333954 0.054830241948366165 0.054954081773757935 0.05514531210064888 0.05493465065956116 0.0545683316886425 0.05528717115521431 0.055442146956920624 0.055339962244033813 0.05566384270787239 0.05507201328873634 0.054922182112932205 0.055848538875579834
2.151515245437622 0.05802994966506958 0.057253461331129074 0.05813724920153618 0.057615406811237335 0.05779486149549484 0.05792752280831337 0.05775073915719986 0.057419802993535995 0.05819813162088394 0.058236680924892426 0.05823510140180588 0.05852821469306946 0.05785799399018288 0.05773643031716347 0.05867968127131462
2.2121212482452393 0.06088901311159134 0.0601133368909359 0.06103116273880005 0.06050027534365654 0.06072823330760002 0.060806531459093094 0.06065613776445389 0.060377150774002075 0.061195164918899536 0.06112750619649887 0.061218198388814926 0.06147602200508118 0.06073790416121483 0.06064561381936073 0.06159762665629387
2.2727272510528564 0.06383897364139557 0.06308755278587341 0.06402002274990082 0.06349441409111023 0.06376376003026962 0.0637919008731842 0.06366027146577835 0.06344884634017944 0.06428582966327667 0.0641242265701294 0.06429745256900787 0.06451588124036789 0.06372115761041641 0.0636586993932724 0.06461139023303986
2.3333334922790527 0.06689034402370453 0.06618551909923553 0.06711345165967941 0.06660708785057068 0.06691068410873413 0.0668928399682045 0.06677236407995224 0.06664285063743591 0.0674775242805481 0.06723619997501373 0.06748083978891373 0.06765622645616531 0.06681684404611588 0.06678423285484314 0.06772974133491516
2.39393949508667 0.0700535997748375 0.06941624730825424 0.07032085210084915 0.0698472112417221 0.07017794996500015 0.07011811435222626 0.07000140100717545 0.06996683031320572 0.07077749073505402 0.07047250121831894 0.07077616453170776 0.07090529799461365 0.07003379613161087 0.07003048062324524 0.07096117734909058
2.454545497894287 0.07333924621343613 0.07278842478990555 0.07365153729915619 0.07322348654270172 0.07357431948184967 0.07347624003887177 0.07335622608661652 0.07342804968357086 0.07419297099113464 0.07384192943572998 0.07419106364250183 0.0742713212966919 0.07338063418865204 0.0734054446220398 0.07431408762931824
2.5151515007019043 0.07675779610872269 0.07631033658981323 0.07711467146873474 0.07674434781074524 0.07710833102464676 0.07697533071041107 0.07684557139873505 0.07703343033790588 0.077731192111969 0.07735306769609451 0.07773304730653763 0.0777624249458313 0.07686573266983032 0.07691685855388641 0.07779665291309357
2.5757575035095215 0.08031975477933884 0.07998993992805481 0.08071929216384888 0.08041800558567047 0.08078832924365997 0.08062329888343811 0.08047793805599213 0.08078965544700623 0.08139944076538086 0.08101426064968109 0.08140964806079865 0.08138673007488251 0.08049739897251129 0.08057224750518799 0.0814170390367508
2.6363637447357178 0.08403568714857101 0.08383488655090332 0.08447438478469849 0.08425247669219971 0.08462248742580414 0.08442775905132294 0.08426177501678467 0.08470311760902405 0.08520510792732239 0.08483359217643738 0.0852283239364624 0.08515241742134094 0.0842837393283844 0.08437894284725189 0.08518324047327042
2.696969747543335 0.08791592717170715 0.08785231411457062 0.08838862180709839 0.08825535327196121 0.08861872553825378 0.08839590847492218 0.08820527791976929 0.08877984434366226 0.08915559947490692 0.08881875872612 0.08919644355773926 0.08906756341457367 0.08823263645172119 0.0883440226316452 0.08910317718982697
2.757575750350952 0.09197083115577698 0.09204918891191483 0.0924706682562828 0.09243416786193848 0.09278477728366852 0.0925348550081253 0.09231649339199066 0.0930258259177208 0.0932585746049881 0.0929773673415184 0.09332146495580673 0.09314039349555969 0.09235192090272903 0.09247444570064545 0.0931847095489502
2.8181819915771484 0.09621039777994156 0.09643182158470154 0.09672881662845612 0.09679591655731201 0.09712808579206467 0.09685121476650238 0.09660317003726959 0.09744652360677719 0.09752169251441956 0.09731641411781311 0.09761068224906921 0.09737904369831085 0.0966491550207138 0.09677684307098389 0.0974355936050415
2.8787879943847656 0.10064443945884705 0.10100627690553665 0.10117117315530777 0.10134731233119965 0.10165582597255707 0.10135136544704437 0.10107278823852539 0.10204732418060303 0.10195283591747284 0.10184267163276672 0.10207152366638184 0.10179166495800018 0.10113167762756348 0.10125774890184402 0.10186341404914856
2.939393997192383 0.10528217256069183 0.10577797144651413 0.10580551624298096 0.10609458386898041 0.1063748449087143 0.10604135692119598 0.10573241114616394 0.10683320462703705 0.10655979812145233 0.1065623015165329 0.10671117901802063 0.10638632625341415 0.10580658912658691 0.10592326521873474 0.10647564381361008
3.0 0.11013245582580566 0.11075200140476227 0.11063928157091141 0.11104358732700348 0.11129166185855865 0.11092688143253326 0.11058882623910904 0.11180904507637024 0.11135073006153107 0.11148117482662201 0.11153686046600342 0.11117105931043625 0.1106807142496109 0.11077947914600372 0.11127965152263641
3.060606002807617 0.11520322412252426 0.11593283712863922 0.11567947268486023 0.11619953066110611 0.11641232669353485 0.11601325869560242 0.11564818024635315 0.11697926372289658 0.11633352190256119 0.11660449206829071 0.11655563116073608 0.11615373939275742 0.11576048284769058 0.11583197861909866 0.11628247797489166
3.1212122440338135 0.12050178647041321 0.12132439017295837 0.12093266099691391 0.12156713008880615 0.12174256145954132 0.1213054433465004 0.12091617286205292 0.12234804034233093 0.12151625007390976 0.12193682044744492 0.1217743530869484 0.12134203314781189 0.1210518628358841 0.12108621001243591 0.12149094045162201
3.1818182468414307 0.1260344386100769 0.12693017721176147 0.12640497088432312 0.12715059518814087 0.12728753685951233 0.12680813670158386 0.1263979971408844 0.1279194951057434 0.1269068717956543 0.12748247385025024 0.1271996796131134 0.126743346452713 0.1265605241060257 0.12654733657836914 0.1269116997718811
3.242424249649048 0.13180634379386902 0.13275304436683655 0.13210193812847137 0.13295337557792664 0.13305188715457916 0.13252556324005127 0.13209806382656097 0.13369715213775635 0.13251309096813202 0.13324478268623352 0.1328379511833191 0.13236480951309204 0.13229140639305115 0.1322200447320938 0.13255086541175842
3.303030490875244 0.13782161474227905 0.13879543542861938 0.1380285918712616 0.13897846639156342 0.13903987407684326 0.13846175372600555 0.13802030682563782 0.13968448340892792 0.13834244012832642 0.1392267942428589 0.13869519531726837 0.13821309804916382 0.13824895024299622 0.13810893893241882 0.13841436803340912
3.3636364936828613 0.14408303797245026 0.14505928754806519 0.14418941736221313 0.14522823691368103 0.14525502920150757 0.14462032914161682 0.144167959690094 0.14588475227355957 0.14440211653709412 0.14543086290359497 0.14477702975273132 0.14429441094398499 0.1444370150566101 0.14421816170215607 0.14450760185718536
3.4242424964904785 0.15059210360050201 0.15154604613780975 0.1505882441997528 0.15170443058013916 0.15170034766197205 0.1510046124458313 0.15054351091384888 0.15230077505111694 0.15069884061813354 0.1518588662147522 0.15108853578567505 0.1506144106388092 0.1508585810661316 0.15055151283740997 0.15083549916744232
3.4848484992980957 0.157349094748497 0.15825682878494263 0.15722833573818207 0.1584084928035736 0.1583784520626068 0.15761777758598328 0.157149076461792 0.15893539786338806 0.15723878145217896 0.1585121750831604 0.15763434767723083 0.15717805922031403 0.1575160026550293 0.15711256861686707 0.15740257501602173
3.545454502105713 0.16435293853282928 0.16519233584403992 0.16411222517490387 0.16534119844436646 0.16529110074043274 0.16446255147457123 0.163985937833786 0.16579097509384155 0.1640273928642273 0.165391743183136 0.16441841423511505 0.1639896035194397 0.1644107550382614 0.16390451788902283 0.16421259939670563
3.606060743331909 0.17160145938396454 0.1723530888557434 0.17124202847480774 0.17250320315361023 0.17243964970111847 0.17154157161712646 0.17105507850646973 0.1728699803352356 0.17106933891773224 0.17249831557273865 0.17144416272640228 0.17105253040790558 0.17154359817504883 0.17093034088611603 0.1712690144777298
3.6666667461395264 0.17909136414527893 0.17973919212818146 0.1786188781261444 0.1798945665359497 0.1798248589038849 0.17885711789131165 0.17835700511932373 0.18017429113388062 0.1783682256937027 0.1798321157693863 0.1787140667438507 0.17836935818195343 0.17891430854797363 0.17819245159626007 0.17857427895069122
3.7272727489471436 0.1868184208869934 0.18735070526599884 0.18624341487884521 0.1875155121088028 0.1874469518661499 0.18641120195388794 0.18589197099208832 0.1877059042453766 0.18592670559883118 0.1873933970928192 0.18623021245002747 0.18594172596931458 0.1865219920873642 0.18569311499595642 0.18613040447235107
3.78787899017334 0.19477811455726624 0.19518771767616272 0.19411560893058777 0.1953660547733307 0.19530576467514038 0.1942056119441986 0.1936599612236023 0.19546690583229065 0.19374646246433258 0.19518248736858368 0.1939939558506012 0.19377045333385468 0.19436511397361755 0.19343449175357819 0.19393889605998993
3.848484992980957 0.20296485722064972 0.203249990940094 0.20223450660705566 0.20344600081443787 0.20340046286582947 0.20224162936210632 0.20166084170341492 0.20345841348171234 0.20182758569717407 0.20319925248622894 0.2020057737827301 0.20185503363609314 0.20244117081165314 0.20141801238059998 0.20200014114379883
3.909090995788574 0.21137356758117676 0.21153739094734192 0.21059873700141907 0.2117554247379303 0.2117300033569336 0.21052035689353943 0.20989461243152618 0.2116823047399521 0.2101692259311676 0.21144410967826843 0.21026572585105896 0.21019446849822998 0.2107473760843277 0.20964506268501282 0.2103140950202942
3.9696969985961914 0.21999886631965637 0.22004985809326172 0.21920615434646606 0.22029440104961395 0.220292866230011 0.21904218196868896 0.2183612883090973 0.22013960778713226 0.21876922249794006 0.21991726756095886 0.21877321600914001 0.21878650784492493 0.21928051114082336 0.21811658143997192 0.21888002753257751
4.030303001403809 0.2288360446691513 0.2287873923778534 0.22805394232273102 0.22906306385993958 0.22908729314804077 0.22780713438987732 0.22706110775470734 0.22883166372776031 0.2276240885257721 0.2286193072795868 0.22752711176872253 0.22762812674045563 0.22803714871406555 0.22683322429656982 0.22769644856452942
4.090909004211426 0.2378809154033661 0.23774990439414978 0.2371388077735901 0.23806162178516388 0.2381112277507782 0.236814484000206 0.23599447309970856 0.23775938153266907 0.23672936856746674 0.2375510036945343 0.2365260124206543 0.2367156445980072 0.23701366782188416 0.2357953041791916 0.23676133155822754
4.151515007019043 0.24713034927845 0.24693754315376282 0.24645712971687317 0.2472904622554779 0.24736246466636658 0.24606290459632874 0.2451620101928711 0.24692371487617493 0.24607965350151062 0.24671337008476257 0.24576812982559204 0.24604472517967224 0.2462068796157837 0.2450028955936432 0.24607214331626892
4.21212100982666 0.256582111120224 0.2563502788543701 0.2560046911239624 0.25674968957901 0.25683870911598206 0.2555502951145172 0.2545645236968994 0.25632524490356445 0.255668580532074 0.25610747933387756 0.25525131821632385 0.2556104063987732 0.2556137442588806 0.2544553577899933 0.255625456571579
4.2727274894714355 0.26623499393463135 0.26598793268203735 0.26577723026275635 0.2664392292499542 0.26653748750686646 0.26527369022369385 0.26420292258262634 0.2659640312194824 0.26548922061920166 0.26573431491851807 0.26497334241867065 0.2654074430465698 0.2652318477630615 0.26415178179740906 0.26541775465011597
4.333333492279053 0.2760891914367676 0.27585047483444214 0.2757704257965088 0.27635878324508667 0.276456356048584 0.2752293348312378 0.2740779519081116 0.2758403420448303 0.27553436160087585 0.27559536695480347 0.2749316692352295 0.27543044090270996 0.27505946159362793 0.27409085631370544 0.27544498443603516
4.39393949508667 0.2861458957195282 0.28593748807907104 0.2859799563884735 0.2865077555179596 0.28659293055534363 0.28541299700737 0.28419029712677 0.28595393896102905 0.2857966721057892 0.2856917381286621 0.2851238548755646 0.28567394614219666 0.285095751285553 0.28427091240882874 0.28570276498794556
4.454545497894287 0.29640722274780273 0.29624852538108826 0.2964017987251282 0.29688483476638794 0.29694506525993347 0.2958196997642517 0.2945404052734375 0.29630398750305176 0.2962689697742462 0.29602447152137756 0.2955472469329834 0.2961326539516449 0.29534095525741577 0.2946895956993103 0.2961866855621338
4.515151500701904 0.30687594413757324 0.30678266286849976 0.3070322871208191 0.3074883222579956 0.3075106143951416 0.30644410848617554 0.3051282465457916 0.3068895936012268 0.3069447875022888 0.30659428238868713 0.3061991035938263 0.30680182576179504 0.30579596757888794 0.3053443431854248 0.306892067193985
4.57575798034668 0.3175554871559143 0.31753891706466675 0.3178681433200836 0.31831586360931396 0.31828781962394714 0.3172808885574341 0.3159531354904175 0.31770917773246765 0.3178180456161499 0.317401647567749 0.31707659363746643 0.3176769018173218 0.3164626955986023 0.31623199582099915 0.31781449913978577
4.636363983154297 0.328449010848999 0.32851558923721313 0.328906387090683 0.3293641209602356 0.329274982213974 0.32832425832748413 0.32701343297958374 0.32876068353652954 0.328883558511734 0.32844603061676025 0.32817643880844116 0.3287540078163147 0.32734382152557373 0.3273490071296692 0.32894933223724365
4.696969985961914 0.33955949544906616 0.33971092104911804 0.3401447832584381 0.34062933921813965 0.3404707610607147 0.3395690619945526 0.33830705285072327 0.34004175662994385 0.3401375412940979 0.3397267460823059 0.33949539065361023 0.3400300145149231 0.3384423553943634 0.33869147300720215 0.3402922749519348
4.757575988769531 0.35088926553726196 0.35112282633781433 0.3515814244747162 0.3521076738834381 0.35187429189682007 0.3510107696056366 0.34983089566230774 0.3515494465827942 0.3515773117542267 0.3512422442436218 0.35103005170822144 0.3515026569366455 0.34976187348365784 0.35025542974472046 0.35183951258659363
4.818181991577148 0.3624398708343506 0.36274898052215576 0.36321505904197693 0.36379459500312805 0.36348485946655273 0.3626454770565033 0.36158105731010437 0.3632804751396179 0.36320140957832336 0.362990140914917 0.3627766966819763 0.36317044496536255 0.3613058626651764 0.36203622817993164 0.36358749866485596
4.878787994384766 0.3742114007472992 0.3745870888233185 0.3750448524951935 0.3756856918334961 0.375302255153656 0.3744703531265259 0.3735532760620117 0.3752311170101166 0.37500983476638794 0.3749672770500183 0.3747316300868988 0.3750326931476593 0.3730774521827698 0.3740295469760895 0.3755330443382263
4.939393997192383 0.3862028121948242 0.3866347074508667 0.3870702385902405 0.38777658343315125 0.38732653856277466 0.38648346066474915 0.3857424259185791 0.38739755749702454 0.3870037794113159 0.3871697187423706 0.3868911564350128 0.38708943128585815 0.3850790560245514 0.3862306773662567 0.3876734972000122
5.0 0.3984120190143585 0.39888954162597656 0.3992913067340851 0.4000636041164398 0.3995579779148102 0.39868444204330444 0.3981434106826782 0.39977550506591797 0.3991856276988983 0.39959287643432617 0.39925140142440796 0.39934152364730835 0.3973122239112854 0.3986349403858185 0.4000067114830017
5.060606002807617 0.4108358919620514 0.411349892616272 0.411708265542984 0.4125436842441559 0.4119974374771118 0.41107356548309326 0.41075101494789124 0.41236114501953125 0.41155898571014404 0.4122316241264343 0.41180914640426636 0.41179049015045166 0.4097772240638733 0.4112381935119629 0.4125310182571411
5.121212005615234 0.42347049713134766 0.42401424050331116 0.4243218004703522 0.42521461844444275 0.4246455430984497 0.4236527681350708 0.42356041073799133 0.4251503348350525 0.4241279363632202 0.4250800907611847 0.424561083316803 0.4244381785392761 0.42247286438941956 0.42403602600097656 0.42524537444114685
5.18181848526001 0.43631234765052795 0.4368818402290344 0.4371330738067627 0.4380755126476288 0.43750354647636414 0.4364246726036072 0.4365672469139099 0.43813955783843994 0.43689781427383423 0.43813270330429077 0.4375050663948059 0.4372870922088623 0.4353967308998108 0.4370248019695282 0.4381491541862488
5.242424488067627 0.44935745000839233 0.44995203614234924 0.4501429796218872 0.45112621784210205 0.45057234168052673 0.4493922293186188 0.4497677683830261 0.45132505893707275 0.4498733878135681 0.4513828158378601 0.45063865184783936 0.45033955574035645 0.44854411482810974 0.4502004384994507 0.4512416124343872
5.303030490875244 0.4626030921936035 0.46322542428970337 0.4633531868457794 0.46436792612075806 0.4638529419898987 0.4625595808029175 0.4631590247154236 0.46470415592193604 0.4630604088306427 0.4648246169090271 0.4639607071876526 0.4635980427265167 0.4619096517562866 0.4635601043701172 0.46452292799949646
5.363636493682861 0.4760477542877197 0.4767025113105774 0.47676509618759155 0.47780269384384155 0.4773463010787964 0.47593051195144653 0.4767388701438904 0.4782741665840149 0.4764637053012848 0.47845202684402466 0.47747042775154114 0.47706472873687744 0.47548627853393555 0.47710078954696655 0.47799307107925415
5.4242424964904785 0.48969119787216187 0.4903848171234131 0.4903804659843445 0.4914335310459137 0.49105265736579895 0.4895090162754059 0.4905061423778534 0.4920331835746765 0.49008795619010925 0.4922597110271454 0.49116772413253784 0.49074140191078186 0.4892660975456238 0.4908199608325958 0.49165207147598267
5.484848499298096 0.5035344362258911 0.5042734146118164 0.5042006373405457 0.5052639842033386 0.5049722194671631 0.5032984018325806 0.5044602751731873 0.5059794783592224 0.5039367079734802 0.5062425136566162 0.5050528645515442 0.5046293139457703 0.5032404065132141 0.5047154426574707 0.5055000185966492
5.545454502105713 0.5175802111625671 0.5183700323104858 0.5182271003723145 0.5192974805831909 0.5191044211387634 0.5173014402389526 0.5186012387275696 0.5201119780540466 0.5180124640464783 0.5203959941864014 0.519126296043396 0.5187287926673889 0.5174006223678589 0.5187854766845703 0.5195368528366089
5.606060981750488 0.5318318009376526 0.5326754450798035 0.5324600338935852 0.5335374474525452 0.5334477424621582 0.5315198302268982 0.5329291820526123 0.5344293117523193 0.5323162078857422 0.5347159504890442 0.533388614654541 0.5330389142036438 0.5317375063896179 0.5330279469490051 0.5337616205215454
5.6666669845581055 0.5462928414344788 0.5471898913383484 0.5468996167182922 0.5479863286018372 0.5479995012283325 0.5459534525871277 0.5474439263343811 0.5489304661750793 0.5468469262123108 0.5491988658905029 0.5478397011756897 0.5475578308105469 0.5462425351142883 0.5474413633346558 0.5481734275817871
5.727272987365723 0.5609667301177979 0.561912477016449 0.5615447759628296 0.5626455545425415 0.562756359577179 0.5606011152267456 0.5621451139450073 0.5636135339736938 0.5616014003753662 0.563841700553894 0.5624794363975525 0.5622819662094116 0.5609076023101807 0.562023401260376 0.5627701878547668
5.78787899017334 0.5758558511734009 0.5768412351608276 0.5763933062553406 0.5775150656700134 0.5777132511138916 0.5754598379135132 0.5770320296287537 0.5784772038459778 0.5765748023986816 0.5786420106887817 0.577306866645813 0.5772067308425903 0.5757256746292114 0.5767722129821777 0.5775495767593384
5.848484992980957 0.5909608602523804 0.591972291469574 0.59144127368927 0.5925929546356201 0.5928640365600586 0.590524435043335 0.5921021699905396 0.5935184955596924 0.591759443283081 0.5935971736907959 0.5923193097114563 0.5923256874084473 0.590690016746521 0.5916851758956909 0.5925078988075256
5.909090995788574 0.6062791347503662 0.6072993278503418 0.6066833734512329 0.6078745722770691 0.6082005500793457 0.605787456035614 0.607352077960968 0.6087334752082825 0.6071450710296631 0.6087048649787903 0.607513427734375 0.6076303720474243 0.6057949066162109 0.6067591309547424 0.6076407432556152
5.969696998596191 0.6218053102493286 0.6228141784667969 0.6221120953559875 0.6233528256416321 0.6237131953239441 0.6212396621704102 0.622776448726654 0.6241171956062317 0.6227186918258667 0.6239622831344604 0.6228837966918945 0.6231108903884888 0.6210352778434753 0.6219902038574219 0.6229422092437744
6.030303001403809 0.6375299692153931 0.6385059952735901 0.6377184987068176 0.6390177607536316 0.6393909454345703 0.6368691921234131 0.6383687257766724 0.6396629810333252 0.6384652853012085 0.639366626739502 0.638423502445221 0.6387557983398438 0.6364070177078247 0.6373737454414368 0.6384058594703674
6.090909004211426 0.6534394025802612 0.6543614864349365 0.6534907817840576 0.65485680103302 0.655220627784729 0.6526622772216797 0.6541194915771484 0.6553628444671631 0.6543669700622559 0.6549148559570312 0.6541237235069275 0.6545517444610596 0.6519058346748352 0.6529042720794678 0.6540234684944153
6.151515483856201 0.6695153713226318 0.6703643202781677 0.6694152355194092 0.6708534955978394 0.6711875796318054 0.6686028242111206 0.6700179576873779 0.6712065935134888 0.6704034805297852 0.6706023216247559 0.6699732542037964 0.6704837083816528 0.6675276160240173 0.6685751080513 0.6697857975959778
6.212121486663818 0.6857351064682007 0.6864954233169556 0.6854759454727173 0.6869890093803406 0.6872751712799072 0.6846724152565002 0.6860508322715759 0.6871820688247681 0.6865521669387817 0.6864243745803833 0.6859593391418457 0.6865350008010864 0.6832680106163025 0.6843783259391785 0.6856824159622192
6.2727274894714355 0.702071487903595 0.7027336955070496 0.7016552090644836 0.7032413482666016 0.703465461730957 0.7008510231971741 0.7022029161453247 0.7032756209373474 0.7027889490127563 0.7023748159408569 0.702066957950592 0.7026876211166382 0.6991226077079773 0.7003048658370972 0.7017015218734741
6.333333492279053 0.7184939384460449 0.7190555334091187 0.7179332971572876 0.7195862531661987 0.7197389602661133 0.7171170711517334 0.7184571623802185 0.719471275806427 0.7190882563591003 0.7184469103813171 0.7182793617248535 0.7189227342605591 0.7150864005088806 0.7163450121879578 0.7178305387496948
6.39393949508667 0.7349680662155151 0.7354353666305542 0.7342885732650757 0.7359969615936279 0.7360753417015076 0.7334470748901367 0.7347946166992188 0.7357516288757324 0.7354231476783752 0.7346324920654297 0.7345778942108154 0.7352199554443359 0.7311532497406006 0.7324868440628052 0.7340553998947144
6.454545497894287 0.7514567971229553 0.7518454790115356 0.7506978511810303 0.7524445056915283 0.7524523138999939 0.7498165965080261 0.7511947751045227 0.7520974278450012 0.7517657279968262 0.7509217858314514 0.7509421706199646 0.7515581846237183 0.7473162412643433 0.7487180233001709 0.7503613233566284
6.515151500701904 0.7679215669631958 0.7682579159736633 0.7671372890472412 0.7688992619514465 0.768847644329071 0.7662005424499512 0.7676358222961426 0.7684880495071411 0.7680882811546326 0.7673046588897705 0.7673507928848267 0.7679163217544556 0.7635676264762878 0.7650250792503357 0.7667326927185059
6.57575798034668 0.7843228578567505 0.7846431732177734 0.7835817933082581 0.785330057144165 0.7852384448051453 0.7825728058815002 0.7840949296951294 0.7849014401435852 0.7843630313873291 0.7837693691253662 0.7837813496589661 0.784272313117981 0.7798985242843628 0.7813929319381714 0.7831531167030334
6.636363983154297 0.800620436668396 0.800971269607544 0.8000056743621826 0.8017054200172424 0.8016009330749512 0.7989067435264587 0.8005483746528625 0.8013147711753845 0.8005622625350952 0.8003028035163879 0.8002097606658936 0.8006038069725037 0.7962983846664429 0.7978061437606812 0.7996053695678711
6.696969985961914 0.8167758584022522 0.8172129392623901 0.8163834810256958 0.8179939985275269 0.8179121613502502 0.8151766657829285 0.8169722557067871 0.8177046775817871 0.8166598081588745 0.8168911337852478 0.8166126012802124 0.8168895244598389 0.8127564191818237 0.8142478466033936 0.8160723447799683
6.757575988769531 0.8327517509460449 0.8333394527435303 0.8326898813247681 0.8341654539108276 0.8341488838195801 0.8313568234443665 0.833342432975769 0.8340471982955933 0.8326306343078613 0.8335197567939758 0.8329653739929199 0.8331079483032227 0.8292601704597473 0.830701470375061 0.8325362205505371
6.818181991577148 0.8485133051872253 0.8493226766586304 0.8488997220993042 0.8501903414726257 0.8502888679504395 0.8474221229553223 0.8496350049972534 0.8503183126449585 0.8484511971473694 0.850172758102417 0.8492441177368164 0.8492383360862732 0.845796525478363 0.8471487760543823 0.8489792943000793
6.878787994384766 0.864028811454773 0.8651368618011475 0.8649895191192627 0.8660411238670349 0.8663107752799988 0.8633485436439514 0.865827202796936 0.8664944767951965 0.8641000986099243 0.8668343424797058 0.8654255867004395 0.8652611970901489 0.8623515367507935 0.8635720014572144 0.8653837442398071
6.939393997192383 0.8792708516120911 0.8807572722434998 0.8809365034103394 0.8816922903060913 0.8821942210197449 0.8791134357452393 0.8818965554237366 0.8825531005859375 0.8795581459999084 0.8834874629974365 0.8814871907234192 0.8811577558517456 0.8789107799530029 0.879953145980835 0.8817323446273804
7.0 0.894214928150177 0.8961619734764099 0.8967196345329285 0.8971208930015564 0.8979201316833496 0.8946956992149353 0.8978220820426941 0.898472011089325 0.8948079347610474 0.9001151323318481 0.8974069952964783 0.896910548210144 0.8954588770866394 0.8962736129760742 0.8980082273483276


==> figure_code/ECOFLEX_8/param_extra/1.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.0017894357442855835 0.0014131665229797363 0.003907341044396162 0.0004805624485015869 0.004269052296876907 -0.0019331574440002441 0.0006880760192871094 -0.002505064010620117 0.0027486756443977356 -0.008791089057922363 0.0009037554264068604 -0.00018599629402160645 0.0016737580299377441 -0.000969231128692627 -0.0018420517444610596
1.121212124824524 0.005837425589561462 0.005399063229560852 0.007941285148262978 0.003824591636657715 0.008803926408290863 0.0018207430839538574 0.005139946937561035 0.0014600753784179688 0.0065659210085868835 -0.00714033842086792 0.004737630486488342 0.0034362375736236572 0.005716398358345032 0.0036105215549468994 0.0019776523113250732
1.1818182468414307 0.010772988200187683 0.01031358540058136 0.012033400125801563 0.008915379643440247 0.013151697814464569 0.00777667760848999 0.010645002126693726 0.007966876029968262 0.010835863649845123 0.0006464719772338867 0.009783685207366943 0.008611887693405151 0.010620012879371643 0.010106086730957031 0.008022874593734741
1.2424242496490479 0.0157681405544281 0.015227213501930237 0.01608097553253174 0.014768943190574646 0.017171531915664673 0.014069020748138428 0.015969276428222656 0.01452741026878357 0.015153780579566956 0.01095813512802124 0.015014633536338806 0.014089703559875488 0.015566587448120117 0.016531139612197876 0.014346837997436523
1.303030252456665 0.020372912287712097 0.01968933641910553 0.019981302320957184 0.020515769720077515 0.020858608186244965 0.019773244857788086 0.02065795660018921 0.019950181245803833 0.0192650705575943 0.020900309085845947 0.019868984818458557 0.01921260356903076 0.020149782299995422 0.021978408098220825 0.019965648651123047
1.3636363744735718 0.024397671222686768 0.023558691143989563 0.023654036223888397 0.02549225091934204 0.024258732795715332 0.024524807929992676 0.02464538812637329 0.02404344081878662 0.0230284184217453 0.028560340404510498 0.024096637964248657 0.02368280291557312 0.024208679795265198 0.02621638774871826 0.024520158767700195
1.4242424964904785 0.02782571315765381 0.026875078678131104 0.027051305398344994 0.029346615076065063 0.027428030967712402 0.028290987014770508 0.02803519368171692 0.027155548334121704 0.02638954669237137 0.03321361541748047 0.02764880657196045 0.027423560619354248 0.027727201581001282 0.029394805431365967 0.02803272008895874
1.4848484992980957 0.030742183327674866 0.029764413833618164 0.030158735811710358 0.03207966685295105 0.030414879322052002 0.031219005584716797 0.03097909688949585 0.02973836660385132 0.029359877109527588 0.035234689712524414 0.03059867024421692 0.03049120306968689 0.03076992928981781 0.031828105449676514 0.030722498893737793
1.545454502105713 0.033279865980148315 0.032371312379837036 0.03299090266227722 0.03398178517818451 0.033253759145736694 0.03353506326675415 0.03361457586288452 0.03210324048995972 0.03199693560600281 0.03568863868713379 0.033081889152526855 0.03301683068275452 0.033439964056015015 0.033852577209472656 0.03287309408187866
1.6060606241226196 0.035579949617385864 0.03482183814048767 0.03558389097452164 0.035488903522491455 0.035966724157333374 0.03547948598861694 0.03604543209075928 0.034385502338409424 0.034387096762657166 0.03578251600265503 0.0352555513381958 0.0351676344871521 0.03585362434387207 0.03574603796005249 0.03475034236907959
1.6666667461395264 0.03776688873767853 0.03720676898956299 0.03798764944076538 0.03701663017272949 0.03856728971004486 0.0372660756111145 0.03834104537963867 0.03661814332008362 0.03662814199924469 0.036420583724975586 0.03726917505264282 0.03711622953414917 0.03812122344970703 0.03769505023956299 0.03656148910522461
1.7272727489471436 0.039936527609825134 0.039580702781677246 0.040258198976516724 0.038841068744659424 0.04106692969799042 0.03906059265136719 0.04054915904998779 0.038812607526779175 0.03881506621837616 0.038009583950042725 0.03924795985221863 0.03902238607406616 0.040338486433029175 0.03979736566543579 0.038445353507995605
1.7878787517547607 0.04215314984321594 0.04197174310684204 0.04245264455676079 0.04105839133262634 0.04348061978816986 0.04097825288772583 0.04270988702774048 0.04100090265274048 0.04102866351604462 0.04050511121749878 0.041284769773483276 0.041019588708877563 0.04258158802986145 0.04208272695541382 0.04048037528991699
1.8484848737716675 0.044453948736190796 0.04439160227775574 0.04462433233857155 0.04361701011657715 0.045831143856048584 0.04308348894119263 0.044863998889923096 0.04323554039001465 0.04332742094993591 0.04358971118927002 0.04343819618225098 0.043206095695495605 0.04490509629249573 0.044537127017974854 0.04269987344741821
1.9090909957885742 0.04685540497303009 0.04684498906135559 0.04682016372680664 0.04638558626174927 0.048149093985557556 0.045399606227874756 0.04705566167831421 0.045573294162750244 0.04574407637119293 0.0468754768371582 0.04573667049407959 0.04564112424850464 0.047343939542770386 0.0471266508102417 0.04510629177093506
1.9696969985961914 0.04936046898365021 0.049337178468704224 0.049079954624176025 0.04922352731227875 0.05047258734703064 0.047920823097229004 0.049329519271850586 0.04805755615234375 0.04828770458698273 0.05005073547363281 0.048185139894485474 0.04834789037704468 0.04991695284843445 0.04981619119644165 0.04768645763397217
2.0303030014038086 0.05196636915206909 0.05187547206878662 0.05143582820892334 0.05202752351760864 0.05284319818019867 0.05062258243560791 0.0517275333404541 0.050709038972854614 0.050948649644851685 0.05294919013977051 0.05077242851257324 0.05131632089614868 0.052629679441452026 0.05257695913314819 0.050419747829437256
2.090909004211426 0.05466833710670471 0.054474055767059326 0.05391291528940201 0.054751455783843994 0.05530191957950592 0.05347377061843872 0.054282963275909424 0.053526848554611206 0.05370798707008362 0.05555617809295654 0.053480446338653564 0.0545116662979126 0.05547952651977539 0.05539524555206299 0.05328559875488281
2.151515245437622 0.05746370553970337 0.05714839696884155 0.05652990937232971 0.05740256607532501 0.057884618639945984 0.05644094944000244 0.05701577663421631 0.05649298429489136 0.05654463171958923 0.05796581506729126 0.05629017949104309 0.05788099765777588 0.0584588348865509 0.05826854705810547 0.05626636743545532
2.2121212482452393 0.06035219132900238 0.059917449951171875 0.05930045247077942 0.06002572178840637 0.06061971187591553 0.059497296810150146 0.05993163585662842 0.059581607580184937 0.05944529175758362 0.06033056974411011 0.05918759107589722 0.06136590242385864 0.06155768036842346 0.06120496988296509 0.059348344802856445
2.2727272510528564 0.06333835422992706 0.06280040740966797 0.06223393976688385 0.06268540024757385 0.06352624297142029 0.06262576580047607 0.06302684545516968 0.0627676248550415 0.062409207224845886 0.06280654668807983 0.06216737627983093 0.06490987539291382 0.06476831436157227 0.06422162055969238 0.06252461671829224
2.3333334922790527 0.06642919778823853 0.0658155083656311 0.06533648073673248 0.06544803082942963 0.06661435961723328 0.06581807136535645 0.06628692150115967 0.06603056192398071 0.06544971466064453 0.06551975011825562 0.0652327835559845 0.06846636533737183 0.06808358430862427 0.06733778119087219 0.0657922625541687
2.39393949508667 0.06963519752025604 0.06897905468940735 0.06861181557178497 0.06837210059165955 0.06988617777824402 0.06907820701599121 0.0696943998336792 0.06935957074165344 0.06859210133552551 0.0685458779335022 0.06839627027511597 0.07200533151626587 0.07150092720985413 0.07057461142539978 0.06915217638015747
2.454545497894287 0.07296846807003021 0.07230520248413086 0.07206205278635025 0.07150094211101532 0.07333789765834808 0.07241690158843994 0.07323068380355835 0.07275357842445374 0.07187029719352722 0.07191050052642822 0.07167664170265198 0.07551693916320801 0.07502049207687378 0.07395121455192566 0.07260870933532715
2.5151515007019043 0.0764417052268982 0.07580527663230896 0.07568816095590591 0.07486225664615631 0.07696227729320526 0.07585358619689941 0.07688111066818237 0.07622087001800537 0.0753193199634552 0.07559418678283691 0.07509666681289673 0.07901042699813843 0.07864704728126526 0.07748448848724365 0.07616811990737915
2.5757575035095215 0.08006790280342102 0.07948771119117737 0.07949016988277435 0.07846900820732117 0.08075067400932312 0.07941126823425293 0.08063548803329468 0.07977667450904846 0.07897049188613892 0.07955074310302734 0.07867872714996338 0.08251452445983887 0.0823870301246643 0.08118739724159241 0.07983815670013428
2.6363637447357178 0.0838598757982254 0.08335921168327332 0.08346837013959885 0.08232145011425018 0.08469504117965698 0.08311474323272705 0.08449113368988037 0.08344227075576782 0.08284613490104675 0.08372122049331665 0.08244350552558899 0.08607029914855957 0.08625060319900513 0.08506980538368225 0.08362758159637451
2.696969747543335 0.0878288745880127 0.08742448687553406 0.08762231469154358 0.08641302585601807 0.08878952264785767 0.08698958158493042 0.08845293521881104 0.08724138140678406 0.08695811033248901 0.08804750442504883 0.08640649914741516 0.0897289514541626 0.09024930000305176 0.0891386866569519 0.08754652738571167
2.757575750350952 0.0919850766658783 0.09168601036071777 0.09195223450660706 0.09073173999786377 0.09303027391433716 0.09105759859085083 0.09253096580505371 0.09119859337806702 0.09130609035491943 0.09248310327529907 0.090577632188797 0.0935438871383667 0.09439530968666077 0.0933983325958252 0.09160423278808594
2.8181819915771484 0.09633772075176239 0.09614598751068115 0.09645852446556091 0.09526455402374268 0.09741824865341187 0.09533900022506714 0.09674197435379028 0.09533777832984924 0.09588178992271423 0.09699892997741699 0.09496158361434937 0.0975656509399414 0.09870252013206482 0.09785115718841553 0.09581172466278076
2.8787879943847656 0.10089373588562012 0.10080528259277344 0.10114224255084991 0.09999844431877136 0.10195687413215637 0.09984809160232544 0.10110503435134888 0.09968024492263794 0.1006702184677124 0.10158461332321167 0.09955763816833496 0.10183697938919067 0.1031828224658966 0.10249912738800049 0.10017859935760498
2.939393997192383 0.10565997660160065 0.10566478967666626 0.10600483417510986 0.10492295026779175 0.10665372014045715 0.10459595918655396 0.10564219951629639 0.10424485802650452 0.10565495491027832 0.10624784231185913 0.10436257719993591 0.10639119148254395 0.10785022377967834 0.10734337568283081 0.10471677780151367
3.0 0.1106400266289711 0.1107250452041626 0.1110483705997467 0.11003115773200989 0.11151853203773499 0.10958725214004517 0.11037564277648926 0.1090463399887085 0.11081954836845398 0.11101013422012329 0.1093711256980896 0.1112486720085144 0.11271557211875916 0.11238512396812439 0.10943549871444702
3.060606002807617 0.11583872884511948 0.11598667502403259 0.11627563089132309 0.1153203547000885 0.11656394600868225 0.11482405662536621 0.11532652378082275 0.11409658193588257 0.11615297198295593 0.11590361595153809 0.11457905173301697 0.11641800403594971 0.11779007315635681 0.11762630939483643 0.11434656381607056
3.1212122440338135 0.12125816196203232 0.12145057320594788 0.12169000506401062 0.12079063057899475 0.12180358171463013 0.1203044056892395 0.12051403522491455 0.11940297484397888 0.12164902687072754 0.12096536159515381 0.11998319625854492 0.12189674377441406 0.12308326363563538 0.12306946516036987 0.11946111917495728
3.1818182468414307 0.1269007921218872 0.1271171271800995 0.1272951066493988 0.126445934176445 0.127251535654068 0.1260230541229248 0.12595337629318237 0.12496981024742126 0.12730750441551208 0.12623172998428345 0.12558209896087646 0.12767380475997925 0.12860310077667236 0.12871739268302917 0.12478828430175781
3.242424249649048 0.13276740908622742 0.13298851251602173 0.133095383644104 0.132293239235878 0.1329217553138733 0.13197368383407593 0.1316571831703186 0.13079893589019775 0.13313382863998413 0.1317373514175415 0.13137763738632202 0.1337307095527649 0.13435664772987366 0.13457411527633667 0.13033896684646606
3.303030490875244 0.13885915279388428 0.13906577229499817 0.13909541070461273 0.13834187388420105 0.13882681727409363 0.13814818859100342 0.13763266801834106 0.13688865303993225 0.13913890719413757 0.13751018047332764 0.1373731791973114 0.14004546403884888 0.14034974575042725 0.14064368605613708 0.13612216711044312
3.3636364936828613 0.14517639577388763 0.14535123109817505 0.1452999711036682 0.14460168778896332 0.144977867603302 0.14453905820846558 0.1438843011856079 0.1432362198829651 0.14533549547195435 0.143571138381958 0.14357370138168335 0.14659541845321655 0.14658620953559875 0.14693093299865723 0.1421452760696411
3.4242424964904785 0.15171989798545837 0.15184688568115234 0.15171414613723755 0.15108400583267212 0.15138310194015503 0.1511387825012207 0.1504117250442505 0.149836927652359 0.15173885226249695 0.14993304014205933 0.14998525381088257 0.15335822105407715 0.15306925773620605 0.1534404754638672 0.14841651916503906
3.4848484992980957 0.1584886759519577 0.15855497121810913 0.15834307670593262 0.15779894590377808 0.15804827213287354 0.15794074535369873 0.1572113335132599 0.15668436884880066 0.15836381912231445 0.1566004753112793 0.15661421418190002 0.16031372547149658 0.15980029106140137 0.1601768136024475 0.1549409031867981
3.545454502105713 0.1654835343360901 0.1654784083366394 0.16519156098365784 0.164756640791893 0.16497623920440674 0.16494131088256836 0.16427740454673767 0.163772314786911 0.16522404551506042 0.1635717749595642 0.1634666919708252 0.16744673252105713 0.1667802333831787 0.16714444756507874 0.16172391176223755
3.606060743331909 0.17270344495773315 0.17261937260627747 0.1722644716501236 0.17196416854858398 0.17216679453849792 0.17213672399520874 0.1716003119945526 0.17109397053718567 0.17233088612556458 0.17083877325057983 0.17054778337478638 0.17474550008773804 0.17400860786437988 0.17434704303741455 0.16876858472824097
3.6666667461395264 0.18014848232269287 0.17998036742210388 0.17956605553627014 0.17942684888839722 0.1796175241470337 0.1795262098312378 0.1791696846485138 0.17864185571670532 0.1796923577785492 0.17838919162750244 0.17786216735839844 0.18220436573028564 0.18148401379585266 0.18178725242614746 0.17607641220092773
3.7272727489471436 0.18781819939613342 0.18756434321403503 0.18710070848464966 0.18714822828769684 0.18732288479804993 0.18711107969284058 0.18697446584701538 0.18640968203544617 0.18731433153152466 0.18620789051055908 0.1854131817817688 0.189822256565094 0.18920472264289856 0.18946781754493713 0.18364769220352173
3.78787899017334 0.19571144878864288 0.19537261128425598 0.1948716640472412 0.19512763619422913 0.19527551531791687 0.1948932409286499 0.19500234723091125 0.19439035654067993 0.19519802927970886 0.19427770376205444 0.19320276379585266 0.1976017951965332 0.1971670389175415 0.1973893940448761 0.19148093461990356
3.848484992980957 0.20382806658744812 0.20340824127197266 0.2028820514678955 0.2033618986606598 0.20346742868423462 0.20287692546844482 0.203241765499115 0.2025785744190216 0.20334291458129883 0.20258212089538574 0.20123231410980225 0.20555037260055542 0.2053680717945099 0.20555269718170166 0.19957399368286133
3.909090995788574 0.2121664583683014 0.21167194843292236 0.21113412082195282 0.2118452787399292 0.21188884973526 0.21106725931167603 0.21168309450149536 0.21096917986869812 0.21174517273902893 0.21110481023788452 0.20950168371200562 0.21367871761322021 0.213803231716156 0.21395674347877502 0.2079230546951294
3.9696969985961914 0.22072666883468628 0.22016605734825134 0.21962971985340118 0.22056928277015686 0.22053104639053345 0.21947067975997925 0.22031673789024353 0.21955835819244385 0.22039932012557983 0.2198314666748047 0.21801027655601501 0.22199946641921997 0.22246891260147095 0.22260013222694397 0.21652370691299438
4.030303001403809 0.2295069545507431 0.22889122366905212 0.22836968302726746 0.2295236587524414 0.22938480973243713 0.2280924916267395 0.22913587093353271 0.2283422350883484 0.22929775714874268 0.22874987125396729 0.22675633430480957 0.23052668571472168 0.23135998845100403 0.23148033022880554 0.22537022829055786
4.090909004211426 0.2385062575340271 0.2378481924533844 0.23735429346561432 0.23869630694389343 0.23844197392463684 0.2369396686553955 0.23813527822494507 0.2373182773590088 0.23843282461166382 0.23785072565078735 0.23573824763298035 0.2392752766609192 0.24047136306762695 0.2405940294265747 0.23445570468902588
4.151515007019043 0.2477230280637741 0.24703708291053772 0.2465827912092209 0.2480737864971161 0.24769532680511475 0.24601852893829346 0.2473124861717224 0.24648579955101013 0.24779507517814636 0.24712729454040527 0.24495285749435425 0.2482600212097168 0.24979829788208008 0.24993744492530823 0.2437746524810791
4.21212100982666 0.2571563124656677 0.2564576268196106 0.2560541033744812 0.25764504075050354 0.2571409046649933 0.25533348321914673 0.25666704773902893 0.25584372878074646 0.2573762536048889 0.25657588243484497 0.25439777970314026 0.25749337673187256 0.2593362629413605 0.2595062851905823 0.25331902503967285
4.2727274894714355 0.26680415868759155 0.26611024141311646 0.26576659083366394 0.2673993408679962 0.26677578687667847 0.26489049196243286 0.2662017345428467 0.26539334654808044 0.26716840267181396 0.26619672775268555 0.2640705108642578 0.2669883966445923 0.2690815329551697 0.2692965567111969 0.2630831003189087
4.333333492279053 0.2766648530960083 0.275992751121521 0.2757166624069214 0.27732565999031067 0.27659863233566284 0.2746920585632324 0.2759198248386383 0.2751353979110718 0.2771633267402649 0.27599000930786133 0.27396708726882935 0.2767524719238281 0.2790285646915436 0.2793025076389313 0.2730591893196106
4.39393949508667 0.28673696517944336 0.28610408306121826 0.2859014868736267 0.2874177098274231 0.28661054372787476 0.28474128246307373 0.2858271300792694 0.2850719094276428 0.28735437989234924 0.28595995903015137 0.28408536314964294 0.2867920398712158 0.2891741991043091 0.28952017426490784 0.28324204683303833
4.454545497894287 0.29701870679855347 0.296442449092865 0.29631680250167847 0.29767167568206787 0.296814888715744 0.29503822326660156 0.2959311306476593 0.2952061593532562 0.2977364957332611 0.2961118221282959 0.2944222390651703 0.2971092462539673 0.29951536655426025 0.29994460940361023 0.2936253547668457
4.515151500701904 0.3075088858604431 0.307006299495697 0.3069583773612976 0.30808770656585693 0.3072172701358795 0.305583119392395 0.3062397539615631 0.30554133653640747 0.30830565094947815 0.30645185708999634 0.3049755394458771 0.30770325660705566 0.3100496232509613 0.3105717599391937 0.30420440435409546
4.57575798034668 0.31820595264434814 0.3177925944328308 0.317821204662323 0.31866979598999023 0.3178239166736603 0.3163738250732422 0.31676173210144043 0.31608209013938904 0.31905999779701233 0.31698715686798096 0.3157428801059723 0.3185690641403198 0.32077497243881226 0.3213978409767151 0.3149757385253906
4.636363983154297 0.32910865545272827 0.328799307346344 0.3289000689983368 0.32942456007003784 0.32864242792129517 0.3274083137512207 0.3275052309036255 0.32683268189430237 0.3299979567527771 0.3277254104614258 0.3267223536968231 0.32969820499420166 0.3316901922225952 0.33241963386535645 0.3259369134902954
4.696969985961914 0.3402162194252014 0.3400228023529053 0.34018903970718384 0.34036239981651306 0.33968061208724976 0.33868157863616943 0.33847853541374207 0.33779770135879517 0.3411199152469635 0.3386726379394531 0.3379121720790863 0.34107887744903564 0.3427942991256714 0.34363415837287903 0.3370848298072815
4.757575988769531 0.35152730345726013 0.3514600396156311 0.3516826927661896 0.35149645805358887 0.3509474992752075 0.3501887321472168 0.3496882915496826 0.3489823341369629 0.352428138256073 0.3498351573944092 0.3493114113807678 0.35269826650619507 0.3540874123573303 0.3550398051738739 0.3484194278717041
4.818181991577148 0.3630419373512268 0.3631080389022827 0.363375186920166 0.36284178495407104 0.36245036125183105 0.3619241714477539 0.3611402213573456 0.3603915572166443 0.36392539739608765 0.36121875047683716 0.3609188497066498 0.3645404577255249 0.3655698895454407 0.36663493514060974 0.35994088649749756
4.878787994384766 0.37476032972335815 0.3749639391899109 0.37526142597198486 0.37441426515579224 0.37419694662094116 0.3738816976547241 0.3728388249874115 0.3720306158065796 0.3756166994571686 0.37282729148864746 0.37273454666137695 0.3765906095504761 0.3772431015968323 0.37841951847076416 0.3716515898704529
4.939393997192383 0.3866822421550751 0.3870239853858948 0.3873360753059387 0.3862287998199463 0.386191725730896 0.3860543966293335 0.3847862184047699 0.3839035630226135 0.38750630617141724 0.3846632242202759 0.3847576677799225 0.3888334631919861 0.38910818099975586 0.39039328694343567 0.3835529088973999
5.0 0.3988094925880432 0.3992859125137329 0.3995940387248993 0.3983001708984375 0.3984386920928955 0.39843612909317017 0.3969824016094208 0.39601433277130127 0.39960137009620667 0.3967285752296448 0.39698880910873413 0.4012559652328491 0.401167094707489 0.40255776047706604 0.3956485986709595
5.060606002807617 0.4111427664756775 0.41174542903900146 0.41203126311302185 0.4106385111808777 0.4109375476837158 0.4110199809074402 0.40942561626434326 0.40836596488952637 0.4119076728820801 0.4090232849121094 0.409428209066391 0.41384655237197876 0.4134208559989929 0.4149141311645508 0.40794283151626587
5.121212005615234 0.4236842095851898 0.42440080642700195 0.42464444041252136 0.4232524037361145 0.4236868619918823 0.4238007664680481 0.42211252450942993 0.42096155881881714 0.42443230748176575 0.4215463399887085 0.4220764935016632 0.42659837007522583 0.42587220668792725 0.42746445536613464 0.4204408526420593
5.18181848526001 0.4364354908466339 0.4372495412826538 0.43743035197257996 0.43614357709884644 0.4366794228553772 0.43677282333374023 0.4350374937057495 0.43380141258239746 0.4371819794178009 0.434295117855072 0.4349340498447418 0.4395061731338501 0.4385220408439636 0.44021129608154297 0.43314749002456665
5.242424488067627 0.4493998885154724 0.45028960704803467 0.4503883421421051 0.4493115544319153 0.4499092102050781 0.44993293285369873 0.4481937885284424 0.44688647985458374 0.4501643776893616 0.4472682476043701 0.44800275564193726 0.45257216691970825 0.4513729214668274 0.45315903425216675 0.44606900215148926
5.303030490875244 0.4625794589519501 0.4635186195373535 0.4635169208049774 0.4627474546432495 0.46336138248443604 0.46327662467956543 0.4615722894668579 0.4602140188217163 0.46338459849357605 0.46046072244644165 0.461282879114151 0.46579688787460327 0.4644250273704529 0.46630924940109253 0.45921045541763306
5.363636493682861 0.47597748041152954 0.4769366383552551 0.4768175482749939 0.4764394164085388 0.47702282667160034 0.476803183555603 0.4751647114753723 0.47378140687942505 0.4768489599227905 0.47387003898620605 0.47477567195892334 0.47918784618377686 0.4776802062988281 0.47966623306274414 0.4725779891014099
5.4242424964904785 0.48959702253341675 0.49054235219955444 0.4902920722961426 0.49037086963653564 0.49087685346603394 0.49051183462142944 0.4889606833457947 0.48758405447006226 0.49056172370910645 0.48749232292175293 0.4884820282459259 0.4927530288696289 0.49113816022872925 0.49323344230651855 0.4861759543418884
5.484848499298096 0.5034408569335938 0.5043359398841858 0.5039440989494324 0.5045220255851746 0.5049055218696594 0.504402756690979 0.5029500126838684 0.5016157627105713 0.5045269131660461 0.5013244152069092 0.5024030208587646 0.5065032243728638 0.5048000812530518 0.5070144534111023 0.5000098943710327
5.545454502105713 0.5175111293792725 0.5183175206184387 0.5177780389785767 0.5188698172569275 0.519090473651886 0.5184779763221741 0.5171229839324951 0.5158674120903015 0.5187457203865051 0.5153635144233704 0.5165389776229858 0.5204470157623291 0.5186647176742554 0.521011471748352 0.5140829086303711
5.606060981750488 0.5318100452423096 0.5324892401695251 0.5318007469177246 0.5333937406539917 0.5334162712097168 0.5327395796775818 0.5314711332321167 0.5303305983543396 0.5332192778587341 0.5296079516410828 0.5308899879455566 0.5345970988273621 0.5327327251434326 0.5352280735969543 0.5283977389335632
5.6666669845581055 0.546337366104126 0.5468514561653137 0.5460184216499329 0.5480719804763794 0.5478665828704834 0.5471906065940857 0.5459855198860168 0.5449931621551514 0.547944962978363 0.5440552234649658 0.5454552173614502 0.5489609837532043 0.5470018982887268 0.5496649742126465 0.5429552793502808
5.727272987365723 0.5610936284065247 0.5614067912101746 0.5604402422904968 0.562889039516449 0.5624334812164307 0.5618338584899902 0.5606597661972046 0.5598437190055847 0.5629193782806396 0.5587044358253479 0.5602338910102844 0.5635479688644409 0.5614719390869141 0.5643226504325867 0.5577556490898132
5.78787899017334 0.5760758519172668 0.5761569738388062 0.5750741958618164 0.577830970287323 0.577110767364502 0.5766719579696655 0.5754884481430054 0.5748690366744995 0.5781357884407043 0.5735546946525574 0.5752232074737549 0.5783634185791016 0.5761399865150452 0.5792005062103271 0.5727957487106323
5.848484992980957 0.5912802219390869 0.5911042094230652 0.5899299383163452 0.5928932428359985 0.5919001698493958 0.5917065143585205 0.5904690623283386 0.590056300163269 0.5935855507850647 0.5886043310165405 0.5904199481010437 0.5934123992919922 0.5910043716430664 0.594296395778656 0.588071346282959
5.909090995788574 0.6067005395889282 0.6062504649162292 0.605015754699707 0.6080766320228577 0.6068108081817627 0.6069386601448059 0.6055995225906372 0.605393648147583 0.6092560291290283 0.6038525700569153 0.6058183908462524 0.6086978316307068 0.6060627698898315 0.6096060276031494 0.6035746335983276
5.969696998596191 0.6223268508911133 0.6215962171554565 0.6203384399414062 0.6233886480331421 0.6218559741973877 0.622366726398468 0.6208802461624146 0.6208693981170654 0.6251320838928223 0.6192955374717712 0.6214118599891663 0.6242175102233887 0.6213100552558899 0.6251221895217896 0.6192958950996399
6.030303001403809 0.6381500363349915 0.6371428966522217 0.6359058022499084 0.6388454437255859 0.6370606422424316 0.6379916071891785 0.6363151669502258 0.6364770531654358 0.6411975026130676 0.6349313259124756 0.6371921896934509 0.6399725675582886 0.636745035648346 0.6408374905586243 0.6352235078811646
6.090909004211426 0.6541533470153809 0.6528869867324829 0.6517187356948853 0.6544626355171204 0.6524466276168823 0.653809666633606 0.6519051194190979 0.652208685874939 0.6574283838272095 0.6507512927055359 0.6531462073326111 0.6559529304504395 0.652359127998352 0.6567380428314209 0.6513396501541138
6.151515483856201 0.6703188419342041 0.6688238978385925 0.6677752733230591 0.6702607870101929 0.6680428981781006 0.6698198914527893 0.6676539778709412 0.6680619120597839 0.673799455165863 0.6667459011077881 0.6692588329315186 0.6721487045288086 0.6681445240974426 0.6728085875511169 0.6676242351531982
6.212121486663818 0.6866260766983032 0.6849451661109924 0.6840682029724121 0.6862568855285645 0.6838735342025757 0.6860213875770569 0.6835644841194153 0.6840375065803528 0.6902816295623779 0.6829007863998413 0.685511589050293 0.688544511795044 0.6840905547142029 0.6890291571617126 0.6840541958808899
6.2727274894714355 0.7030506730079651 0.7012376189231873 0.7005816102027893 0.7024639844894409 0.6999613046646118 0.7024157047271729 0.6996365189552307 0.7001407146453857 0.7068407535552979 0.6991979479789734 0.7018821835517883 0.7051185369491577 0.7001831531524658 0.7053751945495605 0.7006005048751831
6.333333492279053 0.7195651531219482 0.717680811882019 0.7172906398773193 0.7188835740089417 0.7163127660751343 0.7190032005310059 0.7158641815185547 0.716376006603241 0.7234389781951904 0.7156103253364563 0.7183420062065125 0.7218399047851562 0.7164011001586914 0.7218165397644043 0.7172296643257141
6.39393949508667 0.7361388802528381 0.7342472672462463 0.7341592907905579 0.735504150390625 0.7329224348068237 0.7357853651046753 0.7322368621826172 0.7327505946159363 0.7400339841842651 0.7321071028709412 0.7348585724830627 0.7386701107025146 0.7327194213867188 0.7383184432983398 0.7339043617248535
6.454545497894287 0.7527374029159546 0.7508984208106995 0.7511366009712219 0.752293586730957 0.7497599124908447 0.7527533173561096 0.7487326860427856 0.7492655515670776 0.7565776705741882 0.7486473917961121 0.7513918876647949 0.7555587291717529 0.749102771282196 0.7548379898071289 0.7505804300308228
6.515151500701904 0.7693213224411011 0.767584502696991 0.7681553363800049 0.7691972255706787 0.7667676210403442 0.7698851227760315 0.7653152346611023 0.765911877155304 0.7730178236961365 0.765181839466095 0.7678966522216797 0.7724413871765137 0.7655060291290283 0.7713255286216736 0.7672085165977478
6.57575798034668 0.7858481407165527 0.7842414975166321 0.7851318717002869 0.7861357927322388 0.7838579416275024 0.7871320247650146 0.7819334268569946 0.7826642990112305 0.7892970442771912 0.7816522121429443 0.7843191623687744 0.789242148399353 0.7818742394447327 0.7877250909805298 0.7837338447570801
6.636363983154297 0.8022656440734863 0.800787627696991 0.801959216594696 0.8029974699020386 0.8009020090103149 0.8044006824493408 0.7985116243362427 0.7994666695594788 0.8053527474403381 0.797988772392273 0.8005979657173157 0.805866003036499 0.7981359958648682 0.8039701581001282 0.800093948841095
6.696969985961914 0.818513035774231 0.8171235918998718 0.8185104131698608 0.8196415901184082 0.8177342414855957 0.8215413689613342 0.8149509429931641 0.8162247538566589 0.8211169838905334 0.8141120076179504 0.8166636824607849 0.8222007751464844 0.8142052888870239 0.8199881315231323 0.8162210583686829
6.757575988769531 0.8345109224319458 0.8331258296966553 0.8346316814422607 0.8358931541442871 0.8341422080993652 0.8383278250694275 0.831117570400238 0.832785427570343 0.8365148305892944 0.8299301266670227 0.8324363827705383 0.8381129503250122 0.8299752473831177 0.8356937766075134 0.8320394158363342
6.818181991577148 0.8501619696617126 0.8486496210098267 0.8501484990119934 0.851548433303833 0.8498764038085938 0.854451060295105 0.8468464612960815 0.848929226398468 0.8514680862426758 0.8453412055969238 0.8478289842605591 0.8534514904022217 0.8453226089477539 0.8509949445724487 0.8474681973457336
6.878787994384766 0.8653376698493958 0.8635238409042358 0.8648587465286255 0.8663737773895264 0.8646451234817505 0.8695128560066223 0.8619333505630493 0.8643510937690735 0.8658922910690308 0.860231876373291 0.8627432584762573 0.8680435419082642 0.8600995540618896 0.8657894134521484 0.8624181747436523
6.939393997192383 0.8798725605010986 0.8775517344474792 0.8785385489463806 0.8801108598709106 0.8781229257583618 0.8830328583717346 0.876134991645813 0.8786540627479553 0.8796981573104858 0.874478280544281 0.8770726919174194 0.8816951513290405 0.8741387128829956 0.8799644708633423 0.8767944574356079
7.0 0.8935565948486328 0.8905109167098999 0.8909435272216797 0.8924815654754639 0.8899577856063843 0.8944656848907471 0.8891686201095581 0.8913494348526001 0.8927921652793884 0.8879474997520447 0.890701949596405 0.8941953182220459 0.8872487545013428 0.8934000730514526 0.8904961347579956


==> figure_code/ECOFLEX_8/param_extra/2.0_m.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.008382819592952728 0.009296581149101257 0.009852223098278046 0.007521502673625946 0.008615732192993164 0.010808087885379791 0.008192501962184906 0.009529583156108856 0.010259680449962616 0.009513337165117264 0.009650100022554398 0.009513083845376968 0.00757288932800293 0.009027857333421707 0.010005347430706024
1.121212124824524 0.01587727665901184 0.017553310841321945 0.018670283257961273 0.014194745570421219 0.016278941184282303 0.020406704396009445 0.015504863113164902 0.018039129674434662 0.019433893263339996 0.018007241189479828 0.018236882984638214 0.017975274473428726 0.014252513647079468 0.017166197299957275 0.018911343067884445
1.1818182468414307 0.02265790104866028 0.02499798685312271 0.02665082737803459 0.020198151469230652 0.023200243711471558 0.029041800647974014 0.022100985050201416 0.025716818869113922 0.027728158980607986 0.02566477283835411 0.025999240577220917 0.025576263666152954 0.02023589238524437 0.024655044078826904 0.026978928595781326
1.2424242496490479 0.028856296092271805 0.03180967643857002 0.033955592662096024 0.025672320276498795 0.029542598873376846 0.036909278482198715 0.02810739353299141 0.03271733224391937 0.035308632999658585 0.03263748809695244 0.03311847522854805 0.03247286379337311 0.025675810873508453 0.031666506081819534 0.03440482169389725
1.303030252456665 0.03457494080066681 0.038132891058921814 0.04072166606783867 0.030731771141290665 0.03543521463871002 0.044170454144477844 0.03362594544887543 0.03917164355516434 0.0423143245279789 0.039055079221725464 0.039736296981573105 0.038799408823251724 0.03069452941417694 0.03831348568201065 0.04134049639105797
1.3636363744735718 0.03989787772297859 0.04408589005470276 0.047067154198884964 0.03547179698944092 0.0409821979701519 0.05096088722348213 0.03874363750219345 0.04519248753786087 0.048864491283893585 0.04503069072961807 0.04596683010458946 0.044673364609479904 0.035391904413700104 0.04465154930949211 0.04790467768907547
1.4242424964904785 0.044898927211761475 0.049765948206186295 0.053094491362571716 0.03997260704636574 0.04626818746328354 0.05739573761820793 0.04353933781385422 0.05087738111615181 0.055062927305698395 0.05066339671611786 0.05190464109182358 0.050198037177324295 0.03985028713941574 0.05068282410502434 0.05419166758656502
1.4848484992980957 0.04964689910411835 0.05525313317775726 0.05889163911342621 0.044301796704530716 0.05136243253946304 0.063572958111763 0.04808739945292473 0.056310366839170456 0.06100039929151535 0.05603960156440735 0.05762973427772522 0.055463895201683044 0.0441378615796566 0.05637364834547043 0.060277532786130905
1.545454502105713 0.05420809984207153 0.06061306968331337 0.06453390419483185 0.04851609468460083 0.05632162094116211 0.06957540661096573 0.05245830491185188 0.06156299263238907 0.06675592809915543 0.06123359501361847 0.06321040540933609 0.060549184679985046 0.048310935497283936 0.0616922602057457 0.06622427701950073
1.6060606241226196 0.05864608287811279 0.0658993199467659 0.07008437812328339 0.05266255885362625 0.06119232624769211 0.07547251135110855 0.05671725422143936 0.06669524312019348 0.07239754498004913 0.06630803644657135 0.0687047615647316 0.06552037596702576 0.052415765821933746 0.06665500998497009 0.07208313047885895
1.6666667461395264 0.06301990151405334 0.0711556226015091 0.07559555768966675 0.056779853999614716 0.06601274758577347 0.0813218429684639 0.06092189997434616 0.07175643742084503 0.0779828205704689 0.0713147521018982 0.0741618201136589 0.07043266296386719 0.056490227580070496 0.07135073095560074 0.07789675891399384
1.7272727489471436 0.06738200783729553 0.0764177218079567 0.08111022412776947 0.06089950352907181 0.07081450521945953 0.08717057853937149 0.06512066721916199 0.07678651809692383 0.08355965465307236 0.0762956291437149 0.07962241023778915 0.07533121854066849 0.06056530773639679 0.07592188566923141 0.08370131254196167
1.7878787517547607 0.07177653908729553 0.08171527832746506 0.08666347712278366 0.06504719704389572 0.07562404870986938 0.09305737167596817 0.06935207545757294 0.08181744813919067 0.08916744589805603 0.08128423988819122 0.08512020856142044 0.08025223761796951 0.06466645002365112 0.080516017973423 0.08952780812978745
1.8484848737716675 0.07623878866434097 0.08707322180271149 0.09228386729955673 0.06924403458833694 0.08046380430459976 0.09901376813650131 0.07364536821842194 0.08687470853328705 0.09483812749385834 0.08630704879760742 0.09068312495946884 0.08522453904151917 0.06881482154130936 0.08524369448423386 0.09540317952632904
1.9090909957885742 0.08079564571380615 0.0925128310918808 0.09799478203058243 0.07350757718086243 0.0853530764579773 0.10506568849086761 0.07802198082208633 0.09197866916656494 0.1005975753068924 0.09138510376214981 0.09633438289165497 0.09027096629142761 0.07302836328744888 0.09016503393650055 0.10135126113891602
1.9696969985961914 0.08546710759401321 0.09805300831794739 0.10381579399108887 0.07785290479660034 0.09030898660421371 0.1112348660826683 0.08249744027853012 0.09714600443840027 0.10646677762269974 0.096535325050354 0.10209383815526962 0.09540989249944687 0.07732260972261429 0.09530000388622284 0.10739344358444214
2.0303030014038086 0.09026789665222168 0.10371087491512299 0.10976393520832062 0.08229339867830276 0.09534691274166107 0.11753998696804047 0.08708342909812927 0.10239074379205704 0.11246326565742493 0.10177182406187057 0.10797896236181259 0.10065647959709167 0.08171147108078003 0.10064654797315598 0.11354920268058777
2.090909004211426 0.09520934522151947 0.10950225591659546 0.11585419625043869 0.08684127777814865 0.10048116743564606 0.12399767339229584 0.09178929775953293 0.10772527009248734 0.11860200017690659 0.10710682719945908 0.11400556564331055 0.10602380335330963 0.08620776236057281 0.10619531571865082 0.11983655393123627
2.151515245437622 0.1003006175160408 0.11544213443994522 0.12210053205490112 0.09150820225477219 0.10572513192892075 0.1306229829788208 0.09662327170372009 0.11316082626581192 0.12489619851112366 0.11255140602588654 0.12018848210573196 0.11152347177267075 0.09082357585430145 0.11193802952766418 0.12627235054969788
2.2121212482452393 0.10554994642734528 0.12154493480920792 0.12851612269878387 0.09630531817674637 0.11109162867069244 0.13743022084236145 0.10159329324960709 0.1187080666422844 0.13135816156864166 0.11811604350805283 0.12654179334640503 0.11716649681329727 0.09557051956653595 0.11787083745002747 0.13287246227264404
2.2727272510528564 0.11096538603305817 0.1278248131275177 0.1351138949394226 0.10124382376670837 0.11659304797649384 0.14443309605121613 0.10670758783817291 0.12437748908996582 0.13799963891506195 0.12381090968847275 0.13307933509349823 0.1229635626077652 0.10046010464429855 0.1239946186542511 0.13965223729610443
2.3333334922790527 0.11655525863170624 0.1342955082654953 0.14190667867660522 0.10633476823568344 0.12224163115024567 0.15164516866207123 0.11197476834058762 0.13017946481704712 0.1448320895433426 0.12964637577533722 0.1398146003484726 0.12892532348632812 0.10550364851951599 0.13031423091888428 0.14662647247314453
2.39393949508667 0.12232828140258789 0.14097066223621368 0.14890742301940918 0.11158926039934158 0.12804920971393585 0.15907979011535645 0.11740409582853317 0.13612443208694458 0.15186698734760284 0.1356326788663864 0.14676091074943542 0.13506264984607697 0.11071248352527618 0.13683725893497467 0.15380924940109253
2.454545497894287 0.1282936930656433 0.14786376059055328 0.1561288982629776 0.1170186772942543 0.13402768969535828 0.16675028204917908 0.12300529330968857 0.14222298562526703 0.1591159701347351 0.14178039133548737 0.1539316475391388 0.14138655364513397 0.11609805375337601 0.1435733437538147 0.16121453046798706
2.5151515007019043 0.13446146249771118 0.15498819947242737 0.163584366440773 0.1226343959569931 0.1401887685060501 0.17467008531093597 0.12878860533237457 0.1484859138727188 0.16659066081047058 0.14810025691986084 0.16133999824523926 0.14790844917297363 0.12167183309793472 0.15053322911262512 0.16885589063167572
2.5757575035095215 0.1408417969942093 0.1623573750257492 0.1712869107723236 0.1284479796886444 0.14654414355754852 0.18285250663757324 0.1347646862268448 0.15492407977581024 0.17430292069911957 0.15460313856601715 0.16899912059307098 0.15463991463184357 0.12744541466236115 0.15772826969623566 0.17674659192562103
2.6363637447357178 0.14744549989700317 0.16998447477817535 0.1792500764131546 0.13447128236293793 0.1531054526567459 0.1913108378648758 0.14094458520412445 0.16154858469963074 0.18226492404937744 0.1613001823425293 0.1769222617149353 0.1615927368402481 0.13343065977096558 0.16517014801502228 0.18489979207515717
2.696969747543335 0.1542835682630539 0.17788270115852356 0.18748706579208374 0.14071613550186157 0.15988433361053467 0.20005834102630615 0.1473395973443985 0.16837060451507568 0.1904885470867157 0.16820256412029266 0.1851222664117813 0.1687788963317871 0.13963927328586578 0.17287063598632812 0.1933281272649765
2.757575750350952 0.16136732697486877 0.18606489896774292 0.19601166248321533 0.14719466865062714 0.1668923795223236 0.2091081440448761 0.15396125614643097 0.1754014939069748 0.19898614287376404 0.17532163858413696 0.19361212849617004 0.17621061205863953 0.14608339965343475 0.18084147572517395 0.20204420387744904
2.8181819915771484 0.16870824992656708 0.19454410672187805 0.2048371136188507 0.15391919016838074 0.17414110898971558 0.21847321093082428 0.16082137823104858 0.18265275657176971 0.20776982605457306 0.1826688051223755 0.2024046629667282 0.1839001327753067 0.15277515351772308 0.1890943944454193 0.21106025576591492
2.8787879943847656 0.17631796002388 0.20333293080329895 0.21397705376148224 0.16090208292007446 0.18164199590682983 0.2281661480665207 0.16793188452720642 0.1901358962059021 0.21685175597667694 0.19025549292564392 0.21151243150234222 0.19185976684093475 0.15972675383090973 0.19764071702957153 0.22038815915584564
2.939393997192383 0.18420809507369995 0.2124440222978592 0.2234448343515396 0.1681559532880783 0.18940648436546326 0.23819933831691742 0.17530474066734314 0.19786261022090912 0.22624392807483673 0.19809313118457794 0.2209479957818985 0.2001018226146698 0.16695059835910797 0.2064916491508484 0.2300395965576172
3.0 0.19239041209220886 0.22188931703567505 0.23325368762016296 0.1756936013698578 0.19744592905044556 0.2485847920179367 0.1829521805047989 0.2058447003364563 0.2359585016965866 0.206193208694458 0.2307235449552536 0.2086384892463684 0.17445926368236542 0.21565808355808258 0.24002552032470703
3.060606002807617 0.2008766084909439 0.23168092966079712 0.24341674149036407 0.1835279017686844 0.20577147603034973 0.25933390855789185 0.19088643789291382 0.21409383416175842 0.2460070699453354 0.2145669013261795 0.24085089564323425 0.21748191118240356 0.18226514756679535 0.22515052556991577 0.2503567337989807
3.1212122440338135 0.2096783071756363 0.24183031916618347 0.2539466917514801 0.19167186319828033 0.2143940031528473 0.27045750617980957 0.1991197168827057 0.22262193262577057 0.25640127062797546 0.22322548925876617 0.25134173035621643 0.22664403915405273 0.19038105010986328 0.23497909307479858 0.2610431909561157
3.1818182468414307 0.21880681812763214 0.2523481547832489 0.2648558020591736 0.20013852417469025 0.2233242690563202 0.2819657027721405 0.20766426622867584 0.23144060373306274 0.26715216040611267 0.2321799248456955 0.2622068226337433 0.23613643646240234 0.19881942868232727 0.2451532483100891 0.2720942497253418
3.242424249649048 0.22827360033988953 0.26324501633644104 0.27615609765052795 0.2089410275220871 0.23257257044315338 0.29386770725250244 0.21653234958648682 0.24056154489517212 0.27827057242393494 0.24144083261489868 0.27345699071884155 0.24597039818763733 0.20759287476539612 0.2556820511817932 0.28351858258247375
3.303030490875244 0.23808947205543518 0.2745303511619568 0.28785866498947144 0.21809250116348267 0.2421487718820572 0.306171715259552 0.22573602199554443 0.24999640882015228 0.289766788482666 0.25101837515830994 0.28510186076164246 0.25615665316581726 0.21671384572982788 0.26657384634017944 0.29532390832901
3.3636364936828613 0.24826520681381226 0.286212682723999 0.29997408390045166 0.22760595381259918 0.2520621716976166 0.3188847303390503 0.23528705537319183 0.25975629687309265 0.3016505539417267 0.2609224319458008 0.29715049266815186 0.26670533418655396 0.22619454562664032 0.277835875749588 0.30751678347587585
3.4242424964904785 0.2588109076023102 0.2982999384403229 0.3125118315219879 0.23749440908432007 0.2623216211795807 0.3320123851299286 0.24519719183444977 0.2698522210121155 0.31393080949783325 0.2711620032787323 0.30961093306541443 0.2776258885860443 0.2360469549894333 0.28947484493255615 0.3201026916503906
3.4848484992980957 0.26973649859428406 0.31079840660095215 0.32548052072525024 0.24777057766914368 0.27293485403060913 0.3455588221549988 0.25547775626182556 0.2802947759628296 0.3266158401966095 0.2817455232143402 0.3224903345108032 0.28892701864242554 0.24628283083438873 0.30149638652801514 0.33308592438697815
3.545454502105713 0.2810510993003845 0.32371336221694946 0.33888718485832214 0.25844699144363403 0.2839091420173645 0.3595263659954071 0.2661394774913788 0.2910939157009125 0.33971282839775085 0.2926803529262543 0.3357941806316376 0.300616055727005 0.25691330432891846 0.31390491127967834 0.34646883606910706
3.606060743331909 0.2927631139755249 0.33704859018325806 0.3527377247810364 0.2695358991622925 0.2952503561973572 0.3739153742790222 0.2771928608417511 0.3022589087486267 0.35322800278663635 0.30397284030914307 0.3495270609855652 0.3126993775367737 0.26794907450675964 0.3267037570476532 0.36025264859199524
3.6666667461395264 0.3048800826072693 0.3508056104183197 0.36703580617904663 0.2810486853122711 0.30696314573287964 0.38872379064559937 0.28864729404449463 0.31379812955856323 0.36716586351394653 0.3156278431415558 0.3636913001537323 0.3251818120479584 0.2794000208377838 0.33989429473876953 0.37443608045578003
3.7272727489471436 0.3174087405204773 0.3649846017360687 0.38178345561027527 0.2929965555667877 0.3190509080886841 0.40394747257232666 0.3005117177963257 0.3257189691066742 0.3815300464630127 0.3276490271091461 0.37828776240348816 0.3380666971206665 0.291275292634964 0.3534770607948303 0.3890160024166107
3.78787899017334 0.3303546607494354 0.3795834481716156 0.3969804048538208 0.30539003014564514 0.33151566982269287 0.4195791780948639 0.3127938210964203 0.3380276560783386 0.3963221311569214 0.3400379419326782 0.3933149576187134 0.3513551652431488 0.303583025932312 0.3674505054950714 0.4039871394634247
3.848484992980957 0.34372204542160034 0.39459723234176636 0.4126235544681549 0.31823837757110596 0.34435713291168213 0.43560874462127686 0.3255004584789276 0.3507285416126251 0.4115416705608368 0.35279399156570435 0.4087691903114319 0.36504676938056946 0.31633004546165466 0.38181135058403015 0.41934120655059814
3.909090995788574 0.35751399397850037 0.4100189208984375 0.4287068545818329 0.33154991269111633 0.3575734496116638 0.45202285051345825 0.3386368155479431 0.3638244569301605 0.4271862208843231 0.36591482162475586 0.4246440827846527 0.37913817167282104 0.3295220732688904 0.39655429124832153 0.435067355632782
3.9696969985961914 0.37173163890838623 0.42583832144737244 0.4452212452888489 0.3453320860862732 0.3711605966091156 0.4688046872615814 0.35220664739608765 0.37731632590293884 0.44325074553489685 0.3793949484825134 0.44093015789985657 0.39362388849258423 0.3431631028652191 0.4116719365119934 0.45115146040916443
4.030303001403809 0.386374831199646 0.44204220175743103 0.4621535837650299 0.3595903515815735 0.385111927986145 0.485933393239975 0.3662120997905731 0.3912022113800049 0.45972755551338196 0.39322614669799805 0.4576151669025421 0.4084952473640442 0.35725536942481995 0.4271547496318817 0.4675763249397278
4.090909004211426 0.40144118666648865 0.45861417055130005 0.47948718070983887 0.3743290603160858 0.3994184732437134 0.5033844113349915 0.3806529939174652 0.40547797083854675 0.47660553455352783 0.40739697217941284 0.47468313574790955 0.4237404763698578 0.37179914116859436 0.44299060106277466 0.4843210279941559
4.151515007019043 0.41692620515823364 0.47553396224975586 0.49720054864883423 0.38955017924308777 0.4140683710575104 0.5211288332939148 0.39552730321884155 0.4201359152793884 0.49387040734291077 0.4218924641609192 0.49211451411247253 0.43934452533721924 0.38679251074790955 0.4591650068759918 0.5013607740402222
4.21212100982666 0.4328232407569885 0.49277764558792114 0.5152677893638611 0.40525367856025696 0.42904672026634216 0.5391331315040588 0.4108298718929291 0.4351651668548584 0.5115037560462952 0.4366935193538666 0.5098857879638672 0.45528846979141235 0.4022308886051178 0.4756608009338379 0.5186665654182434
4.2727274894714355 0.44912320375442505 0.5103174448013306 0.5336577892303467 0.4214370846748352 0.4443357586860657 0.5573598146438599 0.426553338766098 0.4505508840084076 0.5294833779335022 0.45177751779556274 0.527969241142273 0.47154977917671204 0.41810736060142517 0.4924582242965698 0.5362057685852051
4.333333492279053 0.465813547372818 0.5281209945678711 0.5523333549499512 0.4380946159362793 0.45991379022598267 0.5757657885551453 0.4426862895488739 0.4662736654281616 0.5477817058563232 0.4671163558959961 0.5463327169418335 0.48810115456581116 0.434410959482193 0.5095343589782715 0.5539400577545166
4.39393949508667 0.4828794598579407 0.546151876449585 0.5712525248527527 0.455217570066452 0.4757562577724457 0.5943039655685425 0.45921453833580017 0.4823096692562103 0.5663663148880005 0.4826781749725342 0.5649393200874329 0.5049113631248474 0.4511284828186035 0.5268636345863342 0.5718274116516113
4.454545497894287 0.5003026127815247 0.5643694400787354 0.5903668403625488 0.47279372811317444 0.4918347895145416 0.6129223704338074 0.4761196970939636 0.4986298978328705 0.5851995348930359 0.4984257221221924 0.5837476849555969 0.5219447612762451 0.4682424068450928 0.544417679309845 0.5898211598396301
4.515151500701904 0.5180612206459045 0.5827282071113586 0.6096220016479492 0.4908067584037781 0.5081175565719604 0.6315646767616272 0.49337950348854065 0.5152003169059753 0.6042383909225464 0.5143169164657593 0.6027117967605591 0.5391607880592346 0.4857318103313446 0.5621649622917175 0.6078692674636841
4.57575798034668 0.5361300706863403 0.6011785864830017 0.6289574503898621 0.5092358589172363 0.524569034576416 0.6501701474189758 0.5109667778015137 0.5319806337356567 0.6234327554702759 0.5303046107292175 0.621780514717102 0.5565147399902344 0.5035710334777832 0.5800713896751404 0.6259154677391052
4.636363983154297 0.5544793605804443 0.6196659207344055 0.6483064293861389 0.52805495262146 0.5411497950553894 0.6686733365058899 0.5288494229316711 0.5489246249198914 0.642726719379425 0.5463361144065857 0.6408979296684265 0.5739562511444092 0.5217304229736328 0.5980992913246155 0.6438980102539062
4.696969985961914 0.5730756521224976 0.6381316184997559 0.6675963401794434 0.5472325682640076 0.5578171014785767 0.6870057582855225 0.5469902753829956 0.565980076789856 0.6620578169822693 0.5623542666435242 0.6600033044815063 0.5914309024810791 0.5401748418807983 0.6162084341049194 0.6617517471313477
4.757575988769531 0.5918809771537781 0.6565130352973938 0.6867492198944092 0.5667315721511841 0.5745248198509216 0.7050952315330505 0.5653467774391174 0.5830890536308289 0.6813569664955139 0.5782973170280457 0.679031491279602 0.6088801026344299 0.5588650107383728 0.6343563795089722 0.6794064044952393
4.818181991577148 0.6108529567718506 0.6747432351112366 0.7056816816329956 0.5865084528923035 0.591223418712616 0.7228675484657288 0.5838705897331238 0.6001870632171631 0.7005488872528076 0.5940987467765808 0.6979135274887085 0.6262402534484863 0.5777561664581299 0.6524971127510071 0.6967886686325073
4.878787994384766 0.6299444437026978 0.6927522420883179 0.7243062257766724 0.6065129041671753 0.6078605055809021 0.7402458190917969 0.6025072336196899 0.6172043085098267 0.7195521593093872 0.6096885204315186 0.7165759205818176 0.6434450745582581 0.5967983603477478 0.6705830097198486 0.7138213515281677
4.939393997192383 0.6491034030914307 0.7104666233062744 0.7425310611724854 0.6266871690750122 0.6243807673454285 0.75715172290802 0.6211965680122375 0.6340651512145996 0.7382793426513672 0.624993085861206 0.7349421381950378 0.6604233980178833 0.6159360408782959 0.6885635852813721 0.7304253578186035
5.0 0.668273389339447 0.7278102040290833 0.7602621912956238 0.6469665169715881 0.6407269835472107 0.7735068798065186 0.6398719549179077 0.6506895422935486 0.7566382884979248 0.6399368643760681 0.752932608127594 0.6771019697189331 0.6351087093353271 0.706386387348175 0.7465189695358276
5.060606002807617 0.6873927712440491 0.744705319404602 0.7774036526679993 0.667278528213501 0.6568396687507629 0.7892330288887024 0.6584612727165222 0.6669933795928955 0.7745326161384583 0.654442310333252 0.7704653143882751 0.693405032157898 0.6542503237724304 0.7239971160888672 0.7620198130607605
5.121212005615234 0.7063957452774048 0.7610723972320557 0.7938591837882996 0.6875435709953308 0.6726574897766113 0.8042529821395874 0.6768863201141357 0.6828894019126892 0.7918630242347717 0.6684316396713257 0.7874568700790405 0.7092549204826355 0.6732897162437439 0.7413402795791626 0.7768456935882568
5.18181848526001 0.7252117395401001 0.7768317461013794 0.8095329999923706 0.7076742053031921 0.6881193518638611 0.81849205493927 0.6950640678405762 0.6982886791229248 0.8085277080535889 0.6818273067474365 0.8038229942321777 0.7245731353759766 0.6921513676643372 0.7583588361740112 0.7909146547317505
5.242424488067627 0.7437664270401001 0.7919034957885742 0.8243315815925598 0.727576494216919 0.7031623721122742 0.8318779468536377 0.7129059433937073 0.7131010293960571 0.8244245648384094 0.6945533156394958 0.8194788098335266 0.739281177520752 0.7107552289962769 0.7749947905540466 0.8041471838951111
5.303030490875244 0.7619814276695251 0.8062090873718262 0.838164746761322 0.7471497058868408 0.7177250385284424 0.8443427681922913 0.7303196787834167 0.7272367477416992 0.8394527435302734 0.7065370082855225 0.8343405723571777 0.7533009648323059 0.7290172576904297 0.7911894917488098 0.8164666891098022
5.363636493682861 0.7797759175300598 0.8196712732315063 0.8509470224380493 0.7662882804870605 0.731745719909668 0.8558229804039001 0.7472099661827087 0.7406091094017029 0.8535138368606567 0.7177087068557739 0.848327100276947 0.7665562033653259 0.7468506693840027 0.8068842887878418 0.8278006911277771
5.4242424964904785 0.7970665097236633 0.8322166800498962 0.8625990748405457 0.7848822474479675 0.7451645731925964 0.8662610650062561 0.7634788155555725 0.7531334757804871 0.8665133714675903 0.7280049920082092 0.8613579273223877 0.7789731621742249 0.7641662955284119 0.8220210075378418 0.8380813598632812
5.484848499298096 0.8137682676315308 0.8437745571136475 0.8730485439300537 0.8028184175491333 0.757923424243927 0.8756047487258911 0.7790274024009705 0.7647308111190796 0.8783627152442932 0.7373677492141724 0.873357355594635 0.7904813289642334 0.7808737754821777 0.8365414142608643 0.847247838973999
5.545454502105713 0.8297957181930542 0.8542788624763489 0.8822313547134399 0.8199824690818787 0.7699670195579529 0.8838093280792236 0.7937567830085754 0.775327742099762 0.8889808058738708 0.7457462549209595 0.8842536211013794 0.8010147213935852 0.7968823909759521 0.8503890633583069 0.8552451729774475
5.606060981750488 0.8450636267662048 0.8636693954467773 0.890092134475708 0.8362599611282349 0.7812425494194031 0.8908362984657288 0.8075698018074036 0.784858226776123 0.8982942700386047 0.7530978322029114 0.8939801454544067 0.8105120062828064 0.8121019005775452 0.8635080456733704 0.8620266318321228
5.6666669845581055 0.8594885468482971 0.8718909025192261 0.8965855836868286 0.851538896560669 0.7917007803916931 0.8966553807258606 0.8203721046447754 0.7932645678520203 0.9062398076057434 0.7593880295753479 0.902475893497467 0.8189178705215454 0.8264444470405579 0.8758448362350464 0.867553174495697
5.727272987365723 0.8729890584945679 0.8788961172103882 0.9016759991645813 0.865710973739624 0.8012965321540833 0.9012436270713806 0.832073986530304 0.8004980087280273 0.9127649068832397 0.7645919322967529 0.9096866846084595 0.8261833190917969 0.8398250341415405 0.8873477578163147 0.8717949986457825
5.78787899017334 0.8854881525039673 0.8846439123153687 0.9053382873535156 0.8786743879318237 0.8099885582923889 0.9045857787132263 0.8425910472869873 0.8065196871757507 0.9178281426429749 0.7686933875083923 0.9155657291412354 0.8322662115097046 0.8521630764007568 0.8979682326316833 0.8747307062149048
5.848484992980957 0.8969131112098694 0.8891013860702515 0.9075579047203064 0.8903340697288513 0.817740261554718 0.9066740870475769 0.8518463969230652 0.8113009333610535 0.9213998913764954 0.7716861367225647 0.920073390007019 0.8371323347091675 0.8633830547332764 0.9076598286628723 0.8763477802276611
5.909090995788574 0.9071965217590332 0.8922432065010071 0.9083305597305298 0.9006050229072571 0.8245198726654053 0.9075089693069458 0.859771728515625 0.8148232698440552 0.923462450504303 0.7735733389854431 0.9231788516044617 0.8407547473907471 0.8734164834022522 0.9163801074028015 0.8766430020332336
5.969696998596191 0.9162784814834595 0.8940527439117432 0.9076619744300842 0.9094127416610718 0.8303004503250122 0.9070976376533508 0.8663081526756287 0.8170790076255798 0.9240095019340515 0.7743666172027588 0.9248594045639038 0.8431146144866943 0.8822014331817627 0.9240897297859192 0.875622034072876
6.030303001403809 0.9241062998771667 0.8945215344429016 0.9055671691894531 0.9166942834854126 0.8350595235824585 0.9054540395736694 0.871406614780426 0.8180694580078125 0.9230470657348633 0.7740867733955383 0.9251009821891785 0.8442010283470154 0.8896850347518921 0.9307538866996765 0.873297929763794
6.090909004211426 0.9306352138519287 0.8936492800712585 0.9020706415176392 0.9223999977111816 0.8387801051139832 0.9025989174842834 0.8750301003456116 0.8178063035011292 0.9205911159515381 0.7727623581886292 0.9238983392715454 0.8440115451812744 0.8958221077919006 0.936340868473053 0.8696928024291992
6.151515483856201 0.9358290433883667 0.8914440870285034 0.897205114364624 0.9264936447143555 0.8414501547813416 0.8985593318939209 0.8771528601646423 0.8163102865219116 0.9166690111160278 0.7704291343688965 0.9212551712989807 0.8425511121749878 0.9005777835845947 0.9408246874809265 0.8648359179496765
6.212121486663818 0.9396610260009766 0.8879216909408569 0.8910107016563416 0.9289523363113403 0.8430619239807129 0.8933677673339844 0.8777608275413513 0.8136097192764282 0.9113168120384216 0.7671294808387756 0.917183518409729 0.8398326635360718 0.903925895690918 0.9441827535629272 0.8587630391120911
6.2727274894714355 0.9421129822731018 0.8831053376197815 0.8835349082946777 0.9297670125961304 0.8436129093170166 0.8870608806610107 0.8768518567085266 0.8097407221794128 0.904579758644104 0.7629110217094421 0.9117043018341064 0.8358763456344604 0.9058504104614258 0.9463979005813599 0.8515163064002991
6.333333492279053 0.9431763887405396 0.8770256638526917 0.8748306035995483 0.9289419054985046 0.8431050181388855 0.8796808123588562 0.8744362592697144 0.8047457337379456 0.8965103626251221 0.7578258514404297 0.9048462510108948 0.8307090997695923 0.9063449501991272 0.9474582672119141 0.843143105506897
6.39393949508667 0.9428516030311584 0.8697201609611511 0.8649559617042542 0.926493763923645 0.8415443301200867 0.8712727427482605 0.8705340027809143 0.7986725568771362 0.887167751789093 0.7519299983978271 0.8966455459594727 0.8243647813796997 0.9054123163223267 0.9473558664321899 0.8336957693099976
6.454545497894287 0.9411474466323853 0.8612320423126221 0.853974461555481 0.9224519729614258 0.8389410972595215 0.8618862628936768 0.8651776313781738 0.7915738224983215 0.8766173720359802 0.745281457901001 0.8871461749076843 0.8168826103210449 0.9030648469924927 0.9460887312889099 0.8232307434082031
6.515151500701904 0.938081681728363 0.8516103625297546 0.8419517278671265 0.9168561100959778 0.8353099226951599 0.8515720963478088 0.8584086894989014 0.7835054993629456 0.8649280071258545 0.7379403114318848 0.8763986229896545 0.8083075881004333 0.8993235230445862 0.9436595439910889 0.8118072748184204
6.57575798034668 0.9336788654327393 0.840908408164978 0.8289567828178406 0.9097560048103333 0.8306686282157898 0.8403840065002441 0.8502774238586426 0.7745262980461121 0.8521730899810791 0.7299668192863464 0.8644591569900513 0.7986890077590942 0.894217312335968 0.9400760531425476 0.7994879484176636
6.636363983154297 0.9279720783233643 0.8291845917701721 0.815061092376709 0.9012106657028198 0.8250384330749512 0.8283779621124268 0.8408430814743042 0.7646968960762024 0.8384289145469666 0.7214217782020569 0.8513899445533752 0.7880808115005493 0.8877828121185303 0.9353511929512024 0.7863366007804871
6.696969985961914 0.9209999442100525 0.816500186920166 0.8003369569778442 0.8912858963012695 0.8184447288513184 0.8156096935272217 0.8301714658737183 0.7540790438652039 0.8237727284431458 0.712364137172699 0.8372578620910645 0.7765399217605591 0.8800638914108276 0.9295026659965515 0.7724187970161438
6.757575988769531 0.9128080010414124 0.8029199838638306 0.7848578691482544 0.8800550103187561 0.8109152317047119 0.8021374940872192 0.8183348178863525 0.7427347302436829 0.8082844018936157 0.7028518319129944 0.8221340179443359 0.7641268372535706 0.8711103200912476 0.9225525259971619 0.757801353931427
6.818181991577148 0.9034461379051208 0.7885106205940247 0.7686969041824341 0.8675958514213562 0.8024805784225464 0.7880185842514038 0.8054100275039673 0.7307256460189819 0.7920424938201904 0.6929401755332947 0.8060925602912903 0.7509040832519531 0.8609774708747864 0.9145284295082092 0.7425504922866821
6.878787994384766 0.8929691910743713 0.7733407020568848 0.7519276142120361 0.853990375995636 0.7931745648384094 0.7733105421066284 0.7914779186248779 0.7181134223937988 0.7751266956329346 0.6826817393302917 0.7892105579376221 0.7369351983070374 0.8497257232666016 0.9054613709449768 0.7267327904701233
6.939393997192383 0.8814358711242676 0.7574796676635742 0.734622061252594 0.8393237590789795 0.783033013343811 0.7580710649490356 0.7766222357749939 0.7049573063850403 0.7576149702072144 0.6721258163452148 0.7715667486190796 0.7222858667373657 0.837418794631958 0.8953869342803955 0.7104136943817139
7.0 0.8689080476760864 0.7409976124763489 0.7168514132499695 0.8236834406852722 0.7720943093299866 0.7423567175865173 0.7609285712242126 0.6913155913352966 0.7395840883255005 0.6613185405731201 0.753242015838623 0.7070221900939941 0.8241245746612549 0.884344220161438 0.693658173084259


==> figure_code/ECOFLEX_8/param_extra/2.0_mc.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.009820029139518738 0.016963183879852295 0.011751428246498108 0.012871377170085907 0.017275288701057434 0.02412581443786621 0.016763925552368164 0.010051719844341278 0.009098619222640991 0.010348610579967499 0.014376915991306305 0.011773742735385895 0.0098734050989151 0.009350031614303589 0.00994514673948288
1.121212124824524 0.018290117383003235 0.031485795974731445 0.022058822214603424 0.024076350033283234 0.032501764595508575 0.04429776966571808 0.0315341055393219 0.018541991710662842 0.01694513112306595 0.019235074520111084 0.026954688131809235 0.022053442895412445 0.018402844667434692 0.01737583428621292 0.01860271394252777
1.1818182468414307 0.025780707597732544 0.044209860265254974 0.031294628977775574 0.03404390811920166 0.046151839196681976 0.06158876419067383 0.04478327929973602 0.0259125754237175 0.023892931640148163 0.027054645121097565 0.03818124532699585 0.031222589313983917 0.025939837098121643 0.02443668246269226 0.026301193982362747
1.2424242496490479 0.03255266696214676 0.05559191107749939 0.03972894698381424 0.043082885444164276 0.0585755780339241 0.07675029337406158 0.056858889758586884 0.03247062861919403 0.03018878772854805 0.03408548980951309 0.048381924629211426 0.03955797851085663 0.03273654729127884 0.030785690993070602 0.033277809619903564
1.303030252456665 0.03879478946328163 0.0659639984369278 0.04756224900484085 0.05142102390527725 0.07003705948591232 0.09032076597213745 0.0680215135216713 0.03843573480844498 0.03600991144776344 0.04052867740392685 0.057798318564891815 0.04726405441761017 0.038978319615125656 0.0366060733795166 0.03970800340175629
1.3636363744735718 0.04464703053236008 0.07557259500026703 0.0549466572701931 0.05922987312078476 0.08073882758617401 0.10269396007061005 0.07847004383802414 0.04396892338991165 0.04148687794804573 0.046533070504665375 0.06661339849233627 0.05449488386511803 0.04480442777276039 0.0420338474214077 0.04572426900267601
1.4242424964904785 0.050215497612953186 0.08460397273302078 0.06199979782104492 0.06664110720157623 0.09083833545446396 0.11416316032409668 0.08835876733064651 0.04919087886810303 0.04671801999211311 0.052211299538612366 0.07496803253889084 0.061368707567453384 0.05032159760594368 0.04717210680246353 0.05142856761813164
1.4848484992980957 0.05558236315846443 0.09320133179426193 0.0688144639134407 0.07375770807266235 0.10045979917049408 0.12495054304599762 0.09780918806791306 0.05419415980577469 0.05177909880876541 0.057650379836559296 0.08297263085842133 0.0679778978228569 0.0556132011115551 0.05210072919726372 0.05690084770321846
1.545454502105713 0.060812562704086304 0.10147660225629807 0.07546517252922058 0.08066156506538391 0.10970237851142883 0.13522712886333466 0.1069183349609375 0.05905117839574814 0.05672965943813324 0.06291894614696503 0.09071505069732666 0.07439586520195007 0.0607457235455513 0.056882791221141815 0.06220492720603943
1.6060606241226196 0.06595832109451294 0.10951843857765198 0.0820128321647644 0.08741876482963562 0.1186462789773941 0.14512619376182556 0.11576467752456665 0.06381962448358536 0.06161731481552124 0.06807205826044083 0.09826602041721344 0.08068172633647919 0.0657728761434555 0.06156899780035019 0.06739255785942078
1.6666667461395264 0.07106250524520874 0.1173979789018631 0.08850787580013275 0.09408357739448547 0.12735682725906372 0.1547532081604004 0.12441245466470718 0.06854642927646637 0.06648091971874237 0.0731547400355339 0.10568347573280334 0.08688388764858246 0.07073898613452911 0.0662008747458458 0.07250640541315079
1.7272727489471436 0.07616081833839417 0.12517312169075012 0.09499302506446838 0.10070101916790009 0.1358879953622818 0.16419240832328796 0.13291481137275696 0.07327043265104294 0.07135267555713654 0.07820446789264679 0.11301526427268982 0.09304241836071014 0.0756811797618866 0.07081298530101776 0.07758215814828873
1.7878787517547607 0.08128353953361511 0.1328914910554886 0.10150467604398727 0.10730915516614914 0.14428475499153137 0.17351198196411133 0.14131635427474976 0.07802431285381317 0.07625967264175415 0.08325305581092834 0.1203014999628067 0.0991910770535469 0.08063105493783951 0.07543456554412842 0.08265021443367004
1.8484848737716675 0.08645686507225037 0.14059269428253174 0.10807448625564575 0.11394049227237701 0.15258485078811646 0.18276751041412354 0.14965476095676422 0.08283603191375732 0.08122512698173523 0.08832783997058868 0.12757614254951477 0.10535849630832672 0.08561589568853378 0.08009073883295059 0.0877368375658989
1.9090909957885742 0.0917036384344101 0.14831005036830902 0.11473023891448975 0.12062311172485352 0.16082030534744263 0.19200491905212402 0.15796223282814026 0.08772990852594376 0.08626912534236908 0.09345284104347229 0.134868323802948 0.11156938970088959 0.09065970033407211 0.08480346202850342 0.092864990234375
1.9696969985961914 0.09704411029815674 0.15607164800167084 0.12149649858474731 0.12738163769245148 0.16901841759681702 0.20126211643218994 0.1662665158510208 0.092727430164814 0.09140928089618683 0.09864933043718338 0.14220310747623444 0.11784514784812927 0.09578372538089752 0.08959212899208069 0.09805504977703094
2.0303030014038086 0.10249660909175873 0.1639016568660736 0.12839537858963013 0.1342378705739975 0.1772027313709259 0.21057094633579254 0.17459186911582947 0.09784776717424393 0.0966612920165062 0.1039365828037262 0.14960253238677979 0.12420468032360077 0.10100716352462769 0.09447416663169861 0.10332546383142471
2.090909004211426 0.10807762295007706 0.17182064056396484 0.13544663786888123 0.14121121168136597 0.18539361655712128 0.21995781362056732 0.18295946717262268 0.10310821980237961 0.1020391434431076 0.1093321442604065 0.15708576142787933 0.13066458702087402 0.10634738951921463 0.09946522116661072 0.10869288444519043
2.151515245437622 0.11380241811275482 0.1798466145992279 0.142668217420578 0.148319274187088 0.1936088502407074 0.22944523394107819 0.19138801097869873 0.10852460563182831 0.10755550861358643 0.11485227942466736 0.164669930934906 0.13723993301391602 0.11182039976119995 0.10457981377840042 0.11417283862829208
2.2121212482452393 0.1196850836277008 0.18799492716789246 0.15007621049880981 0.1555778980255127 0.20186391472816467 0.23905184864997864 0.19989420473575592 0.11411152780056 0.11322189122438431 0.12051211297512054 0.17237025499343872 0.14394398033618927 0.11744092404842377 0.10983124375343323 0.119779571890831
2.2727272510528564 0.1257386952638626 0.1962791085243225 0.1576852947473526 0.1630016565322876 0.21017256379127502 0.24879321455955505 0.20849287509918213 0.11988236755132675 0.11904878914356232 0.1263258457183838 0.1802002489566803 0.15078890323638916 0.12322266399860382 0.11523187905550003 0.1255265772342682
2.3333334922790527 0.13197560608386993 0.20471081137657166 0.1655084490776062 0.17060375213623047 0.21854689717292786 0.25868257880210876 0.21719731390476227 0.12584969401359558 0.12504585087299347 0.13230693340301514 0.18817220628261566 0.15778571367263794 0.12917833030223846 0.12079331278800964 0.13142666220664978
2.39393949508667 0.13840726017951965 0.21330010890960693 0.17355725169181824 0.17839643359184265 0.226997509598732 0.2687302827835083 0.2260195016860962 0.13202513754367828 0.1312219202518463 0.13846811652183533 0.19629693031311035 0.1649443507194519 0.13531973958015442 0.12652641534805298 0.13749180734157562
2.454545497894287 0.14504453539848328 0.22205567359924316 0.18184179067611694 0.18639090657234192 0.23553389310836792 0.27894484996795654 0.2349701225757599 0.13841958343982697 0.1375850886106491 0.14482150971889496 0.2045842707157135 0.17227405309677124 0.14165788888931274 0.13244149088859558 0.14373357594013214
2.5151515007019043 0.1518975794315338 0.2309848964214325 0.19037067890167236 0.1945972889661789 0.24416443705558777 0.2893328070640564 0.24405871331691742 0.14504307508468628 0.14414285123348236 0.1513785719871521 0.2130430042743683 0.17978301644325256 0.14820289611816406 0.13854821026325226 0.15016302466392517
2.5757575035095215 0.15897583961486816 0.24009400606155396 0.1991509348154068 0.2030249536037445 0.2528964877128601 0.2998986840248108 0.2532937824726105 0.15190505981445312 0.15090207755565643 0.15815022587776184 0.22168079018592834 0.1874788999557495 0.15496407449245453 0.14485572278499603 0.15679070353507996
2.6363637447357178 0.16628825664520264 0.2493879497051239 0.20818805694580078 0.2116822600364685 0.26173657178878784 0.31064528226852417 0.2626827359199524 0.15901418030261993 0.15786907076835632 0.16514676809310913 0.23050448298454285 0.19536848366260529 0.16194985806941986 0.15137270092964172 0.1636267900466919
2.696969747543335 0.17384278774261475 0.2588706910610199 0.21748581528663635 0.2205764353275299 0.2706901729106903 0.32157373428344727 0.2722319960594177 0.16637828946113586 0.16504940390586853 0.17237776517868042 0.2395198792219162 0.20345792174339294 0.169167622923851 0.158107191324234 0.17068082094192505
2.757575750350952 0.18164701759815216 0.2685450315475464 0.22704635560512543 0.2297140657901764 0.2797621190547943 0.33268338441848755 0.28194695711135864 0.1740046590566635 0.17244842648506165 0.1798521876335144 0.24873188138008118 0.2117527574300766 0.17662401497364044 0.1650668978691101 0.17796212434768677
2.8181819915771484 0.18970748782157898 0.2784128487110138 0.23687021434307098 0.23910042643547058 0.28895652294158936 0.34397202730178833 0.29183197021484375 0.18189957737922668 0.1800706684589386 0.1875782310962677 0.2581444978713989 0.22025784850120544 0.1843244880437851 0.1722588837146759 0.18547938764095306
2.8787879943847656 0.19802996516227722 0.2884749174118042 0.24695606529712677 0.24873988330364227 0.2982765734195709 0.35543572902679443 0.3018902838230133 0.19006876647472382 0.18792042136192322 0.19556337594985962 0.26776066422462463 0.2289772629737854 0.19227349758148193 0.17968982458114624 0.19324074685573578
2.939393997192383 0.20661941170692444 0.2987310290336609 0.2573009133338928 0.2586354613304138 0.30772480368614197 0.36706918478012085 0.312124103307724 0.1985168308019638 0.19600123167037964 0.2038140594959259 0.27758243680000305 0.2379145473241806 0.20047442615032196 0.1873658001422882 0.20125380158424377
3.0 0.2154797911643982 0.30917996168136597 0.2679000198841095 0.2687891125679016 0.3173030614852905 0.3788652718067169 0.3225347101688385 0.20724797248840332 0.2043164074420929 0.21233609318733215 0.28761088848114014 0.2470724880695343 0.20892950892448425 0.1952924132347107 0.20952564477920532
3.060606002807617 0.2246140092611313 0.31981953978538513 0.2787471413612366 0.2792014479637146 0.3270125091075897 0.3908153772354126 0.33312177658081055 0.21626511216163635 0.2128686159849167 0.22113405168056488 0.2978460490703583 0.2564532458782196 0.21763975918293 0.20347470045089722 0.2180624008178711
3.1212122440338135 0.23402389883995056 0.33064645528793335 0.28983426094055176 0.2898716330528259 0.3368535041809082 0.402909517288208 0.3438842296600342 0.2255704402923584 0.22166001796722412 0.23021170496940613 0.3082869052886963 0.2660580575466156 0.2266051471233368 0.21191710233688354 0.22686965763568878
3.1818182468414307 0.24371032416820526 0.34165671467781067 0.30115190148353577 0.30079761147499084 0.3468257188796997 0.41513627767562866 0.35481953620910645 0.23516544699668884 0.2306922972202301 0.2395717203617096 0.3189314305782318 0.2758876383304596 0.23582446575164795 0.2206237018108368 0.2359522581100464
3.242424249649048 0.25367289781570435 0.3528449833393097 0.31268927454948425 0.31197550892829895 0.35692816972732544 0.427482932806015 0.36592409014701843 0.245050311088562 0.23996660113334656 0.24921563267707825 0.3297766149044037 0.2859417200088501 0.24529534578323364 0.22959774732589722 0.24531380832195282
3.303030490875244 0.2639102339744568 0.36420533061027527 0.3244342803955078 0.3234001398086548 0.36715924739837646 0.43993544578552246 0.3771928548812866 0.2552246153354645 0.24948355555534363 0.25914400815963745 0.34081828594207764 0.2962192893028259 0.25501447916030884 0.23884204030036926 0.25495725870132446
3.3636364936828613 0.27441972494125366 0.3757306635379791 0.3363736569881439 0.3350648283958435 0.3775166869163513 0.4524787962436676 0.38861972093582153 0.265686959028244 0.2592431306838989 0.269356369972229 0.352051317691803 0.30671846866607666 0.2649776339530945 0.2483588457107544 0.2648843824863434
3.4242424964904785 0.28519776463508606 0.3874129354953766 0.34849321842193604 0.3469609022140503 0.3879973590373993 0.4650970995426178 0.400197297334671 0.2764349579811096 0.26924455165863037 0.2798510193824768 0.36346954107284546 0.3174365162849426 0.2751796841621399 0.2581497132778168 0.2750958204269409
3.4848484992980957 0.2962397634983063 0.3992435336112976 0.3607780337333679 0.35907864570617676 0.39859774708747864 0.4777738153934479 0.4119170308113098 0.28746557235717773 0.2794865369796753 0.2906254231929779 0.3750661015510559 0.3283698558807373 0.285614937543869 0.26821550726890564 0.28559112548828125
3.545454502105713 0.3075402081012726 0.411212682723999 0.37321239709854126 0.37140631675720215 0.40931376814842224 0.49049168825149536 0.4237692058086395 0.2987745404243469 0.2899668216705322 0.30167603492736816 0.3868328332901001 0.3395138382911682 0.29627689719200134 0.2785565257072449 0.2963685095310211
3.606060743331909 0.3190929889678955 0.4233100414276123 0.38578030467033386 0.38393089175224304 0.42014071345329285 0.5032332539558411 0.4357430934906006 0.31035709381103516 0.30068257451057434 0.3129984736442566 0.398761123418808 0.3508630692958832 0.3071590065956116 0.28917255997657776 0.30742520093917847
3.6666667461395264 0.3308908939361572 0.4355240762233734 0.3984651565551758 0.3966377377510071 0.4310731887817383 0.5159809589385986 0.44782668352127075 0.32220733165740967 0.3116298317909241 0.32458746433258057 0.4108411967754364 0.3624109625816345 0.3182542622089386 0.30006226897239685 0.31875669956207275
3.7272727489471436 0.342926561832428 0.4478427767753601 0.411250501871109 0.40951088070869446 0.4421057105064392 0.5287172198295593 0.4600072205066681 0.3343185782432556 0.32280388474464417 0.33643701672554016 0.423062801361084 0.3741500973701477 0.3295556306838989 0.3112238347530365 0.33035746216773987
3.78787899017334 0.3551921248435974 0.46025362610816956 0.4241198003292084 0.42253315448760986 0.4532319903373718 0.5414254069328308 0.4722714126110077 0.3466838598251343 0.33419910073280334 0.348540723323822 0.4354151487350464 0.3860724866390228 0.3410564064979553 0.3226549029350281 0.3422207236289978
3.848484992980957 0.36767902970314026 0.47274309396743774 0.43705645203590393 0.43568605184555054 0.4644456207752228 0.5540884733200073 0.4846046566963196 0.35929471254348755 0.34580862522125244 0.3608911633491516 0.44788655638694763 0.3981686532497406 0.3527498245239258 0.3343517780303955 0.3543381690979004
3.909090995788574 0.3803788423538208 0.485297292470932 0.4500444829463959 0.44895005226135254 0.47573965787887573 0.5666908621788025 0.4969923496246338 0.37214231491088867 0.35762470960617065 0.37348103523254395 0.4604648947715759 0.4104287028312683 0.3646297752857208 0.3463103473186493 0.3667003810405731
3.9696969985961914 0.39328259229660034 0.49790164828300476 0.4630679488182068 0.46230512857437134 0.48710721731185913 0.5792176723480225 0.5094189643859863 0.38521701097488403 0.3696388006210327 0.3863021433353424 0.47313791513442993 0.42284178733825684 0.37669065594673157 0.3585253357887268 0.37929677963256836
4.030303001403809 0.40638089179992676 0.5105412006378174 0.47611165046691895 0.47573012113571167 0.4985406696796417 0.5916551351547241 0.5218691229820251 0.3985082507133484 0.38184094429016113 0.39934617280960083 0.4858924150466919 0.43539637327194214 0.3889273405075073 0.37099069356918335 0.3921155035495758
4.090909004211426 0.419664204120636 0.5232008695602417 0.4891611337661743 0.48920392990112305 0.510032594203949 0.603990375995636 0.5343271493911743 0.4120049476623535 0.3942205607891083 0.41260454058647156 0.4987153112888336 0.44808027148246765 0.40133535861968994 0.3836994171142578 0.4051438570022583
4.151515007019043 0.4331222176551819 0.5358652472496033 0.5022023916244507 0.5027047991752625 0.5215753316879272 0.6162123680114746 0.546777606010437 0.42569518089294434 0.4067661166191101 0.42606836557388306 0.5115928053855896 0.4608808755874634 0.41391125321388245 0.39664363861083984 0.4183681607246399
4.21212100982666 0.4467436671257019 0.5485185384750366 0.5152221918106079 0.5162112712860107 0.5331611633300781 0.6283107995986938 0.559205174446106 0.4395660161972046 0.41946497559547424 0.4397282898426056 0.5245112180709839 0.4737849831581116 0.4266519248485565 0.40981411933898926 0.43177393078804016
4.2727274894714355 0.46051666140556335 0.5611454844474792 0.5282085537910461 0.5297022461891174 0.5447821617126465 0.6402769088745117 0.5715951323509216 0.4536038935184479 0.432304322719574 0.45357459783554077 0.5374563932418823 0.48677903413772583 0.4395548701286316 0.42320072650909424 0.445345938205719
4.333333492279053 0.4744274318218231 0.5737305879592896 0.5411497354507446 0.5431566834449768 0.5564302206039429 0.6521033644676208 0.5839332938194275 0.4677943289279938 0.4452700614929199 0.46759745478630066 0.5504137873649597 0.49984920024871826 0.45261842012405396 0.43679261207580566 0.45906850695610046
4.39393949508667 0.48846110701560974 0.5862590670585632 0.5540356636047363 0.5565547943115234 0.568097710609436 0.663783848285675 0.5962064862251282 0.4821222424507141 0.45834797620773315 0.4817863404750824 0.5633693337440491 0.5129815936088562 0.46584099531173706 0.45057767629623413 0.47292560338974
4.454545497894287 0.5026006698608398 0.5987166166305542 0.5668566823005676 0.5698777437210083 0.5797764658927917 0.6753137707710266 0.6084024906158447 0.4965716600418091 0.4715234637260437 0.4961302876472473 0.5763084888458252 0.5261624455451965 0.4792214334011078 0.46454310417175293 0.4869009852409363
4.515151500701904 0.5168274641036987 0.6110895872116089 0.5796045660972595 0.5831077694892883 0.5914589166641235 0.686689555644989 0.6205101609230042 0.5111259818077087 0.48478174209594727 0.5106179118156433 0.5892173051834106 0.5393779873847961 0.49275869131088257 0.4786751866340637 0.5009785294532776
4.57575798034668 0.5311204791069031 0.6233653426170349 0.5922716856002808 0.596228837966919 0.6031374931335449 0.6979087591171265 0.6325196027755737 0.5257677435874939 0.4981078505516052 0.5252368450164795 0.6020818948745728 0.5526148676872253 0.5064513683319092 0.4929594397544861 0.5151418447494507
4.636363983154297 0.5454567074775696 0.6355319023132324 0.6048513650894165 0.6092261672019958 0.6148042678833008 0.7089695930480957 0.6444224119186401 0.5404791831970215 0.5114868879318237 0.5399742722511292 0.6148886680603027 0.5658596754074097 0.5202974677085876 0.5073806047439575 0.5293750166893005
4.696969985961914 0.5598115921020508 0.6475791335105896 0.6173380017280579 0.6220868229866028 0.6264517903327942 0.7198721766471863 0.656211256980896 0.5552418828010559 0.5249042510986328 0.5548163652420044 0.627625048160553 0.5790996551513672 0.5342944264411926 0.5219232439994812 0.5436621904373169
4.757575988769531 0.574158787727356 0.6594974398612976 0.6297268867492676 0.6347998976707458 0.6380733251571655 0.7306166887283325 0.6678804159164429 0.5700373649597168 0.5383456945419312 0.5697487592697144 0.6402788758277893 0.592322826385498 0.5484384894371033 0.5365712642669678 0.5579883456230164
4.818181991577148 0.5884712338447571 0.6712790727615356 0.6420139074325562 0.6473559141159058 0.6496614813804626 0.7412042617797852 0.6794255971908569 0.5848469734191895 0.5517972707748413 0.5847563147544861 0.6528393030166626 0.6055172681808472 0.5627248287200928 0.5513086318969727 0.5723388195037842
4.878787994384766 0.6027212142944336 0.6829174757003784 0.6541957259178162 0.6597474217414856 0.661209762096405 0.7516369223594666 0.6908438205718994 0.599652111530304 0.5652457475662231 0.5998230576515198 0.6652963161468506 0.6186724305152893 0.5771464705467224 0.5661191344261169 0.5866995453834534
4.939393997192383 0.6168810129165649 0.6944074034690857 0.6662699580192566 0.6719689965248108 0.6727118492126465 0.7619171142578125 0.7021331787109375 0.6144344806671143 0.5786786675453186 0.6149325370788574 0.6776411533355713 0.6317777633666992 0.5916951894760132 0.580986499786377 0.601057231426239
5.0 0.6309242248535156 0.7057451009750366 0.6782345771789551 0.6840163469314575 0.6841614842414856 0.772047758102417 0.7132930755615234 0.6291759610176086 0.5920839905738831 0.6300679445266724 0.6898664832115173 0.6448238492012024 0.6063603162765503 0.5958946943283081 0.6153993606567383
5.060606002807617 0.6448256373405457 0.7169281244277954 0.6900883316993713 0.6958874464035034 0.6955533027648926 0.7820326089859009 0.7243240475654602 0.6438597440719604 0.6054507493972778 0.6452120542526245 0.701965868473053 0.6578019857406616 0.6211293935775757 0.6108285188674927 0.6297138929367065
5.121212005615234 0.658562183380127 0.7279554009437561 0.7018303275108337 0.7075811624526978 0.7068818807601929 0.7918750047683716 0.7352272272109985 0.6584689021110535 0.618768572807312 0.6603474020957947 0.7139348983764648 0.6707043051719666 0.6359875798225403 0.6257727146148682 0.6439902186393738
5.18181848526001 0.6721134185791016 0.7388267517089844 0.7134602665901184 0.7190982103347778 0.7181428670883179 0.8015796542167664 0.7460050582885742 0.6729886531829834 0.632028341293335 0.6754574775695801 0.7257697582244873 0.6835237741470337 0.65091872215271 0.640713095664978 0.6582180261611938
5.242424488067627 0.6854614019393921 0.7495430111885071 0.7249780297279358 0.7304397225379944 0.7293314337730408 0.8111498355865479 0.7566600441932678 0.6874040961265564 0.6452211737632751 0.6905249357223511 0.7374683022499084 0.6962540745735168 0.6659039855003357 0.6556352376937866 0.6723878979682922
5.303030490875244 0.6985921263694763 0.7601063251495361 0.7363841533660889 0.741608738899231 0.7404440641403198 0.8205908536911011 0.7671959400177002 0.7017021775245667 0.6583396196365356 0.7055339813232422 0.7490293383598328 0.7088894248008728 0.6809239983558655 0.6705265045166016 0.6864911913871765
5.363636493682861 0.7114938497543335 0.770519495010376 0.7476792931556702 0.7526085376739502 0.7514774799346924 0.8299068212509155 0.7776162028312683 0.7158709764480591 0.6713765859603882 0.7204692363739014 0.7604528069496155 0.7214253544807434 0.6959578394889832 0.68537437915802 0.7005199790000916
5.4242424964904785 0.7241587042808533 0.7807857990264893 0.7588645219802856 0.7634432911872864 0.7624285817146301 0.8391026258468628 0.7879252433776855 0.7299001216888428 0.6843262910842896 0.7353163957595825 0.7717397212982178 0.7338577508926392 0.7109841704368591 0.7001674175262451 0.7144673466682434
5.484848499298096 0.736581563949585 0.7909095287322998 0.7699410319328308 0.7741178274154663 0.7732957005500793 0.8481826782226562 0.7981274724006653 0.7437800168991089 0.6971833109855652 0.7500623464584351 0.7828915119171143 0.7461831569671631 0.7259818911552429 0.7148947715759277 0.7283268570899963
5.545454502105713 0.7487596869468689 0.800895094871521 0.7809102535247803 0.7846375107765198 0.784076452255249 0.8571517467498779 0.8082273602485657 0.7575027942657471 0.709943413734436 0.7646951675415039 0.793910801410675 0.7583991885185242 0.7409303188323975 0.7295467257499695 0.7420927882194519
5.606060981750488 0.7606933116912842 0.8107474446296692 0.791773796081543 0.7950077056884766 0.7947701811790466 0.8660144805908203 0.818229615688324 0.7710616588592529 0.7226023077964783 0.7792043685913086 0.804800271987915 0.7705036997795105 0.7558094263076782 0.7441138029098511 0.7557600736618042
5.6666669845581055 0.7723844051361084 0.8204716444015503 0.8025335073471069 0.8052343130111694 0.8053756952285767 0.8747754096984863 0.8281387686729431 0.7844510078430176 0.7351570725440979 0.7935805320739746 0.8155633211135864 0.7824950814247131 0.7706009149551392 0.7585877180099487 0.7693241834640503
5.727272987365723 0.7838370203971863 0.8300730586051941 0.8131912350654602 0.8153231739997864 0.8158926963806152 0.8834388256072998 0.8379594087600708 0.7976663112640381 0.7476049661636353 0.8078158497810364 0.8262037038803101 0.7943726181983948 0.7852877974510193 0.7729606628417969 0.7827810645103455
5.78787899017334 0.7950566411018372 0.8395573496818542 0.8237491250038147 0.8252802491188049 0.8263216018676758 0.8920094966888428 0.8476964235305786 0.8107041120529175 0.7599440813064575 0.8219043612480164 0.8367254137992859 0.8061358332633972 0.7998557090759277 0.7872255444526672 0.7961276769638062
5.848484992980957 0.8060498237609863 0.8489300608634949 0.8342095017433167 0.8351119160652161 0.8366628885269165 0.9004913568496704 0.8573538064956665 0.8235623836517334 0.772172749042511 0.8358405828475952 0.8471325635910034 0.8177850246429443 0.8142918348312378 0.8013759255409241 0.8093607425689697
5.909090995788574 0.816824197769165 0.8581962585449219 0.8445743918418884 0.8448237776756287 0.846917450428009 0.9088889360427856 0.8669362664222717 0.8362394571304321 0.7842898368835449 0.8496205806732178 0.857429563999176 0.8293203711509705 0.8285857439041138 0.8154059052467346 0.8224780559539795
5.969696998596191 0.827387809753418 0.8673619031906128 0.8548462986946106 0.8544219136238098 0.8570865392684937 0.9172060489654541 0.8764474987983704 0.8487343788146973 0.796294629573822 0.8632417917251587 0.8676205277442932 0.8407429456710815 0.8427290916442871 0.8293102979660034 0.8354776501655579
6.030303001403809 0.837749719619751 0.876431941986084 0.8650275468826294 0.8639121651649475 0.8671718239784241 0.9254465103149414 0.885891854763031 0.8610474467277527 0.8081864714622498 0.8767021298408508 0.8777097463607788 0.852053701877594 0.8567157983779907 0.8430843353271484 0.8483577966690063
6.090909004211426 0.8479188680648804 0.8854117393493652 0.8751205205917358 0.8732999563217163 0.8771752715110779 0.9336142539978027 0.895272970199585 0.8731794357299805 0.8199657797813416 0.8900008797645569 0.8877018690109253 0.8632545471191406 0.8705413341522217 0.8567235469818115 0.8611175417900085
6.151515483856201 0.857904314994812 0.8943065404891968 0.8851281404495239 0.8825912475585938 0.887099027633667 0.9417133331298828 0.9045946598052979 0.8851315975189209 0.8316326141357422 0.9031379222869873 0.8976007103919983 0.8743472695350647 0.884203314781189 0.8702244162559509 0.8737560510635376
6.212121486663818 0.8677154779434204 0.9031209945678711 0.8950526118278503 0.8917906284332275 0.8969452381134033 0.9497467279434204 0.9138599634170532 0.8969056606292725 0.8431870937347412 0.9161136746406555 0.9074105024337769 0.8853334188461304 0.8977001309394836 0.8835832476615906 0.8862725496292114
6.2727274894714355 0.8773614764213562 0.9118599891662598 0.9048964381217957 0.9009036421775818 0.9067165851593018 0.9577178359031677 0.9230724573135376 0.9085041880607605 0.8546300530433655 0.9289294481277466 0.9171354174613953 0.8962156176567078 0.91103196144104 0.896797239780426 0.8986669778823853
6.333333492279053 0.8868513107299805 0.9205278158187866 0.9146624207496643 0.9099351763725281 0.9164155125617981 0.9656301736831665 0.9322351217269897 0.9199299812316895 0.8659626245498657 0.9415867328643799 0.9267791509628296 0.9069961309432983 0.9241998791694641 0.9098640084266663 0.9109395742416382
6.39393949508667 0.8961940407752991 0.929128885269165 0.924353301525116 0.9188897013664246 0.9260451197624207 0.9734869003295898 0.9413507580757141 0.9311862587928772 0.8771854043006897 0.9540877342224121 0.9363458156585693 0.9176775217056274 0.937205970287323 0.9227813482284546 0.9230906963348389
6.454545497894287 0.9053981900215149 0.9376674890518188 0.9339714646339417 0.9277718663215637 0.93560791015625 0.9812906980514526 0.9504225254058838 0.9422762393951416 0.8882997035980225 0.9664344787597656 0.9458385705947876 0.9282624125480652 0.9500523209571838 0.9355474710464478 0.9351209402084351
6.515151500701904 0.9144721627235413 0.9461474418640137 0.9435195922851562 0.9365860223770142 0.9451069831848145 0.9890446066856384 0.9594526290893555 0.9532038569450378 0.8993069529533386 0.9786299467086792 0.9552614688873291 0.9387537240982056 0.9627425074577332 0.9481613636016846 0.947031557559967
6.57575798034668 0.9234240651130676 0.954572319984436 0.9530007243156433 0.9453361630439758 0.954545259475708 0.9967513680458069 0.9684436321258545 0.9639732241630554 0.9102086424827576 0.9906768798828125 0.9646178483963013 0.9491543769836426 0.9752795696258545 0.9606218338012695 0.9588235020637512
6.636363983154297 0.9322616457939148 0.962945818901062 0.9624167084693909 0.9540260434150696 0.9639252424240112 1.0044136047363281 0.9773977994918823 0.9745883941650391 0.9210057258605957 1.0025782585144043 0.9739105701446533 0.9594668745994568 0.9876672029495239 0.9729281663894653 0.9704979658126831
6.696969985961914 0.9409924149513245 0.9712709784507751 0.9717704057693481 0.9626595973968506 0.973250150680542 1.012033224105835 0.9863172769546509 0.9850537180900574 0.9317004084587097 1.0143370628356934 0.9831430315971375 0.9696943759918213 0.9999091029167175 0.985080361366272 0.9820567965507507
6.757575988769531 0.9496232867240906 0.9795515537261963 0.9810646772384644 0.971240222454071 0.9825229048728943 1.0196136236190796 0.9952043294906616 0.9953740835189819 0.9422940611839294 1.025956630706787 0.992318332195282 0.9798399209976196 1.0120092630386353 0.9970787167549133 0.9935016632080078
6.818181991577148 0.9581611156463623 0.9877898693084717 0.9903017282485962 0.9797711372375488 0.9917464256286621 1.027156114578247 1.0040603876113892 1.0055538415908813 0.9527885913848877 1.037440299987793 1.0014392137527466 0.989906370639801 1.023971438407898 1.0089234113693237 1.004834532737732
6.878787994384766 0.9666124582290649 0.9959890246391296 0.9994841814041138 0.9882556796073914 1.0009229183197021 1.034663438796997 1.0128878355026245 1.0155978202819824 0.9631854891777039 1.048791527748108 1.010508418083191 0.9998966455459595 1.0357996225357056 1.020615577697754 1.0160574913024902
6.939393997192383 0.9749832153320312 1.004151701927185 1.008614420890808 0.9966967105865479 1.0100555419921875 1.0421373844146729 1.0216881036758423 1.0255112648010254 0.9734870791435242 1.0600135326385498 1.019529104232788 1.0098137855529785 1.0474975109100342 1.032156229019165 1.027172565460205
7.0 0.9832793474197388 1.0122801065444946 1.0176948308944702 1.0050970315933228 1.0191466808319092 1.0495799779891968 1.0304627418518066 1.0352983474731445 0.9836950302124023 1.0711098909378052 1.0285029411315918 1.0196605920791626 1.0590691566467285 1.0435467958450317 1.0381827354431152


==> figure_code/ECOFLEX_8/param_extra/2.0_u.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0606060028076172 0.03981064260005951 0.05285114049911499 -0.0022092387080192566 0.012531757354736328 -0.0027494020760059357 0.10529065132141113 0.037886470556259155 0.035363905131816864 0.014636993408203125 0.01934438943862915 0.013185109943151474 -0.004327178001403809 0.012200668454170227 0.07412797212600708 0.08054357767105103
1.121212124824524 0.07731704413890839 0.0941077172756195 -0.0031734630465507507 0.021574389189481735 -0.004870407283306122 0.19169366359710693 0.0704621747136116 0.06680256128311157 0.026302844285964966 0.046713411808013916 0.024415843188762665 -0.005565151572227478 0.023325711488723755 0.134324848651886 0.14634239673614502
1.1818182468414307 0.11341941356658936 0.1254172921180725 -0.003252405673265457 0.026426736265420914 -0.006665077060461044 0.2621411085128784 0.09755785763263702 0.09285910427570343 0.03545054793357849 0.07837486267089844 0.03338213264942169 -0.004676118493080139 0.033399224281311035 0.18056374788284302 0.19848507642745972
1.2424242496490479 0.14793117344379425 0.14838269352912903 -0.0027595721185207367 0.026950066909193993 -0.008242886513471603 0.3188517689704895 0.1195659339427948 0.1129147931933403 0.04240810126066208 0.11026632785797119 0.0400988832116127 -0.002297699451446533 0.042513057589530945 0.21363165974617004 0.23837220668792725
1.303030252456665 0.18003836274147034 0.16450807452201843 -0.0019546151161193848 0.023519176989793777 -0.009607654064893723 0.36355942487716675 0.13705672323703766 0.12720710039138794 0.047432973980903625 0.13817936182022095 0.04477139189839363 0.001161321997642517 0.05080045759677887 0.2348649501800537 0.26755374670028687
1.3636363744735718 0.2086499035358429 0.1751696765422821 -0.0010392442345619202 0.017030801624059677 -0.010703694075345993 0.39772307872772217 0.15059702098369598 0.13663621246814728 0.05075250566005707 0.15856289863586426 0.047703031450510025 0.005451798439025879 0.058414723724126816 0.2459847331047058 0.28764471411705017
1.4242424964904785 0.23266541957855225 0.1815916895866394 -0.00015850737690925598 0.008822962641716003 -0.011444024741649628 0.42266660928726196 0.16067273914813995 0.14238977432250977 0.052588969469070435 0.1695115566253662 0.049233328551054 0.010435059666633606 0.06551198661327362 0.24893034994602203 0.3002500832080841
1.4848484992980957 0.251177579164505 0.18482404947280884 0.000594794750213623 0.0004602596163749695 -0.01172918826341629 0.43965089321136475 0.1676659882068634 0.14557558298110962 0.05317281186580658 0.17135244607925415 0.049696531146764755 0.016047939658164978 0.07223957777023315 0.24567410349845886 0.30688995122909546
1.545454502105713 0.26361262798309326 0.18573236465454102 0.0011725574731826782 -0.006585985422134399 -0.011463969945907593 0.44989192485809326 0.1718631237745285 0.14702072739601135 0.05274532735347748 0.16642040014266968 0.04939621314406395 0.02227720618247986 0.07872903347015381 0.23804786801338196 0.3089299201965332
1.6060606241226196 0.26980355381965637 0.1849985420703888 0.0015634074807167053 -0.011250779032707214 -0.010570816695690155 0.4545515775680542 0.17348209023475647 0.14725491404533386 0.05155423656105995 0.15809255838394165 0.048589032143354416 0.029141798615455627 0.08508999645709991 0.22761303186416626 0.3075346350669861
1.6666667461395264 0.27000004053115845 0.18313753604888916 0.001783125102519989 -0.013078294694423676 -0.009002603590488434 0.4547130763530731 0.17270323634147644 0.1465943306684494 0.04984315484762192 0.14959514141082764 0.04747912287712097 0.03667828440666199 0.09140930324792862 0.21559454500675201 0.3036513328552246
1.7272727489471436 0.26481691002845764 0.18052414059638977 0.001866362988948822 -0.012244194746017456 -0.006751105189323425 0.45135611295700073 0.16970208287239075 0.14523440599441528 0.047837428748607635 0.14314156770706177 0.04621613025665283 0.044930607080459595 0.0977490171790123 0.20287711918354034 0.2980183959007263
1.7878787517547607 0.2551426887512207 0.17742294073104858 0.001858830451965332 -0.009413108229637146 -0.0038499385118484497 0.4453386664390564 0.16467320919036865 0.1433127224445343 0.04572885483503342 0.13965773582458496 0.04489970579743385 0.05394113063812256 0.10414762794971466 0.19004757702350616 0.2911919951438904
1.8484848737716675 0.24202267825603485 0.17401915788650513 0.0018108487129211426 -0.005500763654708862 -0.0003694668412208557 0.4373873770236969 0.15784332156181335 0.1409352719783783 0.04366084560751915 0.1390020251274109 0.04358626902103424 0.06374362111091614 0.1106220930814743 0.1774580478668213 0.28357887268066406
1.9090909957885742 0.22654247283935547 0.17044249176979065 0.0017720609903335571 -0.0014310777187347412 0.0035927966237068176 0.4280966818332672 0.1494739055633545 0.1381831169128418 0.041717760264873505 0.14042550325393677 0.04229867830872536 0.07435546815395355 0.11716876924037933 0.1652960479259491 0.27547013759613037
1.9696969985961914 0.20972976088523865 0.16678708791732788 0.001787818968296051 0.0020480751991271973 0.007928989827632904 0.41793832182884216 0.13985764980316162 0.1351146399974823 0.039921004325151443 0.1430356502532959 0.04103707894682884 0.08577124774456024 0.12376827746629715 0.15364587306976318 0.26707133650779724
2.0303030014038086 0.19248318672180176 0.16312381625175476 0.0018973127007484436 0.004456475377082825 0.012537829577922821 0.40727588534355164 0.12930771708488464 0.13176657259464264 0.03823346272110939 0.14611709117889404 0.03978943079710007 0.09795491397380829 0.1303870528936386 0.1425343155860901 0.25852563977241516
2.090909004211426 0.17553165555000305 0.1595078408718109 0.002132102847099304 0.005597606301307678 0.017339713871479034 0.3963800072669983 0.11814504861831665 0.1281609833240509 0.036573830991983414 0.14928078651428223 0.0385422557592392 0.11083371937274933 0.1369815170764923 0.1319631040096283 0.2499331384897232
2.151515245437622 0.1594235599040985 0.15598340332508087 0.0025159940123558044 0.005510270595550537 0.022284090518951416 0.38544875383377075 0.10668325424194336 0.12431158125400543 0.034836914390325546 0.1524621844291687 0.037289515137672424 0.12428927421569824 0.14350122213363647 0.12192694842815399 0.24136346578598022
2.2121212482452393 0.1445343941450119 0.15258599817752838 0.0030657052993774414 0.0044040679931640625 0.027353644371032715 0.3746206760406494 0.0952184796333313 0.12023192644119263 0.03292110189795494 0.15582555532455444 0.036038607358932495 0.1381523162126541 0.14989225566387177 0.11242327839136124 0.2328658252954483
2.2727272510528564 0.13109134137630463 0.1493426263332367 0.003791436553001404 0.0025844424962997437 0.03256121277809143 0.36399340629577637 0.08402079343795776 0.11594009399414062 0.030754610896110535 0.15963459014892578 0.034815482795238495 0.15219907462596893 0.15610089898109436 0.10345393419265747 0.22447645664215088
2.3333334922790527 0.11920173466205597 0.14627426862716675 0.004698015749454498 0.00039531290531158447 0.037942275404930115 0.35363349318504333 0.07332682609558105 0.11146324872970581 0.028317980468273163 0.1641278862953186 0.033664263784885406 0.16614772379398346 0.1620761752128601 0.09502539038658142 0.21622228622436523
2.39393949508667 0.10888241231441498 0.14339406788349152 0.00578627735376358 -0.0018286257982254028 0.04354692995548248 0.34358468651771545 0.0633363127708435 0.10683701187372208 0.025655493140220642 0.16943436861038208 0.032646678388118744 0.17966246604919434 0.16777263581752777 0.08714531362056732 0.20812393724918365
2.454545497894287 0.10008887946605682 0.14071020483970642 0.007053978741168976 -0.0037863552570343018 0.04943250119686127 0.3338770270347595 0.054211974143981934 0.10210654139518738 0.02287817746400833 0.17553287744522095 0.031837061047554016 0.19236217439174652 0.17315232753753662 0.0798211395740509 0.2001989781856537
2.5151515007019043 0.09273728728294373 0.13822484016418457 0.008496865630149841 -0.005225270986557007 0.05565690994262695 0.32452887296676636 0.046080052852630615 0.09732358157634735 0.02015203982591629 0.18225151300430298 0.03131546080112457 0.20383621752262115 0.17818796634674072 0.07305661588907242 0.19246184825897217
2.5757575035095215 0.08672155439853668 0.1359359622001648 0.010109275579452515 -0.005945771932601929 0.06227424740791321 0.315550297498703 0.039032161235809326 0.09254400432109833 0.017678633332252502 0.18929994106292725 0.031161032617092133 0.21366634964942932 0.1828623265028 0.06685053557157516 0.1849251240491867
2.6363637447357178 0.08192786574363708 0.13383838534355164 0.011885151267051697 -0.005797863006591797 0.06933216750621796 0.3069443702697754 0.03312873840332031 0.08782553672790527 0.01566976308822632 0.19631725549697876 0.0314432829618454 0.2214570939540863 0.18717007339000702 0.061197347939014435 0.17760084569454193
2.696969747543335 0.07824218273162842 0.13192424178123474 0.01381857693195343 -0.0046755969524383545 0.07687060534954071 0.2987080216407776 0.028403103351593018 0.08322489261627197 0.014321036636829376 0.20292603969573975 0.032214947044849396 0.2268678843975067 0.191118985414505 0.05608445405960083 0.17049966752529144
2.757575750350952 0.07555617392063141 0.13018351793289185 0.01590370386838913 -0.0025112032890319824 0.08492079377174377 0.29083114862442017 0.024863719940185547 0.07879549264907837 0.01378852128982544 0.2087821364402771 0.03350768983364105 0.2296464741230011 0.19472751021385193 0.05149533599615097 0.1636308878660202
2.8181819915771484 0.07377113401889801 0.12860555946826935 0.018135912716388702 0.0007354617118835449 0.09350630640983582 0.28329819440841675 0.02249985933303833 0.07458627223968506 0.014172226190567017 0.21361958980560303 0.03532832860946655 0.22965970635414124 0.1980268955230713 0.04740916192531586 0.15700510144233704
2.8787879943847656 0.07279704511165619 0.1271793097257614 0.020511120557785034 0.0050809383392333984 0.1026429533958435 0.27608737349510193 0.021283447742462158 0.07064023613929749 0.015507534146308899 0.21727722883224487 0.03765934705734253 0.2269124984741211 0.20105764269828796 0.04380100220441818 0.15063029527664185
2.939393997192383 0.07255533337593079 0.12589383125305176 0.023026540875434875 0.010526806116104126 0.11233922839164734 0.2691722512245178 0.021175026893615723 0.06699399650096893 0.017765790224075317 0.21971678733825684 0.04046226292848587 0.2215583622455597 0.20387037098407745 0.04064425826072693 0.14451532065868378
3.0 0.07297682762145996 0.12473861873149872 0.025680214166641235 0.017061948776245117 0.12259715795516968 0.2625216245651245 0.022122204303741455 0.06367741525173187 0.020860567688941956 0.22101932764053345 0.043681800365448 0.21389144659042358 0.20652258396148682 0.037910908460617065 0.13866835832595825
3.060606002807617 0.07400177419185638 0.12370450794696808 0.02847142517566681 0.02466827630996704 0.13341283798217773 0.25610148906707764 0.024066507816314697 0.060713991522789 0.024661794304847717 0.22137939929962158 0.04725262522697449 0.20432785153388977 0.20907887816429138 0.035572461783885956 0.1330960988998413
3.1212122440338135 0.07557828724384308 0.12278333306312561 0.03140071779489517 0.033323854207992554 0.14477688074111938 0.2498767077922821 0.02694302797317505 0.058121174573898315 0.029011830687522888 0.22107845544815063 0.05110608786344528 0.19337531924247742 0.2116076499223709 0.033600546419620514 0.1278057098388672
3.1818182468414307 0.07766151428222656 0.12196820974349976 0.034469299018383026 0.043002575635910034 0.15667441487312317 0.24381107091903687 0.030682861804962158 0.055910781025886536 0.03374297916889191 0.22045809030532837 0.055175960063934326 0.18159258365631104 0.21417897939682007 0.031968049705028534 0.12280285358428955
3.242424249649048 0.08021306991577148 0.12125435471534729 0.03767969459295273 0.05367863178253174 0.16908739507198334 0.23787063360214233 0.03521472215652466 0.05408966541290283 0.03869342803955078 0.21989059448242188 0.059403300285339355 0.16955336928367615 0.21686646342277527 0.030648954212665558 0.11809287965297699
3.303030490875244 0.08319954574108124 0.12063749134540558 0.041035041213035583 0.06532412767410278 0.1819930374622345 0.23202425241470337 0.040466368198394775 0.0526607483625412 0.04372130334377289 0.21974992752075195 0.06373961269855499 0.15780723094940186 0.21974089741706848 0.029618822038173676 0.11368001997470856
3.3636364936828613 0.08659292757511139 0.12011563777923584 0.044539548456668854 0.07791203260421753 0.19536572694778442 0.2262459099292755 0.04636561870574951 0.05162329971790314 0.04871264100074768 0.2203853726387024 0.06814813613891602 0.14685159921646118 0.22287288308143616 0.02885543555021286 0.10956762731075287
3.4242424964904785 0.09036864340305328 0.11968812346458435 0.04819785803556442 0.0914144217967987 0.2091774195432663 0.22051408886909485 0.052841126918792725 0.050974100828170776 0.0535878986120224 0.22210264205932617 0.07260429859161377 0.13711076974868774 0.22632956504821777 0.028338223695755005 0.10575820505619049
3.4848484992980957 0.09450609982013702 0.11935552209615707 0.0520157516002655 0.10580325126647949 0.2233985960483551 0.21481472253799438 0.05982321500778198 0.05070813000202179 0.0583014041185379 0.22515356540679932 0.07709474861621857 0.12892335653305054 0.23017561435699463 0.028048858046531677 0.10225291550159454
3.545454502105713 0.0989876240491867 0.11911992728710175 0.05599942058324814 0.12104964256286621 0.2379983365535736 0.20914015173912048 0.06724601984024048 0.050818756222724915 0.06284043192863464 0.2297288179397583 0.08161608874797821 0.12254190444946289 0.2344697117805481 0.027970656752586365 0.09905259311199188
3.606060743331909 0.10379934310913086 0.11898431181907654 0.06015562266111374 0.13712334632873535 0.2529449760913849 0.20349007844924927 0.07504600286483765 0.05129849910736084 0.06721873581409454 0.23595744371414185 0.08617286384105682 0.11813408136367798 0.23926684260368347 0.028089426457881927 0.09615635871887207
3.6666667461395264 0.10892881453037262 0.118953175842762 0.0644916519522667 0.15399295091629028 0.2682071924209595 0.19787189364433289 0.08316409587860107 0.0521397590637207 0.07147112488746643 0.2439117431640625 0.0907757580280304 0.11579537391662598 0.24461698532104492 0.028392300009727478 0.09356346726417542
3.7272727489471436 0.11436648666858673 0.1190318837761879 0.06901576370000839 0.1716245710849762 0.2837545573711395 0.19229945540428162 0.09154701232910156 0.05333486199378967 0.07564729452133179 0.25361448526382446 0.09543973207473755 0.11555701494216919 0.25056472420692444 0.028868146240711212 0.09127053618431091
3.78787899017334 0.1201050877571106 0.11922618746757507 0.07373598963022232 0.1899816393852234 0.2995575964450836 0.18679273128509521 0.10014468431472778 0.05487640202045441 0.07980455458164215 0.2650439739227295 0.10018283128738403 0.11740034818649292 0.2571479380130768 0.02950747311115265 0.08927416801452637
3.848484992980957 0.12613923847675323 0.11954329162836075 0.07866141945123672 0.20902574062347412 0.3155888319015503 0.18137717247009277 0.10891622304916382 0.056757956743240356 0.08400288224220276 0.2781466841697693 0.10502453148365021 0.12127029895782471 0.26440128684043884 0.03030247986316681 0.08757273852825165
3.909090995788574 0.13246546685695648 0.11999036371707916 0.08380138128995895 0.22871458530426025 0.33182239532470703 0.17608319222927094 0.1178244948387146 0.058973923325538635 0.088301882147789 0.29284071922302246 0.1099848598241806 0.12708508968353271 0.27235206961631775 0.03124602884054184 0.08615919947624207
3.9696969985961914 0.13908183574676514 0.12057565897703171 0.08916585147380829 0.2490037977695465 0.34823542833328247 0.17094439268112183 0.12684136629104614 0.06151983141899109 0.09275612235069275 0.309026300907135 0.115083709359169 0.13474798202514648 0.2810248136520386 0.03233271837234497 0.08503027260303497
4.030303001403809 0.14598879218101501 0.12130743265151978 0.09476514905691147 0.2698449194431305 0.3648069202899933 0.16599668562412262 0.13594454526901245 0.06439252197742462 0.09741456806659698 0.326587438583374 0.12034019827842712 0.14415276050567627 0.29043668508529663 0.03355792909860611 0.08418008685112
4.090909004211426 0.15318694710731506 0.12219472229480743 0.10061029344797134 0.29118627309799194 0.3815188407897949 0.16127748787403107 0.1451207995414734 0.06759054958820343 0.10231906175613403 0.3453984260559082 0.1257726103067398 0.15519291162490845 0.30060142278671265 0.03491844981908798 0.08360360562801361
4.151515007019043 0.160679429769516 0.12324639409780502 0.10671253502368927 0.3129728436470032 0.39835506677627563 0.15682503581047058 0.15436428785324097 0.0711132287979126 0.10750502347946167 0.36532503366470337 0.13139764964580536 0.16776305437088013 0.311526358127594 0.036411382257938385 0.08329498767852783
4.21212100982666 0.1684703379869461 0.12447182089090347 0.11308402568101883 0.3351479768753052 0.4153023958206177 0.1526758074760437 0.1636762022972107 0.07496219873428345 0.1130007654428482 0.3862271308898926 0.1372312605381012 0.1817651391029358 0.32321667671203613 0.038035206496715546 0.0832480937242508
4.2727274894714355 0.17656518518924713 0.12588104605674744 0.11973755061626434 0.35765182971954346 0.4323495030403137 0.14886626601219177 0.17306774854660034 0.07914102077484131 0.11882898211479187 0.40796083211898804 0.14328807592391968 0.19710838794708252 0.3356725573539734 0.03978918492794037 0.08345967531204224
4.333333492279053 0.1849699318408966 0.127483531832695 0.1266859918832779 0.3804183602333069 0.4494854807853699 0.145430326461792 0.18255412578582764 0.08365374803543091 0.1250068098306656 0.4303731322288513 0.14958153665065765 0.21370792388916016 0.3488861322402954 0.041672997176647186 0.0839231014251709
4.39393949508667 0.19369249045848846 0.12928928434848785 0.1339435875415802 0.40338224172592163 0.4667012095451355 0.14239931106567383 0.19216030836105347 0.08850711584091187 0.13154758512973785 0.4533098340034485 0.15612448751926422 0.23148846626281738 0.3628491163253784 0.0436873659491539 0.08463449776172638
4.454545497894287 0.20274102687835693 0.13130855560302734 0.14152465760707855 0.4264748692512512 0.48398715257644653 0.13980184495449066 0.20191645622253418 0.09370926022529602 0.13846129179000854 0.47660964727401733 0.16292889416217804 0.2503805160522461 0.37754619121551514 0.045833520591259 0.08558966219425201
4.515151500701904 0.2121254801750183 0.13355174660682678 0.14944493770599365 0.44962549209594727 0.5013338923454285 0.13766337931156158 0.211858868598938 0.09927067160606384 0.1457551121711731 0.5001088380813599 0.17000676691532135 0.27032071352005005 0.3929586410522461 0.04811366647481918 0.08678591251373291
4.57575798034668 0.2218562364578247 0.13602954149246216 0.15772074460983276 0.47276055812835693 0.5187304615974426 0.13600635528564453 0.22202759981155396 0.10520309209823608 0.15343432128429413 0.523639976978302 0.17736944556236267 0.29124605655670166 0.40906310081481934 0.050530701875686646 0.08821973204612732
4.636363983154297 0.231943741440773 0.13875293731689453 0.16636915504932404 0.4958053231239319 0.5361626148223877 0.13485023379325867 0.2324678897857666 0.11152008175849915 0.16150227189064026 0.5470317602157593 0.18502837419509888 0.3130943179130554 0.4258304238319397 0.05308806896209717 0.08989009261131287
4.696969985961914 0.24240045249462128 0.14173288643360138 0.17540806531906128 0.5186821818351746 0.5536137819290161 0.13421067595481873 0.24322766065597534 0.11823755502700806 0.16996118426322937 0.5701147317886353 0.19299517571926117 0.3357975482940674 0.4432264566421509 0.05578990280628204 0.09179550409317017
4.757575988769531 0.2532385587692261 0.14498116075992584 0.18485668301582336 0.5413133502006531 0.571063220500946 0.13410183787345886 0.25435590744018555 0.1253725290298462 0.17881284654140472 0.5927223563194275 0.20128168165683746 0.35928189754486084 0.4612131118774414 0.05864138901233673 0.09393684566020966
4.818181991577148 0.2644711136817932 0.1485096514225006 0.19473503530025482 0.5636202692985535 0.5884848833084106 0.1345345675945282 0.26590394973754883 0.13294434547424316 0.1880578249692917 0.6146941184997559 0.20990034937858582 0.3834611177444458 0.4797478914260864 0.0616479367017746 0.09631474316120148
4.878787994384766 0.27611202001571655 0.15233135223388672 0.205064594745636 0.5855238437652588 0.6058477163314819 0.13551825284957886 0.27792292833328247 0.1409747302532196 0.19769644737243652 0.635879635810852 0.21886421740055084 0.4082340598106384 0.4987834095954895 0.06481650471687317 0.098931223154068
4.939393997192383 0.2881746292114258 0.15645889937877655 0.21586747467517853 0.6069439053535461 0.6231140494346619 0.1370604783296585 0.29046308994293213 0.14948606491088867 0.2077282816171646 0.6561410427093506 0.2281864583492279 0.4334784150123596 0.5182669758796692 0.06815409660339355 0.10179032385349274
5.0 0.3006741404533386 0.16090665757656097 0.22716762125492096 0.6278038024902344 0.6402385234832764 0.13916711509227753 0.30357396602630615 0.15850409865379333 0.21815288066864014 0.6753603219985962 0.2378816157579422 0.45905041694641113 0.5381441116333008 0.07166928052902222 0.10489583015441895
5.060606002807617 0.3136242628097534 0.16568858921527863 0.23898962140083313 0.6480259299278259 0.65716952085495 0.14184440672397614 0.3173011541366577 0.16805481910705566 0.22896887362003326 0.6934365034103394 0.24796424806118011 0.484780490398407 0.5583537220954895 0.0753709226846695 0.10825318098068237
5.121212005615234 0.32704007625579834 0.1708209067583084 0.25135964155197144 0.6675364971160889 0.6738476753234863 0.14509797096252441 0.33169031143188477 0.17816749215126038 0.24017497897148132 0.7102932929992676 0.258450448513031 0.510475218296051 0.5788346529006958 0.07926897704601288 0.11187008023262024
5.18181848526001 0.3409366011619568 0.176319420337677 0.26430511474609375 0.686264157295227 0.6902064085006714 0.14893324673175812 0.34678107500076294 0.18887200951576233 0.25176888704299927 0.7258790731430054 0.2693564295768738 0.5359169244766235 0.5995208024978638 0.0833745002746582 0.11575369536876678
5.242424488067627 0.3553285598754883 0.18220269680023193 0.2778553366661072 0.7041445970535278 0.7061719298362732 0.1533576101064682 0.3626115918159485 0.20020154118537903 0.2637488842010498 0.740166187286377 0.2806994915008545 0.5608689188957214 0.6203469038009644 0.08769965171813965 0.11991384625434875
5.303030490875244 0.3702303171157837 0.1884889304637909 0.29203975200653076 0.7211154103279114 0.7216640114784241 0.15837827324867249 0.3792133331298828 0.21218881011009216 0.27611202001571655 0.7531507015228271 0.2924979031085968 0.5850822329521179 0.6412438750267029 0.09225726127624512 0.12436051666736603
5.363636493682861 0.3856561779975891 0.1951988786458969 0.30688998103141785 0.7371240854263306 0.7365974187850952 0.16400426626205444 0.3966137170791626 0.2248702347278595 0.28885650634765625 0.764851450920105 0.30477041006088257 0.6083060503005981 0.6621434688568115 0.09706218540668488 0.12910676002502441
5.4242424964904785 0.401620090007782 0.202354297041893 0.3224393129348755 0.752123236656189 0.7508813142776489 0.17024806141853333 0.4148353338241577 0.238282710313797 0.3019797205924988 0.7753067016601562 0.31753674149513245 0.630298376083374 0.6829774975776672 0.10212920606136322 0.1341644823551178
5.484848499298096 0.4181356132030487 0.20997925102710724 0.33872151374816895 0.7660748362541199 0.7644232511520386 0.1771235466003418 0.43389368057250977 0.2524648904800415 0.3154793977737427 0.7845695614814758 0.3308175802230835 0.6508431434631348 0.7036788463592529 0.10747511684894562 0.13954880833625793
5.545454502105713 0.43521493673324585 0.21809914708137512 0.3557717204093933 0.7789492607116699 0.7771271467208862 0.18464842438697815 0.4537968635559082 0.26745569705963135 0.32935383915901184 0.7927054166793823 0.344634085893631 0.6697598695755005 0.7241795659065247 0.11311843991279602 0.1452755481004715
5.606060981750488 0.45287030935287476 0.2267419695854187 0.37362635135650635 0.7907263040542603 0.7888983488082886 0.19284221529960632 0.47454696893692017 0.28329670429229736 0.34360235929489136 0.799787163734436 0.35900843143463135 0.6869186162948608 0.7444146871566772 0.11907824873924255 0.15136274695396423
5.6666669845581055 0.47111183404922485 0.2359372079372406 0.39232173562049866 0.8013939261436462 0.7996426820755005 0.20173028111457825 0.49613428115844727 0.30002808570861816 0.35822463035583496 0.8058894276618958 0.3739624321460724 0.7022483944892883 0.764319658279419 0.12537579238414764 0.15782798826694489
5.727272987365723 0.4899495244026184 0.2457183599472046 0.41189590096473694 0.8109498620033264 0.8092690110206604 0.2113415002822876 0.5185422301292419 0.31769296526908875 0.3732224106788635 0.81108558177948 0.3895200192928314 0.7157387137413025 0.7838305830955505 0.1320340484380722 0.16469232738018036
5.78787899017334 0.5093905925750732 0.25612014532089233 0.4323858618736267 0.8193991780281067 0.8176920413970947 0.2217090129852295 0.5417417287826538 0.33633196353912354 0.38859832286834717 0.8154449462890625 0.40570443868637085 0.7274448275566101 0.8028833866119385 0.1390771120786667 0.171976700425148
5.848484992980957 0.5294414758682251 0.26718127727508545 0.45382922887802124 0.8267558217048645 0.8248316049575806 0.23287248611450195 0.5656915307044983 0.35598695278167725 0.404357373714447 0.8190281987190247 0.4225393831729889 0.737473726272583 0.8214150667190552 0.14653074741363525 0.17970514297485352
5.909090995788574 0.5501059293746948 0.27894338965415955 0.47626233100891113 0.8330386281013489 0.8306156396865845 0.24487674236297607 0.5903369188308716 0.3766990900039673 0.4205073118209839 0.8218874931335449 0.44005000591278076 0.7459785342216492 0.8393600583076477 0.15442366898059845 0.18790189921855927
5.969696998596191 0.5713843107223511 0.29145124554634094 0.49971920251846313 0.838273286819458 0.8349810242652893 0.2577724754810333 0.615607500076294 0.39850717782974243 0.4370567798614502 0.8240610957145691 0.4582594335079193 0.7531422972679138 0.8566516637802124 0.1627855747938156 0.1965935230255127
6.030303001403809 0.5932765007019043 0.30475541949272156 0.524234414100647 0.8424885272979736 0.837873637676239 0.27162033319473267 0.6414204835891724 0.4214518070220947 0.4540206789970398 0.8255763053894043 0.47719383239746094 0.7591602802276611 0.8732216954231262 0.17164936661720276 0.20580816268920898
6.090909004211426 0.6157740354537964 0.3189076781272888 0.5498350858688354 0.8457159399986267 0.8392510414123535 0.28648480772972107 0.6676703691482544 0.4455665946006775 0.47141292691230774 0.8264488577842712 0.4968760311603546 0.7642296552658081 0.8889948129653931 0.18104934692382812 0.21557584404945374
6.151515483856201 0.6388658285140991 0.3339656591415405 0.5765454769134521 0.8479886651039124 0.8390818238258362 0.3024420142173767 0.6942368149757385 0.47088587284088135 0.48925307393074036 0.8266805410385132 0.5173299312591553 0.7685325145721436 0.9038949608802795 0.1910221129655838 0.22592777013778687
6.212121486663818 0.6625332832336426 0.3499915599822998 0.6043840646743774 0.8493409156799316 0.8373469114303589 0.3195750415325165 0.7209806442260742 0.497439444065094 0.5075631141662598 0.8262647390365601 0.5385783910751343 0.7722270488739014 0.9178394675254822 0.20160706341266632 0.2368970513343811
6.2727274894714355 0.6867491006851196 0.3670523166656494 0.6333608627319336 0.8498060703277588 0.8340372443199158 0.33797958493232727 0.747744083404541 0.5252553820610046 0.5263686776161194 0.8251842856407166 0.5606429576873779 0.7754412889480591 0.9307429194450378 0.2128465175628662 0.24851885437965393
6.333333492279053 0.7114747762680054 0.3852196931838989 0.6634756922721863 0.8494169116020203 0.8291577696800232 0.3577594757080078 0.7743517756462097 0.5543554425239563 0.545697808265686 0.8234138488769531 0.5835438966751099 0.7782682180404663 0.9425133466720581 0.22478491067886353 0.2608296573162079
6.39393949508667 0.73665851354599 0.40457049012184143 0.6947170495986938 0.8482038974761963 0.8227243423461914 0.37903228402137756 0.8006125688552856 0.5847592353820801 0.5655820369720459 0.8209230303764343 0.6072995662689209 0.7807675004005432 0.9530576467514038 0.23746976256370544 0.27386826276779175
6.454545497894287 0.7622308731079102 0.42518654465675354 0.7270569205284119 0.8461968898773193 0.8147657513618469 0.40192729234695435 0.8263211846351624 0.6164798736572266 0.5860542058944702 0.8176784515380859 0.6319252252578735 0.7829660773277283 0.9622799754142761 0.2509511113166809 0.28767523169517517
6.515151500701904 0.788101851940155 0.4471546709537506 0.7604507207870483 0.8434237241744995 0.8053222298622131 0.4265851378440857 0.8512610197067261 0.6495258808135986 0.6071491241455078 0.813642680644989 0.6574326753616333 0.7848613858222961 0.9700834155082703 0.26528191566467285 0.3022911250591278
6.57575798034668 0.8141587972640991 0.4705669581890106 0.7948338985443115 0.8399107456207275 0.7944437861442566 0.45315980911254883 0.8752123117446899 0.6839008927345276 0.6289026737213135 0.808779776096344 0.6838309168815613 0.7864280343055725 0.976373016834259 0.280518114566803 0.3177608847618103
6.636363983154297 0.8402605056762695 0.49551719427108765 0.8301156759262085 0.8356834053993225 0.7821927070617676 0.48181843757629395 0.8979510068893433 0.719599187374115 0.6513504981994629 0.8030557036399841 0.7111227512359619 0.7876200675964355 0.9810571074485779 0.29671791195869446 0.334128737449646
6.696969985961914 0.8662388324737549 0.522106409072876 0.8661807775497437 0.8307658433914185 0.7686402201652527 0.5127398371696472 0.9192585945129395 0.7566086649894714 0.6745275259017944 0.7964383363723755 0.739307165145874 0.7883766293525696 0.9840497970581055 0.31394314765930176 0.35144123435020447
6.757575988769531 0.8918942809104919 0.5504315495491028 0.9028790593147278 0.8251834511756897 0.7538682222366333 0.5461070537567139 0.9389281868934631 0.7949008345603943 0.6984649896621704 0.7889015674591064 0.7683724164962769 0.7886293530464172 0.98527592420578 0.33225661516189575 0.3697449564933777
6.818181991577148 0.9170013070106506 0.5805947184562683 0.9400315880775452 0.8189607858657837 0.73796546459198 0.5821125507354736 0.956770122051239 0.834434449672699 0.7231908440589905 0.7804251313209534 0.7983030080795288 0.7883027791976929 0.9846687316894531 0.3517237901687622 0.38908806443214417
6.878787994384766 0.9413108825683594 0.6126929521560669 0.9774201512336731 0.8121228218078613 0.7210282683372498 0.6209467053413391 0.9726178646087646 0.8751413226127625 0.7487289309501648 0.7709953188896179 0.8290719389915466 0.7873194217681885 0.9821759462356567 0.37241262197494507 0.4095189571380615
6.939393997192383 0.9645583033561707 0.6468183994293213 1.0147911310195923 0.8046951293945312 0.7031587958335876 0.6627897024154663 0.9863332509994507 0.9169191122055054 0.7750940322875977 0.7606064081192017 0.8606412410736084 0.7856018543243408 0.9777600169181824 0.3943914771080017 0.4310851991176605
7.0 0.9864731431007385 0.6830536127090454 1.0518510341644287 0.7967054843902588 0.684463381767273 0.707800567150116 0.9978129267692566 0.9596154093742371 0.8022944331169128 0.7492607831954956 0.8929618000984192 0.7830765247344971 0.9714003205299377 0.41773006319999695 0.4538349211215973


==> figure_code/ECOFLEX_8/strain_extra/0.0_m_extra.txt <==
5.0 0.1766168475151062 0.1789846569299698 0.17903004586696625 0.1804405301809311 0.18025635182857513 0.18165020644664764 0.18075932562351227 0.17904892563819885 0.1794309765100479 0.17864368855953217 0.18043406307697296 0.18140119314193726 0.17746557295322418 0.176632359623909 0.18254083395004272
5.040816307067871 0.17966116964817047 0.182888925075531 0.1828259527683258 0.1845870316028595 0.1844894140958786 0.1859201043844223 0.18471106886863708 0.1828751266002655 0.18335653841495514 0.18248507380485535 0.1844976246356964 0.18553116917610168 0.18119138479232788 0.18067659437656403 0.18689054250717163
5.081632614135742 0.18278607726097107 0.18696531653404236 0.18679873645305634 0.18891461193561554 0.1889002025127411 0.1903626173734665 0.18877440690994263 0.1868685483932495 0.18743237853050232 0.18649227917194366 0.1887385994195938 0.18982231616973877 0.1850709170103073 0.18492276966571808 0.19143430888652802
5.122448921203613 0.1860157996416092 0.1912311315536499 0.19096969068050385 0.19343891739845276 0.19350197911262512 0.1949903964996338 0.19295553863048553 0.19104699790477753 0.19167077541351318 0.19068105518817902 0.19317448139190674 0.1942887008190155 0.18912401795387268 0.18938833475112915 0.19618767499923706
5.163265228271484 0.1893768459558487 0.19570420682430267 0.19536103308200836 0.1981760710477829 0.19830790162086487 0.19981662929058075 0.19726064801216125 0.19542917609214783 0.19608443975448608 0.19506700336933136 0.1978229433298111 0.19894477725028992 0.19337165355682373 0.19409087300300598 0.20116639137268066
5.2040815353393555 0.19289878010749817 0.20040267705917358 0.1999955028295517 0.2031419277191162 0.20333170890808105 0.2048545479774475 0.20169560611248016 0.20003394782543182 0.20068614184856415 0.199665829539299 0.20270216464996338 0.20380540192127228 0.19783562421798706 0.19904813170433044 0.20638629794120789
5.244897842407227 0.19661322236061096 0.205345019698143 0.20489609241485596 0.20835274457931519 0.20858725905418396 0.210117369890213 0.20626595616340637 0.20488058030605316 0.20548860728740692 0.20449277758598328 0.20783044397830963 0.20888546109199524 0.2025388926267624 0.2042776346206665 0.21186375617980957
5.285714149475098 0.20055431127548218 0.21054986119270325 0.21008647978305817 0.21382467448711395 0.21408842504024506 0.21561868488788605 0.21097689867019653 0.2099887877702713 0.21050485968589783 0.20956288278102875 0.2132260948419571 0.21420031785964966 0.20750510692596436 0.20979705452919006 0.21761509776115417
5.326530456542969 0.20475824177265167 0.21603594720363617 0.21559029817581177 0.21957337856292725 0.2198493927717209 0.22137178480625153 0.21583302319049835 0.2153785526752472 0.21574753522872925 0.21489061415195465 0.21890759468078613 0.21976512670516968 0.21275869011878967 0.215623676776886 0.22365710139274597
5.36734676361084 0.20926299691200256 0.2218218892812729 0.221431702375412 0.22561463713645935 0.2258840948343277 0.227389857172966 0.22083857655525208 0.22107002139091492 0.2212292104959488 0.2204897403717041 0.2248932272195816 0.22559529542922974 0.21832510828971863 0.22177447378635406 0.23000630736351013
5.408163070678711 0.2141086757183075 0.22792640328407288 0.22763441503047943 0.23196355998516083 0.23220668733119965 0.2336856573820114 0.22599680721759796 0.22708338499069214 0.2269623577594757 0.2263733297586441 0.2312012016773224 0.2317059338092804 0.22423027455806732 0.22826610505580902 0.23667976260185242
5.448979377746582 0.21933655440807343 0.23436778783798218 0.2342222034931183 0.2386346310377121 0.23883096873760223 0.2402716726064682 0.23131048679351807 0.23343908786773682 0.23295903205871582 0.2325533926486969 0.2378493696451187 0.23811215162277222 0.2305009961128235 0.23511473834514618 0.24369430541992188
5.489795684814453 0.22498902678489685 0.24116399884223938 0.24121840298175812 0.24564208090305328 0.24577072262763977 0.2471594512462616 0.23678135871887207 0.24015726149082184 0.23923078179359436 0.23904076218605042 0.24485541880130768 0.24482861161231995 0.23716449737548828 0.24233601987361908 0.2510667145252228
5.530611991882324 0.2311098873615265 0.24833250045776367 0.24864605069160461 0.25299903750419617 0.25303924083709717 0.2543599009513855 0.24241018295288086 0.2472582310438156 0.24578870832920074 0.24584534764289856 0.2522364854812622 0.2518694996833801 0.24424877762794495 0.24994494020938873 0.2588140368461609
5.571428298950195 0.23774290084838867 0.2558903992176056 0.2565275728702545 0.26071780920028687 0.2606494128704071 0.2618826627731323 0.24819649755954742 0.2547619938850403 0.25264325737953186 0.2529752552509308 0.26000916957855225 0.25924864411354065 0.25178229808807373 0.2579554617404938 0.2669530212879181
5.612245082855225 0.24493253231048584 0.26385363936424255 0.264884352684021 0.26880931854248047 0.2686135768890381 0.26973584294319153 0.25413885712623596 0.2626885175704956 0.2598041594028473 0.2604371905326843 0.2681896686553955 0.26697900891304016 0.2597939372062683 0.26638108491897583 0.27550050616264343
5.653061389923096 0.2527223527431488 0.27223727107048035 0.2737368643283844 0.2772834599018097 0.2769431471824646 0.277925968170166 0.26023411750793457 0.2710569202899933 0.2672797739505768 0.26823607087135315 0.27679288387298584 0.2750723361968994 0.26831281185150146 0.2752337157726288 0.2844727039337158
5.693877696990967 0.26115548610687256 0.28105562925338745 0.2831045091152191 0.2861486077308655 0.2856486737728119 0.2864574193954468 0.26647791266441345 0.2798864245414734 0.27507802844047546 0.27637484669685364 0.28583332896232605 0.283539742231369 0.2773682773113251 0.284524530172348 0.2938859164714813
5.734694004058838 0.2702733278274536 0.29032108187675476 0.2930050194263458 0.2954116463661194 0.29473933577537537 0.29533201456069946 0.27286407351493835 0.28919512033462524 0.2832053005695343 0.2848542034626007 0.29532426595687866 0.2923906743526459 0.28698983788490295 0.29426309466362 0.3037562370300293
5.775510311126709 0.28011542558670044 0.3000452220439911 0.30345419049263 0.3050771653652191 0.3042232394218445 0.304548978805542 0.2793850004673004 0.29900091886520386 0.29166683554649353 0.29367268085479736 0.305277556180954 0.3016330599784851 0.2972066402435303 0.30445781350135803 0.3140990436077118
5.81632661819458 0.290717750787735 0.31023725867271423 0.3144663870334625 0.31514835357666016 0.3141062557697296 0.3141041100025177 0.28603097796440125 0.30932047963142395 0.3004661202430725 0.3028261959552765 0.3157036304473877 0.31127288937568665 0.30804768204689026 0.31511491537094116 0.3249293267726898
5.857142925262451 0.3021128177642822 0.3209049701690674 0.32605287432670593 0.3256256580352783 0.3243931233882904 0.32398974895477295 0.29279085993766785 0.3201693892478943 0.3096052408218384 0.31230807304382324 0.32661154866218567 0.3213142454624176 0.3195413053035736 0.3262394070625305 0.33626148104667664
5.897959232330322 0.3143274784088135 0.3320535719394684 0.3382226228713989 0.3365071415901184 0.3350851237773895 0.3341938555240631 0.2996511161327362 0.3315621614456177 0.3190843164920807 0.32210832834243774 0.3380078077316284 0.33175840973854065 0.33171454071998596 0.337833434343338 0.3481091260910034
5.938775539398193 0.32738223671913147 0.34368568658828735 0.3509809672832489 0.3477879464626312 0.3461815416812897 0.34470003843307495 0.3065963685512543 0.34351134300231934 0.3289015591144562 0.3322139084339142 0.34989693760871887 0.3426039516925812 0.3445930778980255 0.34989723563194275 0.360484778881073
5.9795918464660645 0.3412902057170868 0.355801522731781 0.3643302321434021 0.3594605326652527 0.35767850279808044 0.3554873466491699 0.3136095702648163 0.35602840781211853 0.3390529453754425 0.34260866045951843 0.3622809648513794 0.35384634137153625 0.35820117592811584 0.3624284565448761 0.37340039014816284
6.0204081535339355 0.35605499148368835 0.36839812994003296 0.3782685101032257 0.3715140223503113 0.36956873536109924 0.366529643535614 0.32067158818244934 0.36912205815315247 0.34953242540359497 0.3532727062702179 0.37515896558761597 0.3654778003692627 0.3725603520870209 0.37542209029197693 0.3868663012981415
6.061224460601807 0.3716684877872467 0.3814685642719269 0.39278876781463623 0.38393357396125793 0.38184061646461487 0.37779492139816284 0.32776138186454773 0.38279882073402405 0.3603310286998749 0.3641822040081024 0.3885260224342346 0.3774861991405487 0.38768890500068665 0.388869047164917 0.40089133381843567
6.102040767669678 0.38811102509498596 0.39500340819358826 0.4078804552555084 0.3967015743255615 0.39447927474975586 0.38924670219421387 0.3348565399646759 0.3970630168914795 0.37143784761428833 0.3753100335597992 0.4023744463920593 0.3898559510707855 0.4036022126674652 0.40275830030441284 0.4154830574989319
6.142857074737549 0.4053478538990021 0.40898868441581726 0.4235265851020813 0.4097958207130432 0.4074647128582001 0.4008426368236542 0.34193289279937744 0.41191551089286804 0.382839173078537 0.3866247832775116 0.4166922867298126 0.4025669991970062 0.420310914516449 0.41707444190979004 0.4306473135948181
6.18367338180542 0.42332714796066284 0.42340564727783203 0.4397042691707611 0.42318984866142273 0.42077144980430603 0.4125344753265381 0.3489648699760437 0.4273534119129181 0.394517719745636 0.3980906903743744 0.4314619302749634 0.41559380292892456 0.4378199875354767 0.4317975640296936 0.4463866651058197
6.224489688873291 0.44198015332221985 0.43823203444480896 0.45638489723205566 0.4368532598018646 0.43437010049819946 0.42426973581314087 0.35592612624168396 0.4433705806732178 0.40645459294319153 0.4096686542034149 0.4466622769832611 0.4289073944091797 0.456129789352417 0.446904718875885 0.4627031087875366
6.265305995941162 0.46121764183044434 0.45344024896621704 0.4735327363014221 0.45075133442878723 0.44822487235069275 0.43599095940589905 0.36278921365737915 0.45995643734931946 0.41862741112709045 0.42131489515304565 0.46226590871810913 0.4424724876880646 0.47523292899131775 0.4623677432537079 0.4795946776866913
6.306122303009033 0.48092979192733765 0.46899810433387756 0.49110516905784607 0.46484413743019104 0.4622945785522461 0.44763609766960144 0.36952632665634155 0.4770958721637726 0.4310106933116913 0.43298202753067017 0.4782399833202362 0.4562496840953827 0.4951150119304657 0.47815436124801636 0.4970569312572479
6.346938610076904 0.5009852647781372 0.48486828804016113 0.5090522766113281 0.47908779978752136 0.4765326976776123 0.45914044976234436 0.37610962986946106 0.49476853013038635 0.4435766637325287 0.44461914896965027 0.49454566836357117 0.4701940715312958 0.5157526135444641 0.4942268133163452 0.5150822401046753
6.387754917144775 0.5212312340736389 0.5010085105895996 0.527317464351654 0.4934339225292206 0.4908871650695801 0.47043633460998535 0.3825114071369171 0.5129494667053223 0.4562944769859314 0.45617175102233887 0.5111382603645325 0.48425692319869995 0.5371149778366089 0.5105435252189636 0.5336599349975586
6.4285712242126465 0.5414924621582031 0.5173709988594055 0.5458352565765381 0.5078290700912476 0.5052998661994934 0.48145434260368347 0.3887042999267578 0.5316070318222046 0.4691305160522461 0.46758222579956055 0.5279657244682312 0.49838343262672424 0.559159517288208 0.5270568132400513 0.5527744293212891
6.469388008117676 0.5615748167037964 0.5339034795761108 0.5645342469215393 0.5222160816192627 0.5197085738182068 0.4921245574951172 0.3946622610092163 0.5507045388221741 0.48204874992370605 0.47879043221473694 0.5449705719947815 0.5125159621238708 0.5818350911140442 0.543714702129364 0.5724077820777893
6.510204315185547 0.5812646746635437 0.55054771900177 0.5833340883255005 0.5365335941314697 0.5340452194213867 0.5023773312568665 0.4003598392009735 0.5701979398727417 0.4950107932090759 0.4897336959838867 0.5620876550674438 0.5265916585922241 0.6050783395767212 0.5604594349861145 0.5925357341766357
6.551020622253418 0.6003354787826538 0.5672417283058167 0.6021494269371033 0.5507161021232605 0.5482385754585266 0.5121446251869202 0.40577372908592224 0.590038001537323 0.5079760551452637 0.5003484487533569 0.5792469382286072 0.540546178817749 0.6288172006607056 0.577229380607605 0.6131308674812317
6.591836929321289 0.6185491681098938 0.5839186310768127 0.6208873391151428 0.5646952390670776 0.5622134208679199 0.5213611721992493 0.41088226437568665 0.6101682782173157 0.5209022760391235 0.5105700492858887 0.5963717699050903 0.5543114542961121 0.6529675722122192 0.5939575433731079 0.634160578250885
6.63265323638916 0.6356632113456726 0.6005077958106995 0.639450192451477 0.5784000158309937 0.575892448425293 0.5299654006958008 0.41566553711891174 0.6305261254310608 0.5337457656860352 0.5203339457511902 0.6133806109428406 0.5678184628486633 0.6774356365203857 0.610573410987854 0.655587375164032
6.673469543457031 0.651435136795044 0.616935133934021 0.6577357053756714 0.5917568206787109 0.5891966223716736 0.5378998517990112 0.420106440782547 0.651042640209198 0.5464619398117065 0.5295761823654175 0.6301872134208679 0.5809969902038574 0.7021182179450989 0.6270018815994263 0.6773681044578552
6.714285850524902 0.6656298041343689 0.6331233382225037 0.6756371259689331 0.6046904921531677 0.6020457148551941 0.5451131463050842 0.424189954996109 0.6716423034667969 0.5590043663978577 0.5382345914840698 0.6467009782791138 0.5937766432762146 0.7269022464752197 0.643164873123169 0.699454665184021
6.755102157592773 0.6780261993408203 0.6489933729171753 0.6930460929870605 0.6171256899833679 0.614360511302948 0.5515594482421875 0.4279037415981293 0.6922447085380554 0.5713276267051697 0.5462495684623718 0.6628293991088867 0.6060886383056641 0.7516683340072632 0.6589813232421875 0.7217938303947449
6.7959184646606445 0.6884245872497559 0.6644642949104309 0.7098525166511536 0.6289862990379333 0.6260631084442139 0.5571998953819275 0.4312378764152527 0.7127631306648254 0.5833858847618103 0.5535649061203003 0.6784775257110596 0.6178657412528992 0.776290237903595 0.6743683815002441 0.744326651096344
6.836734771728516 0.6966524720191956 0.6794548630714417 0.7259470224380493 0.6401976943016052 0.6370777487754822 0.5620025992393494 0.4341854453086853 0.7331070899963379 0.5951336622238159 0.5601286292076111 0.6935505867004395 0.629043459892273 0.8006372451782227 0.6892415881156921 0.7669887542724609
6.877551078796387 0.7025704383850098 0.6938844919204712 0.741222620010376 0.6506869196891785 0.6473332643508911 0.5659430027008057 0.43674153089523315 0.7531821131706238 0.6065266728401184 0.5658936500549316 0.7079546451568604 0.6395612955093384 0.8245764970779419 0.7035169005393982 0.789711594581604
6.918367385864258 0.7060773372650146 0.7076730132102966 0.7555738091468811 0.6603835821151733 0.656762421131134 0.569003701210022 0.438904345035553 0.7728903293609619 0.6175224184989929 0.5708190202713013 0.7215978503227234 0.6493631601333618 0.8479739427566528 0.7171094417572021 0.8124210238456726
6.959183692932129 0.7071133852005005 0.7207427024841309 0.7689014673233032 0.6692208051681519 0.6653035879135132 0.5711742639541626 0.44067439436912537 0.7921320796012878 0.628079891204834 0.5748699903488159 0.7343922257423401 0.6583979725837708 0.8706969022750854 0.7299373149871826 0.835038423538208
7.0 0.7056620121002197 0.7330189943313599 0.7811120748519897 0.6771365404129028 0.6729017496109009 0.5724520087242126 0.4420539140701294 0.8108071088790894 0.6381606459617615 0.5780186653137207 0.7462548017501831 0.6666207313537598 0.8926165699958801 0.741919994354248 0.8574811220169067


==> figure_code/ECOFLEX_8/strain_extra/0.0_m_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.0030299490317702293 0.0030572153627872467 0.0031646527349948883 0.0027567818760871887 0.003056834451854229 0.003025803714990616 0.0029239244759082794 0.0030849799513816833 0.002834649756550789 0.0030384669080376625 0.002954530529677868 0.0029928870499134064 0.0027240682393312454 0.0033495333045721054 0.0032238755375146866
1.163265347480774 0.005641825497150421 0.00564122200012207 0.005797392688691616 0.005035600624978542 0.005670205689966679 0.00553502980619669 0.005346976220607758 0.005679870955646038 0.005224121734499931 0.005638103932142258 0.005468315444886684 0.005485203117132187 0.00514593068510294 0.006069401279091835 0.005817703902721405
1.2448979616165161 0.007929669693112373 0.00787070207297802 0.008046946488320827 0.00700445007532835 0.007953491993248463 0.007695942185819149 0.007461504079401493 0.007900307886302471 0.007356319576501846 0.007908221334218979 0.007647746242582798 0.007648976519703865 0.007389632053673267 0.00835394486784935 0.007992951199412346
1.3265305757522583 0.009951385669410229 0.009829351678490639 0.010011354461312294 0.008771626278758049 0.009973754175007343 0.009617474861443043 0.009381298907101154 0.009834017604589462 0.009332646615803242 0.009918461553752422 0.009572302922606468 0.00959314126521349 0.009512819349765778 0.010335399769246578 0.009886326268315315
1.40816330909729 0.01175057515501976 0.011581494472920895 0.011759600602090359 0.01040996890515089 0.011774218641221523 0.011372392065823078 0.011175194755196571 0.011553559452295303 0.011204609647393227 0.011716239154338837 0.01130759809166193 0.011388298124074936 0.01151867676526308 0.01210715901106596 0.011590071022510529
1.4897959232330322 0.013372823596000671 0.013180814683437347 0.013344929553568363 0.011970383115112782 0.013392442837357521 0.013010842725634575 0.012885082513093948 0.013122194446623325 0.012993542477488518 0.013339879922568798 0.012910393998026848 0.013080957345664501 0.013370838016271591 0.01373717188835144 0.01316885370761156
1.5714285373687744 0.014870710670948029 0.014674371108412743 0.014812882989645004 0.013489773496985435 0.014871440827846527 0.01456860825419426 0.014536237344145775 0.014595145359635353 0.014703266322612762 0.014827296137809753 0.014427966438233852 0.01470215618610382 0.015020767226815224 0.015276101417839527 0.01466965489089489
1.6530611515045166 0.01629747822880745 0.016103830188512802 0.016205519437789917 0.014995811507105827 0.016261618584394455 0.016072342172265053 0.01614375412464142 0.01601884886622429 0.016329992562532425 0.016219735145568848 0.01589629054069519 0.01627296581864357 0.01644633337855339 0.01676246151328087 0.016127798706293106
1.7346938848495483 0.017696931958198547 0.01750566065311432 0.01756274327635765 0.01650998555123806 0.017614983022212982 0.01754302904009819 0.017716944217681885 0.017430245876312256 0.017870798707008362 0.01756090670824051 0.01734049990773201 0.01780828647315502 0.017684035003185272 0.018226154148578644 0.017570793628692627
1.8163264989852905 0.019097939133644104 0.018911169841885567 0.018921658396720886 0.01804950460791588 0.0189768448472023 0.018998337909579277 0.01926262490451336 0.01885739341378212 0.01933061145246029 0.01889345794916153 0.01877784915268421 0.019319675862789154 0.01883157342672348 0.019691016525030136 0.019020874053239822
1.8979592323303223 0.020516719669103622 0.02034662663936615 0.020315075293183327 0.01962871104478836 0.020380299538373947 0.020454294979572296 0.020787708461284637 0.020321087911725044 0.020726576447486877 0.020255250856280327 0.02022176794707775 0.02081761322915554 0.020015263929963112 0.02117667719721794 0.020496826618909836
1.9795918464660645 0.02196355164051056 0.02183353342115879 0.02177005261182785 0.021259870380163193 0.02184552699327469 0.02192644402384758 0.022301189601421356 0.02183682844042778 0.022089079022407532 0.021677173674106598 0.021685386076569557 0.022313259541988373 0.021343477070331573 0.022699842229485512 0.022015172988176346
2.0612244606018066 0.023449553176760674 0.023389065638184547 0.023307187482714653 0.022953957319259644 0.02338293194770813 0.02343064174056053 0.02381560578942299 0.023416800424456596 0.02345931902527809 0.02318299189209938 0.023183705285191536 0.02381989359855652 0.022874658927321434 0.02427539974451065 0.02359110489487648
2.142857074737549 0.024990638718008995 0.025026708841323853 0.024940917268395424 0.02472105622291565 0.02499770000576973 0.024983564391732216 0.025347843766212463 0.025071272626519203 0.02488434687256813 0.024790532886981964 0.024734513834118843 0.025353945791721344 0.024611540138721466 0.02591710165143013 0.025238966569304466
2.224489688873291 0.02660812996327877 0.02675703912973404 0.0266807209700346 0.026570767164230347 0.02669386938214302 0.02660294808447361 0.02691933885216713 0.026809655129909515 0.02641105093061924 0.02651333436369896 0.02635824680328369 0.026935532689094543 0.026515083387494087 0.02763800323009491 0.026972707360982895
2.306122303009033 0.02832699939608574 0.02858879789710045 0.02853281795978546 0.02851247414946556 0.028477167710661888 0.028307609260082245 0.028555694967508316 0.028641212731599808 0.028080493211746216 0.02836206555366516 0.028077004477381706 0.02858852781355381 0.0285261832177639 0.029450930655002594 0.028805997222661972
2.3877549171447754 0.030173014849424362 0.030529793351888657 0.030501950532197952 0.030555611476302147 0.030356548726558685 0.030117258429527283 0.03028581663966179 0.03057551383972168 0.029923897236585617 0.030345357954502106 0.029913432896137238 0.030340084806084633 0.03058682382106781 0.03136850893497467 0.030752290040254593
2.4693877696990967 0.03217001631855965 0.03258787468075752 0.03259281814098358 0.03270981088280678 0.032344717532396317 0.032052211463451385 0.032140642404556274 0.03262270241975784 0.03196059167385101 0.032470256090164185 0.03188925236463547 0.03221961855888367 0.0326576791703701 0.033403463661670685 0.03282491862773895
2.551020383834839 0.03433788940310478 0.03477158024907112 0.03481098636984825 0.0349850170314312 0.0344577431678772 0.03413281589746475 0.034151677042245865 0.03479373827576637 0.03419805318117142 0.03474240005016327 0.03402389958500862 0.034257400780916214 0.03473001345992088 0.03556850552558899 0.03503688424825668
2.632652997970581 0.03669162839651108 0.0370907336473465 0.037163276225328445 0.0373915396630764 0.03671444207429886 0.03637894615530968 0.03634936362504959 0.03710033744573593 0.0366339385509491 0.03716631233692169 0.03633354604244232 0.03648272529244423 0.03683072328567505 0.03787636011838913 0.037400804460048676
2.7142858505249023 0.03924116492271423 0.039556559175252914 0.03965778276324272 0.03994002193212509 0.0391351617872715 0.03880932182073593 0.03876131772994995 0.03955504670739174 0.039259422570466995 0.03974570333957672 0.038830362260341644 0.03892192244529724 0.039018865674734116 0.04033960402011871 0.03992878273129463
2.7959184646606445 0.04199174419045448 0.04218153655529022 0.042303431779146194 0.04264137148857117 0.041740532964468 0.04144077003002167 0.04141060262918472 0.042170967906713486 0.04206351935863495 0.042484063655138016 0.04152221232652664 0.041596151888370514 0.041374485939741135 0.042970553040504456 0.04263218492269516
2.8775510787963867 0.044944748282432556 0.04497918486595154 0.04510986804962158 0.04550653696060181 0.044550053775310516 0.04428759217262268 0.04431392624974251 0.044961631298065186 0.04503728821873665 0.045385412871837616 0.04441295936703682 0.04451951012015343 0.043982308357954025 0.04578090459108353 0.045521341264247894
2.959183692932129 0.0480983629822731 0.04796339571475983 0.04808717966079712 0.048546236008405685 0.04758059233427048 0.04736091196537018 0.047479987144470215 0.0479404591023922 0.04817706719040871 0.04845503717660904 0.04750310257077217 0.047697506844997406 0.046913858503103256 0.04878155514597893 0.04860544204711914
3.040816307067871 0.0514485165476799 0.05114774405956268 0.0512457937002182 0.051770638674497604 0.05084526538848877 0.05066806823015213 0.05090830475091934 0.051120463758707047 0.05148588865995407 0.05169990658760071 0.05079091712832451 0.051126252859830856 0.05021244287490845 0.051982078701257706 0.05189210921525955
3.1224489212036133 0.05498960241675377 0.054544590413570404 0.054596468806266785 0.05518880486488342 0.05435207113623619 0.05421222001314163 0.05458853393793106 0.05451343581080437 0.05497271195054054 0.05512873828411102 0.054273542016744614 0.05479282885789871 0.05388369783759117 0.05539022758603096 0.05538702756166458
3.2040815353393555 0.058715373277664185 0.05816418677568436 0.058150116354227066 0.058808278292417526 0.05810323357582092 0.057992029935121536 0.05850152298808098 0.058129530400037766 0.05865019932389259 0.05875153839588165 0.057948410511016846 0.058677103370428085 0.05789417028427124 0.05901161953806877 0.059093672782182693
3.2857141494750977 0.06261982768774033 0.06201392412185669 0.06191745400428772 0.06263449788093567 0.06209467351436615 0.06200164929032326 0.06262139230966568 0.061976358294487 0.06253115087747574 0.06257864087820053 0.06181402876973152 0.0627545490860939 0.06217826157808304 0.06284897029399872 0.06301287561655045
3.367347002029419 0.06669801473617554 0.06609733402729034 0.06590826064348221 0.06667020916938782 0.06631610542535782 0.0662308782339096 0.06691920757293701 0.06605840474367142 0.06662536412477493 0.06661920994520187 0.06587054580450058 0.06700030714273453 0.06665332615375519 0.06690169125795364 0.06714246422052383
3.448979616165161 0.07094676792621613 0.0704135075211525 0.0701303482055664 0.07091495394706726 0.07075148820877075 0.0706656202673912 0.07136721163988113 0.07037612795829773 0.07093694806098938 0.07087955623865128 0.07011943310499191 0.07139290124177933 0.07123953849077225 0.07116524130105972 0.07147711515426636
3.5306122303009033 0.07536537200212479 0.07495665550231934 0.074588343501091 0.07536473870277405 0.07538004964590073 0.07528860121965408 0.07594284415245056 0.07492561638355255 0.07546301186084747 0.07536167651414871 0.07456281036138535 0.07591727375984192 0.07587849348783493 0.07563089579343796 0.07600811123847961
3.6122448444366455 0.0799555778503418 0.07971588522195816 0.07928227633237839 0.08001172542572021 0.08017780631780624 0.08008036017417908 0.08063117414712906 0.07969781011343002 0.08019339293241501 0.08006180077791214 0.079201839864254 0.08056598156690598 0.08054519444704056 0.08028554171323776 0.08072341233491898
3.6938774585723877 0.08472109586000443 0.08467515558004379 0.08420632034540176 0.08484429866075516 0.0851190984249115 0.08502022922039032 0.08542535454034805 0.08467864990234375 0.08511139452457428 0.08496978133916855 0.08403526246547699 0.08533819764852524 0.08524847030639648 0.08511164784431458 0.08560818433761597
3.77551007270813 0.08966687321662903 0.08981386572122574 0.08934786915779114 0.08984724432229996 0.09017866849899292 0.09008785337209702 0.09032515436410904 0.08984878659248352 0.09019533544778824 0.09006871283054352 0.08905790001153946 0.0902373343706131 0.09002163261175156 0.09008783847093582 0.09064511954784393
3.857142686843872 0.09479691088199615 0.09510760754346848 0.09468734264373779 0.09500259160995483 0.09533344209194183 0.09526421874761581 0.09533441811800003 0.09518438577651978 0.09542038291692734 0.09533565491437912 0.09425945580005646 0.09526802599430084 0.09490702301263809 0.09518974274396896 0.095815509557724
3.9387755393981934 0.10011261701583862 0.10052944719791412 0.10019837319850922 0.10029041767120361 0.10056427121162415 0.10053320229053497 0.10045816749334335 0.10065808892250061 0.10076095908880234 0.10074305534362793 0.0996243953704834 0.10043295472860336 0.0999412089586258 0.10039132833480835 0.1011006087064743
4.0204081535339355 0.10561014711856842 0.10605164617300034 0.10584913194179535 0.1056906133890152 0.10585743933916092 0.10588271170854568 0.10570072382688522 0.10624036937952042 0.10619263350963593 0.1062605082988739 0.1051325649023056 0.10573142766952515 0.10514508932828903 0.10566689074039459 0.10648319125175476
4.102040767669678 0.11127827316522598 0.11164762079715729 0.11160458624362946 0.11118446290493011 0.1112058162689209 0.11130589991807938 0.11106473207473755 0.11190183460712433 0.11169469356536865 0.11185748875141144 0.11076094210147858 0.11115913093090057 0.11052028089761734 0.11099331080913544 0.11194948107004166
4.18367338180542 0.11709699779748917 0.11729465425014496 0.11742927879095078 0.11675699800252914 0.11660996079444885 0.11680234968662262 0.11655179411172867 0.11761562526226044 0.11725230515003204 0.11750654131174088 0.11648624390363693 0.1167096197605133 0.11605162918567657 0.11635272204875946 0.11749113351106644
4.265305995941162 0.12303701043128967 0.12297613173723221 0.12329114973545074 0.12239931523799896 0.12207866460084915 0.12237875163555145 0.12216365337371826 0.12336022406816483 0.1228579580783844 0.12318617850542068 0.12228821218013763 0.12237657606601715 0.12171268463134766 0.12173567712306976 0.12310746312141418
4.346938610076904 0.12906073033809662 0.12868453562259674 0.12916548550128937 0.12811079621315002 0.12762974202632904 0.1280500888824463 0.1279042363166809 0.12912262976169586 0.12851373851299286 0.12888455390930176 0.1281534880399704 0.12815716862678528 0.12747378647327423 0.12714365124702454 0.12880723178386688
4.428571701049805 0.13512517511844635 0.1344238668680191 0.13503938913345337 0.13390186429023743 0.1332901269197464 0.13383999466896057 0.13378159701824188 0.13490146398544312 0.13423198461532593 0.13460221886634827 0.13407927751541138 0.13405542075634003 0.13330934941768646 0.13259205222129822 0.1346106231212616
4.510204315185547 0.14118632674217224 0.14021164178848267 0.14091560244560242 0.13979527354240417 0.1390964388847351 0.13978128135204315 0.13980931043624878 0.14070922136306763 0.14003629982471466 0.14035476744174957 0.14007675647735596 0.14008480310440063 0.13920475542545319 0.13811196386814117 0.14055012166500092
4.591836929321289 0.1472054272890091 0.1460810899734497 0.1468161642551422 0.14582836627960205 0.14509499073028564 0.14591635763645172 0.14600785076618195 0.14657501876354218 0.14596205949783325 0.1461748480796814 0.1461738646030426 0.1462707668542862 0.14516191184520721 0.14375178515911102 0.146671861410141
4.673469543457031 0.15315628051757812 0.15208208560943604 0.15278485417366028 0.15205340087413788 0.15134184062480927 0.15229743719100952 0.15240497887134552 0.15254566073417664 0.1520562320947647 0.15211281180381775 0.1524171680212021 0.1526523381471634 0.1512032300233841 0.14957760274410248 0.1530352532863617
4.755102157592773 0.15903304517269135 0.15828143060207367 0.15888872742652893 0.1585381180047989 0.1579025685787201 0.15898610651493073 0.1590353399515152 0.15868647396564484 0.15837693214416504 0.15823672711849213 0.15887217223644257 0.1592825949192047 0.15737369656562805 0.1556725949048996 0.15971317887306213
4.836734771728516 0.16485776007175446 0.16476288437843323 0.16521841287612915 0.16536489129066467 0.1648518443107605 0.16605329513549805 0.16593997180461884 0.16508089005947113 0.16499294340610504 0.16463151574134827 0.1656232476234436 0.16622862219810486 0.16374225914478302 0.1621360033750534 0.16679073870182037
4.918367385864258 0.17068696022033691 0.17162595689296722 0.17188742756843567 0.17262975871562958 0.17227283120155334 0.17357873916625977 0.17316482961177826 0.17182961106300354 0.17198215425014496 0.17139670252799988 0.17277176678180695 0.17357075214385986 0.17040126025676727 0.16908107697963715 0.17436452209949493
5.0 0.1766168475151062 0.1789846569299698 0.17903004586696625 0.1804405301809311 0.18025635182857513 0.18165020644664764 0.18075932562351227 0.17904892563819885 0.1794309765100479 0.17864368855953217 0.18043406307697296 0.18140119314193726 0.17746557295322418 0.176632359623909 0.18254083395004272


==> figure_code/ECOFLEX_8/strain_extra/0.0_mc_extra.txt <==
5.0 0.18029452860355377 0.18047842383384705 0.17976810038089752 0.18007230758666992 0.17977629601955414 0.17966151237487793 0.17719575762748718 0.17862050235271454 0.1806047409772873 0.17928490042686462 0.18072015047073364 0.17819462716579437 0.1779656708240509 0.18118619918823242 0.17594587802886963
5.040816307067871 0.1844228208065033 0.1847146451473236 0.18377439677715302 0.18389874696731567 0.18380653858184814 0.18374355137348175 0.17998985946178436 0.18162354826927185 0.18409430980682373 0.1823052167892456 0.18482069671154022 0.18142585456371307 0.18102575838565826 0.1853570193052292 0.1786910891532898
5.081632614135742 0.18868456780910492 0.1890864074230194 0.1879204362630844 0.18781909346580505 0.18797428905963898 0.18799740076065063 0.18273493647575378 0.18459761142730713 0.18756376206874847 0.1852765679359436 0.18899768590927124 0.1847120076417923 0.18407252430915833 0.18965788185596466 0.18144749104976654
5.122448921203613 0.1930762380361557 0.193588525056839 0.1922115534543991 0.19183695316314697 0.1922816038131714 0.192430779337883 0.18543097376823425 0.18754959106445312 0.19100701808929443 0.18820375204086304 0.1932409107685089 0.18806153535842896 0.1871127188205719 0.19408801198005676 0.18422071635723114
5.163265228271484 0.19759109616279602 0.19821350276470184 0.19665175676345825 0.1959555745124817 0.19672879576683044 0.19704940915107727 0.18807831406593323 0.1904873251914978 0.19441893696784973 0.19109299778938293 0.19753959774971008 0.19148316979408264 0.19015422463417053 0.19864493608474731 0.18701666593551636
5.2040815353393555 0.2022196352481842 0.20295220613479614 0.20124392211437225 0.2001781314611435 0.2013145387172699 0.20185646414756775 0.19067814946174622 0.19341982901096344 0.197795569896698 0.19395174086093903 0.2018829584121704 0.19498640298843384 0.1932060718536377 0.20332463085651398 0.1898415982723236
5.244897842407227 0.20694924890995026 0.20779365301132202 0.20598919689655304 0.20450730621814728 0.20603542029857635 0.20685222744941711 0.1932319551706314 0.1963568776845932 0.20113389194011688 0.196788489818573 0.2062605619430542 0.1985805779695511 0.1962781697511673 0.20812134444713593 0.1927018165588379
5.285714149475098 0.21176478266716003 0.21272584795951843 0.21088755130767822 0.208945631980896 0.21088632941246033 0.21203410625457764 0.1957419514656067 0.1993088275194168 0.20443232357501984 0.199612557888031 0.2106630653142929 0.2022755742073059 0.19938136637210846 0.21302777528762817 0.19560396671295166
5.326530456542969 0.2166491448879242 0.2177363932132721 0.21593734622001648 0.21349526941776276 0.21586020290851593 0.21739619970321655 0.19821089506149292 0.20228669047355652 0.20769040286540985 0.20243380963802338 0.21508243680000305 0.20608113706111908 0.20252715051174164 0.21803544461727142 0.1985548436641693
5.36734676361084 0.22158384323120117 0.22281286120414734 0.22113555669784546 0.21815812587738037 0.22094827890396118 0.22292941808700562 0.200641930103302 0.20530200004577637 0.21090900897979736 0.20526279509067535 0.21951261162757874 0.21000699698925018 0.2057277262210846 0.2231345772743225 0.2015615701675415
5.408163070678711 0.2265494465827942 0.22794348001480103 0.22647780179977417 0.2229357361793518 0.22614014148712158 0.22862142324447632 0.20303887128829956 0.2083664983510971 0.21409015357494354 0.20811039209365845 0.22394955158233643 0.2140623927116394 0.20899569988250732 0.2283145636320114 0.20463144779205322
5.448979377746582 0.23152685165405273 0.23311784863471985 0.23195874691009521 0.2278291881084442 0.23142395913600922 0.23445704579353333 0.20540574193000793 0.21149230003356934 0.2172369360923767 0.2109876573085785 0.22839166224002838 0.21825598180294037 0.21234413981437683 0.23356413841247559 0.20777185261249542
5.489795684814453 0.23649781942367554 0.23832720518112183 0.23757204413414001 0.23283928632736206 0.2367868423461914 0.24041858315467834 0.20774728059768677 0.21469193696975708 0.22035369277000427 0.21390603482723236 0.23283973336219788 0.22259579598903656 0.21578660607337952 0.23887208104133606 0.2109905183315277
5.530611991882324 0.2414456605911255 0.2435651570558548 0.2433110773563385 0.2379664182662964 0.24221497774124146 0.2464863359928131 0.21006828546524048 0.21797803044319153 0.22344547510147095 0.21687713265419006 0.23729699850082397 0.22708825767040253 0.21933691203594208 0.2442271113395691 0.21429526805877686
5.571428298950195 0.24635618925094604 0.2488277405500412 0.24916914105415344 0.24321100115776062 0.24769440293312073 0.25263944268226624 0.21237441897392273 0.22136373817920685 0.2265186309814453 0.2199127972126007 0.24176937341690063 0.23173904418945312 0.22300921380519867 0.24961884319782257 0.21769443154335022
5.612245082855225 0.2512180209159851 0.2541137933731079 0.25513967871665955 0.24857257306575775 0.25321078300476074 0.25885632634162903 0.21467140316963196 0.2248622626066208 0.22957979142665863 0.22302496433258057 0.24626484513282776 0.23655159771442413 0.22681798040866852 0.2550375759601593 0.22119618952274323
5.653061389923096 0.2560229003429413 0.25942498445510864 0.26121699810028076 0.25405073165893555 0.258750319480896 0.2651156485080719 0.21696539223194122 0.2284872829914093 0.23263676464557648 0.2262258231639862 0.25079360604286194 0.2415277659893036 0.23077787458896637 0.2604749798774719 0.22480925917625427
5.693877696990967 0.2607661485671997 0.26476573944091797 0.2673967480659485 0.25964510440826416 0.264300137758255 0.2713971436023712 0.2192632257938385 0.23225273191928864 0.23569774627685547 0.22952786087989807 0.25536805391311646 0.24666728079319 0.23490390181541443 0.26592475175857544 0.22854255139827728
5.734694004058838 0.2654463052749634 0.2701433300971985 0.2736760377883911 0.265354722738266 0.269848108291626 0.27768242359161377 0.22157180309295654 0.2361731082201004 0.23877164721488953 0.23294374346733093 0.26000213623046875 0.2519673705101013 0.2392113208770752 0.27138209342956543 0.23240512609481812
5.775510311126709 0.2700653672218323 0.2755673825740814 0.28005391359329224 0.27117860317230225 0.27538377046585083 0.2839553952217102 0.2238985002040863 0.24026313424110413 0.24186772108078003 0.23648646473884583 0.26471146941185 0.2574227750301361 0.24371549487113953 0.2768446207046509 0.23640647530555725
5.81632661819458 0.27462854981422424 0.28105002641677856 0.2865317165851593 0.27711594104766846 0.2808982729911804 0.2902028560638428 0.22625121474266052 0.24453812837600708 0.2449958622455597 0.24016934633255005 0.2695130407810211 0.26302582025527954 0.24843212962150574 0.28231215476989746 0.2405562400817871
5.857142925262451 0.27914369106292725 0.2866052985191345 0.2931130826473236 0.28316566348075867 0.2863847613334656 0.29641520977020264 0.22863814234733582 0.24901391565799713 0.24816623330116272 0.2440061867237091 0.27442508935928345 0.26876628398895264 0.2533769905567169 0.2877870500087738 0.244864359498024
5.897959232330322 0.28362134099006653 0.29224908351898193 0.2998046278953552 0.28932732343673706 0.29183825850486755 0.30258646607398987 0.23106810450553894 0.25370660424232483 0.25138965249061584 0.24801105260849 0.2794668674468994 0.2746318578720093 0.2585660517215729 0.2932741641998291 0.24934127926826477
5.938775539398193 0.2880740463733673 0.2979987561702728 0.30661505460739136 0.2955999970436096 0.2972559630870819 0.30871397256851196 0.23355016112327576 0.25863319635391235 0.2546771168708801 0.25219857692718506 0.2846584916114807 0.280607670545578 0.26401522755622864 0.2987806499004364 0.2539973556995392
5.9795918464660645 0.29251614212989807 0.30387306213378906 0.3135565519332886 0.3019838035106659 0.3026372194290161 0.3147992193698883 0.23609395325183868 0.2638109028339386 0.258040189743042 0.2565838396549225 0.29002106189727783 0.28667742013931274 0.26974058151245117 0.30431637167930603 0.2588435411453247
6.0204081535339355 0.296963632106781 0.30989179015159607 0.3206435739994049 0.30847886204719543 0.3079834580421448 0.32084715366363525 0.23870979249477386 0.26925787329673767 0.26149073243141174 0.26118260622024536 0.295576274394989 0.2928236126899719 0.2757582366466522 0.30989351868629456 0.2638908624649048
6.061224460601807 0.3014334738254547 0.31607553362846375 0.32789337635040283 0.3150861859321594 0.31329816579818726 0.32686591148376465 0.2414085566997528 0.2749924659729004 0.26504117250442505 0.26601096987724304 0.3013463616371155 0.2990277409553528 0.28208377957344055 0.3155263662338257 0.26915085315704346
6.102040767669678 0.30594390630722046 0.32244566082954407 0.33532601594924927 0.3218071162700653 0.31858670711517334 0.3328668475151062 0.24420148134231567 0.2810339033603668 0.2687043249607086 0.2710856795310974 0.3073543608188629 0.3052709102630615 0.28873297572135925 0.3212316930294037 0.27463510632514954
6.142857074737549 0.31051361560821533 0.3290242850780487 0.34296417236328125 0.32864439487457275 0.32385632395744324 0.33886396884918213 0.24710077047348022 0.28740188479423523 0.2724936008453369 0.276424378156662 0.3136236369609833 0.31153491139411926 0.2957211136817932 0.3270283341407776 0.2803557515144348
6.18367338180542 0.3151618540287018 0.3358333706855774 0.35083240270614624 0.33560067415237427 0.3291155993938446 0.3448733985424042 0.2501188814640045 0.2941162586212158 0.2764225900173187 0.28204473853111267 0.32017791271209717 0.31780195236206055 0.30306267738342285 0.3329366445541382 0.28632453083992004
6.224489688873291 0.31990888714790344 0.3428959250450134 0.35895854234695435 0.34268081188201904 0.33437496423721313 0.3509136438369751 0.25326967239379883 0.30119770765304565 0.28050604462623596 0.2879653573036194 0.32704150676727295 0.3240562081336975 0.3107719421386719 0.33897945284843445 0.29255419969558716
6.265305995941162 0.32477495074272156 0.35023441910743713 0.36737221479415894 0.3498901128768921 0.3396458327770233 0.357004851102829 0.2565673589706421 0.3086671531200409 0.2847588360309601 0.2942054867744446 0.3342389464378357 0.33028358221054077 0.31886228919029236 0.3451808989048004 0.29905712604522705
6.306122303009033 0.32978078722953796 0.35787203907966614 0.37610548734664917 0.3572353422641754 0.3449409604072571 0.3631683588027954 0.26002708077430725 0.31654563546180725 0.28919678926467896 0.30078455805778503 0.3417949974536896 0.33647215366363525 0.3273458480834961 0.3515668511390686 0.3058459162712097
6.346938610076904 0.3349475562572479 0.3658316135406494 0.3851923942565918 0.36472460627555847 0.3502740263938904 0.36942675709724426 0.2636649012565613 0.32485437393188477 0.2938361167907715 0.3077225685119629 0.34973421692848206 0.3426126539707184 0.33623382449150085 0.3581646680831909 0.3129332661628723
6.387754917144775 0.3402968943119049 0.37413617968559265 0.3946698009967804 0.37236759066581726 0.3556596636772156 0.3758036494255066 0.26749786734580994 0.33361485600471497 0.2986941337585449 0.31504005193710327 0.3580819070339203 0.3486989736557007 0.3455362617969513 0.36500322818756104 0.32033202052116394
6.4285712242126465 0.3458506166934967 0.38280823826789856 0.4045761823654175 0.38017553091049194 0.36111336946487427 0.382323294878006 0.27154427766799927 0.3428477346897125 0.30378860235214233 0.3227575719356537 0.36686256527900696 0.35472801327705383 0.35526135563850403 0.37211260199546814 0.3280549645423889
6.469388008117676 0.35163119435310364 0.39187031984329224 0.41495227813720703 0.3881613612174988 0.3666510283946991 0.38901060819625854 0.275823175907135 0.35257405042648315 0.3091384172439575 0.3308961093425751 0.37610071897506714 0.36069929599761963 0.3654160499572754 0.3795240521430969 0.33611464500427246
6.510204315185547 0.3576611578464508 0.4013438820838928 0.42584067583084106 0.39633917808532715 0.37228924036026 0.3958906829357147 0.28035473823547363 0.362813264131546 0.3147629499435425 0.3394761085510254 0.38581982254981995 0.3666154146194458 0.37600472569465637 0.3872695863246918 0.34452325105667114
6.551020622253418 0.36396393179893494 0.41125044226646423 0.43728649616241455 0.4047256112098694 0.3780452609062195 0.4029890298843384 0.2851605713367462 0.3735847473144531 0.3206825256347656 0.3485183119773865 0.3960433006286621 0.3724820017814636 0.38703036308288574 0.39538243412971497 0.3532930612564087
6.591836929321289 0.3705630898475647 0.42161041498184204 0.4493364989757538 0.4133387506008148 0.3839367628097534 0.4103316068649292 0.2902633547782898 0.3849063217639923 0.32691848278045654 0.3580428957939148 0.40679317712783813 0.3783073127269745 0.3984936475753784 0.40389642119407654 0.3624359369277954
6.63265323638916 0.3774828016757965 0.43244320154190063 0.46203941106796265 0.4221983551979065 0.38998180627822876 0.41794437170028687 0.2956869602203369 0.3967943489551544 0.33349281549453735 0.368069589138031 0.4180904030799866 0.3841019570827484 0.41039299964904785 0.412845641374588 0.3719630241394043
6.673469543457031 0.3847476840019226 0.443767249584198 0.4754455089569092 0.43132591247558594 0.39619889855384827 0.4258533716201782 0.3014565706253052 0.4092634916305542 0.3404282331466675 0.37861695885658264 0.4299539625644684 0.3898785710334778 0.42272472381591797 0.42226454615592957 0.3818848133087158
6.714285850524902 0.3923827111721039 0.45559895038604736 0.4896068572998047 0.44074517488479614 0.40260690450668335 0.43408483266830444 0.30759865045547485 0.4223259687423706 0.34774845838546753 0.3897024989128113 0.44240111112594604 0.395652174949646 0.4354822635650635 0.43218719959259033 0.3922114968299866
6.755102157592773 0.40041324496269226 0.4679536819458008 0.5045766830444336 0.4504811465740204 0.4092250466346741 0.44266462326049805 0.3141409158706665 0.43599170446395874 0.35547763109207153 0.4013424813747406 0.4554468095302582 0.4014391601085663 0.44865748286247253 0.4426470696926117 0.40295207500457764
6.7959184646606445 0.40886494517326355 0.4808445870876312 0.520409107208252 0.4605606198310852 0.41607314348220825 0.4516187906265259 0.32111215591430664 0.4502675533294678 0.363640695810318 0.4135509729385376 0.46910321712493896 0.40725746750831604 0.4622393250465393 0.45367681980133057 0.4141145944595337
6.836734771728516 0.4177634119987488 0.49428221583366394 0.5371582508087158 0.47101128101348877 0.423170804977417 0.4609728753566742 0.3285423219203949 0.4651569128036499 0.3722626566886902 0.4263400137424469 0.48337891697883606 0.4131263494491577 0.47621506452560425 0.4653075039386749 0.42570576071739197
6.877551078796387 0.42713481187820435 0.5082752108573914 0.5548796057701111 0.4818632900714874 0.4305386543273926 0.47075265645980835 0.33646291494369507 0.4806601405143738 0.38136956095695496 0.43971967697143555 0.4982801079750061 0.41906648874282837 0.4905698299407959 0.4775681495666504 0.4377319812774658
6.918367385864258 0.4370046555995941 0.5228288769721985 0.5736263394355774 0.4931465983390808 0.43819719552993774 0.48098284006118774 0.3449057936668396 0.4967730641365051 0.39098668098449707 0.453696072101593 0.5138077735900879 0.4250987768173218 0.5052872896194458 0.49048489332199097 0.45019662380218506
6.959183692932129 0.44739824533462524 0.5379453301429749 0.5934514403343201 0.5048928260803223 0.4461674690246582 0.49168795347213745 0.3539039194583893 0.5134871006011963 0.40113988518714905 0.46827295422554016 0.5299595594406128 0.43124574422836304 0.5203492641448975 0.5040804147720337 0.4631034731864929
7.0 0.45834025740623474 0.5536234974861145 0.614404559135437 0.5171332955360413 0.45447051525115967 0.5028914213180542 0.3634905517101288 0.5307894945144653 0.41185399889945984 0.4834499657154083 0.5467277765274048 0.4375300407409668 0.5357364416122437 0.5183734893798828 0.4764525592327118


==> figure_code/ECOFLEX_8/strain_extra/0.0_mc_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.0034629981964826584 0.0031784530729055405 0.003196483477950096 0.0029908698052167892 0.0031180623918771744 0.0031569451093673706 0.0029453448951244354 0.003341127187013626 0.003407493233680725 0.003369266167283058 0.0032852254807949066 0.0032661985605955124 0.0035266410559415817 0.0035012736916542053 0.0028290748596191406
1.163265347480774 0.006160980090498924 0.005689816549420357 0.005750555545091629 0.005476430989801884 0.005616685375571251 0.005609767511487007 0.005288533866405487 0.005911799147725105 0.006026675924658775 0.005959399044513702 0.0058357007801532745 0.005878414958715439 0.006214864552021027 0.006232855841517448 0.005280395969748497
1.2448979616165161 0.00837143138051033 0.007775053381919861 0.007891194894909859 0.007614904083311558 0.00771947018802166 0.00764094665646553 0.007259827107191086 0.00798589177429676 0.008139064535498619 0.008045446127653122 0.007938563823699951 0.00806121900677681 0.008362887427210808 0.008466249331831932 0.007462258450686932
1.3265305757522583 0.010263804346323013 0.009585374966263771 0.009761113673448563 0.009512092918157578 0.009566225111484528 0.009415905922651291 0.009000290185213089 0.009735023602843285 0.009920760989189148 0.009800611063838005 0.009763220325112343 0.009957052767276764 0.010156609117984772 0.010370511561632156 0.009448656812310219
1.40816330909729 0.011946629732847214 0.01121981255710125 0.011453215032815933 0.011241376399993896 0.011248035356402397 0.011036690324544907 0.010600585490465164 0.011271890252828598 0.01148715429008007 0.011339092627167702 0.011414596810936928 0.011660510674118996 0.011717671528458595 0.01205551065504551 0.011292178183794022
1.4897959232330322 0.013492539525032043 0.012745751067996025 0.013030396774411201 0.01285546738654375 0.012826427817344666 0.012569146230816841 0.012121524661779404 0.012673858553171158 0.012917228043079376 0.01273953914642334 0.012960543856024742 0.013237083330750465 0.013129301369190216 0.013595551252365112 0.013031518086791039
1.5714285373687744 0.014952229335904121 0.014210755005478859 0.01453690230846405 0.014393564313650131 0.014344444498419762 0.014057580381631851 0.013605596497654915 0.013996459543704987 0.014267386868596077 0.014058561995625496 0.014446696266531944 0.01473388634622097 0.014450961723923683 0.015042899176478386 0.014696131460368633
1.6530611515045166 0.016362609341740608 0.015649547800421715 0.0160050205886364 0.015885883942246437 0.0158331748098135 0.015532972291111946 0.015083620324730873 0.015281407162547112 0.015579627826809883 0.01533871702849865 0.01590491458773613 0.01618613488972187 0.015727028250694275 0.016435816884040833 0.01630917750298977
1.7346938848495483 0.01775178499519825 0.017088305205106735 0.01745922490954399 0.01735660992562771 0.017315862700343132 0.01701780967414379 0.016578765586018562 0.016561515629291534 0.016886603087186813 0.016613483428955078 0.017358317971229553 0.017621200531721115 0.01699206978082657 0.017803531140089035 0.017889533191919327
1.8163264989852905 0.019142143428325653 0.018547426909208298 0.01891886629164219 0.018825866281986237 0.01881050132215023 0.018529077991843224 0.01810908131301403 0.017863813787698746 0.01821480132639408 0.017910407856106758 0.018824413418769836 0.01906115934252739 0.018274221569299698 0.019169408828020096 0.019453126937150955
1.8979592323303223 0.020552391186356544 0.020043309777975082 0.020399894565343857 0.020311087369918823 0.020331580191850662 0.02008005417883396 0.019689055159687996 0.0192115381360054 0.01958656869828701 0.019253117963671684 0.020317059010267258 0.020524539053440094 0.01959731988608837 0.020553043112158775 0.02101394161581993
1.9795918464660645 0.02199893817305565 0.021589534357190132 0.021916113793849945 0.021828006953001022 0.02189127914607525 0.021681632846593857 0.021330690011382103 0.020625431090593338 0.021021489053964615 0.020662648603320122 0.021847886964678764 0.022027501836419106 0.020982325077056885 0.02197168953716755 0.02258472330868244
2.0612244606018066 0.023496808484196663 0.023197755217552185 0.02348003163933754 0.023391343653202057 0.0235003549605608 0.0233431626111269 0.02304421178996563 0.02212459221482277 0.022537263110280037 0.022158309817314148 0.02342727780342102 0.023584645241498947 0.022448241710662842 0.02344128116965294 0.02417755126953125
2.142857074737549 0.025060316547751427 0.02487826533615589 0.02510349452495575 0.025015320628881454 0.02516879141330719 0.02507302537560463 0.0248385239392519 0.02372690849006176 0.024150239303708076 0.023758137598633766 0.025065075606107712 0.02520955540239811 0.024012651294469833 0.024977101013064384 0.025804247707128525
2.224489688873291 0.026703493669629097 0.026640508323907852 0.0267981868237257 0.026714062318205833 0.026906339451670647 0.026879148557782173 0.026721537113189697 0.02544933557510376 0.025875765830278397 0.02547919750213623 0.026771169155836105 0.026915226131677628 0.02569204941391945 0.026594310998916626 0.027476761490106583
2.306122303009033 0.0284404456615448 0.02849346026778221 0.028576023876667023 0.02850186452269554 0.028722940012812614 0.028769388794898987 0.028700459748506546 0.027307892218232155 0.027728328481316566 0.027337590232491493 0.028556043282151222 0.028714323416352272 0.027501963078975677 0.028308317065238953 0.029207443818449974
2.3877549171447754 0.030285509303212166 0.03044598177075386 0.030449440702795982 0.030393358319997787 0.030629131942987442 0.03075181320309639 0.03078193962574005 0.02931750752031803 0.02972157672047615 0.029348354786634445 0.030431140214204788 0.030619390308856964 0.029456909745931625 0.03013497218489647 0.03100932016968727
2.4693877696990967 0.032253436744213104 0.032507166266441345 0.03243163973093033 0.03240363299846649 0.0326363742351532 0.03283510357141495 0.03297226130962372 0.03149178624153137 0.03186829388141632 0.03152522072196007 0.032409265637397766 0.03264297544956207 0.03157028928399086 0.032090701162815094 0.03289630264043808
2.551020383834839 0.03435927629470825 0.034686602652072906 0.03453674167394638 0.03454817086458206 0.034757278859615326 0.03502863645553589 0.03527740389108658 0.03384251892566681 0.03418006747961044 0.03388013690710068 0.034504860639572144 0.03479761630296707 0.033854056149721146 0.034192465245723724 0.034883301705121994
2.632652997970581 0.03661835938692093 0.036994773894548416 0.036779820919036865 0.03684277832508087 0.03700587525963783 0.037342775613069534 0.037703245878219604 0.03637921065092087 0.0366671159863472 0.03642284870147705 0.036734096705913544 0.03709585592150688 0.03631836175918579 0.03645759075880051 0.03698643296957016
2.7142858505249023 0.03904613107442856 0.039443280547857285 0.039176907390356064 0.03930332139134407 0.03939768671989441 0.03978912532329559 0.040255650877952576 0.039108626544475555 0.03933805972337723 0.039160437881946564 0.03911510482430458 0.03955025225877762 0.038971319794654846 0.03890351206064224 0.039223022758960724
2.7959184646606445 0.04165767505764961 0.042045049369335175 0.041744738817214966 0.04194532334804535 0.041949640959501266 0.04238034412264824 0.04294054955244064 0.04203411191701889 0.04219936579465866 0.04209662973880768 0.041667547076940536 0.042173080146312714 0.04181841015815735 0.04154721274971962 0.04161154851317406
2.8775510787963867 0.0444675013422966 0.04481450840830803 0.044500481337308884 0.04478348791599274 0.04467993602156639 0.04513044282793999 0.04576416686177254 0.0451553650200367 0.045255228877067566 0.045231543481349945 0.04441239684820175 0.04497632384300232 0.044862326234579086 0.04440467804670334 0.04417158663272858
2.959183692932129 0.04748886451125145 0.04776744171977043 0.04746106639504433 0.04783102497458458 0.047607529908418655 0.04805435612797737 0.048733025789260864 0.04846813902258873 0.048507191240787506 0.04856131598353386 0.047370992600917816 0.04797133058309555 0.04810258001089096 0.04748997837305069 0.046923451125621796
3.040816307067871 0.0507330521941185 0.05092066526412964 0.050642482936382294 0.05109884962439537 0.05075132101774216 0.051167674362659454 0.051854100078344345 0.05196424201130867 0.05195387825369835 0.05207807570695877 0.05056385323405266 0.05116846412420273 0.051535461097955704 0.05081438645720482 0.04988780617713928
3.1224489212036133 0.05420887842774391 0.054291293025016785 0.05405871570110321 0.05459478497505188 0.05412912368774414 0.05448608472943306 0.05513491854071617 0.055632032454013824 0.05559108406305313 0.05577023699879646 0.054009098559617996 0.05457692593336105 0.05515420809388161 0.05438531935214996 0.053085073828697205
3.2040815353393555 0.05792166292667389 0.05789557844400406 0.05772058293223381 0.05832274258136749 0.05775618180632591 0.05802442505955696 0.05858353525400162 0.05945716053247452 0.059411730617284775 0.05962319299578667 0.05772034078836441 0.05820413678884506 0.058949291706085205 0.05820535495877266 0.056534480303525925
3.2857141494750977 0.06187272444367409 0.0617472380399704 0.06163444370031357 0.06228204071521759 0.06164349615573883 0.06179574877023697 0.06220860034227371 0.06342384964227676 0.06340636312961578 0.06362038850784302 0.06170458346605301 0.06205558776855469 0.06290926784276962 0.062271371483802795 0.06025315821170807
3.367347002029419 0.06605866551399231 0.06585530191659927 0.06580094993114471 0.06646695733070374 0.06579598784446716 0.06580984592437744 0.066019207239151 0.06751644611358643 0.06756353378295898 0.06774471700191498 0.06595998257398605 0.06613418459892273 0.06702163815498352 0.06657390296459198 0.06425482779741287
3.448979616165161 0.07047086209058762 0.07022179663181305 0.07021396607160568 0.07086656987667084 0.0702107846736908 0.0700717344880104 0.07002462446689606 0.07172121852636337 0.07187069952487946 0.07198037207126617 0.07047416269779205 0.07043996453285217 0.07127411663532257 0.07109704613685608 0.06854837387800217
3.5306122303009033 0.0750955268740654 0.07483957707881927 0.07486005127429962 0.07546529918909073 0.07487593591213226 0.0745803639292717 0.07423394173383713 0.07602841407060623 0.07631513476371765 0.07631474733352661 0.0752236396074295 0.07496969401836395 0.07565607875585556 0.07581895589828491 0.0731365829706192
3.6122448444366455 0.07991384714841843 0.07969074696302414 0.07971854507923126 0.08024373650550842 0.07977006584405899 0.0793273076415062 0.07865571230649948 0.08043409138917923 0.08088520169258118 0.08074047416448593 0.080174520611763 0.07971672713756561 0.08016012609004974 0.08071287721395493 0.07801474630832672
3.6938774585723877 0.08490296453237534 0.08474653959274292 0.0847625881433487 0.08517995476722717 0.08486299216747284 0.08429630845785141 0.08329722285270691 0.0849418044090271 0.08557151257991791 0.08525733649730682 0.08528488874435425 0.08467098325490952 0.08478356152772903 0.08574894070625305 0.08317005634307861
3.77551007270813 0.09003672003746033 0.08996862173080444 0.08996069431304932 0.09025134891271591 0.09011755883693695 0.08946298062801361 0.08816337585449219 0.08956325799226761 0.09036797285079956 0.08987332880496979 0.09050866961479187 0.08981849998235703 0.08952904492616653 0.0908963531255722 0.08858045935630798
3.857142686843872 0.09528787434101105 0.0953127071261406 0.0952795147895813 0.0954364687204361 0.09549301117658615 0.09479639679193497 0.09325626492500305 0.09431867301464081 0.095272958278656 0.0946057140827179 0.09580088406801224 0.09514237195253372 0.09440552443265915 0.09612609446048737 0.09421567618846893
3.9387755393981934 0.10062970966100693 0.10073359310626984 0.10068672895431519 0.1007169634103775 0.1009490117430687 0.10026101022958755 0.09857361018657684 0.09923534095287323 0.10029000043869019 0.09948038309812546 0.10112318396568298 0.10062262415885925 0.0994274690747261 0.10141368955373764 0.1000375896692276
4.0204081535339355 0.10603871941566467 0.10619108378887177 0.10615433752536774 0.10607917606830597 0.10645002871751785 0.1058199480175972 0.10410818457603455 0.10434500873088837 0.10542809963226318 0.10453011095523834 0.1064489334821701 0.10623731464147568 0.10461350530385971 0.10674159228801727 0.10600237548351288
4.102040767669678 0.1114969477057457 0.11165601760149002 0.11166162043809891 0.11151538789272308 0.1119697093963623 0.11143910139799118 0.10984678566455841 0.10967934131622314 0.11070137470960617 0.10979104042053223 0.11176732182502747 0.11196339875459671 0.10998361557722092 0.1121014654636383 0.1120629832148552
4.18367338180542 0.11699424684047699 0.11711499094963074 0.11719748377799988 0.11702452600002289 0.11749409139156342 0.1170908659696579 0.11576942354440689 0.11526399850845337 0.11612799763679504 0.11529713869094849 0.1170855462551117 0.11777737736701965 0.11555471271276474 0.11749573051929474 0.11817160248756409
4.265305995941162 0.12253082543611526 0.12257348746061325 0.12276215851306915 0.12261243164539337 0.12302397936582565 0.12275858968496323 0.12184949964284897 0.12111158668994904 0.12172853201627731 0.1210731789469719 0.12242932617664337 0.1236572265625 0.12133605033159256 0.12293833494186401 0.12428341060876846
4.346938610076904 0.1281188279390335 0.12805704772472382 0.1283680647611618 0.1282915621995926 0.12857572734355927 0.12843972444534302 0.12805381417274475 0.1272152066230774 0.12752307951450348 0.1271268129348755 0.12784160673618317 0.1295832246541977 0.12732401490211487 0.12845511734485626 0.13035880029201508
4.428571701049805 0.1337839663028717 0.13361036777496338 0.134039968252182 0.13408051431179047 0.13418099284172058 0.13414844870567322 0.13434375822544098 0.1335441917181015 0.13352814316749573 0.1334417164325714 0.13337942957878113 0.13553974032402039 0.13349869847297668 0.13408313691616058 0.13636624813079834
4.510204315185547 0.13956603407859802 0.13929489254951477 0.13981421291828156 0.14000289142131805 0.13988515734672546 0.1399168074131012 0.14067643880844116 0.14004382491111755 0.1397526115179062 0.13997378945350647 0.13910935819149017 0.1415162831544876 0.1398225575685501 0.1398695409297943 0.14228355884552002
4.591836929321289 0.14551867544651031 0.14518512785434723 0.14573806524276733 0.14608675241470337 0.14574526250362396 0.1457953155040741 0.1470070481300354 0.14664074778556824 0.14619438350200653 0.14665289223194122 0.14510150253772736 0.14750917255878448 0.14624369144439697 0.14586961269378662 0.1480991244316101
4.673469543457031 0.15170763432979584 0.15136337280273438 0.1518678516149521 0.15236322581768036 0.1518271565437317 0.15185174345970154 0.15329070389270782 0.15325331687927246 0.152837336063385 0.1533908098936081 0.15142202377319336 0.15352247655391693 0.15270228683948517 0.15214428305625916 0.1538117229938507
4.755102157592773 0.15820713341236115 0.15791338682174683 0.15826721489429474 0.15886566042900085 0.15820173919200897 0.15816929936408997 0.15948525071144104 0.15980437397956848 0.15965023636817932 0.1600942611694336 0.15812495350837708 0.15956945717334747 0.15914006531238556 0.15875659883022308 0.15943053364753723
4.836734771728516 0.16509395837783813 0.16491229832172394 0.16500438749790192 0.1656283736228943 0.1649409532546997 0.1648426651954651 0.16555321216583252 0.16623374819755554 0.16658738255500793 0.1666797697544098 0.16524356603622437 0.1656728833913803 0.16551026701927185 0.16576731204986572 0.164973646402359
4.918367385864258 0.17243871092796326 0.17242175340652466 0.17214907705783844 0.17268604040145874 0.17211294174194336 0.17197328805923462 0.17146414518356323 0.17250727117061615 0.1735927313566208 0.17308667302131653 0.17278379201889038 0.1718665361404419 0.17178615927696228 0.17323020100593567 0.17046765983104706
5.0 0.18029452860355377 0.18047842383384705 0.17976810038089752 0.18007230758666992 0.17977629601955414 0.17966151237487793 0.17719575762748718 0.17862050235271454 0.1806047409772873 0.17928490042686462 0.18072015047073364 0.17819462716579437 0.1779656708240509 0.18118619918823242 0.17594587802886963


==> figure_code/ECOFLEX_8/strain_extra/0.0_u_extra.txt <==
5.0 0.18092238903045654 0.18191561102867126 0.17239254713058472 0.1824822872877121 0.18109333515167236 0.18471527099609375 0.18050754070281982 0.17759957909584045 0.18517228960990906 0.1684795618057251 0.1832020878791809 0.1744687259197235 0.1751123070716858 0.1742817759513855 0.17734956741333008
5.040816307067871 0.1854822039604187 0.18680554628372192 0.17252814769744873 0.18752753734588623 0.1859983503818512 0.1906072497367859 0.18512293696403503 0.1798994541168213 0.19117271900177002 0.1675768792629242 0.188230961561203 0.1759890615940094 0.17677482962608337 0.17567211389541626 0.18015310168266296
5.081632614135742 0.19034254550933838 0.19202113151550293 0.17187681794166565 0.19293218851089478 0.19130605459213257 0.1970822811126709 0.1901286244392395 0.18181389570236206 0.19759196043014526 0.16603422164916992 0.193620502948761 0.1771787703037262 0.17811433970928192 0.17659619450569153 0.18285688757896423
5.122448921203613 0.19553706049919128 0.19759348034858704 0.1703566312789917 0.19873124361038208 0.19705861806869507 0.20420542359352112 0.1955702006816864 0.18329232931137085 0.2044309675693512 0.16385778784751892 0.1994096040725708 0.17800843715667725 0.17910368740558624 0.17699676752090454 0.1854419708251953
5.163265228271484 0.20110195875167847 0.20355582237243652 0.16789555549621582 0.204961895942688 0.2033008337020874 0.21204456686973572 0.20149508118629456 0.1842919886112213 0.2116813361644745 0.16106411814689636 0.20563837885856628 0.17845043540000916 0.17971806228160858 0.17681843042373657 0.18788543343544006
5.2040815353393555 0.20707395672798157 0.20994123816490173 0.16443771123886108 0.21166133880615234 0.21007755398750305 0.22066617012023926 0.20794913172721863 0.18478113412857056 0.21932151913642883 0.15768064558506012 0.21234813332557678 0.17847970128059387 0.17993511259555817 0.17601081728935242 0.19016334414482117
5.244897842407227 0.21349254250526428 0.21678680181503296 0.1599448025226593 0.21886983513832092 0.2174365520477295 0.23013895750045776 0.21497902274131775 0.18473991751670837 0.22731909155845642 0.15374372899532318 0.21958193182945251 0.1780734360218048 0.17973586916923523 0.17452815175056458 0.19224771857261658
5.285714149475098 0.22039833664894104 0.22412872314453125 0.15440040826797485 0.22662657499313354 0.22542589902877808 0.24052917957305908 0.22263044118881226 0.18416312336921692 0.23562586307525635 0.1492977738380432 0.22738271951675415 0.17721238732337952 0.1791052669286728 0.1723339557647705 0.19410961866378784
5.326530456542969 0.2278333306312561 0.2320055365562439 0.14781028032302856 0.23497304320335388 0.23409566283226013 0.25190043449401855 0.2309468686580658 0.18305960297584534 0.2441776990890503 0.14439450204372406 0.23579469323158264 0.17588141560554504 0.1780318021774292 0.1694004237651825 0.1957169771194458
5.36734676361084 0.23584046959877014 0.24045565724372864 0.1402054727077484 0.24394941329956055 0.24349573254585266 0.26431167125701904 0.23997032642364502 0.18145406246185303 0.25289449095726013 0.13909098505973816 0.24486011266708374 0.17406967282295227 0.1765090823173523 0.16571155190467834 0.19703692197799683
5.408163070678711 0.24446409940719604 0.2495187520980835 0.13164055347442627 0.25359687209129333 0.2536773383617401 0.27781617641448975 0.24974042177200317 0.17938411235809326 0.26167798042297363 0.13344809412956238 0.2546216547489166 0.17177075147628784 0.1745348870754242 0.16126307845115662 0.19803482294082642
5.448979377746582 0.25374987721443176 0.25923606753349304 0.1221931129693985 0.2639562487602234 0.26469242572784424 0.29246073961257935 0.26029399037361145 0.17690163850784302 0.27041494846343994 0.1275283247232437 0.26512059569358826 0.1689831018447876 0.17211177945137024 0.15606415271759033 0.1986757516860962
5.489795684814453 0.2637428641319275 0.26964759826660156 0.11196237802505493 0.2750653028488159 0.2765914499759674 0.3082801103591919 0.271663635969162 0.17406916618347168 0.2789735496044159 0.12139619886875153 0.27639496326446533 0.1657106876373291 0.16924752295017242 0.1501382291316986 0.19892513751983643
5.530611991882324 0.2744901478290558 0.28079575300216675 0.10106432437896729 0.2869633734226227 0.2894265949726105 0.325300395488739 0.2838801443576813 0.170958012342453 0.28720974922180176 0.1151135116815567 0.28848111629486084 0.16196200251579285 0.16595414280891418 0.14352017641067505 0.1987496018409729
5.571428298950195 0.28603556752204895 0.2927185893058777 0.089632049202919 0.29968249797821045 0.3032449185848236 0.34352660179138184 0.29696500301361084 0.1676478087902069 0.2949645221233368 0.10874295234680176 0.301407128572464 0.15775230526924133 0.16224902868270874 0.13626138865947723 0.19812005758285522
5.612245082855225 0.29842543601989746 0.30545860528945923 0.07780574262142181 0.3132553994655609 0.3180944323539734 0.362953245639801 0.31093958020210266 0.1642206907272339 0.3020719587802887 0.10234174132347107 0.31519952416419983 0.15309974551200867 0.15815308690071106 0.128421813249588 0.19700971245765686
5.653061389923096 0.31170225143432617 0.31905150413513184 0.06573374569416046 0.3277066648006439 0.33401766419410706 0.38354986906051636 0.32581478357315063 0.1607617437839508 0.30836021900177 0.0959639772772789 0.3298736810684204 0.14802922308444977 0.15369148552417755 0.12007389962673187 0.1953974962234497
5.693877696990967 0.3259057402610779 0.33353155851364136 0.05356544256210327 0.34305447340011597 0.351051390171051 0.4052625298500061 0.3415948748588562 0.15735559165477753 0.3136586844921112 0.08965953439474106 0.3454352021217346 0.14257018268108368 0.14889393746852875 0.11129933595657349 0.19327086210250854
5.734694004058838 0.3410729765892029 0.34893184900283813 0.041446760296821594 0.35931044816970825 0.3692273497581482 0.42801350355148315 0.35827702283859253 0.15408417582511902 0.3178024888038635 0.08347167819738388 0.3618795871734619 0.13675542175769806 0.1437920778989792 0.10218483209609985 0.19062194228172302
5.775510311126709 0.357238233089447 0.36528122425079346 0.029515840113162994 0.3764774799346924 0.38856977224349976 0.45169687271118164 0.3758496642112732 0.1510244607925415 0.32063883543014526 0.07743792235851288 0.3791889548301697 0.1306210309267044 0.13841962814331055 0.09282073378562927 0.18745151162147522
5.81632661819458 0.3744273781776428 0.3826013207435608 0.017902947962284088 0.39454448223114014 0.40909039974212646 0.4761728048324585 0.3942890763282776 0.14824897050857544 0.3220342695713043 0.07159005105495453 0.39732635021209717 0.12420791387557983 0.1328136920928955 0.08330076932907104 0.18377017974853516
5.857142925262451 0.3926619291305542 0.4009096026420593 0.006722941994667053 0.413490355014801 0.43079107999801636 0.5012732744216919 0.4135620594024658 0.14582327008247375 0.3218783438205719 0.06595361977815628 0.41623932123184204 0.1175575703382492 0.12701064348220825 0.07371598482131958 0.17959550023078918
5.897959232330322 0.4119497537612915 0.420210599899292 -0.003920946270227432 0.43327391147613525 0.45365381240844727 0.5267893075942993 0.43361812829971313 0.1438061147928238 0.3200925290584564 0.060548730194568634 0.43584853410720825 0.11071501672267914 0.12104983627796173 0.06415735185146332 0.17495611310005188
5.938775539398193 0.43229347467422485 0.44050413370132446 -0.013944074511528015 0.45384061336517334 0.477647602558136 0.5524836182594299 0.4543963074684143 0.14224794507026672 0.31663042306900024 0.05538918450474739 0.4560551047325134 0.10372494161128998 0.1149686947464943 0.05470754951238632 0.16988489031791687
5.9795918464660645 0.45367932319641113 0.4617772102355957 -0.023277416825294495 0.4751133918762207 0.5027182698249817 0.5780828595161438 0.47581708431243896 0.14119331538677216 0.31148433685302734 0.05048297345638275 0.4767318367958069 0.0966334342956543 0.1088048592209816 0.04544445127248764 0.16442462801933289
6.0204081535339355 0.4760805368423462 0.4840017557144165 -0.03186861053109169 0.496995210647583 0.5287878513336182 0.6032824516296387 0.49778348207473755 0.14067824184894562 0.304684042930603 0.04583435878157616 0.4977227449417114 0.08948563039302826 0.10259496420621872 0.036436907947063446 0.15862084925174713
6.061224460601807 0.4994494318962097 0.5071332454681396 -0.039680466055870056 0.519361138343811 0.5557481646537781 0.6277459263801575 0.52017742395401 0.1407330334186554 0.29629960656166077 0.04144338145852089 0.5188398361206055 0.08232714235782623 0.09637454897165298 0.02774634212255478 0.1525278240442276
6.102040767669678 0.5237245559692383 0.5311142206192017 -0.046692945063114166 0.5420678853988647 0.5834678411483765 0.6511203646659851 0.5428646802902222 0.14138126373291016 0.28643330931663513 0.03730449452996254 0.5398693084716797 0.07520000636577606 0.09017603099346161 0.019421007484197617 0.14619757235050201
6.142857074737549 0.5488178133964539 0.5558631420135498 -0.05289803072810173 0.5649402737617493 0.6117770075798035 0.673030436038971 0.565686047077179 0.14264178276062012 0.27522388100624084 0.03341064974665642 0.5605631470680237 0.06814628094434738 0.08403082191944122 0.011501912027597427 0.1396878957748413
6.18367338180542 0.574618935585022 0.5812792778015137 -0.05830087512731552 0.5877799391746521 0.640474796295166 0.6930954456329346 0.5884611010551453 0.14452730119228363 0.2628340721130371 0.02975117228925228 0.5806481838226318 0.06120455265045166 0.07796728610992432 0.00401793047785759 0.13305506110191345
6.224489688873291 0.6009893417358398 0.6072357892990112 -0.06291762739419937 0.6103615760803223 0.6693205237388611 0.7109357118606567 0.6109883189201355 0.14704659581184387 0.2494499683380127 0.026313330978155136 0.5998237729072571 0.054411083459854126 0.07201171666383743 -0.003010733053088188 0.12635456025600433
6.265305995941162 0.6277648210525513 0.6335827112197876 -0.06677320599555969 0.63243567943573 0.6980410814285278 0.7261844873428345 0.6330447196960449 0.15020504593849182 0.2352704107761383 0.023082464933395386 0.6177712678909302 0.047798529267311096 0.06618670374155045 -0.009574595838785172 0.11963994801044464
6.306122303009033 0.6547514200210571 0.6601437330245972 -0.0699005126953125 0.6537332534790039 0.7263268232345581 0.7385001182556152 0.6543905138969421 0.1540030986070633 0.22050079703330994 0.020042337477207184 0.6341592669487 0.04139639437198639 0.06051286309957504 -0.01567329838871956 0.11296065896749496
6.346938610076904 0.6817265748977661 0.6867146492004395 -0.07233820855617523 0.6739684343338013 0.7538349628448486 0.7475795745849609 0.6747685670852661 0.15843842923641205 0.20534804463386536 0.017175765708088875 0.6486518383026123 0.035230666399002075 0.05500765144824982 -0.021314654499292374 0.10636362433433533
6.387754917144775 0.7084394693374634 0.7130674123764038 -0.07413037121295929 0.6928438544273376 0.7801969051361084 0.7531678676605225 0.6939113736152649 0.16350534558296204 0.19001120328903198 0.014464237727224827 0.6609203219413757 0.029323279857635498 0.04968566820025444 -0.026514455676078796 0.09988931566476822
6.4285712242126465 0.7346078157424927 0.73894202709198 -0.0753227174282074 0.7100552320480347 0.805016279220581 0.7550700306892395 0.711541473865509 0.16919218003749847 0.17468200623989105 0.011889051645994186 0.6706494688987732 0.023693807423114777 0.0445595420897007 -0.031294479966163635 0.0935763344168663
6.469388008117676 0.7599322199821472 0.7640615701675415 -0.07596439123153687 0.7253063917160034 0.8278897404670715 0.7531614303588867 0.7273858189582825 0.1754850149154663 0.15953053534030914 0.009430604986846447 0.6775575876235962 0.01835625246167183 0.0396382212638855 -0.03568410500884056 0.08745458722114563
6.510204315185547 0.7840876579284668 0.7881245613098145 -0.07610522210597992 0.7383089065551758 0.8484052419662476 0.7473927736282349 0.741173505783081 0.18236404657363892 0.14471253752708435 0.007069219369441271 0.6814010739326477 0.013322610408067703 0.034929268062114716 -0.03971734642982483 0.0815514624118805
6.551020622253418 0.8067370653152466 0.810814380645752 -0.07579454779624939 0.7487969398498535 0.8661607503890991 0.7377959489822388 0.7526508569717407 0.18980249762535095 0.13036100566387177 0.0047841547057032585 0.6819912195205688 0.008601274341344833 0.030437763780355453 -0.04343284294009209 0.07588844001293182
6.591836929321289 0.8275352716445923 0.8318034410476685 -0.07508161664009094 0.7565367817878723 0.8807735443115234 0.7244821190834045 0.7615836262702942 0.19776606559753418 0.11658633500337601 0.002554789185523987 0.6792003512382507 0.004197031259536743 0.02616674266755581 -0.04687410593032837 0.07048168033361435
6.63265323638916 0.8461405038833618 0.850763201713562 -0.07401391863822937 0.7613311409950256 0.8918972015380859 0.7076379656791687 0.7677698135375977 0.2062135636806488 0.10347578674554825 0.0003594309091567993 0.672970175743103 0.00011169165372848511 0.022116990759968758 -0.050088170915842056 0.06534290313720703
6.673469543457031 0.8622175455093384 0.8673673868179321 -0.072637639939785 0.763032078742981 0.89923095703125 0.6875218749046326 0.7710434198379517 0.21509262919425964 0.09109549969434738 -0.0018240343779325485 0.6633173823356628 -0.003655681386590004 0.018288036808371544 -0.053125157952308655 0.060479968786239624
6.714285850524902 0.8754518032073975 0.8813014030456543 -0.0709962546825409 0.7615428566932678 0.9025357961654663 0.6644580364227295 0.7712827324867249 0.2243383824825287 0.07949376851320267 -0.004018228501081467 0.6503378748893738 -0.0071076806634664536 0.014678478240966797 -0.056037675589323044 0.055897027254104614
6.755102157592773 0.8855592012405396 0.8922766447067261 -0.06913091242313385 0.7568244934082031 0.9016425609588623 0.6388134360313416 0.7684147357940674 0.23387593030929565 0.06869620084762573 -0.0062475670129060745 0.6341964602470398 -0.010250359773635864 0.011284871026873589 -0.058881793171167374 0.051594123244285583
6.7959184646606445 0.8922955989837646 0.9000362157821655 -0.06707979738712311 0.7488999366760254 0.8964634537696838 0.610996663570404 0.762418806552887 0.2436155378818512 0.05871477350592613 -0.008537059649825096 0.6151310801506042 -0.0130910724401474 0.008103073574602604 -0.06171530485153198 0.04756912589073181
6.836734771728516 0.8954646587371826 0.9043631553649902 -0.06487885117530823 0.7378479838371277 0.8869948387145996 0.5814360976219177 0.7533292770385742 0.2534554600715637 0.04954511672258377 -0.01091407984495163 0.5934346914291382 -0.015638846904039383 0.0051279328763484955 -0.0645982176065445 0.043816402554512024
6.877551078796387 0.8949277400970459 0.9050921201705933 -0.0625600814819336 0.7238066792488098 0.8733212947845459 0.5505717396736145 0.7412338852882385 0.2632816433906555 0.04117298871278763 -0.013406723737716675 0.5694540143013 -0.017904363572597504 0.002353656105697155 -0.06759125739336014 0.040329158306121826
6.918367385864258 0.8906056880950928 0.902112603187561 -0.06015358865261078 0.7069625854492188 0.8556084036827087 0.5188307762145996 0.7262688875198364 0.27297401428222656 0.03357168659567833 -0.016047146171331406 0.5435622334480286 -0.01990000158548355 -0.0002263430505990982 -0.07075786590576172 0.03709797561168671
6.959183692932129 0.8824912905693054 0.8953807353973389 -0.057686254382133484 0.687553882598877 0.8341093063354492 0.4866378903388977 0.7086255550384521 0.2824036180973053 0.026710020378232002 -0.018868450075387955 0.5161666870117188 -0.021637778729200363 -0.0026185913011431694 -0.07415976375341415 0.0341133177280426
7.0 0.8706386685371399 0.8849121332168579 -0.05518212541937828 0.6658481955528259 0.8091403245925903 0.4543747007846832 0.6885262727737427 0.29144591093063354 0.02054823376238346 -0.021908797323703766 0.48766934871673584 -0.02313169836997986 -0.004830664489418268 -0.07786048203706741 0.03136356920003891


==> figure_code/ECOFLEX_8/strain_extra/0.0_u_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.003604784607887268 -0.0001769140362739563 -0.004293173551559448 0.0013667140156030655 -0.0002791061997413635 -0.0027292370796203613 0.00282297283411026 0.0015719681978225708 0.0018878430128097534 0.01197485625743866 -0.00041800737380981445 0.0014720112085342407 0.0025233635678887367 0.002241283655166626 0.00032639503479003906
1.163265347480774 0.006987869739532471 0.0023221299052238464 -0.002999052405357361 0.003543931059539318 0.0015813037753105164 -0.00020185112953186035 0.005237296223640442 0.004499368369579315 0.004487395286560059 0.015372343361377716 0.001882210373878479 0.004285462200641632 0.005008591338992119 0.005546450614929199 0.0034271329641342163
1.2448979616165161 0.009362734854221344 0.005774304270744324 0.001607358455657959 0.006256348453462124 0.004764102399349213 0.003967225551605225 0.007534068077802658 0.00736294686794281 0.006915546953678131 0.014048941433429718 0.00504891574382782 0.00708441436290741 0.007312791422009468 0.008354604244232178 0.006689667701721191
1.3265305757522583 0.010807167738676071 0.009190961718559265 0.0072371214628219604 0.009068619459867477 0.008344721049070358 0.008078068494796753 0.009738974273204803 0.009641021490097046 0.00900016725063324 0.012004643678665161 0.008167147636413574 0.009542062878608704 0.009437108412384987 0.010436475276947021 0.009412676095962524
1.40816330909729 0.01179872453212738 0.012080468237400055 0.012149304151535034 0.011617199517786503 0.011593593284487724 0.011429160833358765 0.01181439682841301 0.01132209599018097 0.010807909071445465 0.01121470332145691 0.010857760906219482 0.011670410633087158 0.011390618979930878 0.012006506323814392 0.011588066816329956
1.4897959232330322 0.012831315398216248 0.014282122254371643 0.015490606427192688 0.013708778657019138 0.014096472412347794 0.01385524868965149 0.013724543154239655 0.012625083327293396 0.01244422048330307 0.011956363916397095 0.013034239411354065 0.013547495007514954 0.013162724673748016 0.013356611132621765 0.013395100831985474
1.5714285373687744 0.014180898666381836 0.01585739105939865 0.01725943386554718 0.01532687433063984 0.015772849321365356 0.015482485294342041 0.015453744679689407 0.013808995485305786 0.013986632227897644 0.013729214668273926 0.014760076999664307 0.015229210257530212 0.01473904401063919 0.01470792293548584 0.015008628368377686
1.6530611515045166 0.015858300030231476 0.01700330525636673 0.017971962690353394 0.016585106030106544 0.016808290034532547 0.016575753688812256 0.017008624970912933 0.015063643455505371 0.0154782235622406 0.015864938497543335 0.016164273023605347 0.016740873456001282 0.016130249947309494 0.016171693801879883 0.01654517650604248
1.7346938848495483 0.017702385783195496 0.017969951033592224 0.01827332377433777 0.017658710479736328 0.01752743311226368 0.01742914319038391 0.018415145576000214 0.01647123694419861 0.016940295696258545 0.01784232258796692 0.017390549182891846 0.018096044659614563 0.017387837171554565 0.017765015363693237 0.01806202530860901
1.8163264989852905 0.01951916515827179 0.018981456756591797 0.01867710053920746 0.018721021711826324 0.018259618431329727 0.018290936946868896 0.019714176654815674 0.018021851778030396 0.0183870866894722 0.01944395899772644 0.01856832206249237 0.019317835569381714 0.01859533041715622 0.019448846578598022 0.019576549530029297
1.8979592323303223 0.02118462324142456 0.02018032968044281 0.01946854591369629 0.019901107996702194 0.019240710884332657 0.019323110580444336 0.020956896245479584 0.019656851887702942 0.019835926592350006 0.020745545625686646 0.019797950983047485 0.020452946424484253 0.019842974841594696 0.02116572856903076 0.02108633518218994
1.9795918464660645 0.022678658366203308 0.02160640060901642 0.02072332799434662 0.021267224103212357 0.02057613804936409 0.020596086978912354 0.02219894528388977 0.021314188838005066 0.02130981534719467 0.02196905016899109 0.02114662528038025 0.021571427583694458 0.021201983094215393 0.022866368293762207 0.022585242986679077
2.0612244606018066 0.024064362049102783 0.023217812180519104 0.022376470267772675 0.02283235639333725 0.022253651171922684 0.022107750177383423 0.02349594607949257 0.022959277033805847 0.022836387157440186 0.02332782745361328 0.022649988532066345 0.022757351398468018 0.02271103858947754 0.02452242374420166 0.024073421955108643
2.142857074737549 0.025443509221076965 0.02493928372859955 0.024300307035446167 0.02457289770245552 0.024185597896575928 0.023817002773284912 0.02489796280860901 0.024593770503997803 0.024443671107292175 0.024936795234680176 0.02431856095790863 0.024091675877571106 0.02437683939933777 0.026130765676498413 0.02556440234184265
2.224489688873291 0.02691352367401123 0.02671051025390625 0.026363864541053772 0.026449054479599 0.026257604360580444 0.025673091411590576 0.02644588053226471 0.026247605681419373 0.02615562081336975 0.026800096035003662 0.026145905256271362 0.025634855031967163 0.0261833518743515 0.0277099609375 0.027083784341812134
2.306122303009033 0.02854229509830475 0.028512343764305115 0.028468653559684753 0.028422903269529343 0.028368160128593445 0.027636617422103882 0.028168611228466034 0.027963772416114807 0.027989044785499573 0.028845787048339844 0.02811598777770996 0.02741539478302002 0.02810417115688324 0.02929598093032837 0.02866750955581665
2.3877549171447754 0.03036317229270935 0.030365347862243652 0.03056339919567108 0.030469126999378204 0.030455082654953003 0.029688328504562378 0.030081674456596375 0.029784321784973145 0.029952555894851685 0.030973970890045166 0.030211150646209717 0.02942727506160736 0.030113935470581055 0.03093579411506653 0.030358314514160156
2.4693877696990967 0.032380908727645874 0.032310858368873596 0.03264244645833969 0.03257908299565315 0.03250570595264435 0.0318274199962616 0.032188355922698975 0.03174087405204773 0.03204736113548279 0.03309822082519531 0.03241662681102753 0.031638145446777344 0.032196275889873505 0.03268241882324219 0.032199591398239136
2.551020383834839 0.03458523750305176 0.0343887060880661 0.03473716974258423 0.0347602553665638 0.03455553203821182 0.03406655788421631 0.03448207676410675 0.03385317325592041 0.034270524978637695 0.03517228364944458 0.034724920988082886 0.034004539251327515 0.03434842824935913 0.034589022397994995 0.034232258796691895
2.632652997970581 0.03696189820766449 0.036625638604164124 0.036902181804180145 0.03703305125236511 0.036676593124866486 0.03642541170120239 0.03695061057806015 0.03613018989562988 0.03661847114562988 0.03720170259475708 0.037137582898139954 0.03649014234542847 0.036583200097084045 0.03670433163642883 0.03649011254310608
2.7142858505249023 0.039500653743743896 0.039035022258758545 0.0392012745141983 0.0394258126616478 0.038959238678216934 0.038924187421798706 0.03958037123084068 0.038574665784835815 0.03909052908420563 0.0392417311668396 0.03966487944126129 0.039078742265701294 0.0389273464679718 0.039067745208740234 0.03899723291397095
2.7959184646606445 0.04219815135002136 0.041624054312705994 0.0416950061917305 0.04197074845433235 0.041491370648145676 0.041582316160202026 0.042360804975032806 0.04118809103965759 0.041692763566970825 0.04138749837875366 0.04232528805732727 0.041779980063438416 0.04141901433467865 0.041706591844558716 0.04176655411720276
2.8775510787963867 0.04505839943885803 0.04440005123615265 0.04443216323852539 0.04469987750053406 0.044336896389722824 0.04441571235656738 0.04528695344924927 0.04397469758987427 0.044438764452934265 0.0437544584274292 0.045142412185668945 0.04462546110153198 0.0441025048494339 0.04463392496109009 0.04480057954788208
2.959183692932129 0.04809108376502991 0.04737594723701477 0.04744453728199005 0.047642506659030914 0.04752054437994957 0.04743760824203491 0.048360589891672134 0.04694336652755737 0.04735070466995239 0.04645770788192749 0.048142209649086 0.047657862305641174 0.04702209681272507 0.04784885048866272 0.04809114336967468
3.040816307067871 0.051308587193489075 0.05056987702846527 0.050744250416755676 0.050822921097278595 0.05102230980992317 0.050659507513046265 0.05158910155296326 0.05010944604873657 0.050457075238227844 0.04958838224411011 0.05134965479373932 0.05091750621795654 0.050215691328048706 0.05133739113807678 0.05162253975868225
3.1224489212036133 0.054724469780921936 0.054002389311790466 0.054327018558979034 0.05425882339477539 0.054781921207904816 0.05409172177314758 0.05498242750763893 0.05349263548851013 0.05378974974155426 0.053198277950286865 0.05478502810001373 0.054431334137916565 0.05370767414569855 0.055076420307159424 0.055373430252075195
3.2040815353393555 0.0583510547876358 0.057690978050231934 0.058175332844257355 0.05796094238758087 0.05872005596756935 0.05774351954460144 0.058550797402858734 0.05711555480957031 0.05737981200218201 0.05728733539581299 0.05846114456653595 0.05820663273334503 0.05750437080860138 0.05903494358062744 0.05931985378265381
3.2857141494750977 0.06219802796840668 0.06164702773094177 0.06226348131895065 0.06193163990974426 0.06276232749223709 0.06162390112876892 0.062301941215991974 0.06099891662597656 0.06125245988368988 0.06180328130722046 0.06238195300102234 0.06223075091838837 0.06159122288227081 0.06317949295043945 0.06343767046928406
3.367347002029419 0.06627154350280762 0.06587177515029907 0.06656324118375778 0.0661652460694313 0.06686583906412125 0.0657396912574768 0.066241554915905 0.06515786051750183 0.0654231458902359 0.06664896011352539 0.06654204428195953 0.0664757788181305 0.06593374907970428 0.06747633218765259 0.06770482659339905
3.448979616165161 0.07057341933250427 0.07035568356513977 0.07104760408401489 0.07064814865589142 0.0710335224866867 0.0700950026512146 0.07037483155727386 0.0695977509021759 0.06989344954490662 0.0716964602470398 0.07092781364917755 0.07090629637241364 0.07048310339450836 0.07189559936523438 0.0721035897731781
3.5306122303009033 0.07510003447532654 0.07507765293121338 0.07569153606891632 0.07535908371210098 0.07531344890594482 0.07468944787979126 0.0747099295258522 0.07430997490882874 0.07464906573295593 0.07680678367614746 0.07551991939544678 0.0754869282245636 0.07518397271633148 0.07641279697418213 0.07662218809127808
3.6122448444366455 0.07984218001365662 0.08000817894935608 0.08047327399253845 0.08027062565088272 0.07977937161922455 0.0795159637928009 0.07925951480865479 0.07927006483078003 0.07965907454490662 0.0818515419960022 0.0802958756685257 0.08018919825553894 0.0799851268529892 0.08101123571395874 0.08125349879264832
3.6938774585723877 0.08478443324565887 0.08511039614677429 0.08537417650222778 0.0853496864438057 0.08450426161289215 0.08455929160118103 0.08403942734003067 0.08443710207939148 0.08487722277641296 0.0867353081703186 0.08523179590702057 0.08499592542648315 0.08484847843647003 0.08568266034126282 0.0859963595867157
3.77551007270813 0.08990590274333954 0.09034430980682373 0.09037694334983826 0.09056039154529572 0.08953457325696945 0.08979588747024536 0.0890653133392334 0.08975815773010254 0.09024608135223389 0.09141355752944946 0.09030520915985107 0.08990398049354553 0.0897577702999115 0.09042865037918091 0.09085485339164734
3.857142686843872 0.0951804667711258 0.09566947817802429 0.09546710550785065 0.09586606174707413 0.09487207233905792 0.09519293904304504 0.09434379637241364 0.09517234563827515 0.09570139646530151 0.09590771794319153 0.09549480676651001 0.0949230045080185 0.09472033381462097 0.09525993466377258 0.09583592414855957
3.9387755393981934 0.10057882964611053 0.10104939341545105 0.10063585638999939 0.10123180598020554 0.10047239065170288 0.10071063041687012 0.09986524283885956 0.10062110424041748 0.10117875039577484 0.10030770301818848 0.10078136622905731 0.10007333755493164 0.09976595640182495 0.10019615292549133 0.1009482741355896
4.0204081535339355 0.10606983304023743 0.10645386576652527 0.10588310658931732 0.10662758350372314 0.10625434666872025 0.10630416870117188 0.10559797286987305 0.1060577929019928 0.10662113130092621 0.104765385389328 0.10614727437496185 0.10538086295127869 0.10493981838226318 0.1052635908126831 0.1062004566192627
4.102040767669678 0.11162391304969788 0.11186209321022034 0.11122262477874756 0.11203117668628693 0.11211957782506943 0.11192935705184937 0.11148801445960999 0.111458420753479 0.111986443400383 0.10947227478027344 0.11157777905464172 0.11087283492088318 0.11029329895973206 0.11049401760101318 0.11159861087799072
4.18367338180542 0.11721687018871307 0.11726656556129456 0.11668570339679718 0.11743247509002686 0.1179741770029068 0.11754715442657471 0.11746658384799957 0.11683109402656555 0.11725528538227081 0.11462292075157166 0.11706270277500153 0.11657193303108215 0.1158733069896698 0.11592021584510803 0.11714679002761841
4.265305995941162 0.12283255159854889 0.12267345190048218 0.12231725454330444 0.12283487617969513 0.12374700605869293 0.12313210964202881 0.12345907092094421 0.12221935391426086 0.12243744730949402 0.12037196755409241 0.12259867787361145 0.12248754501342773 0.12171065807342529 0.12157127261161804 0.12284284830093384
4.346938610076904 0.12846820056438446 0.12810653448104858 0.1281694620847702 0.12826018035411835 0.12940405309200287 0.12867972254753113 0.1294017732143402 0.12769848108291626 0.127578467130661 0.12678390741348267 0.12819403409957886 0.12861239910125732 0.12781144678592682 0.12746617197990417 0.1286800503730774
4.428571701049805 0.13413773477077484 0.13360750675201416 0.1342831403017044 0.13374917209148407 0.13495591282844543 0.1342162787914276 0.1352558583021164 0.13336315751075745 0.13276299834251404 0.1337953507900238 0.13387221097946167 0.13491371273994446 0.1341494917869568 0.133604496717453 0.13464611768722534
4.510204315185547 0.13987523317337036 0.13923799991607666 0.14066267013549805 0.13936537504196167 0.14046038687229156 0.13980501890182495 0.1410222351551056 0.13930383324623108 0.1381169855594635 0.141190767288208 0.1396765410900116 0.14132985472679138 0.14066118001937866 0.13995638489723206 0.1407209038734436
4.591836929321289 0.14573901891708374 0.1450805366039276 0.14724376797676086 0.14519616961479187 0.14602161943912506 0.145557701587677 0.146750807762146 0.14557647705078125 0.1438080370426178 0.14860954880714417 0.145675927400589 0.14776521921157837 0.14724382758140564 0.14645114541053772 0.1468791961669922
4.673469543457031 0.15181368589401245 0.15123921632766724 0.15385857224464417 0.1513551026582718 0.1517867147922516 0.15163958072662354 0.15254832804203033 0.15216666460037231 0.15004074573516846 0.15557289123535156 0.15196824073791504 0.1540890336036682 0.15375572443008423 0.1529637575149536 0.15308696031570435
4.755102157592773 0.15821149945259094 0.1578405201435089 0.1602042019367218 0.1579815000295639 0.15794089436531067 0.15827563405036926 0.15857814252376556 0.15895795822143555 0.15704861283302307 0.1615397334098816 0.15868377685546875 0.16013368964195251 0.16001805663108826 0.15930363535881042 0.15930116176605225
4.836734771728516 0.16507560014724731 0.1650344431400299 0.16582727432250977 0.16524368524551392 0.16470475494861603 0.16575485467910767 0.1650611013174057 0.16571271419525146 0.1650817096233368 0.16597133874893188 0.16598790884017944 0.1656995415687561 0.16582170128822327 0.165207177400589 0.16546696424484253
4.918367385864258 0.17257821559906006 0.17299377918243408 0.17012682557106018 0.1733361780643463 0.1723286360502243 0.1744297444820404 0.17226658761501312 0.17207464575767517 0.17438483238220215 0.16839903593063354 0.1740817129611969 0.1705593764781952 0.17093434929847717 0.17033514380455017 0.1715136170387268
5.0 0.18092238903045654 0.18191561102867126 0.17239254713058472 0.1824822872877121 0.18109333515167236 0.18471527099609375 0.18050754070281982 0.17759957909584045 0.18517228960990906 0.1684795618057251 0.1832020878791809 0.1744687259197235 0.1751123070716858 0.1742817759513855 0.17734956741333008


==> figure_code/ECOFLEX_8/strain_extra/0.5_m_extra.txt <==
5.0 0.4053954482078552 0.4048391878604889 0.40569546818733215 0.4053456485271454 0.40291520953178406 0.4049850106239319 0.40475350618362427 0.4066877067089081 0.40507787466049194 0.4034210443496704 0.4075409471988678 0.40736278891563416 0.4034461975097656 0.4032829701900482 0.4081026613712311
5.040816307067871 0.4163901209831238 0.41494038701057434 0.4159265458583832 0.4154006540775299 0.41270527243614197 0.4147792160511017 0.4145023822784424 0.417079895734787 0.41485050320625305 0.41337236762046814 0.4180351793766022 0.41782423853874207 0.41399669647216797 0.41343823075294495 0.41837331652641296
5.081632614135742 0.4279421865940094 0.42536795139312744 0.42653441429138184 0.4257820248603821 0.42278799414634705 0.42484724521636963 0.4244917333126068 0.4278520941734314 0.4248772859573364 0.423628568649292 0.42890530824661255 0.4286510944366455 0.4249795377254486 0.4239518642425537 0.4289854168891907
5.122448921203613 0.4400721490383148 0.43612927198410034 0.43753278255462646 0.43649786710739136 0.43316808342933655 0.43518930673599243 0.4347119629383087 0.43901732563972473 0.4351606070995331 0.43419188261032104 0.4401611387729645 0.4398491680622101 0.4364092946052551 0.434834748506546 0.4399493932723999
5.163265228271484 0.45279499888420105 0.4472302198410034 0.44893211126327515 0.44755423069000244 0.44384804368019104 0.445802241563797 0.44514986872673035 0.45058679580688477 0.4457017183303833 0.4450613856315613 0.45180943608283997 0.45142120122909546 0.44829875230789185 0.44609537720680237 0.451274037361145
5.2040815353393555 0.46611812710762024 0.4586745500564575 0.46074095368385315 0.45895522832870483 0.45482751727104187 0.45667940378189087 0.45578762888908386 0.4625701606273651 0.4565001130104065 0.45623308420181274 0.4638547897338867 0.4633671045303345 0.46065717935562134 0.45774030685424805 0.4629671573638916
5.244897842407227 0.48004060983657837 0.47046324610710144 0.4729640483856201 0.4707021713256836 0.46610355377197266 0.4678102731704712 0.46660348773002625 0.47497427463531494 0.46755361557006836 0.467700332403183 0.47629842162132263 0.4756828248500824 0.473490834236145 0.46977338194847107 0.47503453493118286
5.285714149475098 0.4945525527000427 0.4825950264930725 0.4856037497520447 0.4827943742275238 0.47766977548599243 0.47918030619621277 0.47757112979888916 0.4878038167953491 0.47885870933532715 0.4794522523880005 0.4891382157802582 0.48836076259613037 0.48680272698402405 0.48219650983810425 0.4874805808067322
5.326530456542969 0.5096331238746643 0.49506616592407227 0.49865809082984924 0.4952276349067688 0.48951640725135803 0.4907701015472412 0.48865988850593567 0.5010606646537781 0.49040892720222473 0.49147483706474304 0.5023683309555054 0.5013890266418457 0.5005914568901062 0.4950081706047058 0.5003075003623962
5.36734676361084 0.525249719619751 0.507869303226471 0.5121215581893921 0.5079949498176575 0.5016301274299622 0.5025559067726135 0.4998345971107483 0.5147439241409302 0.502197265625 0.5037497282028198 0.5159791707992554 0.5147513151168823 0.5148516297340393 0.5082038640975952 0.5135158896446228
5.408163070678711 0.541357696056366 0.5209947824478149 0.5259840488433838 0.5210859775543213 0.5139933824539185 0.5145092010498047 0.5110558867454529 0.5288496017456055 0.5142131447792053 0.5162549018859863 0.5299566388130188 0.5284273028373718 0.5295732617378235 0.5217761397361755 0.5271039009094238
5.448979377746582 0.5578984618186951 0.534428596496582 0.5402311682701111 0.5344868898391724 0.5265847444534302 0.5265963673591614 0.522280752658844 0.5433699488639832 0.5264444351196289 0.5289638042449951 0.5442823171615601 0.5423915386199951 0.5447417497634888 0.5357136726379395 0.5410671830177307
5.489795684814453 0.5747992992401123 0.5481542944908142 0.5548437237739563 0.5481799840927124 0.5393781065940857 0.5387792587280273 0.5334621667861938 0.5582937598228455 0.5388766527175903 0.5418457388877869 0.5589327812194824 0.556614100933075 0.5603371858596802 0.5500019192695618 0.5553990602493286
5.530611991882324 0.5919740200042725 0.5621514320373535 0.5697973966598511 0.5621441006660461 0.5523436665534973 0.5510149002075195 0.5445507764816284 0.5736062526702881 0.5514926314353943 0.5548657178878784 0.573880136013031 0.5710601806640625 0.5763342976570129 0.5646222829818726 0.5700904726982117
5.571428298950195 0.609320342540741 0.576396107673645 0.5850629806518555 0.576353907585144 0.5654467344284058 0.5632565021514893 0.5554941296577454 0.5892884731292725 0.5642727017402649 0.5679844617843628 0.5890910029411316 0.5856909155845642 0.5927028059959412 0.5795525312423706 0.5851293206214905
5.612245082855225 0.6267225742340088 0.5908601880073547 0.600605845451355 0.5907798409461975 0.5786486864089966 0.5754526853561401 0.5662384629249573 0.6053177118301392 0.5771951675415039 0.581158459186554 0.6045272350311279 0.6004623770713806 0.6094072461128235 0.5947660803794861 0.6005011796951294
5.653061389923096 0.6440501809120178 0.6055125594139099 0.6163856983184814 0.6053884029388428 0.5919062495231628 0.5875488519668579 0.5767281651496887 0.6216660141944885 0.5902350544929504 0.594339907169342 0.6201446652412415 0.6153262257575989 0.6264059543609619 0.6102321147918701 0.6161878705024719
5.693877696990967 0.6611601710319519 0.6203178763389587 0.6323574781417847 0.6201419830322266 0.6051725745201111 0.5994879603385925 0.5869079828262329 0.6383024454116821 0.6033653020858765 0.6074775457382202 0.635895311832428 0.6302309036254883 0.6436526775360107 0.6259159445762634 0.6321685910224915
5.734694004058838 0.6778978109359741 0.6352376937866211 0.6484707593917847 0.6349987983703613 0.6183968186378479 0.611210286617279 0.5967229604721069 0.6551908254623413 0.6165562272071838 0.6205164194107056 0.6517249345779419 0.6451207399368286 0.6610957384109497 0.6417785882949829 0.6484196186065674
5.775510311126709 0.6940993070602417 0.6502299308776855 0.6646698117256165 0.6499131321907043 0.6315250992774963 0.6226550340652466 0.6061193346977234 0.6722910404205322 0.6297760605812073 0.6333985328674316 0.6675752401351929 0.6599376201629639 0.6786789894104004 0.6577770709991455 0.6649138927459717
5.81632661819458 0.7095929980278015 0.6652487516403198 0.6808943152427673 0.6648355722427368 0.6445004343986511 0.6337609887123108 0.6150455474853516 0.6895585656166077 0.642990231513977 0.6460628509521484 0.6833832263946533 0.6746199131011963 0.6963419318199158 0.6738638877868652 0.6816210746765137
5.857142925262451 0.7242032289505005 0.6802461743354797 0.6970793604850769 0.6797127723693848 0.657263994216919 0.6444669365882874 0.6234527230262756 0.7069447636604309 0.6561628580093384 0.6584464311599731 0.6990818381309509 0.6891054511070251 0.7140195369720459 0.6899881958961487 0.6985076665878296
5.897959232330322 0.7377524971961975 0.6951701641082764 0.7131559252738953 0.6944879293441772 0.6697543263435364 0.6547127366065979 0.6312955617904663 0.724396824836731 0.6692551374435425 0.6704847812652588 0.7146002650260925 0.7033295631408691 0.7316436767578125 0.7060946226119995 0.7155370712280273
5.938775539398193 0.7500665783882141 0.7099670767784119 0.7290506362915039 0.7091008424758911 0.681909441947937 0.6644405126571655 0.6385329365730286 0.7418575882911682 0.6822267174720764 0.6821117401123047 0.7298646569252014 0.7172275185585022 0.7491433024406433 0.7221248149871826 0.7326695322990417
5.9795918464660645 0.7609768509864807 0.7245811820030212 0.7446886897087097 0.723488986492157 0.6936668753623962 0.6735947728157043 0.6451280117034912 0.759267270565033 0.6950365900993347 0.6932619214057922 0.7447993159294128 0.7307347655296326 0.7664455771446228 0.7380169630050659 0.7498622536659241
6.0204081535339355 0.7703248858451843 0.7389545440673828 0.7599915266036987 0.7375874519348145 0.7049644589424133 0.6821238398551941 0.6510491967201233 0.7765625715255737 0.7076411843299866 0.7038695216178894 0.7593267560005188 0.7437880635261536 0.7834758758544922 0.7537063956260681 0.7670695781707764
6.061224460601807 0.7779660820960999 0.7530272006988525 0.774878740310669 0.7513290643692017 0.7157407402992249 0.6899799704551697 0.6562703847885132 0.7936764359474182 0.7199967503547668 0.7138703465461731 0.7733677625656128 0.756324827671051 0.8001582026481628 0.7691256999969482 0.7842423915863037
6.102040767669678 0.7837734222412109 0.7667402625083923 0.789270281791687 0.7646455764770508 0.7259363532066345 0.6971198320388794 0.6607707142829895 0.8105409145355225 0.7320592403411865 0.7232021689414978 0.7868452072143555 0.7682855725288391 0.8164191842079163 0.7842060327529907 0.8013298511505127
6.142857074737549 0.7876409292221069 0.7800329327583313 0.8030853271484375 0.7774685025215149 0.7354941964149475 0.7035054564476013 0.6645349264144897 0.8270851969718933 0.7437839508056641 0.7318055033683777 0.7996816635131836 0.7796134352684021 0.8321836590766907 0.7988767623901367 0.8182787299156189
6.18367338180542 0.7894861698150635 0.7928447127342224 0.8162431716918945 0.7897279858589172 0.7443598508834839 0.7091040015220642 0.6675534844398499 0.843237042427063 0.7551258206367493 0.7396240830421448 0.8118019104003906 0.7902552485466003 0.8473798632621765 0.8130658268928528 0.8350325226783752
6.224489688873291 0.7892529368400574 0.8051168322563171 0.8286662101745605 0.8013559579849243 0.752483069896698 0.7138885855674744 0.6698216199874878 0.8589239120483398 0.766041100025177 0.7466062307357788 0.8231335878372192 0.800161600112915 0.8619376420974731 0.826701819896698 0.8515345454216003
6.265305995941162 0.7869123220443726 0.8167904615402222 0.840278148651123 0.8122850656509399 0.7598174810409546 0.7178375124931335 0.6713404059410095 0.8740730285644531 0.7764863967895508 0.7527053952217102 0.8336084485054016 0.8092875480651855 0.8757908940315247 0.8397129774093628 0.8677252531051636
6.306122303009033 0.7824645042419434 0.8278094530105591 0.8510066270828247 0.8224496841430664 0.7663213014602661 0.7209351062774658 0.6721158623695374 0.8886122107505798 0.7864196300506592 0.7578799724578857 0.8431630730628967 0.8175937533378601 0.8888770341873169 0.8520287275314331 0.8835445046424866
6.346938610076904 0.7759376168251038 0.838119626045227 0.860783576965332 0.8317871689796448 0.7719582915306091 0.7231711149215698 0.6721579432487488 0.9024702906608582 0.7958005666732788 0.7620943188667297 0.8517389297485352 0.8250454068183899 0.9011378884315491 0.8635805249214172 0.8989318013191223
6.387754917144775 0.7673872709274292 0.8476696014404297 0.8695463538169861 0.8402383327484131 0.7766967415809631 0.724540650844574 0.6714811325073242 0.9155785441398621 0.80459064245224 0.7653201222419739 0.8592842221260071 0.8316133618354797 0.9125206470489502 0.874302327632904 0.9138261079788208
6.4285712242126465 0.7568959593772888 0.8564115762710571 0.87723708152771 0.8477472066879272 0.7805110216140747 0.7250444889068604 0.6701036095619202 0.9278704524040222 0.8127541542053223 0.7675350904464722 0.8657538890838623 0.8372740149497986 0.9229780435562134 0.8841306567192078 0.928166389465332
6.469388008117676 0.7445690035820007 0.8643007278442383 0.8838055729866028 0.8542632460594177 0.7833810448646545 0.7246875166893005 0.6680470705032349 0.9392827749252319 0.8202576637268066 0.7687242031097412 0.8711099624633789 0.8420091271400452 0.9324681162834167 0.8930061459541321 0.9418927431106567
6.510204315185547 0.730534553527832 0.8712971210479736 0.8892074227333069 0.8597411513328552 0.7852921485900879 0.723479688167572 0.6653356552124023 0.9497560858726501 0.8270704746246338 0.768879771232605 0.8753219246864319 0.8458061814308167 0.940954864025116 0.9008742570877075 0.9549452066421509
6.551020622253418 0.7149374485015869 0.8773647546768188 0.8934068083763123 0.8641404509544373 0.7862356305122375 0.7214352488517761 0.6619964838027954 0.9592359662055969 0.83316570520401 0.768001139163971 0.8783681392669678 0.8486582636833191 0.9484091401100159 0.9076851606369019 0.9672667384147644
6.591836929321289 0.6979374289512634 0.8824726939201355 0.8963751196861267 0.8674278855323792 0.78620845079422 0.718572199344635 0.6580578684806824 0.9676724672317505 0.8385194540023804 0.7660948634147644 0.8802338242530823 0.8505635261535645 0.9548079371452332 0.9133946299552917 0.978801965713501
6.63265323638916 0.6797040700912476 0.886594831943512 0.8980917930603027 0.8695759177207947 0.7852128148078918 0.714911699295044 0.6535505056381226 0.9750216603279114 0.8431121110916138 0.7631745338439941 0.8809131979942322 0.851525068283081 0.9601345658302307 0.9179645776748657 0.9894980788230896
6.673469543457031 0.6604149341583252 0.889710009098053 0.8985443711280823 0.8705646991729736 0.783255934715271 0.7104781866073608 0.6485058069229126 0.9812450408935547 0.8469269871711731 0.7592601776123047 0.880407989025116 0.8515512943267822 0.9643778800964355 0.9213638305664062 0.9993050694465637
6.714285850524902 0.6402508616447449 0.8918027877807617 0.8977294564247131 0.8703807592391968 0.7803506255149841 0.7052987217903137 0.6429561972618103 0.9863110780715942 0.8499517440795898 0.7543785572052002 0.8787278532981873 0.8506548404693604 0.9675333499908447 0.9235677123069763 1.0081770420074463
6.755102157592773 0.6193912625312805 0.8928626775741577 0.8956508040428162 0.8690181374549866 0.7765136957168579 0.6994032263755798 0.6369345784187317 0.9901941418647766 0.8521782755851746 0.7485618591308594 0.8758898973464966 0.8488525748252869 0.9696020483970642 0.9245587587356567 1.016071081161499
6.7959184646606445 0.5980136394500732 0.8928847312927246 0.8923202753067017 0.8664782047271729 0.7717662453651428 0.6928227543830872 0.6304739117622375 0.9928756356239319 0.8536020517349243 0.7418481111526489 0.8719179034233093 0.8461657166481018 0.9705909490585327 0.9243265986442566 1.022949457168579
6.836734771728516 0.576288640499115 0.891869306564331 0.8877579569816589 0.8627692461013794 0.7661342620849609 0.6855908036231995 0.6236076354980469 0.9943440556526184 0.854222297668457 0.7342797517776489 0.8668428659439087 0.8426179885864258 0.9705116152763367 0.9228684306144714 1.0287779569625854
6.877551078796387 0.5543780326843262 0.8898217082023621 0.8819901347160339 0.8579063415527344 0.7596461176872253 0.677741527557373 0.6163678765296936 0.9945940375328064 0.8540425896644592 0.7259037494659424 0.860700786113739 0.8382372856140137 0.9693813323974609 0.9201891422271729 1.033528447151184
6.918367385864258 0.5324337482452393 0.8867526650428772 0.8750511407852173 0.8519117832183838 0.7523345351219177 0.6693106293678284 0.6087872982025146 0.9936279654502869 0.8530698418617249 0.7167708277702332 0.8535341024398804 0.8330541849136353 0.9672210216522217 0.9162998795509338 1.0371776819229126
6.959183692932129 0.5105957388877869 0.882677435874939 0.866981029510498 0.8448144793510437 0.7442342638969421 0.660334587097168 0.6008973121643066 0.9914543032646179 0.8513147234916687 0.7069348096847534 0.8453892469406128 0.8271015286445618 0.9640565514564514 0.9112194776535034 1.0397062301635742
7.0 0.4889902174472809 0.8776160478591919 0.8578253984451294 0.8366483449935913 0.7353834509849548 0.6508500576019287 0.5927284955978394 0.9880886673927307 0.8487914204597473 0.6964517831802368 0.8363171815872192 0.820414125919342 0.9599170684814453 0.9049731492996216 1.041102409362793


==> figure_code/ECOFLEX_8/strain_extra/0.5_m_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.006776006892323494 0.007051173597574234 0.007067885249853134 0.007102254778146744 0.006817169487476349 0.006817977875471115 0.006967850029468536 0.007113706320524216 0.0068938247859478 0.006894882768392563 0.006901625543832779 0.006973467767238617 0.006706191226840019 0.007077272981405258 0.007575277239084244
1.163265347480774 0.012561827898025513 0.012890048325061798 0.012872707098722458 0.012912232428789139 0.012549908831715584 0.01245671883225441 0.012730814516544342 0.01300988718867302 0.01266409456729889 0.012678075581789017 0.01268630288541317 0.012740608304738998 0.012484505772590637 0.012824732810258865 0.013647124171257019
1.2448979616165161 0.017585501074790955 0.01787838712334633 0.01781333237886429 0.017854101955890656 0.017512504011392593 0.01731349155306816 0.017656449228525162 0.018031233921647072 0.017649229615926743 0.017678292468190193 0.01764822192490101 0.017677146941423416 0.017552901059389114 0.017664920538663864 0.018699176609516144
1.3265305757522583 0.022015629336237907 0.022261425852775574 0.022155681625008583 0.022203031927347183 0.0219139214605093 0.02164309471845627 0.021997317671775818 0.022417131811380386 0.022073572501540184 0.022113526239991188 0.02200216054916382 0.022037306800484657 0.022057224065065384 0.02188081294298172 0.023052535951137543
1.40816330909729 0.02599336951971054 0.02621600404381752 0.02608436532318592 0.02614501863718033 0.02590375579893589 0.025615165010094643 0.025932148098945618 0.026346983388066292 0.02609274536371231 0.026137836277484894 0.025919361039996147 0.025998679921030998 0.026104895398020744 0.025668689981102943 0.026928003877401352
1.4897959232330322 0.02964848093688488 0.029876185581088066 0.02973233535885811 0.029810568317770958 0.02959940955042839 0.029346484690904617 0.029591932892799377 0.029962876811623573 0.02982190251350403 0.029868081212043762 0.029543280601501465 0.029689254239201546 0.029790828004479408 0.029169119894504547 0.03048255294561386
1.5714285373687744 0.03310072794556618 0.03334619849920273 0.033198535442352295 0.03329479694366455 0.03309950977563858 0.032920174300670624 0.033076100051403046 0.0333796963095665 0.0333520732820034 0.033398471772670746 0.03299184888601303 0.033204153180122375 0.03321217745542526 0.032485902309417725 0.033831410109996796
1.6530611515045166 0.036453284323215485 0.0367070697247982 0.03655865043401718 0.036669567227363586 0.03648803383111954 0.03639744222164154 0.03646225109696388 0.03668893501162529 0.03675837814807892 0.036807458847761154 0.0363556407392025 0.03661619871854782 0.036470554769039154 0.03569804131984711 0.037061866372823715
1.7346938848495483 0.03978641331195831 0.040021270513534546 0.03987209126353264 0.039991386234760284 0.03983394801616669 0.03982529044151306 0.039812229573726654 0.039961256086826324 0.04010368138551712 0.040160633623600006 0.039699047803878784 0.03998274356126785 0.039664480835199356 0.038867611438035965 0.0402422733604908
1.8163264989852905 0.04315679520368576 0.04333712160587311 0.043186649680137634 0.04330647736787796 0.043190840631723404 0.04324156790971756 0.043175775557756424 0.043249890208244324 0.04344003275036812 0.04351182281970978 0.04306570813059807 0.04335010424256325 0.04287903383374214 0.0420449897646904 0.04342789202928543
1.8979592323303223 0.04660195857286453 0.046693045645952225 0.046542126685380936 0.046654216945171356 0.04659843072295189 0.04667861387133598 0.04659302905201912 0.04659513011574745 0.04680977389216423 0.046904560178518295 0.04648561030626297 0.046756669878959656 0.046179015189409256 0.045272551476955414 0.046664848923683167
1.9795918464660645 0.05014668405056 0.05012114346027374 0.04997292906045914 0.050069425255060196 0.05008586496114731 0.050165798515081406 0.05009643733501434 0.05002886429429054 0.050247110426425934 0.05037379264831543 0.04998147115111351 0.05023502558469772 0.049607761204242706 0.04858710616827011 0.049993015825748444
2.0612244606018066 0.053809091448783875 0.053650159388780594 0.0535103902220726 0.05358409136533737 0.05367594584822655 0.053731340914964676 0.05371247977018356 0.05357835441827774 0.05378051474690437 0.053948573768138885 0.05357341468334198 0.053813621401786804 0.053190816193819046 0.052021801471710205 0.05344782769680023
2.142857074737549 0.05760468915104866 0.057307302951812744 0.057184234261512756 0.05722846835851669 0.05738888680934906 0.05740351974964142 0.05746343731880188 0.05726877599954605 0.057435497641563416 0.05765441805124283 0.05728142336010933 0.05751820653676987 0.05694134160876274 0.05560719221830368 0.05706151947379112
2.224489688873291 0.06154879927635193 0.06111955642700195 0.06102360412478447 0.06103181838989258 0.06124502047896385 0.06121144816279411 0.06136924400925636 0.06112479045987129 0.06123746931552887 0.061515599489212036 0.061126962304115295 0.061372965574264526 0.06086554005742073 0.059372201561927795 0.06086413934826851
2.306122303009033 0.06565771251916885 0.0651143342256546 0.0650574192404747 0.06502284854650497 0.06526653468608856 0.06518544256687164 0.06544926017522812 0.0651712715625763 0.06521380692720413 0.06555669009685516 0.06513343751430511 0.06540176272392273 0.06496740132570267 0.06334477663040161 0.06488412618637085
2.3877549171447754 0.06994938850402832 0.06931966543197632 0.06931424140930176 0.0692300871014595 0.06947827339172363 0.06935696303844452 0.06972401589155197 0.0694338008761406 0.06939513236284256 0.06980350613594055 0.06932641565799713 0.0696289986371994 0.06925221532583237 0.06755205988883972 0.06914855539798737
2.4693877696990967 0.07444354891777039 0.07376425713300705 0.07382158935070038 0.07368184626102448 0.07390780746936798 0.07375840842723846 0.07421635836362839 0.07393819093704224 0.07381506264209747 0.07428349554538727 0.07373353838920593 0.07408054172992706 0.07372988760471344 0.07202064990997314 0.0736834853887558
2.551020383834839 0.07916207611560822 0.07847703248262405 0.07860533893108368 0.0784061849117279 0.07858487963676453 0.07842239737510681 0.07895227521657944 0.07871074229478836 0.07850939780473709 0.07902543991804123 0.07838422805070877 0.0787840187549591 0.07841707020998001 0.07677663117647171 0.07851368188858032
2.632652997970581 0.08412905037403107 0.08348684012889862 0.08368922024965286 0.08343066275119781 0.08354071527719498 0.08338134735822678 0.08396101742982864 0.08377756178379059 0.08351419121026993 0.08405906707048416 0.08330941945314407 0.08376900106668472 0.08333870023488998 0.0818454846739769 0.08366289734840393
2.7142858505249023 0.08937095105648041 0.08882171660661697 0.08909430354833603 0.08878198266029358 0.08880709111690521 0.08866642415523529 0.08927439153194427 0.08916446566581726 0.088863804936409 0.08941395580768585 0.08854068070650101 0.08906649798154831 0.08852794766426086 0.0872517079114914 0.0891532301902771
2.7959184646606445 0.09491634368896484 0.09450818598270416 0.09483916312456131 0.09448544681072235 0.09441506862640381 0.09430685639381409 0.09492557495832443 0.09489605575799942 0.09458856284618378 0.09511873126029968 0.09410961717367172 0.09470811486244202 0.09402479231357574 0.09301850199699402 0.09500499069690704
2.8775510787963867 0.10079579055309296 0.10057050734758377 0.10094024240970612 0.10056443512439728 0.10039398074150085 0.10032910853624344 0.10094738006591797 0.10099556297063828 0.1007135659456253 0.10119979828596115 0.1000467985868454 0.10072484612464905 0.09987320005893707 0.09916727989912033 0.10123637318611145
2.959183692932129 0.1070411205291748 0.10702984035015106 0.10741247236728668 0.10703969746828079 0.10677007585763931 0.1067560538649559 0.10737042129039764 0.10748376697301865 0.10725709795951843 0.10768023133277893 0.10638073831796646 0.10714534670114517 0.10611744225025177 0.1057170182466507 0.10786257684230804
3.040816307067871 0.11368441581726074 0.11390361934900284 0.11426986753940582 0.11392870545387268 0.1135655865073204 0.11360630393028259 0.1142209842801094 0.11437872797250748 0.1142304316163063 0.11457881331443787 0.11313671618700027 0.11399443447589874 0.11279808729887009 0.11268368363380432 0.11489573121070862
3.1224489212036133 0.12075691670179367 0.12120448052883148 0.12152577936649323 0.12124485522508621 0.1207975298166275 0.12089360505342484 0.12151931971311569 0.12169457972049713 0.12163768708705902 0.12190890312194824 0.12033551931381226 0.12129129469394684 0.11994824558496475 0.12007920444011688 0.12234409153461456
3.2040815353393555 0.12828701734542847 0.1289399415254593 0.12919297814369202 0.12899711728096008 0.1284770965576172 0.12862645089626312 0.12927819788455963 0.12944117188453674 0.12947635352611542 0.12967796623706818 0.12799249589443207 0.12904834747314453 0.12759077548980713 0.1279112547636032 0.13021166622638702
3.2857141494750977 0.13629865646362305 0.13711197674274445 0.13728296756744385 0.13718901574611664 0.13660895824432373 0.13680775463581085 0.13750195503234863 0.1376231461763382 0.13773810863494873 0.13788694143295288 0.13611631095409393 0.13727004826068878 0.13573649525642395 0.13618193566799164 0.138497993350029
3.367347002029419 0.14480890333652496 0.1457168459892273 0.14580480754375458 0.14581866562366486 0.14519110321998596 0.14543487131595612 0.1461862474679947 0.14623983204364777 0.14640986919403076 0.14653007686138153 0.144708514213562 0.1459524780511856 0.14438331127166748 0.14488793909549713 0.14719779789447784
3.448979616165161 0.15382622182369232 0.15474508702754974 0.15476377308368683 0.15487860143184662 0.1542147845029831 0.15449969470500946 0.15531812608242035 0.15528461337089539 0.15547528862953186 0.1555953025817871 0.1537628471851349 0.15508317947387695 0.15351656079292297 0.15401989221572876 0.15630128979682922
3.5306122303009033 0.16334837675094604 0.1641823649406433 0.1641598641872406 0.16435611248016357 0.1636655181646347 0.16398923099040985 0.16487744450569153 0.1647453010082245 0.16491615772247314 0.16506479680538177 0.16326582431793213 0.16464224457740784 0.163110613822937 0.1635626256465912 0.16579481959342957
3.6122448444366455 0.17336100339889526 0.17401035130023956 0.17398670315742493 0.17423376441001892 0.17352378368377686 0.17388656735420227 0.17483815550804138 0.17460469901561737 0.17471416294574738 0.17491641640663147 0.17319703102111816 0.1746036410331726 0.1731305867433548 0.17349591851234436 0.17566153407096863
3.6938774585723877 0.18383748829364777 0.18420813977718353 0.1842310130596161 0.18449121713638306 0.18376657366752625 0.18417181074619293 0.18517059087753296 0.1848420649766922 0.1848522275686264 0.18512512743473053 0.18353070318698883 0.18493697047233582 0.18353527784347534 0.18379557132720947 0.18588291108608246
3.77551007270813 0.19473902881145477 0.1947542428970337 0.19487302005290985 0.19510594010353088 0.19436971843242645 0.19482403993606567 0.19584450125694275 0.19543428719043732 0.19531694054603577 0.19566532969474792 0.19423800706863403 0.19561070203781128 0.19428086280822754 0.19443541765213013 0.19644059240818024
3.857142686843872 0.20601719617843628 0.20562881231307983 0.2058885097503662 0.20605671405792236 0.20530995726585388 0.20582319796085358 0.20683202147483826 0.2063586264848709 0.20609962940216064 0.20651356875896454 0.20528963208198547 0.20659516751766205 0.20532459020614624 0.20538952946662903 0.20731857419013977
3.9387755393981934 0.21761777997016907 0.2168164849281311 0.2172510325908661 0.21732528507709503 0.21656788885593414 0.21715225279331207 0.21811114251613617 0.21759571135044098 0.21719826757907867 0.2176513969898224 0.21665968000888824 0.21786656975746155 0.2166295349597931 0.21663543581962585 0.218505859375
4.0204081535339355 0.22948609292507172 0.22830893099308014 0.22893637418746948 0.22889958322048187 0.2281304895877838 0.22879980504512787 0.2296692579984665 0.22913236916065216 0.22861890494823456 0.2290685772895813 0.22832924127578735 0.22941049933433533 0.22816923260688782 0.22815775871276855 0.2299988716840744
4.102040767669678 0.2415744513273239 0.24010780453681946 0.2409268468618393 0.24077723920345306 0.23999425768852234 0.2407626509666443 0.24150604009628296 0.24096572399139404 0.2403765320777893 0.24076618254184723 0.24029064178466797 0.24122604727745056 0.23993194103240967 0.23995153605937958 0.24180446565151215
4.18367338180542 0.25385093688964844 0.25222763419151306 0.25321638584136963 0.252967894077301 0.2521675229072571 0.25304850935935974 0.2536364197731018 0.2531062960624695 0.25249621272087097 0.25275933742523193 0.2525520324707031 0.2533291280269623 0.2519257366657257 0.25202614068984985 0.2539418935775757
4.265305995941162 0.2663084864616394 0.26469704508781433 0.265815407037735 0.2654959261417389 0.26467257738113403 0.26567766070365906 0.266091912984848 0.2655811607837677 0.2650127112865448 0.26507943868637085 0.26513969898223877 0.2657549977302551 0.26418107748031616 0.26440778374671936 0.2664451003074646
4.346938610076904 0.27897366881370544 0.2775610089302063 0.2787545323371887 0.27840250730514526 0.277547150850296 0.27868521213531494 0.27892181277275085 0.27843648195266724 0.27797096967697144 0.27777522802352905 0.2781016230583191 0.27856019139289856 0.2767541706562042 0.27714255452156067 0.27936333417892456
4.428571701049805 0.2919146716594696 0.29088127613067627 0.292088121175766 0.2917463779449463 0.2908448278903961 0.2921215891838074 0.2921922206878662 0.29173871874809265 0.2914247214794159 0.2909134328365326 0.29150819778442383 0.2918226420879364 0.289728045463562 0.2902969717979431 0.2927619218826294
4.510204315185547 0.3052462041378021 0.304735392332077 0.30589497089385986 0.3056030571460724 0.3046344816684723 0.30605223774909973 0.3059834837913513 0.3055746555328369 0.3054354786872864 0.3045767545700073 0.3054516315460205 0.3056405782699585 0.30321162939071655 0.30395767092704773 0.30672115087509155
4.591836929321289 0.3191324472427368 0.31921565532684326 0.3202780783176422 0.3200646638870239 0.3189992606639862 0.3205569088459015 0.32038745284080505 0.3200506269931793 0.320070743560791 0.31886255741119385 0.32004472613334656 0.32013046741485596 0.3173384964466095 0.3182303011417389 0.3213352859020233
4.673469543457031 0.3337840139865875 0.3344264328479767 0.33536297082901 0.33523645997047424 0.3340337872505188 0.33572661876678467 0.3355012834072113 0.33528995513916016 0.33540183305740356 0.33387815952301025 0.33541667461395264 0.3354226052761078 0.33226367831230164 0.33323606848716736 0.3367094099521637
4.755102157592773 0.3494521379470825 0.3504801094532013 0.35129210352897644 0.3512326776981354 0.3498401343822479 0.35165935754776 0.3514205813407898 0.3514288365840912 0.3515010178089142 0.3497360348701477 0.3517083525657654 0.3516557812690735 0.34815746545791626 0.34910738468170166 0.35295698046684265
4.836734771728516 0.3664167523384094 0.3674924969673157 0.3682195246219635 0.3681725263595581 0.3665231764316559 0.3684542775154114 0.3682307004928589 0.3686114549636841 0.3684384822845459 0.3665471076965332 0.3690655827522278 0.3689703643321991 0.36519956588745117 0.3659822344779968 0.37019479274749756
4.918367385864258 0.38496991991996765 0.3855772018432617 0.3863029479980469 0.38617387413978577 0.3841845393180847 0.38620391488075256 0.3859969973564148 0.3869839310646057 0.38627898693084717 0.3844137489795685 0.38763219118118286 0.38749998807907104 0.38357144594192505 0.38399770855903625 0.388539582490921
5.0 0.4053954482078552 0.4048391878604889 0.40569546818733215 0.4053456485271454 0.40291520953178406 0.4049850106239319 0.40475350618362427 0.4066877067089081 0.40507787466049194 0.4034210443496704 0.4075409471988678 0.40736278891563416 0.4034461975097656 0.4032829701900482 0.4081026613712311


==> figure_code/ECOFLEX_8/strain_extra/0.5_mc_extra.txt <==
5.0 0.39936521649360657 0.3996456265449524 0.3987930417060852 0.40003079175949097 0.39765000343322754 0.39818617701530457 0.40350574254989624 0.4029272794723511 0.4027343988418579 0.40393829345703125 0.40152183175086975 0.39722487330436707 0.4006318151950836 0.39993298053741455 0.40467774868011475
5.040816307067871 0.4082053601741791 0.4085293412208557 0.4073411226272583 0.408730149269104 0.40572112798690796 0.4068073332309723 0.41317522525787354 0.4126698076725006 0.41209277510643005 0.4136945307254791 0.4106059670448303 0.4050305485725403 0.4098934531211853 0.40859103202819824 0.4144498109817505
5.081632614135742 0.417274534702301 0.4176337718963623 0.41605210304260254 0.4176206588745117 0.41390714049339294 0.41562846302986145 0.4231133460998535 0.42270293831825256 0.4217108190059662 0.42373573780059814 0.41993722319602966 0.41292381286621094 0.4193797707557678 0.41746532917022705 0.42445963621139526
5.122448921203613 0.4265853762626648 0.4269704818725586 0.42493540048599243 0.42671436071395874 0.42221799492836 0.4246615767478943 0.4333280920982361 0.43303385376930237 0.43159812688827515 0.43406835198402405 0.429528146982193 0.42091551423072815 0.42909401655197144 0.42657163739204407 0.43470853567123413
5.163265228271484 0.43614986538887024 0.43655064702033997 0.43400031328201294 0.436023473739624 0.43066418170928955 0.4339185357093811 0.4438263773918152 0.44366854429244995 0.44176337122917175 0.4446973204612732 0.43939048051834106 0.4290173053741455 0.43903881311416626 0.43592551350593567 0.44519689679145813
5.2040815353393555 0.4459793269634247 0.44638514518737793 0.44325703382492065 0.44556063413619995 0.43925684690475464 0.44341081380844116 0.45461466908454895 0.45461225509643555 0.4522143602371216 0.455626517534256 0.4495353102684021 0.4372415840625763 0.4492158889770508 0.4455423951148987 0.45592454075813293
5.244897842407227 0.4560844898223877 0.4564840495586395 0.4527153968811035 0.4553382396697998 0.44800734519958496 0.45314931869506836 0.46569859981536865 0.465868204832077 0.4629577398300171 0.46685826778411865 0.4599727988243103 0.4456012547016144 0.45962589979171753 0.45543667674064636 0.4668896198272705
5.285714149475098 0.4664749503135681 0.46685662865638733 0.4623861312866211 0.46536850929260254 0.4569273293018341 0.46314483880996704 0.47708266973495483 0.47743871808052063 0.4739990830421448 0.4783935248851776 0.4707117974758148 0.45410996675491333 0.47026896476745605 0.4656227231025696 0.47808974981307983
5.326530456542969 0.47715938091278076 0.477511465549469 0.4722801148891449 0.47566381096839905 0.46602895855903625 0.47340697050094604 0.4887704849243164 0.4893243610858917 0.48534277081489563 0.49023160338401794 0.4817601144313812 0.4627815783023834 0.4811441898345947 0.47611314058303833 0.4895216226577759
5.36734676361084 0.4881454110145569 0.48845604062080383 0.4824088215827942 0.48623591661453247 0.4753243029117584 0.48394501209259033 0.5007652044296265 0.5015243291854858 0.4969917833805084 0.5023706555366516 0.49312421679496765 0.4716305732727051 0.4922499358654022 0.4869197607040405 0.50118088722229
5.408163070678711 0.4994392991065979 0.49969691038131714 0.49278414249420166 0.49709582328796387 0.4848251938819885 0.4947671592235565 0.5130683183670044 0.5140359997749329 0.5089475512504578 0.5148066282272339 0.5048088431358337 0.480671226978302 0.5035837292671204 0.4980528652667999 0.5130622386932373
5.448979377746582 0.5110459327697754 0.511239230632782 0.5034178495407104 0.5082537531852722 0.4945436716079712 0.5058807730674744 0.5256805419921875 0.5268549919128418 0.5212098360061646 0.5275338888168335 0.516817033290863 0.48991817235946655 0.515142560005188 0.5095207691192627 0.5251588225364685
5.489795684814453 0.5229686498641968 0.5230869054794312 0.5143230557441711 0.519719123840332 0.5044915676116943 0.5172919034957886 0.5386015176773071 0.5399753451347351 0.5337771773338318 0.5405452847480774 0.5291503667831421 0.49938592314720154 0.5269224643707275 0.5213297605514526 0.5374637246131897
5.530611991882324 0.5352093577384949 0.5352424383163452 0.5255122184753418 0.5314996242523193 0.5146803855895996 0.5290058255195618 0.5518298149108887 0.553389310836792 0.5466461181640625 0.5538318157196045 0.5418084263801575 0.5090888142585754 0.5389191508293152 0.5334843993186951 0.5499682426452637
5.571428298950195 0.5477682948112488 0.5477069020271301 0.5370000004768372 0.5436023473739624 0.5251211524009705 0.5410263538360596 0.5653628706932068 0.5670871734619141 0.5598115921020508 0.5673825144767761 0.5547887682914734 0.5190411806106567 0.5511277318000793 0.5459863543510437 0.5626636743545532
5.612245082855225 0.5606436729431152 0.5604797601699829 0.5488001704216003 0.5560322999954224 0.535824716091156 0.5533562302589417 0.579197108745575 0.5810576677322388 0.5732668042182922 0.5811851024627686 0.5680868625640869 0.5292567610740662 0.5635427236557007 0.5588346719741821 0.5755392909049988
5.653061389923096 0.5738321542739868 0.573558509349823 0.5609279870986938 0.5687928199768066 0.546800971031189 0.5659961700439453 0.5933273434638977 0.5952872037887573 0.5870030522346497 0.5952248573303223 0.5816959738731384 0.5397489666938782 0.5761581659317017 0.5720256567001343 0.5885841846466064
5.693877696990967 0.5873283743858337 0.5869393348693848 0.5733998417854309 0.5818853378295898 0.5580593943595886 0.5789462327957153 0.6077480316162109 0.609761118888855 0.6010101437568665 0.6094865202903748 0.5956076383590698 0.5505310297012329 0.5889679193496704 0.5855528116226196 0.6017873287200928
5.734694004058838 0.6011251211166382 0.600616455078125 0.5862323045730591 0.5953096151351929 0.5696088671684265 0.5922043323516846 0.6224519610404968 0.6244628429412842 0.6152762174606323 0.6239522695541382 0.6098108291625977 0.5616152286529541 0.6019652485847473 0.5994064211845398 0.615135908126831
5.775510311126709 0.6152133941650391 0.6145825386047363 0.5994430184364319 0.609062910079956 0.5814573168754578 0.6057671904563904 0.6374310255050659 0.6393744349479675 0.6297875642776489 0.6386036276817322 0.6242926120758057 0.5730133056640625 0.615143895149231 0.6135737895965576 0.6286170482635498
5.81632661819458 0.6295817494392395 0.6288280487060547 0.6130510568618774 0.6231406331062317 0.5936118364334106 0.6196299195289612 0.6526759266853333 0.6544761061668396 0.6445292830467224 0.6534202694892883 0.6390380263328552 0.5847363471984863 0.6284961700439453 0.6280390024185181 0.6422172784805298
5.857142925262451 0.6442176699638367 0.6433421969413757 0.6270757913589478 0.6375361680984497 0.6060786247253418 0.6337858438491821 0.668176531791687 0.6697473526000977 0.65948486328125 0.66838139295578 0.6540300250053406 0.5967945456504822 0.642015278339386 0.6427831649780273 0.6559226512908936
5.897959232330322 0.6591060161590576 0.6581119298934937 0.6415388584136963 0.652240514755249 0.6188627481460571 0.6482267379760742 0.6839212775230408 0.6851658821105957 0.6746366024017334 0.6834644675254822 0.669249415397644 0.6091970801353455 0.655693769454956 0.6577844619750977 0.6697192788124084
5.938775539398193 0.6742300987243652 0.6731225252151489 0.6564619541168213 0.6672425866127014 0.6319679021835327 0.6629424095153809 0.699897289276123 0.70070880651474 0.6899654865264893 0.6986464262008667 0.6846753358840942 0.6219521760940552 0.6695235967636108 0.6730178594589233 0.6835923194885254
5.9795918464660645 0.689571738243103 0.6883580684661865 0.6718684434890747 0.682529628276825 0.6453971862792969 0.6779216527938843 0.7160912752151489 0.7163525819778442 0.7054517269134521 0.7139039635658264 0.7002853155136108 0.6350669860839844 0.6834975481033325 0.6884567141532898 0.697527289390564
6.0204081535339355 0.7051112651824951 0.7038007378578186 0.6877831220626831 0.6980873346328735 0.6591520309448242 0.6931514739990234 0.7324885129928589 0.7320730090141296 0.7210749387741089 0.7292131185531616 0.7160558104515076 0.6485475897789001 0.697607159614563 0.7040712833404541 0.7115095853805542
6.061224460601807 0.7208269834518433 0.7194309234619141 0.7042316794395447 0.7138990759849548 0.6732324957847595 0.7086168527603149 0.7490730881690979 0.7478450536727905 0.7368137240409851 0.7445492148399353 0.7319610714912415 0.6623981595039368 0.7118440866470337 0.719829797744751 0.72552490234375
6.102040767669678 0.7366966605186462 0.7352285981178284 0.7212406992912292 0.7299479246139526 0.6876375079154968 0.724301815032959 0.7658281326293945 0.7636441588401794 0.7526468634605408 0.7598887085914612 0.7479755282402039 0.6766226291656494 0.7261998653411865 0.7356995344161987 0.7395581007003784
6.142857074737549 0.7526969909667969 0.7511723041534424 0.7388386130332947 0.7462155818939209 0.7023645043373108 0.740189254283905 0.7827362418174744 0.779446005821228 0.768552839756012 0.7752078771591187 0.7640721797943115 0.6912226676940918 0.7406656742095947 0.7516463994979858 0.753595769405365
6.18367338180542 0.7688028216362 0.7672386169433594 0.7570533752441406 0.7626824975013733 0.7174088954925537 0.7562597393989563 0.7997779250144958 0.7952253222465515 0.7845090627670288 0.7904823422431946 0.7802229523658752 0.7061982750892639 0.7552313208580017 0.7676348090171814 0.7676228284835815
6.224489688873291 0.7849897742271423 0.7834047079086304 0.7759156227111816 0.7793295383453369 0.7327656149864197 0.7724940776824951 0.8169339895248413 0.810958743095398 0.8004950881004333 0.8056900501251221 0.7964009046554565 0.7215485572814941 0.7698875069618225 0.7836301326751709 0.7816267013549805
6.265305995941162 0.8012322783470154 0.7996465563774109 0.7954546213150024 0.7961371541023254 0.7484273314476013 0.7888709902763367 0.8341836929321289 0.8266227841377258 0.8164896965026855 0.8208088874816895 0.8125778436660767 0.737270712852478 0.7846232652664185 0.799596905708313 0.7955938577651978
6.306122303009033 0.8175045251846313 0.8159394264221191 0.8157010078430176 0.8130860924720764 0.7643850445747375 0.805368959903717 0.8515053391456604 0.8421951532363892 0.8324720859527588 0.835817813873291 0.8287266492843628 0.7533599138259888 0.7994273900985718 0.8155009150505066 0.8095117211341858
6.346938610076904 0.8337810039520264 0.832258939743042 0.8366843461990356 0.8301577568054199 0.7806286811828613 0.8219653367996216 0.8688771724700928 0.8576545715332031 0.8484231233596802 0.8506966829299927 0.8448204398155212 0.7698099613189697 0.8142879605293274 0.8313084840774536 0.8233678340911865
6.387754917144775 0.8500367403030396 0.8485809564590454 0.8584346771240234 0.8473348617553711 0.7971466779708862 0.8386377096176147 0.8862766027450562 0.8729809522628784 0.8643238544464111 0.8654273748397827 0.8608332872390747 0.7866131067276001 0.8291924595832825 0.8469881415367126 0.8371509313583374
6.4285712242126465 0.8662468194961548 0.8648808002471924 0.8809804320335388 0.8646005988121033 0.8139256238937378 0.8553622961044312 0.9036803841590881 0.8881553411483765 0.8801567554473877 0.8799923062324524 0.8767400979995728 0.8037593364715576 0.8441274166107178 0.8625093102455139 0.8508507013320923
6.469388008117676 0.8823877573013306 0.8811349868774414 0.9043481349945068 0.8819403648376465 0.8309511542320251 0.8721161484718323 0.9210653305053711 0.9031608700752258 0.8959055542945862 0.8943762183189392 0.8925175070762634 0.8212374448776245 0.8590788245201111 0.8778445720672607 0.8644559979438782
6.510204315185547 0.8984359502792358 0.8973199129104614 0.9285614490509033 0.8993400931358337 0.8482064008712769 0.8888752460479736 0.9384076595306396 0.917980968952179 0.9115540981292725 0.9085643291473389 0.9081425666809082 0.8390336036682129 0.8740312457084656 0.8929675221443176 0.8779573440551758
6.551020622253418 0.9143695831298828 0.913413405418396 0.9536423683166504 0.9167884588241577 0.865674614906311 0.9056167602539062 0.9556835889816284 0.932601809501648 0.9270890951156616 0.9225443601608276 0.9235949516296387 0.8571329712867737 0.8889696002006531 0.9078558087348938 0.8913460969924927
6.591836929321289 0.9301683306694031 0.929394543170929 0.9796080589294434 0.9342755079269409 0.8833371996879578 0.9223178625106812 0.9728701710700989 0.9470106959342957 0.9424972534179688 0.9363049864768982 0.938855767250061 0.8755190372467041 0.9038774967193604 0.9224887490272522 0.9046139717102051
6.63265323638916 0.945813000202179 0.9452428221702576 1.006471037864685 0.9517933130264282 0.9011742472648621 0.9389561414718628 0.9899444580078125 0.9611968398094177 0.9577675461769104 0.9498374462127686 0.9539074301719666 0.8941733837127686 0.9187384247779846 0.9368491172790527 0.9177531003952026
6.673469543457031 0.9612858295440674 0.9609396457672119 1.0342382192611694 0.9693362712860107 0.9191654324531555 0.9555104970932007 1.0068840980529785 0.9751507639884949 0.9728899002075195 0.9631334543228149 0.9687349200248718 0.9130765199661255 0.933535635471344 0.9509224891662598 0.9307562112808228
6.714285850524902 0.9765709638595581 0.9764673709869385 1.0629106760025024 0.9868995547294617 0.9372890591621399 0.97195965051651 1.023667573928833 0.9888649582862854 0.9878551959991455 0.9761867523193359 0.9833250641822815 0.9322068095207214 0.948251485824585 0.9646968245506287 0.9436177015304565
6.755102157592773 0.9916539192199707 0.9918104410171509 1.0924818515777588 1.0044810771942139 0.9555231928825378 0.9882843494415283 1.0402741432189941 1.002333164215088 1.0026562213897705 0.9889928102493286 0.9976661205291748 0.9515423774719238 0.9628691077232361 0.978163480758667 0.9563311338424683
6.7959184646606445 1.006522297859192 1.0069541931152344 1.1229366064071655 1.0220798254013062 0.9738448262214661 1.0044656991958618 1.0566843748092651 1.0155508518218994 1.0172863006591797 1.001548171043396 1.0117486715316772 0.9710591435432434 0.9773711562156677 0.9913158416748047 0.9688915014266968
6.836734771728516 1.021165132522583 1.0218857526779175 1.154250979423523 1.0396963357925415 0.9922311902046204 1.02048659324646 1.0728800296783447 1.0285148620605469 1.031740427017212 1.0138508081436157 1.0255651473999023 0.9907325506210327 0.9917410016059875 1.0041502714157104 0.9812939167022705
6.877551078796387 1.035573124885559 1.0365943908691406 1.186394214630127 1.0573328733444214 1.010658860206604 1.0363309383392334 1.0888445377349854 1.0412238836288452 1.0460149049758911 1.0259002447128296 1.0391101837158203 1.0105376243591309 1.0059623718261719 1.0166658163070679 0.9935346841812134
6.918367385864258 1.0497394800186157 1.0510700941085815 1.2193214893341064 1.0749924182891846 1.0291045904159546 1.0519840717315674 1.104562520980835 1.0536770820617676 1.060105800628662 1.037697196006775 1.0523793697357178 1.030448079109192 1.020019769668579 1.028862476348877 1.0056097507476807
6.959183692932129 1.0636577606201172 1.065305233001709 1.2529821395874023 1.0926785469055176 1.0475451946258545 1.0674328804016113 1.1200206279754639 1.0658751726150513 1.0740119218826294 1.0492428541183472 1.0653705596923828 1.050437092781067 1.0338987112045288 1.0407435894012451 1.0175162553787231
7.0 1.0773239135742188 1.0792933702468872 1.2873125076293945 1.1103957891464233 1.0659576654434204 1.082665205001831 1.1352065801620483 1.0778203010559082 1.0877307653427124 1.0605403184890747 1.07808256149292 1.0704782009124756 1.0475852489471436 1.0523135662078857 1.0292510986328125


==> figure_code/ECOFLEX_8/strain_extra/0.5_mc_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.007178068161010742 0.006802663207054138 0.006909530609846115 0.006955280900001526 0.0068335384130477905 0.007397886365652084 0.006935369223356247 0.007026277482509613 0.007084198296070099 0.007089108228683472 0.006800968199968338 0.007255889475345612 0.0071084387600421906 0.006942436099052429 0.006348371505737305
1.163265347480774 0.012942943722009659 0.012455109506845474 0.012579478323459625 0.01272466778755188 0.012483518570661545 0.013179060071706772 0.012591041624546051 0.01280464231967926 0.012873213738203049 0.01289207860827446 0.012406107038259506 0.013069737702608109 0.012903410941362381 0.01266121119260788 0.01178056001663208
1.2448979616165161 0.017792165279388428 0.01733342744410038 0.01743157207965851 0.01768089085817337 0.017342261970043182 0.01796073466539383 0.017406117171049118 0.017741389572620392 0.0177982896566391 0.017830144613981247 0.017235100269317627 0.017939534038305283 0.017821624875068665 0.01756324991583824 0.016577696427702904
1.3265305757522583 0.02203671634197235 0.02168259210884571 0.02173381671309471 0.02207155153155327 0.021664036437869072 0.022112291306257248 0.021659858524799347 0.022100213915109634 0.022136572748422623 0.02217637002468109 0.02154938504099846 0.022180616855621338 0.02214343100786209 0.021910708397626877 0.02092600427567959
1.40816330909729 0.025880560278892517 0.025668945163488388 0.0256645604968071 0.026067689061164856 0.025620553642511368 0.025865834206342697 0.025538165122270584 0.026059921830892563 0.02607443928718567 0.026115640997886658 0.025519944727420807 0.026002880185842514 0.026057451963424683 0.025879889726638794 0.024954836815595627
1.4897959232330322 0.02946348488330841 0.029409755021333694 0.0293474979698658 0.029791811481118202 0.029332207515835762 0.029373757541179657 0.02916998416185379 0.02974674105644226 0.029742468148469925 0.029778331518173218 0.029263542965054512 0.029552336782217026 0.029696039855480194 0.02959419973194599 0.0287579707801342
1.5714285373687744 0.03288545459508896 0.03299073874950409 0.03287191316485405 0.03333483636379242 0.0328865721821785 0.0327405147254467 0.032648272812366486 0.03325336426496506 0.033235836774110794 0.03325997292995453 0.03286319971084595 0.0329347625374794 0.033155910670757294 0.03314340114593506 0.03240620344877243
1.6530611515045166 0.03622093051671982 0.036476776003837585 0.03630483150482178 0.03676663339138031 0.03634965419769287 0.0360407717525959 0.036042600870132446 0.03665052726864815 0.03662659972906113 0.03663337975740433 0.03638022765517235 0.03622978925704956 0.03651052713394165 0.03659534081816673 0.03595513105392456
1.7346938848495483 0.039527714252471924 0.03991875424981117 0.039698533713817596 0.040142856538295746 0.0397731252014637 0.03933025524020195 0.03940700739622116 0.039994411170482635 0.0399714857339859 0.03995619714260101 0.03986179083585739 0.039499666541814804 0.03981788456439972 0.04000334441661835 0.03945023566484451
1.8163264989852905 0.04285250976681709 0.04335801303386688 0.04309551417827606 0.04350949823856354 0.04319893568754196 0.04265258088707924 0.04278503730893135 0.043331339955329895 0.0433167964220047 0.043275874108076096 0.043345652520656586 0.042794764041900635 0.04312555119395256 0.043411023914813995 0.04293022304773331
1.8979592323303223 0.046234503388404846 0.04682944715023041 0.046531759202480316 0.04690594971179962 0.046662587672472 0.04604338854551315 0.04621310904622078 0.046701058745384216 0.04670177400112152 0.04663292318582535 0.046863362193107605 0.04615718871355057 0.0464739128947258 0.04685543477535248 0.04642943665385246
1.9795918464660645 0.04970775172114372 0.05036356300115585 0.05003894865512848 0.050367191433906555 0.050195276737213135 0.04953324794769287 0.049722786992788315 0.050138797610998154 0.05016085132956505 0.05006313696503639 0.050442568957805634 0.049623213708400726 0.049898482859134674 0.05036932975053787 0.04997945576906204
2.0612244606018066 0.05330275744199753 0.053988076746463776 0.05364605039358139 0.05392524600028992 0.05382554233074188 0.05314948037266731 0.05334239453077316 0.05367684364318848 0.053725164383649826 0.05359913408756256 0.05410854518413544 0.05322485417127609 0.05343138054013252 0.053982578217983246 0.05361036956310272
2.142857074737549 0.057047419250011444 0.05772899091243744 0.05738042667508125 0.05761020630598068 0.05758026987314224 0.05691729485988617 0.05709812417626381 0.0573454424738884 0.057423610240221024 0.057271264493465424 0.05788542702794075 0.0569908544421196 0.05710229277610779 0.057723283767700195 0.05735158920288086
2.224489688873291 0.060967735946178436 0.06161148473620415 0.06126852706074715 0.0614510253071785 0.06148555874824524 0.06086050346493721 0.061014823615550995 0.061173465102910995 0.06128353998064995 0.061108365654945374 0.061797045171260834 0.060947347432374954 0.06093918904662132 0.061618417501449585 0.06123246252536774
2.306122303009033 0.06508810073137283 0.06566054373979568 0.06533646583557129 0.06547583639621735 0.06556727737188339 0.06500200927257538 0.06511659920215607 0.06518879532814026 0.06533126533031464 0.06513805687427521 0.06586765497922897 0.06511831283569336 0.06496870517730713 0.06569422781467438 0.06528274714946747
2.3877549171447754 0.06943151354789734 0.0699014812707901 0.06961025297641754 0.06971235573291779 0.06985128670930862 0.06936383247375488 0.06942717730998993 0.06941850483417511 0.06959226727485657 0.06938696652650833 0.0701223611831665 0.06952565908432007 0.06921632587909698 0.06997654587030411 0.06953266263008118
2.4693877696990967 0.074019655585289 0.07436023652553558 0.07411593943834305 0.07418780028820038 0.07436370104551315 0.07396718859672546 0.07397022843360901 0.07388889044523239 0.07409151643514633 0.07388083636760712 0.07458749413490295 0.07418948411941528 0.07370658963918686 0.07449076324701309 0.07401308417320251
2.551020383834839 0.0788726657629013 0.07906346768140793 0.07887940108776093 0.07892879098653793 0.07913058996200562 0.07883215695619583 0.07876940071582794 0.07862533628940582 0.07885327190160751 0.0786442905664444 0.0792904943227768 0.07912789285182953 0.07846289873123169 0.07926175743341446 0.07875509560108185
2.632652997970581 0.08400920033454895 0.084038645029068 0.08392608165740967 0.08396119624376297 0.08417782932519913 0.08397748321294785 0.08384831249713898 0.08365219831466675 0.08390121161937714 0.08370095491409302 0.08425994217395782 0.08435700833797455 0.08350761234760284 0.08431368321180344 0.08378967642784119
2.7142858505249023 0.08944638073444366 0.08931367099285126 0.08928076922893524 0.08930972963571548 0.08953063935041428 0.08942055702209473 0.08923058211803436 0.08899261057376862 0.08925832808017731 0.08907316625118256 0.08952511847019196 0.08989119529724121 0.08886200189590454 0.08966972678899765 0.08914713561534882
2.7959184646606445 0.09519967436790466 0.09491630643606186 0.09496661275625229 0.09499742090702057 0.09521274268627167 0.09517687559127808 0.0949392318725586 0.09466831386089325 0.09494662284851074 0.09478189051151276 0.09511511027812958 0.09574274718761444 0.09454602748155594 0.09535166621208191 0.0948559045791626
2.8775510787963867 0.10128316283226013 0.10087349265813828 0.10100492835044861 0.1010453999042511 0.10124588012695312 0.10126040875911713 0.10099658370018005 0.10069958120584488 0.10098712146282196 0.1008467823266983 0.10105821490287781 0.10192238539457321 0.10057854652404785 0.10137969255447388 0.10094183683395386
2.959183692932129 0.10770964622497559 0.1072101816534996 0.1074143797159195 0.10747215151786804 0.10764893889427185 0.10768375545740128 0.10742360353469849 0.1071050688624382 0.10739954560995102 0.10728607326745987 0.10738059878349304 0.10843939334154129 0.10697722434997559 0.10777203738689423 0.10742677748203278
3.040816307067871 0.11449108272790909 0.11394819617271423 0.11421040445566177 0.11429335176944733 0.11443737149238586 0.114458367228508 0.11423905193805695 0.11390191316604614 0.1142021045088768 0.11411666870117188 0.11410520225763321 0.11530184745788574 0.11375850439071655 0.11454491317272186 0.11432728916406631
3.1224489212036133 0.12163926661014557 0.12110501527786255 0.1214049905538559 0.12152151018381119 0.12162290513515472 0.12159551680088043 0.12145896255970001 0.12110568583011627 0.12141115963459015 0.1213541179895401 0.12125057727098465 0.12251753360033035 0.12093774974346161 0.12171238660812378 0.12165391445159912
3.2040815353393555 0.1291661560535431 0.12869301438331604 0.12900660932064056 0.129165917634964 0.12921355664730072 0.12910684943199158 0.1290956288576126 0.12873022258281708 0.12904086709022522 0.12901225686073303 0.12883034348487854 0.13009417057037354 0.12852899730205536 0.12928666174411774 0.12940989434719086
3.2857141494750977 0.13708457350730896 0.13671886920928955 0.13702058792114258 0.1372326910495758 0.13721412420272827 0.13700497150421143 0.1371571123600006 0.13678722083568573 0.13710278272628784 0.13710300624370575 0.1368526816368103 0.13804036378860474 0.13654464483261108 0.1372782438993454 0.13759145140647888
3.367347002029419 0.14540839195251465 0.14518386125564575 0.14544950425624847 0.1457251012325287 0.14562714099884033 0.14530397951602936 0.14564642310142517 0.14528553187847137 0.145605206489563 0.14563511312007904 0.145320862531662 0.1463661640882492 0.14499463140964508 0.14569616317749023 0.14618781208992004
3.448979616165161 0.1541522741317749 0.154084712266922 0.1542941927909851 0.15464362502098083 0.15445394814014435 0.15401887893676758 0.15456128120422363 0.15422974526882172 0.1545523852109909 0.1546129584312439 0.15423385798931122 0.1550832986831665 0.1538853645324707 0.1545482873916626 0.15518242120742798
3.5306122303009033 0.16333109140396118 0.16341523826122284 0.16355440020561218 0.1639866977930069 0.16369614005088806 0.16316522657871246 0.1638941764831543 0.163618803024292 0.1639440953731537 0.16403484344482422 0.16358792781829834 0.16420546174049377 0.1632184088230133 0.16384123265743256 0.16455483436584473
3.6122448444366455 0.1729583740234375 0.17316791415214539 0.17322957515716553 0.1737508624792099 0.17335647344589233 0.17275726795196533 0.17363327741622925 0.17344442009925842 0.1737748384475708 0.17389163374900818 0.17337754368782043 0.1737481653690338 0.17298907041549683 0.17358006536960602 0.17428326606750488
3.6938774585723877 0.18304449319839478 0.18333512544631958 0.18331950902938843 0.1839313507080078 0.1834392547607422 0.18280647695064545 0.18376347422599792 0.183690145611763 0.18403378129005432 0.184165820479393 0.1835964173078537 0.1837279349565506 0.18318581581115723 0.18376752734184265 0.1843477487564087
3.77551007270813 0.1935938000679016 0.19390994310379028 0.19382330775260925 0.1945217400789261 0.1939498335123062 0.19331838190555573 0.19426771998405457 0.1943315863609314 0.19470462203025818 0.19483214616775513 0.1942373663187027 0.19416023790836334 0.19378960132598877 0.19440293312072754 0.19473227858543396
3.857142686843872 0.2046028971672058 0.20488594472408295 0.20474012196063995 0.20551469922065735 0.20489390194416046 0.20429126918315887 0.20512999594211578 0.2053387314081192 0.20576715469360352 0.20586013793945312 0.2052919864654541 0.20505830645561218 0.20477628707885742 0.20548106729984283 0.20542830228805542
3.9387755393981934 0.21605858206748962 0.2162563055753708 0.21606719493865967 0.21690189838409424 0.21627503633499146 0.2157144993543625 0.21633705496788025 0.21668003499507904 0.21719875931739807 0.2172185182571411 0.2167494297027588 0.21643024682998657 0.21611905097961426 0.2169910967350006 0.21643632650375366
4.0204081535339355 0.22793814539909363 0.22801265120506287 0.22780007123947144 0.2286742776632309 0.22809292376041412 0.22756852209568024 0.22788149118423462 0.22832803428173065 0.228977769613266 0.22888100147247314 0.2285958230495453 0.22827662527561188 0.2277933806180954 0.22891604900360107 0.2277677059173584
4.102040767669678 0.2402113378047943 0.24014467000961304 0.23993155360221863 0.24082262814044952 0.24034109711647034 0.23982642590999603 0.23976391553878784 0.24026569724082947 0.24108636379241943 0.2408323884010315 0.2408144325017929 0.24058839678764343 0.23978181183338165 0.2412334382534027 0.2394447922706604
4.18367338180542 0.25284430384635925 0.25264057517051697 0.25245198607444763 0.25333815813064575 0.2530057728290558 0.25245726108551025 0.25199466943740845 0.2524917721748352 0.25351476669311523 0.25307393074035645 0.25338757038116455 0.2533450126647949 0.2520788311958313 0.2539169490337372 0.25150057673454285
4.265305995941162 0.26580536365509033 0.26548895239830017 0.26535069942474365 0.2662137448787689 0.26606544852256775 0.265430212020874 0.264595627784729 0.2650245130062103 0.2662643492221832 0.2656262516975403 0.2662997841835022 0.26651501655578613 0.2646941542625427 0.2669394314289093 0.2639780640602112
4.346938610076904 0.2790716886520386 0.2786824703216553 0.2786174416542053 0.2794453501701355 0.27949273586273193 0.27872031927108765 0.27760040760040283 0.2779031991958618 0.27935054898262024 0.2785307765007019 0.2795427143573761 0.2800571322441101 0.27765408158302307 0.2802771329879761 0.2769281268119812
4.428571701049805 0.2926352620124817 0.29222172498703003 0.2922453284263611 0.29303380846977234 0.29325664043426514 0.29231324791908264 0.2910546660423279 0.2911868095397949 0.2928043603897095 0.29184770584106445 0.29312029480934143 0.29392415285110474 0.2910008430480957 0.29391470551490784 0.29040825366973877
4.510204315185547 0.3065071105957031 0.30611905455589294 0.3062327206134796 0.3069864511489868 0.3073269724845886 0.3062092959880829 0.3050149083137512 0.3049509525299072 0.30667221546173096 0.3056531548500061 0.3070524334907532 0.3080670237541199 0.3047899305820465 0.3078494668006897 0.3044794797897339
4.591836929321289 0.32071995735168457 0.3204019069671631 0.3205864429473877 0.3213194012641907 0.3216787278652191 0.32042670249938965 0.31954723596572876 0.31928426027297974 0.3210156261920929 0.32003524899482727 0.32137832045555115 0.3224417269229889 0.31908679008483887 0.322096049785614 0.3192048668861389
4.673469543457031 0.3353276252746582 0.335114061832428 0.3353227376937866 0.33605894446372986 0.3362969160079956 0.3350021243095398 0.33472564816474915 0.33428364992141724 0.33590877056121826 0.3350891172885895 0.3361566960811615 0.33701440691947937 0.33396226167678833 0.3366890549659729 0.33464667201042175
4.755102157592773 0.3504031002521515 0.3503153622150421 0.35046887397766113 0.3512432277202606 0.3511800169944763 0.34999001026153564 0.35062915086746216 0.35004979372024536 0.3514356315135956 0.35091277956962585 0.351464182138443 0.35176706314086914 0.34948843717575073 0.3516840636730194 0.3508645296096802
4.836734771728516 0.3660343885421753 0.3660798668861389 0.36606231331825256 0.36692240834236145 0.36634260416030884 0.36546024680137634 0.367339551448822 0.36668306589126587 0.3676866888999939 0.3676028847694397 0.3673921823501587 0.36670082807540894 0.3657347857952118 0.3671572804450989 0.3679123520851135
4.918367385864258 0.3823202848434448 0.3824926018714905 0.38215142488479614 0.38315993547439575 0.38181641697883606 0.38149532675743103 0.3849388360977173 0.3842795193195343 0.3847554922103882 0.38525059819221497 0.3840424418449402 0.3818386495113373 0.38276445865631104 0.3832036852836609 0.3858376145362854
5.0 0.39936521649360657 0.3996456265449524 0.3987930417060852 0.40003079175949097 0.39765000343322754 0.39818617701530457 0.40350574254989624 0.4029272794723511 0.4027343988418579 0.40393829345703125 0.40152183175086975 0.39722487330436707 0.4006318151950836 0.39993298053741455 0.40467774868011475


==> figure_code/ECOFLEX_8/strain_extra/0.5_u_extra.txt <==
5.0 0.403812050819397 0.4046478271484375 0.39324361085891724 0.4041858911514282 0.4071321487426758 0.4025686979293823 0.4039555788040161 0.39788782596588135 0.3994605541229248 0.3854209780693054 0.4015701413154602 0.39317938685417175 0.3923262655735016 0.3907710909843445 0.3968152403831482
5.040816307067871 0.4139266610145569 0.41483259201049805 0.398138165473938 0.41419267654418945 0.41822904348373413 0.4125167727470398 0.4136948585510254 0.40521132946014404 0.40773582458496094 0.38853877782821655 0.4108026623725891 0.39877068996429443 0.39765769243240356 0.39629650115966797 0.4041306972503662
5.081632614135742 0.4244410991668701 0.4254024028778076 0.40210142731666565 0.4245638847351074 0.429856538772583 0.42293834686279297 0.42371463775634766 0.41212141513824463 0.41597574949264526 0.39074432849884033 0.4203096032142639 0.4038766026496887 0.4024440050125122 0.4013059139251709 0.41117364168167114
5.122448921203613 0.43537265062332153 0.43637174367904663 0.4049837589263916 0.43530815839767456 0.4420328140258789 0.43386679887771606 0.43401074409484863 0.41850459575653076 0.4241277575492859 0.3919738531112671 0.43010449409484863 0.40843725204467773 0.40661925077438354 0.40571826696395874 0.4178582429885864
5.163265228271484 0.44673824310302734 0.44775480031967163 0.4066399335861206 0.44643330574035645 0.4547733664512634 0.44533342123031616 0.44457387924194336 0.42424917221069336 0.43212950229644775 0.3921765089035034 0.44019973278045654 0.41239339113235474 0.41011789441108704 0.4094467759132385 0.42409080266952515
5.2040815353393555 0.458548367023468 0.4595600962638855 0.40693399310112 0.45793813467025757 0.4680858254432678 0.45736050605773926 0.4553861618041992 0.42924726009368896 0.4399062395095825 0.39131397008895874 0.450603723526001 0.41568779945373535 0.41287708282470703 0.4124046564102173 0.42977190017700195
5.244897842407227 0.4708127975463867 0.47179657220840454 0.40574654936790466 0.4698196053504944 0.48197317123413086 0.4699660539627075 0.46642452478408813 0.43340152502059937 0.44737404584884644 0.3893613815307617 0.46132194995880127 0.4182659983634949 0.4148378074169159 0.4145045876502991 0.4347990155220032
5.285714149475098 0.48353439569473267 0.48446518182754517 0.4029797911643982 0.4820646047592163 0.4964297413825989 0.48315519094467163 0.4776574373245239 0.4366301894187927 0.45443642139434814 0.3863089680671692 0.47235435247421265 0.42007702589035034 0.41594603657722473 0.41566240787506104 0.4390682578086853
5.326530456542969 0.49671119451522827 0.4975639581680298 0.39856258034706116 0.4946538209915161 0.5114416480064392 0.49692386388778687 0.4890431761741638 0.4388716220855713 0.4609871506690979 0.3821617364883423 0.48369455337524414 0.42107489705085754 0.41615408658981323 0.4157979488372803 0.4424774646759033
5.36734676361084 0.5103332996368408 0.5110834240913391 0.3924555480480194 0.5075570940971375 0.5269836783409119 0.5112516283988953 0.5005320310592651 0.4400867223739624 0.46691006422042847 0.3769395351409912 0.49532854557037354 0.4212196171283722 0.41542232036590576 0.41483891010284424 0.4449295401573181
5.408163070678711 0.5243843793869019 0.525009036064148 0.38465431332588196 0.5207359194755554 0.5430206656455994 0.526104748249054 0.5120638608932495 0.44026321172714233 0.47208255529403687 0.37067556381225586 0.5072329640388489 0.42047756910324097 0.4137187898159027 0.4127235412597656 0.44633471965789795
5.448979377746582 0.5388398766517639 0.5393185615539551 0.3751906454563141 0.5341421961784363 0.5595052242279053 0.5414325594902039 0.5235695838928223 0.4394165873527527 0.4763767123222351 0.363415390253067 0.5193762183189392 0.4188230633735657 0.41102221608161926 0.40940237045288086 0.44661474227905273
5.489795684814453 0.5536655783653259 0.553981602191925 0.3641349673271179 0.5477139353752136 0.5763757228851318 0.5571647882461548 0.5349694490432739 0.43758952617645264 0.47966158390045166 0.35521748661994934 0.5317133069038391 0.4162387251853943 0.4073213040828705 0.40484172105789185 0.4457041621208191
5.530611991882324 0.5688180923461914 0.5689607858657837 0.35159042477607727 0.5613808035850525 0.5935589671134949 0.5732131600379944 0.5461763143539429 0.43484967947006226 0.48180919885635376 0.3461482524871826 0.5441880226135254 0.41271546483039856 0.40261533856391907 0.3990238308906555 0.4435538053512573
5.571428298950195 0.5842397809028625 0.5842043161392212 0.33769723773002625 0.5750553607940674 0.6109614968299866 0.5894643664360046 0.5570904612541199 0.4312896132469177 0.482697069644928 0.33628687262535095 0.5567278265953064 0.4082551896572113 0.39691638946533203 0.39195334911346436 0.4401324689388275
5.612245082855225 0.5998669862747192 0.5996561050415039 0.3226189613342285 0.5886432528495789 0.6284797191619873 0.6057886481285095 0.5676088333129883 0.42702025175094604 0.4822121858596802 0.3257155120372772 0.5692487359046936 0.40286785364151 0.39024677872657776 0.38365185260772705 0.4354274868965149
5.653061389923096 0.6156176328659058 0.6152446269989014 0.30654481053352356 0.6020336747169495 0.6459892988204956 0.6220309138298035 0.577616810798645 0.42216771841049194 0.4802559018135071 0.31452345848083496 0.5816475749015808 0.39657315611839294 0.38263994455337524 0.374162882566452 0.42944666743278503
5.693877696990967 0.6314002871513367 0.6308872699737549 0.2896796762943268 0.6151055693626404 0.6633508205413818 0.6380152106285095 0.5869977474212646 0.41686898469924927 0.4767502546310425 0.30280426144599915 0.5938068628311157 0.3894024193286896 0.37414219975471497 0.36355218291282654 0.4222196042537689
5.734694004058838 0.6471102833747864 0.6464933156967163 0.2722368538379669 0.6277269124984741 0.6804097294807434 0.6535471677780151 0.5956308245658875 0.4112664461135864 0.47164034843444824 0.2906525135040283 0.6055938005447388 0.38139423727989197 0.3648086488246918 0.35190287232398987 0.4137919843196869
5.775510311126709 0.662631630897522 0.6619572639465332 0.2544298768043518 0.6397580504417419 0.6969978213310242 0.6684160232543945 0.6033951044082642 0.4055003523826599 0.46489572525024414 0.27816054224967957 0.6168610453605652 0.37259548902511597 0.35470202565193176 0.33931368589401245 0.404229998588562
5.81632661819458 0.6778347492218018 0.6771643161773682 0.23647072911262512 0.6510494947433472 0.7129315733909607 0.6823939085006714 0.6101704239845276 0.39970892667770386 0.4565184712409973 0.2654224932193756 0.627446711063385 0.36306309700012207 0.34389621019363403 0.32590150833129883 0.39361557364463806
5.857142925262451 0.6925804615020752 0.6919875144958496 0.21855823695659637 0.6614485383033752 0.7280183434486389 0.6952450275421143 0.6158419251441956 0.3940209150314331 0.44653797149658203 0.2525266408920288 0.637179434299469 0.3528585135936737 0.33246859908103943 0.31179121136665344 0.38204437494277954
5.897959232330322 0.7067168951034546 0.7062900066375732 0.20087942481040955 0.6707978248596191 0.74205482006073 0.7067264318466187 0.6203014254570007 0.3885551691055298 0.4350194036960602 0.23956063389778137 0.6458773612976074 0.34205180406570435 0.3205054998397827 0.29712000489234924 0.3696257472038269
5.938775539398193 0.7200865745544434 0.719926118850708 0.18359926342964172 0.6789425015449524 0.7548342943191528 0.7165946960449219 0.6234513521194458 0.383414626121521 0.42205265164375305 0.22660326957702637 0.6533547639846802 0.33071544766426086 0.30809372663497925 0.28202536702156067 0.3564760982990265
5.9795918464660645 0.7325263023376465 0.7327443361282349 0.16686253249645233 0.6857305765151978 0.7661494016647339 0.7246161699295044 0.625207781791687 0.3786885738372803 0.4077587425708771 0.21372850239276886 0.659426748752594 0.3189269006252289 0.29532310366630554 0.2666476368904114 0.3427177965641022
6.0204081535339355 0.7438675165176392 0.7445876598358154 0.15079036355018616 0.6910184621810913 0.7757949829101562 0.7305667400360107 0.6255016326904297 0.3744472861289978 0.392281174659729 0.20100384950637817 0.6639112830162048 0.30676546692848206 0.28228431940078735 0.25112301111221313 0.3284769654273987
6.061224460601807 0.7539418935775757 0.7552933692932129 0.13548262417316437 0.694673478603363 0.7835757732391357 0.7342450618743896 0.6242824196815491 0.37074726819992065 0.375785768032074 0.1884911060333252 0.6666378378868103 0.2943130135536194 0.2690684199333191 0.23558424413204193 0.3138815462589264
6.102040767669678 0.7625846862792969 0.7647035121917725 0.12101178616285324 0.696578860282898 0.7893093824386597 0.7354761362075806 0.6215184926986694 0.3676259517669678 0.35844871401786804 0.17624080181121826 0.6674510836601257 0.28164827823638916 0.2557612359523773 0.2201501876115799 0.2990531027317047
6.142857074737549 0.7696365118026733 0.7726597785949707 0.10743223875761032 0.696635901927948 0.7928339242935181 0.7341201305389404 0.6171991229057312 0.3651052713394165 0.34046006202697754 0.16429901123046875 0.6662177443504333 0.26885154843330383 0.2424468994140625 0.2049332857131958 0.28411251306533813
6.18367338180542 0.7749489545822144 0.77901291847229 0.09477666020393372 0.6947687268257141 0.7940096855163574 0.7300757765769958 0.6113347411155701 0.363192081451416 0.32200998067855835 0.1527029573917389 0.6628311276435852 0.2559989094734192 0.2292049676179886 0.1900300830602646 0.2691725492477417
6.224489688873291 0.7783864736557007 0.7836209535598755 0.08305948972702026 0.6909251809120178 0.7927274703979492 0.7232881188392639 0.6039572358131409 0.36187878251075745 0.3032904267311096 0.14148268103599548 0.6572169661521912 0.24316483736038208 0.21610914170742035 0.17552515864372253 0.2543383538722992
6.265305995941162 0.7798315286636353 0.786358118057251 0.07227978110313416 0.685080349445343 0.7889102101325989 0.7137499451637268 0.5951164364814758 0.361144483089447 0.2844844162464142 0.1306609958410263 0.6493372321128845 0.23041822016239166 0.20322652161121368 0.16148698329925537 0.23970575630664825
6.306122303009033 0.7791874408721924 0.7871135473251343 0.062422335147857666 0.6772375106811523 0.7825161814689636 0.7015018463134766 0.5848798155784607 0.36095553636550903 0.265764445066452 0.12025304138660431 0.6391919255256653 0.21782280504703522 0.19061769545078278 0.14796896278858185 0.22535915672779083
6.346938610076904 0.7763810753822327 0.7857975959777832 0.05346156656742096 0.6674280166625977 0.773544430732727 0.6866364479064941 0.5733335018157959 0.3612680435180664 0.24729023873806 0.11026844382286072 0.6268226504325867 0.20543821156024933 0.1783359795808792 0.1350114345550537 0.2113744616508484
6.387754917144775 0.7713654041290283 0.7823435068130493 0.045362189412117004 0.6557104587554932 0.7620295882225037 0.6692904233932495 0.5605730414390564 0.3620269298553467 0.22920219600200653 0.10070943832397461 0.612309455871582 0.19331644475460052 0.16642704606056213 0.12263914197683334 0.19781376421451569
6.4285712242126465 0.7641239166259766 0.7767117023468018 0.038083769381046295 0.6421732902526855 0.7480514645576477 0.6496502757072449 0.5467079877853394 0.3631674349308014 0.21162691712379456 0.09157434850931168 0.5957756042480469 0.18150590360164642 0.15493078529834747 0.11086637526750565 0.18473228812217712
6.469388008117676 0.7546663880348206 0.7688868045806885 0.03157903999090195 0.6269254088401794 0.7317202091217041 0.6279337406158447 0.5318520665168762 0.3646150827407837 0.19466561079025269 0.08285407721996307 0.5773741006851196 0.1700459122657776 0.14387795329093933 0.09969276189804077 0.17217101156711578
6.510204315185547 0.7430333495140076 0.7588850259780884 0.0257983710616827 0.610101044178009 0.7131872177124023 0.6043947339057922 0.5161259174346924 0.36628806591033936 0.1784043163061142 0.07453658431768417 0.5572948455810547 0.15897175669670105 0.13329380750656128 0.08910945057868958 0.16016337275505066
6.551020622253418 0.7292965054512024 0.7467508912086487 0.020691031590104103 0.5918527245521545 0.6926326155662537 0.5793118476867676 0.49965232610702515 0.3680950701236725 0.16290885210037231 0.06660380959510803 0.5357521772384644 0.14831164479255676 0.12319667637348175 0.07909710705280304 0.1487332433462143
6.591836929321289 0.7135545611381531 0.7325578927993774 0.016205091029405594 0.5723487138748169 0.6702645421028137 0.5529788136482239 0.48255354166030884 0.36993658542633057 0.14822673797607422 0.05903493985533714 0.5129804611206055 0.13808810710906982 0.11359910666942596 0.06962831318378448 0.13789504766464233
6.63265323638916 0.6959293484687805 0.716403603553772 0.012288174591958523 0.5517640113830566 0.6463080048561096 0.525693416595459 0.46494820713996887 0.3717063367366791 0.13438767194747925 0.05180416256189346 0.48922473192214966 0.12831759452819824 0.10450690984725952 0.060667816549539566 0.12765547633171082
6.673469543457031 0.6765676140785217 0.6984132528305054 0.00889019388705492 0.5302835702896118 0.6210067272186279 0.4977566599845886 0.4469507038593292 0.37329044938087463 0.12140648812055588 0.044882550835609436 0.4647364616394043 0.11901064962148666 0.0959218442440033 0.05217401683330536 0.11801491677761078
6.714285850524902 0.6556404829025269 0.6787395477294922 0.005962836556136608 0.5080991983413696 0.5946187973022461 0.4694671034812927 0.4286768436431885 0.3745708167552948 0.10928758978843689 0.0382387638092041 0.4397731125354767 0.11017574369907379 0.0878419429063797 0.04410191625356674 0.10896895825862885
6.755102157592773 0.6333277225494385 0.6575457453727722 0.0034595471806824207 0.4853948950767517 0.5673950910568237 0.4410991370677948 0.41022905707359314 0.3754253387451172 0.09802059829235077 0.031836871057748795 0.41457608342170715 0.10181322693824768 0.0802597776055336 0.03639896586537361 0.10050635039806366
6.7959184646606445 0.6098266243934631 0.6350180506706238 0.0013368623331189156 0.4623565077781677 0.539594292640686 0.41291478276252747 0.39170897006988525 0.3757317364215851 0.08758731931447983 0.02563893422484398 0.38938212394714355 0.09392225742340088 0.0731656402349472 0.02901081182062626 0.09261249005794525
6.836734771728516 0.5853390097618103 0.61134934425354 -0.00044679571874439716 0.43915680050849915 0.5114612579345703 0.3851485848426819 0.37320831418037415 0.3753705620765686 0.07796065509319305 0.019603203982114792 0.3644050657749176 0.08649685978889465 0.06654632091522217 0.021878307685256004 0.0852687656879425
6.877551078796387 0.5600740313529968 0.5867452025413513 -0.0019291414646431804 0.4159643352031708 0.4832341969013214 0.35801151394844055 0.35481497645378113 0.37423190474510193 0.06910863518714905 0.013685561716556549 0.33984437584877014 0.07952886819839478 0.060386937111616135 0.014940419234335423 0.07845477014780045
6.918367385864258 0.5342323184013367 0.5614063739776611 -0.0031453578267246485 0.39292871952056885 0.45512768626213074 0.3316784203052521 0.3366055488586426 0.3722177743911743 0.06099310144782066 0.00783679448068142 0.3158685266971588 0.07300643622875214 0.0546695739030838 0.008131589740514755 0.07214682549238205
6.959183692932129 0.5080239176750183 0.5355464220046997 -0.004127646330744028 0.370195597410202 0.4273507595062256 0.3063068687915802 0.3186572194099426 0.36925458908081055 0.05357521399855614 0.0020072534680366516 0.2926328778266907 0.0669168084859848 0.04937661066651344 0.001387307420372963 0.06632073223590851
7.0 0.4816374182701111 0.5093595385551453 -0.00490581663325429 0.3478856384754181 0.400078147649765 0.28201213479042053 0.30103304982185364 0.36529403924942017 0.04681093618273735 -0.003860659897327423 0.27025696635246277 0.061244431883096695 0.04448780417442322 -0.005362134426832199 0.06095091998577118


==> figure_code/ECOFLEX_8/strain_extra/0.5_u_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.005182042717933655 0.004391461610794067 0.006072407588362694 0.005389213562011719 0.005435783416032791 0.004368782043457031 0.006869468837976456 0.005406906828284264 0.005490556359291077 0.007332660257816315 0.004483357071876526 0.006155334413051605 0.005401682108640671 0.004762202501296997 0.0060567706823349
1.163265347480774 0.011339589953422546 0.011072084307670593 0.011933352798223495 0.011522628366947174 0.011155836284160614 0.010957598686218262 0.01288141030818224 0.011314325034618378 0.011605709791183472 0.013174079358577728 0.010356292128562927 0.012356042861938477 0.01125575602054596 0.011741280555725098 0.01274716854095459
1.2448979616165161 0.017188943922519684 0.01738247275352478 0.01731470786035061 0.01724487543106079 0.016651606187224388 0.017209306359291077 0.018077854067087173 0.016953857615590096 0.01710984855890274 0.017703339457511902 0.01602625846862793 0.017702586948871613 0.016729000955820084 0.01817154884338379 0.01848052442073822
1.3265305757522583 0.022335052490234375 0.022643759846687317 0.02195524424314499 0.022200681269168854 0.021636998280882835 0.022411197423934937 0.022588923573493958 0.021879196166992188 0.021770663559436798 0.021878868341445923 0.02101568877696991 0.022187955677509308 0.02154431864619255 0.02334451675415039 0.02310262620449066
1.40816330909729 0.02679622918367386 0.02694118022918701 0.02596006914973259 0.0264071524143219 0.02601628005504608 0.026600509881973267 0.026577385142445564 0.02603747323155403 0.02573671191930771 0.026111990213394165 0.02531026303768158 0.026065677404403687 0.025736689567565918 0.02740618586540222 0.026915237307548523
1.4897959232330322 0.03072192519903183 0.030573338270187378 0.02963929995894432 0.03003702312707901 0.02982858195900917 0.03007107973098755 0.030201196670532227 0.029624512419104576 0.029249995946884155 0.030309587717056274 0.029057249426841736 0.029597938060760498 0.029457561671733856 0.030781030654907227 0.03027704358100891
1.5714285373687744 0.03425983339548111 0.033828139305114746 0.03321551904082298 0.033304743468761444 0.03319885954260826 0.03315424919128418 0.0335966981947422 0.03291137516498566 0.03252732753753662 0.03422534465789795 0.03243720531463623 0.032973602414131165 0.032854221761226654 0.03387895226478577 0.033467188477516174
1.6530611515045166 0.03752472996711731 0.036918431520462036 0.036722008138895035 0.036407746374607086 0.036296479403972626 0.036126941442489624 0.03687493875622749 0.03612484782934189 0.03572399914264679 0.037726521492004395 0.03561626374721527 0.0363016277551651 0.03604014962911606 0.03697293996810913 0.03666079044342041
1.7346938848495483 0.04061506688594818 0.03998038172721863 0.040104202926158905 0.0394994392991066 0.03929884731769562 0.0391785204410553 0.04012255743145943 0.03939729928970337 0.038936689496040344 0.04087156057357788 0.0387318879365921 0.039632320404052734 0.039115794003009796 0.04018804430961609 0.03994645178318024
1.8163264989852905 0.04363331198692322 0.04309660196304321 0.04335114359855652 0.04268290102481842 0.04236157238483429 0.042410314083099365 0.04340550675988197 0.0427713580429554 0.0422188937664032 0.043840497732162476 0.04189090430736542 0.04298779368400574 0.04218868911266327 0.043545663356781006 0.04335536062717438
1.8979592323303223 0.04669135808944702 0.04631984233856201 0.04653238505125046 0.04601637274026871 0.045597609132528305 0.045851320028305054 0.04677284508943558 0.04623423144221306 0.045599564909935 0.04683035612106323 0.04517081379890442 0.0463847815990448 0.045365333557128906 0.04702192544937134 0.046887949109077454
1.9795918464660645 0.04989764094352722 0.04968726634979248 0.04976092651486397 0.04952443391084671 0.04906851053237915 0.049485206604003906 0.05025974288582802 0.049756478518247604 0.04909661412239075 0.04997986555099487 0.048622727394104004 0.04984824359416962 0.048728205263614655 0.05058971047401428 0.05053409934043884
2.0612244606018066 0.05333875119686127 0.05322897434234619 0.05314062535762787 0.05321098119020462 0.05278708413243294 0.053273677825927734 0.0538904145359993 0.053321629762649536 0.052725568413734436 0.053354501724243164 0.052274852991104126 0.053412437438964844 0.05231963098049164 0.05423998832702637 0.05428585410118103
2.142857074737549 0.057064831256866455 0.05697089433670044 0.05674009025096893 0.057070448994636536 0.0567302331328392 0.057180583477020264 0.057680703699588776 0.05694048851728439 0.056503668427467346 0.056966960430145264 0.05613814294338226 0.05711527168750763 0.056143589317798615 0.0579858124256134 0.058145374059677124
2.224489688873291 0.06108759343624115 0.0609322190284729 0.060591600835323334 0.06109665334224701 0.060858480632305145 0.0611860454082489 0.06164020299911499 0.06065203994512558 0.060449957847595215 0.06080806255340576 0.0602121502161026 0.06098884344100952 0.06017957627773285 0.06185513734817505 0.062125712633132935
2.306122303009033 0.065388023853302 0.0651249885559082 0.06470309942960739 0.06528877466917038 0.06513483822345734 0.06529325246810913 0.06577542424201965 0.06451500952243805 0.0645851194858551 0.06487244367599487 0.06449180841445923 0.06505362689495087 0.06440094858407974 0.06588488817214966 0.06625130772590637
2.3877549171447754 0.06993195414543152 0.06955224275588989 0.06907077878713608 0.06965386867523193 0.06954129040241241 0.06952926516532898 0.07009260356426239 0.06859637051820755 0.06892986595630646 0.06916803121566772 0.06897293031215668 0.06931877136230469 0.06879008561372757 0.0701136589050293 0.07055386900901794
2.4693877696990967 0.0746854841709137 0.0742102861404419 0.07369042932987213 0.07420804351568222 0.0740872323513031 0.0739404559135437 0.07460092008113861 0.07295939326286316 0.07350420951843262 0.07371723651885986 0.07365666329860687 0.07378983497619629 0.0733465924859047 0.07458153367042542 0.0750696063041687
2.551020383834839 0.07962790131568909 0.07909440994262695 0.07856206595897675 0.07897542417049408 0.07881078124046326 0.07858392596244812 0.07931587100028992 0.077656090259552 0.07832719385623932 0.07854753732681274 0.07855238020420074 0.07847880572080612 0.07808932662010193 0.07932686805725098 0.07983547449111938
2.632652997970581 0.08475825190544128 0.08420547842979431 0.08369269967079163 0.08398617804050446 0.08377213031053543 0.08352020382881165 0.084261953830719 0.08272296190261841 0.08341796696186066 0.08368611335754395 0.08367864787578583 0.0834132581949234 0.08305494487285614 0.08438646793365479 0.08488565683364868
2.7142858505249023 0.09009549021720886 0.0895540714263916 0.08909527957439423 0.0892743393778801 0.0890408530831337 0.08880394697189331 0.08947359025478363 0.08817887306213379 0.08879615366458893 0.08915191888809204 0.08906184136867523 0.08863933384418488 0.08829201757907867 0.08979249000549316 0.09025022387504578
2.7959184646606445 0.0956750214099884 0.09516438841819763 0.09478921443223953 0.09487548470497131 0.09468146413564682 0.09447813034057617 0.09499466419219971 0.09402865171432495 0.09448254108428955 0.09495669603347778 0.09473562240600586 0.09421669691801071 0.09385453164577484 0.09557130932807922 0.09595388174057007
2.8775510787963867 0.10154235363006592 0.10107266902923584 0.10079820454120636 0.1008240133523941 0.10074031352996826 0.10057112574577332 0.1008751392364502 0.10026504099369049 0.10049930214881897 0.1011049747467041 0.100737065076828 0.1002073660492897 0.0997951552271843 0.10174083709716797 0.10201507806777954
2.959183692932129 0.10774794220924377 0.10732334852218628 0.1071511059999466 0.10715211927890778 0.10723748803138733 0.10709437727928162 0.10716624557971954 0.10687406361103058 0.10686977207660675 0.10759830474853516 0.1071041077375412 0.1066630482673645 0.10615923255681992 0.10830998420715332 0.10844767093658447
3.040816307067871 0.11434060335159302 0.1139630377292633 0.11387956142425537 0.11388769745826721 0.11416743695735931 0.11404547095298767 0.1139136403799057 0.1138397604227066 0.11361806094646454 0.11443918943405151 0.11387293040752411 0.11361400038003922 0.11297956109046936 0.1152791976928711 0.11526182293891907
3.1224489212036133 0.12136292457580566 0.12103524804115295 0.12101465463638306 0.12105372548103333 0.12150587141513824 0.12141117453575134 0.12114949524402618 0.121148020029068 0.12076663970947266 0.12163370847702026 0.12107387185096741 0.12106442451477051 0.12027297914028168 0.12264144420623779 0.12246432900428772
3.2040815353393555 0.12884917855262756 0.12857452034950256 0.12858863174915314 0.128667414188385 0.1292259395122528 0.12917369604110718 0.12888890504837036 0.1287916600704193 0.12833602726459503 0.1291927695274353 0.12872914969921112 0.12899407744407654 0.1280408650636673 0.13038590550422668 0.13006198406219482
3.2857141494750977 0.13682210445404053 0.13660350441932678 0.13662458956241608 0.13673998415470123 0.13731130957603455 0.13731616735458374 0.13712549209594727 0.13677269220352173 0.1363423615694046 0.1371329426765442 0.13685104250907898 0.13736467063426971 0.1362696886062622 0.1385003626346588 0.13806065917015076
3.367347002029419 0.1452924907207489 0.1451306939125061 0.14513976871967316 0.1452760398387909 0.14576686918735504 0.14582747220993042 0.14583495259284973 0.14510470628738403 0.1447964608669281 0.14547204971313477 0.1454405039548874 0.14612972736358643 0.14493446052074432 0.14697390794754028 0.14646682143211365
3.448979616165161 0.1542598307132721 0.15415111184120178 0.15413682162761688 0.15427395701408386 0.15461906790733337 0.1547057032585144 0.15498065948486328 0.1538121998310089 0.15370303392410278 0.15422797203063965 0.15448880195617676 0.1552445888519287 0.1540047973394394 0.15579992532730103 0.15528717637062073
3.5306122303009033 0.16371244192123413 0.1636478304862976 0.16360652446746826 0.1637263149023056 0.1639072746038437 0.16395890712738037 0.16452182829380035 0.16292867064476013 0.16306090354919434 0.16341418027877808 0.16397911310195923 0.16467417776584625 0.16345062851905823 0.1649770736694336 0.16452860832214355
3.6122448444366455 0.17362907528877258 0.17359408736228943 0.17352402210235596 0.1736193746328354 0.17366762459278107 0.173603355884552 0.17442286014556885 0.1724899411201477 0.1728629469871521 0.17303526401519775 0.17389065027236938 0.1743994504213333 0.17324739694595337 0.17451044917106628 0.17419594526290894
3.6938774585723877 0.18397963047027588 0.18395546078681946 0.18385350704193115 0.18393385410308838 0.1839163899421692 0.1836588978767395 0.18465778231620789 0.1825273633003235 0.1830959916114807 0.18308579921722412 0.18419945240020752 0.18441778421401978 0.18338066339492798 0.18441039323806763 0.18429028987884521
3.77551007270813 0.19473057985305786 0.19469594955444336 0.19455471634864807 0.19464732706546783 0.19464318454265594 0.19414585828781128 0.1952158510684967 0.19306141138076782 0.19374513626098633 0.19355201721191406 0.19488579034805298 0.19474691152572632 0.19385124742984772 0.19469323754310608 0.19481000304222107
3.857142686843872 0.20584475994110107 0.20577925443649292 0.20558685064315796 0.20573334395885468 0.20580607652664185 0.20507696270942688 0.2060965597629547 0.20409223437309265 0.20479223132133484 0.20441704988479614 0.20593154430389404 0.20541852712631226 0.20467373728752136 0.20537853240966797 0.2057473063468933
3.9387755393981934 0.21728748083114624 0.21717381477355957 0.21692097187042236 0.21716609597206116 0.2173413336277008 0.2164551019668579 0.21730753779411316 0.21559876203536987 0.21622005105018616 0.21566849946975708 0.21732449531555176 0.21647708117961884 0.2158774435520172 0.21648812294006348 0.2170901894569397
4.0204081535339355 0.2290278971195221 0.22885626554489136 0.22854413092136383 0.22892022132873535 0.22917714715003967 0.22826844453811646 0.2288581132888794 0.22753754258155823 0.22801274061203003 0.22730815410614014 0.22905555367469788 0.22797231376171112 0.2275010049343109 0.22804269194602966 0.22882163524627686
4.102040767669678 0.24104470014572144 0.24081355333328247 0.2404680699110031 0.24097660183906555 0.24124956130981445 0.24049195647239685 0.2407570481300354 0.23985162377357483 0.24015840888023376 0.23936152458190918 0.2411203682422638 0.23995384573936462 0.239587664604187 0.24006018042564392 0.240923672914505
4.18367338180542 0.2533302307128906 0.2530483603477478 0.2527333199977875 0.2533259987831116 0.25352075695991516 0.25309064984321594 0.25301286578178406 0.25248536467552185 0.25265228748321533 0.2518790364265442 0.25351956486701965 0.2524641752243042 0.25217899680137634 0.25255286693573 0.2533811032772064
4.265305995941162 0.26589155197143555 0.2655784487724304 0.2654016613960266 0.2659711539745331 0.26598620414733887 0.2660245895385742 0.26563408970832825 0.2653973400592804 0.26549509167671204 0.2649262547492981 0.26625630259513855 0.2655278742313385 0.2653023600578308 0.2655225396156311 0.26618438959121704
4.346938610076904 0.2787577509880066 0.2784430980682373 0.27855122089385986 0.2789338529109955 0.27868762612342834 0.279260516166687 0.27863824367523193 0.27858057618141174 0.2786974012851715 0.2785598039627075 0.27934202551841736 0.27914634346961975 0.2789636552333832 0.2789572477340698 0.2793353199958801
4.428571701049805 0.29197943210601807 0.2917003035545349 0.2922549545764923 0.2922567129135132 0.2917112112045288 0.2927808165550232 0.29205387830734253 0.2920699715614319 0.2922775447368622 0.2927932143211365 0.2927940785884857 0.29328495264053345 0.29313427209854126 0.2928246259689331 0.29284703731536865
4.510204315185547 0.30563127994537354 0.3054295778274536 0.3065544068813324 0.30600592494010925 0.30518844723701477 0.30659788846969604 0.3059290647506714 0.30593955516815186 0.30626142024993896 0.3075495958328247 0.30664053559303284 0.30786627531051636 0.30773934721946716 0.3070638179779053 0.3067418336868286
4.591836929321289 0.31981462240219116 0.31973254680633545 0.3214232623577118 0.32027459144592285 0.31929177045822144 0.3207659125328064 0.3203338384628296 0.3202846646308899 0.32067909836769104 0.32262492179870605 0.3209235370159149 0.32276126742362976 0.3226482570171356 0.32157838344573975 0.3210434317588806
4.673469543457031 0.3346554636955261 0.33473092317581177 0.3367252051830292 0.3351810872554779 0.3342283368110657 0.3353917598724365 0.3353608250617981 0.33518123626708984 0.3355591595172882 0.3376592993736267 0.33570170402526855 0.33778253197669983 0.33766472339630127 0.33622294664382935 0.33575981855392456
4.755102157592773 0.35030174255371094 0.35056430101394653 0.35216444730758667 0.3508652150630951 0.35023033618927 0.3506385087966919 0.35111963748931885 0.3506282567977905 0.3509165644645691 0.35213661193847656 0.3510506749153137 0.3526785969734192 0.3525187075138092 0.35079073905944824 0.35085731744766235
4.836734771728516 0.3669230341911316 0.3673872947692871 0.3672480285167694 0.3674854338169098 0.3675488233566284 0.3667302131652832 0.3677317500114441 0.36648762226104736 0.3667401075363159 0.3654095530509949 0.36706823110580444 0.367136150598526 0.36686742305755615 0.36500048637390137 0.36623066663742065
4.918367385864258 0.3846982717514038 0.3853607177734375 0.38125455379486084 0.38520580530166626 0.38643479347229004 0.3839377164840698 0.3853122591972351 0.38242530822753906 0.3829670548439026 0.37675076723098755 0.3838660717010498 0.380778431892395 0.38029518723487854 0.3784825801849365 0.3816666007041931
5.0 0.403812050819397 0.4046478271484375 0.39324361085891724 0.4041858911514282 0.4071321487426758 0.4025686979293823 0.4039555788040161 0.39788782596588135 0.3994605541229248 0.3854209780693054 0.4015701413154602 0.39317938685417175 0.3923262655735016 0.3907710909843445 0.3968152403831482


==> figure_code/ECOFLEX_8/strain_extra/1.0_m_extra.txt <==
5.0 0.6805842518806458 0.6878125667572021 0.6893184781074524 0.6910762786865234 0.6846787333488464 0.6866323351860046 0.6847086548805237 0.6894931197166443 0.6862281560897827 0.6838377118110657 0.6887357234954834 0.6883788108825684 0.6830637454986572 0.6877639293670654 0.6909054517745972
5.040816307067871 0.689246416091919 0.6995258927345276 0.701158344745636 0.7034719586372375 0.6956292390823364 0.6974160075187683 0.6950401067733765 0.701519787311554 0.6974165439605713 0.6949238181114197 0.7001321911811829 0.6995658874511719 0.6943081021308899 0.7001752853393555 0.7027844786643982
5.081632614135742 0.6971637010574341 0.7111773490905762 0.7129194140434265 0.7158680558204651 0.7063608765602112 0.7079450488090515 0.7050502300262451 0.7135166525840759 0.7084947228431702 0.7058371305465698 0.7113484144210815 0.7105848789215088 0.7054144144058228 0.712604284286499 0.7146324515342712
5.122448921203613 0.7042430639266968 0.7227433323860168 0.7245698571205139 0.7282387614250183 0.7168358564376831 0.7181800603866577 0.7146971821784973 0.7254586815834045 0.7194413542747498 0.7165418267250061 0.7223455905914307 0.7214043736457825 0.7163541316986084 0.7250257730484009 0.7264291644096375
5.163265228271484 0.7103921175003052 0.7341988682746887 0.7360761761665344 0.7405551671981812 0.7270162105560303 0.7280812859535217 0.7239401936531067 0.7373186945915222 0.7302339673042297 0.7269993424415588 0.7330822944641113 0.7319919466972351 0.7270983457565308 0.7374125719070435 0.7381522059440613
5.2040815353393555 0.7155213356018066 0.745516300201416 0.7474012970924377 0.752785325050354 0.7368628978729248 0.7376089692115784 0.7327383160591125 0.7490673661231995 0.740849494934082 0.7371705174446106 0.7435160875320435 0.7423146367073059 0.7376165986061096 0.7497340440750122 0.749778151512146
5.244897842407227 0.7195463180541992 0.7566675543785095 0.7585066556930542 0.7648946642875671 0.7463365197181702 0.7467239499092102 0.7410526275634766 0.7606723308563232 0.7512633204460144 0.7470142245292664 0.7536033987998962 0.7523387670516968 0.7478779554367065 0.7619567513465881 0.7612806558609009
5.285714149475098 0.7223889231681824 0.7676222920417786 0.769351601600647 0.7768464088439941 0.7553985118865967 0.7553879618644714 0.7488452792167664 0.7721008062362671 0.7614508867263794 0.7564883232116699 0.7632998824119568 0.7620307207107544 0.7578511238098145 0.7740451097488403 0.7726333141326904
5.326530456542969 0.7239788174629211 0.7783490419387817 0.7798930406570435 0.7886009216308594 0.7640098333358765 0.7635644674301147 0.7560809254646301 0.7833171486854553 0.7713860869407654 0.7655501961708069 0.7725603580474854 0.7713565826416016 0.7675044536590576 0.7859611511230469 0.7838071584701538
5.36734676361084 0.7242552042007446 0.7888156771659851 0.7900876402854919 0.8001173734664917 0.7721330523490906 0.771217942237854 0.7627268433570862 0.794284462928772 0.7810426354408264 0.7741572260856628 0.7813404202461243 0.7802829146385193 0.7768067717552185 0.7976642847061157 0.7947728633880615
5.408163070678711 0.7231687903404236 0.798988401889801 0.799889862537384 0.8113515377044678 0.7797317504882812 0.7783157229423523 0.7687525153160095 0.8049649000167847 0.790393590927124 0.7822661399841309 0.7895957231521606 0.7887769341468811 0.7857266664505005 0.8091122508049011 0.8054991960525513
5.448979377746582 0.7206829190254211 0.808833658695221 0.8092545866966248 0.8222591876983643 0.7867711782455444 0.7848273515701294 0.7741310596466064 0.8153190016746521 0.799412190914154 0.7898346781730652 0.7972829341888428 0.7968065142631531 0.7942332625389099 0.8202612996101379 0.8159544467926025
5.489795684814453 0.716773509979248 0.8183168172836304 0.8181354999542236 0.832793653011322 0.7932186722755432 0.7907249927520752 0.7788389325141907 0.8253068327903748 0.8080703616142273 0.7968218922615051 0.8043607473373413 0.804341197013855 0.8022969365119934 0.8310657143592834 0.8261058926582336
5.530611991882324 0.711431086063385 0.8274029493331909 0.8264870047569275 0.8429079651832581 0.799043595790863 0.7959840297698975 0.7828558683395386 0.834888219833374 0.8163414001464844 0.8031880855560303 0.8107889890670776 0.8113512396812439 0.809889018535614 0.8414800763130188 0.8359208106994629
5.571428298950195 0.7046612501144409 0.8360579609870911 0.8342643976211548 0.8525540828704834 0.8042177557945251 0.8005828261375427 0.7861652970314026 0.8440226912498474 0.8241978883743286 0.80889493227005 0.8165304660797119 0.8178091645240784 0.8169817328453064 0.8514562249183655 0.8453652858734131
5.612245082855225 0.696483314037323 0.844247579574585 0.8414233922958374 0.8616844415664673 0.8087157011032104 0.8045027852058411 0.7887543439865112 0.8526699542999268 0.8316127061843872 0.8139073848724365 0.821550726890564 0.8236891627311707 0.8235490918159485 0.860947847366333 0.8544061183929443
5.653061389923096 0.686932384967804 0.8519381284713745 0.8479214906692505 0.8702512383460999 0.8125154972076416 0.8077285885810852 0.7906141877174377 0.8607903718948364 0.838559627532959 0.8181922435760498 0.8258177042007446 0.8289668560028076 0.829566478729248 0.8699071407318115 0.8630099296569824
5.693877696990967 0.6760566234588623 0.8590970039367676 0.8537185788154602 0.8782070875167847 0.8155974745750427 0.810248613357544 0.7917388081550598 0.8683452606201172 0.8450130224227905 0.8217199444770813 0.8293038010597229 0.8336209058761597 0.8350112438201904 0.8782879114151001 0.8711436986923218
5.734694004058838 0.6639183163642883 0.8656922578811646 0.8587764501571655 0.885506808757782 0.8179453015327454 0.8120538592338562 0.7921270132064819 0.8752971291542053 0.8509479761123657 0.8244642615318298 0.8319843411445618 0.8376319408416748 0.8398629426956177 0.886044442653656 0.8787750601768494
5.775510311126709 0.6505906581878662 0.8716943860054016 0.8630600571632385 0.8921058177947998 0.819546639919281 0.8131387829780579 0.7917800545692444 0.8816099166870117 0.8563407063484192 0.8264026641845703 0.8338392376899719 0.8409830927848816 0.8441030383110046 0.8931328058242798 0.8858729004859924
5.81632661819458 0.6361589431762695 0.8770743608474731 0.8665369749069214 0.8979619741439819 0.8203914761543274 0.8135013580322266 0.7907031774520874 0.8872495889663696 0.8611688017845154 0.8275163173675537 0.8348519206047058 0.8436599373817444 0.8477153182029724 0.8995105028152466 0.8924065828323364
5.857142925262451 0.62071692943573 0.8818056583404541 0.8691789507865906 0.9030358791351318 0.8204737901687622 0.813141405582428 0.7889043092727661 0.8921844959259033 0.8654110431671143 0.8277914524078369 0.8350105285644531 0.8456507921218872 0.850685715675354 0.905137300491333 0.8983474373817444
5.897959232330322 0.6043661832809448 0.8858639001846313 0.8709610104560852 0.9072898626327515 0.8197901248931885 0.8120630979537964 0.7863948941230774 0.8963850736618042 0.8690483570098877 0.8272176384925842 0.8343077898025513 0.846946656703949 0.8530028462409973 0.9099761247634888 0.9036681652069092
5.938775539398193 0.5872147679328918 0.8892267942428589 0.8718629479408264 0.9106904864311218 0.818341076374054 0.8102718591690063 0.7831891179084778 0.8998247981071472 0.8720625638961792 0.8257901668548584 0.8327405452728271 0.8475407361984253 0.8546578884124756 0.9139920473098755 0.9083432555198669
5.9795918464660645 0.5693739652633667 0.8918747305870056 0.8718679547309875 0.9132075905799866 0.816129744052887 0.8077762126922607 0.7793034315109253 0.9024801254272461 0.8744380474090576 0.8235079050064087 0.8303098082542419 0.8474295735359192 0.8556438684463501 0.9171541333198547 0.9123492240905762
6.0204081535339355 0.5509577989578247 0.8937901258468628 0.8709638118743896 0.9148151874542236 0.8131624460220337 0.8045869469642639 0.7747564911842346 0.9043307900428772 0.8761609196662903 0.820374608039856 0.8270211219787598 0.846611499786377 0.8559569716453552 0.9194347858428955 0.9156650304794312
6.061224460601807 0.5320812463760376 0.8949587941169739 0.8691439032554626 0.9154909253120422 0.809448778629303 0.8007175922393799 0.7695701718330383 0.9053598046302795 0.8772203922271729 0.816399097442627 0.8228846788406372 0.8450886011123657 0.8555958271026611 0.9208107590675354 0.9182718992233276
6.102040767669678 0.5128573775291443 0.8953690528869629 0.8664044737815857 0.9152173399925232 0.805000364780426 0.7961828112602234 0.7637666463851929 0.9055535793304443 0.8776063919067383 0.811593770980835 0.8179140090942383 0.8428642153739929 0.8545608520507812 0.921262264251709 0.9201531410217285
6.142857074737549 0.49339666962623596 0.8950126767158508 0.8627476096153259 0.913981020450592 0.799831748008728 0.790999174118042 0.75737065076828 0.9049021601676941 0.8773121237754822 0.8059758543968201 0.8121265172958374 0.83994460105896 0.8528554439544678 0.9207747578620911 0.9212954640388489
6.18367338180542 0.47380757331848145 0.8938838839530945 0.8581801652908325 0.9117743372917175 0.7939605116844177 0.785185694694519 0.7504086494445801 0.9033998250961304 0.8763332962989807 0.7995672225952148 0.8055441975593567 0.8363388776779175 0.850485622882843 0.9193373918533325 0.9216879606246948
6.224489688873291 0.454190731048584 0.8919797539710999 0.852712094783783 0.9085933566093445 0.7874053120613098 0.7787621021270752 0.7429075241088867 0.9010441899299622 0.8746683597564697 0.7923921942710876 0.798191487789154 0.8320580124855042 0.8474587798118591 0.9169445037841797 0.9213227033615112
6.265305995941162 0.43464305996894836 0.8893013596534729 0.8463596701622009 0.9044396877288818 0.7801881432533264 0.7717502117156982 0.7348957061767578 0.8978362679481506 0.8723172545433044 0.7844802737236023 0.7900961637496948 0.827114999294281 0.8437852263450623 0.9135950803756714 0.9201943874359131
6.306122303009033 0.41525349020957947 0.8858517408370972 0.8391415476799011 0.8993197679519653 0.7723320126533508 0.7641720771789551 0.7264022827148438 0.8937819004058838 0.8692836761474609 0.775863766670227 0.7812892198562622 0.8215249180793762 0.8394773006439209 0.9092929363250732 0.9183011651039124
6.346938610076904 0.3961041271686554 0.8816377520561218 0.8310816287994385 0.8932449221611023 0.7638625502586365 0.7560517191886902 0.7174569964408875 0.8888900279998779 0.865572988986969 0.7665774822235107 0.7718037962913513 0.8153054714202881 0.8345488905906677 0.9040459394454956 0.9156439304351807
6.387754917144775 0.3772679567337036 0.876667857170105 0.8222063779830933 0.8862308859825134 0.7548056244850159 0.7474135756492615 0.7080894112586975 0.883172333240509 0.8611933588981628 0.7566590905189514 0.7616748213768005 0.8084744811058044 0.8290155529975891 0.8978665471076965 0.9122259020805359
6.4285712242126465 0.358811616897583 0.8709554076194763 0.8125473260879517 0.8782978057861328 0.7451901435852051 0.7382832169532776 0.6983304023742676 0.8766456842422485 0.8561552166938782 0.7461495399475098 0.7509405612945557 0.8010534048080444 0.8228954672813416 0.8907727003097534 0.9080540537834167
6.469388008117676 0.3407925069332123 0.8645141124725342 0.8021377921104431 0.869470477104187 0.7350447773933411 0.728686511516571 0.6882100105285645 0.8693283796310425 0.8504719734191895 0.7350905537605286 0.7396389842033386 0.7930638194084167 0.8162076473236084 0.882785439491272 0.9031375050544739
6.510204315185547 0.3232608437538147 0.8573622703552246 0.7910148501396179 0.8597784638404846 0.7244002223014832 0.718650758266449 0.6777588725090027 0.8612440228462219 0.8441586494445801 0.7235262393951416 0.7278112173080444 0.7845293879508972 0.8089731335639954 0.8739306330680847 0.8974889516830444
6.551020622253418 0.30625858902931213 0.849519670009613 0.7792174220085144 0.8492535352706909 0.7132874727249146 0.7082023620605469 0.6670068502426147 0.8524173498153687 0.837232232093811 0.7115016579627991 0.7154978513717651 0.7754748463630676 0.8012138605117798 0.8642374873161316 0.8911232352256775
6.591836929321289 0.28982019424438477 0.8410083651542664 0.766787052154541 0.837932825088501 0.7017385959625244 0.697369396686554 0.655984103679657 0.8428763151168823 0.8297128081321716 0.6990625262260437 0.7027411460876465 0.7659257054328918 0.7929527759552002 0.8537394404411316 0.8840571045875549
6.63265323638916 0.2739725112915039 0.8318527340888977 0.753767192363739 0.8258551955223083 0.6897855997085571 0.6861793398857117 0.6447195410728455 0.8326520323753357 0.8216210007667542 0.6862550377845764 0.6895832419395447 0.7559089064598083 0.7842143774032593 0.8424718976020813 0.8763108849525452
6.673469543457031 0.2587359547615051 0.8220785856246948 0.7402026653289795 0.8130627870559692 0.6774611473083496 0.6746595501899719 0.6332419514656067 0.8217765092849731 0.812980055809021 0.6731261014938354 0.6760656237602234 0.7454515099525452 0.7750234007835388 0.8304740786552429 0.8679056167602539
6.714285850524902 0.2441253960132599 0.8117144703865051 0.7261390686035156 0.7996007204055786 0.6647987961769104 0.6628389954566956 0.6215800642967224 0.8102859258651733 0.8038148880004883 0.6597220301628113 0.6622316241264343 0.7345826625823975 0.7654060125350952 0.8177878856658936 0.8588664531707764
6.755102157592773 0.23014873266220093 0.8007896542549133 0.7116235494613647 0.7855154275894165 0.6518308520317078 0.650744616985321 0.6097604036331177 0.7982151508331299 0.7941505908966064 0.6460886597633362 0.648122251033783 0.7233300805091858 0.7553884983062744 0.8044570088386536 0.8492180109024048
6.7959184646606445 0.21680989861488342 0.7893351316452026 0.6967034935951233 0.7708555459976196 0.638590395450592 0.6384042501449585 0.5978103280067444 0.7856035828590393 0.7840156555175781 0.6322710514068604 0.6337790489196777 0.7117233276367188 0.7449975609779358 0.7905271649360657 0.8389886021614075
6.836734771728516 0.20410719513893127 0.7773832082748413 0.6814260482788086 0.7556707262992859 0.6251104474067688 0.6258456110954285 0.5857549905776978 0.772489607334137 0.7734375 0.6183135509490967 0.6192420125007629 0.699791669845581 0.7342605590820312 0.7760459184646606 0.8282070159912109
6.877551078796387 0.19203561544418335 0.7649663686752319 0.6658384799957275 0.7400118708610535 0.6114228367805481 0.6130957007408142 0.5736193656921387 0.7589136362075806 0.7624452114105225 0.6042584776878357 0.6045506596565247 0.6875646710395813 0.723204493522644 0.7610607743263245 0.8169032335281372
6.918367385864258 0.18058593571186066 0.7521186470985413 0.649987518787384 0.7239302396774292 0.5975596308708191 0.6001810431480408 0.561427116394043 0.7449161410331726 0.751068651676178 0.5901475548744202 0.5897430777549744 0.6750717759132385 0.7118573188781738 0.7456213235855103 0.8051089644432068
6.959183692932129 0.169746533036232 0.7388749718666077 0.6339197754859924 0.7074771523475647 0.5835520625114441 0.5871281027793884 0.549201250076294 0.7305387258529663 0.7393381595611572 0.5760201811790466 0.5748559832572937 0.6623420119285583 0.7002458572387695 0.7297768592834473 0.7928560376167297
7.0 0.15950234234333038 0.7252697944641113 0.6176801919937134 0.6907039284706116 0.5694308876991272 0.5739628672599792 0.5369633436203003 0.7158225178718567 0.7272846102714539 0.5619148015975952 0.5599249601364136 0.6494050025939941 0.6883976459503174 0.713577389717102 0.7801777720451355


==> figure_code/ECOFLEX_8/strain_extra/1.0_m_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.010424371808767319 0.010383322834968567 0.010424792766571045 0.010676689445972443 0.010356441140174866 0.01049533486366272 0.010332588106393814 0.010314173996448517 0.010301399976015091 0.010347116738557816 0.010358106344938278 0.010201990604400635 0.010086741298437119 0.010500110685825348 0.010217327624559402
1.163265347480774 0.019294969737529755 0.019188422709703445 0.019207384437322617 0.01951955258846283 0.019164085388183594 0.019317716360092163 0.019099295139312744 0.019110623747110367 0.019077830016613007 0.01915360614657402 0.019185736775398254 0.01889508217573166 0.018811624497175217 0.019341077655553818 0.01887352764606476
1.2448979616165161 0.027035202831029892 0.02686215564608574 0.026866864413022995 0.02716541662812233 0.026861969381570816 0.026974808424711227 0.02676640823483467 0.026806820183992386 0.026766866445541382 0.026868149638175964 0.026876211166381836 0.026546671986579895 0.02653377130627632 0.02705921232700348 0.026473723351955414
1.3265305757522583 0.0339583158493042 0.03373802825808525 0.0337601900100708 0.034027088433504105 0.03377033770084381 0.03383240848779678 0.033671699464321136 0.03371191769838333 0.03369329869747162 0.03381526842713356 0.033732540905475616 0.03348299488425255 0.03352196514606476 0.03401976823806763 0.03336554393172264
1.40816330909729 0.04031553864479065 0.04007473960518837 0.04014189541339874 0.040384888648986816 0.040134213864803314 0.04016001895070076 0.04006573557853699 0.04007077217102051 0.04010316729545593 0.0402393639087677 0.040009576827287674 0.03993996977806091 0.03998902440071106 0.040480565279722214 0.03979651629924774
1.4897959232330322 0.04631780833005905 0.04607845097780228 0.046200335025787354 0.04643772169947624 0.04614910110831261 0.04616090655326843 0.04613896459341049 0.046086832880973816 0.04618680849671364 0.0463312491774559 0.04593019187450409 0.04609409719705582 0.04611054062843323 0.046630021184682846 0.04594877362251282
1.5714285373687744 0.05214148759841919 0.0519145131111145 0.052080247551202774 0.052332960069179535 0.05197502300143242 0.05199212580919266 0.052039939910173416 0.05193069204688072 0.052094507962465286 0.05224435403943062 0.05168331414461136 0.05208222568035126 0.05203425884246826 0.052610691636800766 0.051960915327072144
1.6530611515045166 0.057928673923015594 0.05771467834711075 0.05789731815457344 0.0581844300031662 0.05774392932653427 0.057778168469667435 0.05788759887218475 0.05774190276861191 0.05794747173786163 0.058104366064071655 0.05741817504167557 0.05801417678594589 0.057884905487298965 0.05853409692645073 0.05794183537364006
1.7346938848495483 0.0637889951467514 0.06358293443918228 0.0637478232383728 0.0640837699174881 0.06356431543827057 0.06361998617649078 0.0637798085808754 0.06363056600093842 0.06384541839361191 0.06401534378528595 0.06324458867311478 0.06398113071918488 0.06376714259386063 0.06449062377214432 0.06398001313209534
1.8163264989852905 0.06980505585670471 0.06960190087556839 0.06971487402915955 0.07010775804519653 0.06952507793903351 0.06960158050060272 0.06979929655790329 0.06968118995428085 0.06987237185239792 0.07006406784057617 0.06924080848693848 0.07006120681762695 0.06976845860481262 0.07055598497390747 0.07014970481395721
1.8979592323303223 0.0760403424501419 0.0758388489484787 0.07587297260761261 0.07632304728031158 0.07569986581802368 0.07579446583986282 0.07601793855428696 0.07595908641815186 0.07610087096691132 0.0763237327337265 0.07546451687812805 0.07632335275411606 0.07596270740032196 0.07679584622383118 0.07651512324810028
1.9795918464660645 0.08254653215408325 0.08235075324773788 0.08229022473096848 0.08278924226760864 0.08215092122554779 0.08226087689399719 0.08249949663877487 0.08251672238111496 0.08259473741054535 0.08285678923130035 0.08196214586496353 0.0828298032283783 0.08241315931081772 0.08326876908540726 0.08313341438770294
2.0612244606018066 0.08936978876590729 0.08918789029121399 0.0890302062034607 0.08956117928028107 0.08893262594938278 0.0890561044216156 0.08930180966854095 0.08939924091100693 0.08941144496202469 0.08971789479255676 0.08877569437026978 0.0896378606557846 0.08917580544948578 0.09002835303544998 0.0900566354393959
2.142857074737549 0.09655410796403885 0.09639643877744675 0.09615222364664078 0.0966900959610939 0.09609413892030716 0.09622998535633087 0.09647796303033829 0.09664813429117203 0.09660319983959198 0.09695575386285782 0.0959457978606224 0.0968010276556015 0.09630148857831955 0.09712477773427963 0.09733310341835022
2.224489688873291 0.1041431576013565 0.10401971638202667 0.10371133685112 0.10422448813915253 0.10368086397647858 0.1038280725479126 0.10407720506191254 0.10430323332548141 0.10421796143054962 0.10461476445198059 0.10351333022117615 0.10436943173408508 0.10383745282888412 0.10460560023784637 0.10500819981098175
2.306122303009033 0.11218075454235077 0.112098827958107 0.11175777018070221 0.11221057176589966 0.11173544079065323 0.11189231276512146 0.11214528977870941 0.11240364611148834 0.11229969561100006 0.11273597180843353 0.11151939630508423 0.11239029467105865 0.11182808130979538 0.1125163808465004 0.11312504857778549
2.3877549171447754 0.12071053683757782 0.12067275494337082 0.12033604085445404 0.12069208920001984 0.12029772996902466 0.1204613596200943 0.12072449922561646 0.120987668633461 0.12088856101036072 0.12135747075080872 0.1200048178434372 0.12090787291526794 0.12031504511833191 0.12090077996253967 0.12172447890043259
2.4693877696990967 0.12977509200572968 0.12977823615074158 0.12948434054851532 0.1297106146812439 0.12940478324890137 0.12957076728343964 0.12985347211360931 0.13009266555309296 0.13002081215381622 0.1305144876241684 0.12900955975055695 0.12996312975883484 0.12933698296546936 0.1298007071018219 0.13084502518177032
2.551020383834839 0.13941484689712524 0.13944922387599945 0.13923361897468567 0.13930454850196838 0.13909022510051727 0.13925282657146454 0.1395668387413025 0.13975414633750916 0.13972841203212738 0.14023926854133606 0.1385716199874878 0.13959354162216187 0.13892917335033417 0.1392558068037033 0.14052292704582214
2.632652997970581 0.14966687560081482 0.14971646666526794 0.1496078222990036 0.14950895309448242 0.149383544921875 0.1495363414287567 0.14989471435546875 0.15000544488430023 0.15003906190395355 0.15056028962135315 0.14872659742832184 0.1498323678970337 0.1491229236125946 0.14930301904678345 0.150791198015213
2.7142858505249023 0.160563662648201 0.16060692071914673 0.1606237143278122 0.16035476326942444 0.16030964255332947 0.16044610738754272 0.16086196899414062 0.16087663173675537 0.16097567975521088 0.1615021675825119 0.15950626134872437 0.1607082039117813 0.15994460880756378 0.15997612476348877 0.16167955100536346
2.7959184646606445 0.17213144898414612 0.17214269936084747 0.1722913384437561 0.17186754941940308 0.17188768088817596 0.17200243473052979 0.1724875420331955 0.1723935604095459 0.1725558489561081 0.17308460175991058 0.1709381639957428 0.17224405705928802 0.17141540348529816 0.1713043749332428 0.1732134073972702
2.8775510787963867 0.18438896536827087 0.18434107303619385 0.1846151351928711 0.1840672492980957 0.18413077294826508 0.18422064185142517 0.1847839653491974 0.18457725644111633 0.184792160987854 0.1853221207857132 0.1830442249774933 0.18445691466331482 0.1835503727197647 0.18331211805343628 0.1854132115840912
2.959183692932129 0.19734624028205872 0.19721311330795288 0.1975950449705124 0.19696670770645142 0.19704537093639374 0.19711031019687653 0.19775676727294922 0.1974426656961441 0.19769138097763062 0.19822295010089874 0.19583997130393982 0.19735708832740784 0.19635812938213348 0.196017324924469 0.19829362630844116
3.040816307067871 0.2110036462545395 0.2107638567686081 0.21122725307941437 0.21057134866714478 0.2106308937072754 0.21067513525485992 0.21140393614768982 0.2109983116388321 0.21125490963459015 0.2117893248796463 0.20933401584625244 0.21094757318496704 0.20984062552452087 0.2094307690858841 0.2118629515171051
3.1224489212036133 0.22535070776939392 0.22499141097068787 0.22550499439239502 0.2248779535293579 0.2248796671628952 0.22491198778152466 0.22571617364883423 0.22524499893188477 0.2254781723022461 0.226016566157341 0.2235267609357834 0.22522388398647308 0.2239924520254135 0.2235550433397293 0.22612221539020538
3.2040815353393555 0.2403668612241745 0.23988714814186096 0.24041925370693207 0.23987501859664917 0.23977720737457275 0.239811509847641 0.24067692458629608 0.24017561972141266 0.24035170674324036 0.24089331924915314 0.23841074109077454 0.24017435312271118 0.2388017177581787 0.23838365077972412 0.2410651594400406
3.2857141494750977 0.256021648645401 0.25543561577796936 0.2559584975242615 0.25554224848747253 0.25530290603637695 0.2553577721118927 0.25626352429389954 0.2557753920555115 0.2558608949184418 0.25640207529067993 0.2539701461791992 0.25578004121780396 0.25425004959106445 0.25390106439590454 0.2566780149936676
3.367347002029419 0.27227625250816345 0.2716153562068939 0.272107869386673 0.2718513309955597 0.27143096923828125 0.2715289294719696 0.27244797348976135 0.2720211148262024 0.2719869613647461 0.27251946926116943 0.27018123865127563 0.2720159590244293 0.27031347155570984 0.2700822651386261 0.2729392945766449
3.448979616165161 0.289086252450943 0.288399338722229 0.2888491153717041 0.28876644372940063 0.2881318926811218 0.2882983088493347 0.28919872641563416 0.2888825535774231 0.2887078523635864 0.289217084646225 0.2870136797428131 0.28885194659233093 0.2869637608528137 0.28689396381378174 0.2898212671279907
3.5306122303009033 0.3064050078392029 0.3057563900947571 0.306160032749176 0.30624672770500183 0.30537423491477966 0.3056357800960541 0.30648326873779297 0.30632367730140686 0.3059992790222168 0.3064638674259186 0.3044320344924927 0.30625492334365845 0.3041698932647705 0.3042947053909302 0.30729061365127563
3.6122448444366455 0.3241879343986511 0.3236527740955353 0.32401397824287415 0.32424768805503845 0.32312682271003723 0.32350942492485046 0.3242700695991516 0.32430413365364075 0.32383567094802856 0.3242265284061432 0.3223976492881775 0.3241903483867645 0.3219001591205597 0.3222384750843048 0.3253101706504822
3.6938774585723877 0.34239715337753296 0.3420536518096924 0.3423810303211212 0.3427239954471588 0.3413604199886322 0.3418876528739929 0.3425309956073761 0.3427814245223999 0.3421911299228668 0.34247225522994995 0.34087133407592773 0.34262463450431824 0.34012317657470703 0.3406761586666107 0.3438405394554138
3.77551007270813 0.3610058128833771 0.3609253168106079 0.36122891306877136 0.36163249611854553 0.360050231218338 0.36074143648147583 0.3612440824508667 0.3617139458656311 0.36104097962379456 0.3611709773540497 0.3598161041736603 0.3615267872810364 0.3588109612464905 0.359559029340744 0.36284270882606506
3.857142686843872 0.3800022006034851 0.38023680448532104 0.3805251717567444 0.38093504309654236 0.3791768252849579 0.3800460994243622 0.3803946077823639 0.38106298446655273 0.38036197423934937 0.38029590249061584 0.3792000412940979 0.3808712959289551 0.3779396712779999 0.3788423538208008 0.38228029012680054
3.9387755393981934 0.39939162135124207 0.39996129274368286 0.4002399146556854 0.40060165524482727 0.3987279534339905 0.3997829854488373 0.3999761641025543 0.40079593658447266 0.4001331031322479 0.3998264670372009 0.3989984095096588 0.400638222694397 0.3974910080432892 0.3984883427619934 0.4021211862564087
4.0204081535339355 0.41919586062431335 0.42007774114608765 0.4203478693962097 0.42061248421669006 0.418697714805603 0.4199402630329132 0.4199902415275574 0.42088839411735535 0.4203348159790039 0.4197479784488678 0.41919493675231934 0.42081451416015625 0.41745248436927795 0.4184700846672058 0.4223395884037018
4.102040767669678 0.4394511580467224 0.4405711889266968 0.44083136320114136 0.44095927476882935 0.4390859603881836 0.44051241874694824 0.4404434263706207 0.4413251280784607 0.44094932079315186 0.44005247950553894 0.4397828280925751 0.44139301776885986 0.437816858291626 0.43877261877059937 0.44291695952415466
4.18367338180542 0.46019992232322693 0.4614326059818268 0.46168074011802673 0.4616463780403137 0.45989662408828735 0.46149900555610657 0.4613446891307831 0.46210163831710815 0.46195927262306213 0.46073731780052185 0.46076351404190063 0.46237117052078247 0.4585813581943512 0.4593959450721741 0.46384236216545105
4.265305995941162 0.48148098587989807 0.4826575815677643 0.4828946590423584 0.4826892614364624 0.4811326563358307 0.48289966583251953 0.48269855976104736 0.4832220673561096 0.48334598541259766 0.4818020761013031 0.4821431338787079 0.4837474226951599 0.4797435402870178 0.48035237193107605 0.4851112961769104
4.346938610076904 0.5033149123191833 0.5042446851730347 0.5044785141944885 0.5041119456291199 0.5027925372123718 0.5047115087509155 0.5044991970062256 0.5046985149383545 0.5050874352455139 0.5032462477684021 0.5039292573928833 0.5055177211761475 0.5012993812561035 0.5016669631004333 0.5067243576049805
4.428571701049805 0.5256878137588501 0.5261923670768738 0.5264407992362976 0.5259445905685425 0.5248638391494751 0.5269198417663574 0.5267218947410583 0.5265463590621948 0.5271563529968262 0.5250641107559204 0.5261246562004089 0.5276705622673035 0.5232382416725159 0.5233717560768127 0.5286841988563538
4.510204315185547 0.5485302805900574 0.5484943985939026 0.5487875938415527 0.548215925693512 0.5473164319992065 0.5494921803474426 0.5493137836456299 0.5487799644470215 0.5495172739028931 0.5472378134727478 0.5487193465232849 0.550180196762085 0.545536994934082 0.5455019474029541 0.5509920716285706
4.591836929321289 0.5716999769210815 0.5711372494697571 0.5715170502662659 0.570949912071228 0.5700963735580444 0.5723693370819092 0.5721877217292786 0.5714074373245239 0.5721240639686584 0.5697330236434937 0.571683943271637 0.5730031728744507 0.5681573152542114 0.5680885910987854 0.5736430287361145
4.673469543457031 0.5949637293815613 0.5940937995910645 0.5946117639541626 0.5941570401191711 0.5931196808815002 0.5954586863517761 0.5952145457267761 0.5944243669509888 0.594918429851532 0.5924915075302124 0.5949617624282837 0.5960711240768433 0.5910394787788391 0.5911524891853333 0.5966223478317261
4.755102157592773 0.6179841756820679 0.6173194646835327 0.6180300116539001 0.6178275346755981 0.6162670254707336 0.6186271905899048 0.6182202100753784 0.6178064942359924 0.617825984954834 0.6154243350028992 0.6184605956077576 0.6192870140075684 0.6140984296798706 0.6146944761276245 0.6198998689651489
4.836734771728516 0.6403132081031799 0.6407474875450134 0.6417003870010376 0.6419246792793274 0.6393804550170898 0.6416985988616943 0.6409850716590881 0.6415042877197266 0.6407561302185059 0.6384080648422241 0.6420478820800781 0.6425230503082275 0.6372216939926147 0.6386893391609192 0.6434257626533508
4.918367385864258 0.6613959670066833 0.6642856597900391 0.6655134558677673 0.6663774847984314 0.6622626781463623 0.6644532680511475 0.663246750831604 0.6654382944107056 0.6635993719100952 0.6612803936004639 0.6655468940734863 0.665617823600769 0.6602668762207031 0.6630784869194031 0.6671273112297058
5.0 0.6805842518806458 0.6878125667572021 0.6893184781074524 0.6910762786865234 0.6846787333488464 0.6866323351860046 0.6847086548805237 0.6894931197166443 0.6862281560897827 0.6838377118110657 0.6887357234954834 0.6883788108825684 0.6830637454986572 0.6877639293670654 0.6909054517745972


==> figure_code/ECOFLEX_8/strain_extra/1.0_mc_extra.txt <==
5.0 0.6885181665420532 0.6890916228294373 0.6892473101615906 0.6900062561035156 0.6924024224281311 0.6896120309829712 0.6897879838943481 0.686521053314209 0.6891098022460938 0.6873784065246582 0.6905157566070557 0.6933161616325378 0.6868689656257629 0.6888235211372375 0.6857503652572632
5.040816307067871 0.7004539370536804 0.7011321187019348 0.7018291354179382 0.702168345451355 0.705226480960846 0.70196133852005 0.7022736072540283 0.6981531381607056 0.7009275555610657 0.6988223195075989 0.7024090886116028 0.7064769864082336 0.6987707614898682 0.7003065943717957 0.6972410678863525
5.081632614135742 0.7123869061470032 0.7131776809692383 0.7145646810531616 0.714377760887146 0.7181570529937744 0.714354395866394 0.7148447036743164 0.7097557187080383 0.7127508521080017 0.710218608379364 0.7142831087112427 0.7197946906089783 0.7106688022613525 0.7117280960083008 0.7087055444717407
5.122448921203613 0.724308967590332 0.7252203226089478 0.7274652719497681 0.7266325354576111 0.7311892509460449 0.7267836332321167 0.7274966835975647 0.7213205099105835 0.7245743870735168 0.7215592861175537 0.7261284589767456 0.7332662343978882 0.7225543856620789 0.7230784893035889 0.7201377153396606
5.163265228271484 0.7362115383148193 0.7372512221336365 0.7405433058738708 0.7389311790466309 0.7443172335624695 0.739240825176239 0.7402244806289673 0.7328397035598755 0.7363933324813843 0.7328366637229919 0.7379359602928162 0.7468883991241455 0.7344182729721069 0.7343480587005615 0.7315314412117004
5.2040815353393555 0.7480865716934204 0.7492622137069702 0.7538133263587952 0.751272976398468 0.7575353384017944 0.751717746257782 0.7530224919319153 0.7443055510520935 0.7482027411460876 0.7440433502197266 0.7496964335441589 0.7606571912765503 0.746252179145813 0.7455278635025024 0.7428813576698303
5.244897842407227 0.7599260807037354 0.7612447738647461 0.7672895193099976 0.7636572122573853 0.7708368301391602 0.7642061114311218 0.765884518623352 0.7557108402252197 0.7599982023239136 0.7551722526550293 0.7614014744758606 0.7745672464370728 0.7580468654632568 0.7566094398498535 0.7541817426681519
5.285714149475098 0.7717220783233643 0.773190975189209 0.780988872051239 0.7760841846466064 0.784214973449707 0.7766972780227661 0.778803288936615 0.7670484781265259 0.7717752456665039 0.7662166953086853 0.7730423808097839 0.7886133790016174 0.7697939276695251 0.7675853967666626 0.7654271125793457
5.326530456542969 0.783467173576355 0.7850928902626038 0.794929027557373 0.7885541915893555 0.7976624369621277 0.7891827821731567 0.7917715907096863 0.7783120274543762 0.7835298776626587 0.7771708965301514 0.7846113443374634 0.8027890920639038 0.7814847230911255 0.7784484624862671 0.7766131162643433
5.36734676361084 0.7951540350914001 0.796943187713623 0.8091297149658203 0.8010685443878174 0.8111716508865356 0.801654040813446 0.8047811985015869 0.7894952893257141 0.7952580451965332 0.7880290746688843 0.7961009740829468 0.8170874714851379 0.7931115031242371 0.7891923785209656 0.7877350449562073
5.408163070678711 0.8067760467529297 0.8087341785430908 0.8236112594604492 0.813628613948822 0.8247343897819519 0.8141025304794312 0.8178237080574036 0.8005924224853516 0.8069563508033752 0.7987859845161438 0.8075041174888611 0.831500768661499 0.8046658635139465 0.7998117208480835 0.7987886667251587
5.448979377746582 0.8183264136314392 0.8204590678215027 0.838395357131958 0.826236367225647 0.8383426666259766 0.8265201449394226 0.8308895826339722 0.8115982413291931 0.8186210989952087 0.8094370365142822 0.8188143968582153 0.8460208773612976 0.8161405324935913 0.8103017807006836 0.8097699284553528
5.489795684814453 0.8297993540763855 0.8321112394332886 0.85350501537323 0.8388944864273071 0.851987898349762 0.8388985395431519 0.843969464302063 0.822507917881012 0.8302493095397949 0.8199782967567444 0.8300253748893738 0.860639214515686 0.8275283575057983 0.8206584453582764 0.820675253868103
5.530611991882324 0.8411892652511597 0.8436847925186157 0.8689643144607544 0.8516057729721069 0.8656616806983948 0.8512296080589294 0.8570532202720642 0.8333173990249634 0.8418377637863159 0.8304060697555542 0.8411321043968201 0.8753462433815002 0.8388224840164185 0.8308783769607544 0.8315010070800781
5.571428298950195 0.852491021156311 0.8551738262176514 0.8847987651824951 0.8643733263015747 0.8793550729751587 0.8635058403015137 0.8701307773590088 0.8440225124359131 0.8533840179443359 0.8407174348831177 0.8521294593811035 0.8901323080062866 0.8500165939331055 0.8409590125083923 0.8422447443008423
5.612245082855225 0.8636999130249023 0.8665731549263 0.9010340571403503 0.8772010207176208 0.893059492111206 0.8757197260856628 0.8831912875175476 0.8546202778816223 0.8648854494094849 0.850909411907196 0.8630130887031555 0.9049876928329468 0.8611053228378296 0.8508986830711365 0.8529026508331299
5.653061389923096 0.8748117089271545 0.8778777122497559 0.9176964163780212 0.8900924324989319 0.9067659974098206 0.8878641724586487 0.8962240815162659 0.865107536315918 0.8763394355773926 0.8609802722930908 0.873779296875 0.9199011921882629 0.8720827102661133 0.8606960773468018 0.863472580909729
5.693877696990967 0.8858228921890259 0.8890833854675293 0.9348132610321045 0.9030518531799316 0.9204654097557068 0.8999321460723877 0.909218430519104 0.8754820823669434 0.887744128704071 0.8709282279014587 0.8844248056411743 0.9348628520965576 0.8829445838928223 0.8703504204750061 0.8739522695541382
5.734694004058838 0.8967297673225403 0.9001861810684204 0.9524115920066833 0.916083574295044 0.9341495633125305 0.9119173884391785 0.9221634864807129 0.8857420682907104 0.8990976810455322 0.8807522654533386 0.8949471116065979 0.9498611092567444 0.8936864137649536 0.8798623085021973 0.8843397498130798
5.775510311126709 0.9075305461883545 0.9111827611923218 0.9705178737640381 0.9291917085647583 0.9478095769882202 0.9238142371177673 0.9350483417510986 0.8958858847618103 0.9103978276252747 0.8904516696929932 0.9053440093994141 0.9648852944374084 0.9043050408363342 0.8892320990562439 0.8946325182914734
5.81632661819458 0.918222188949585 0.9220701456069946 0.9891585111618042 0.9423811435699463 0.961436927318573 0.9356167912483215 0.9478628635406494 0.9059126377105713 0.9216432571411133 0.9000262022018433 0.9156140089035034 0.9799239039421082 0.9147968888282776 0.898461103439331 0.9048291444778442
5.857142925262451 0.928803563117981 0.9328460693359375 1.0083587169647217 0.955656111240387 0.975023627281189 0.9473201632499695 0.9605962634086609 0.9158217906951904 0.9328322410583496 0.9094758629798889 0.92575603723526 0.9949660897254944 0.9251598119735718 0.9075509905815125 0.91492760181427
5.897959232330322 0.9392726421356201 0.9435083866119385 1.0281422138214111 0.9690207839012146 0.9885613918304443 0.9589197039604187 0.9732390642166138 0.9256131649017334 0.9439635276794434 0.9188013076782227 0.9357696175575256 1.0100001096725464 0.9353919625282288 0.9165037274360657 0.9249271154403687
5.938775539398193 0.9496293663978577 0.9540553689002991 1.0485308170318604 0.9824793934822083 1.0020426511764526 0.9704111218452454 0.9857812523841858 0.9352866411209106 0.9550358057022095 0.9280034303665161 0.9456545114517212 1.0250153541564941 0.9454919099807739 0.9253219366073608 0.9348258972167969
5.9795918464660645 0.9598727226257324 0.9644860625267029 1.0695433616638184 0.9960361123085022 1.0154601335525513 0.9817905426025391 0.9982141256332397 0.9448431134223938 0.9660477042198181 0.9370833039283752 0.9554110169410706 1.0400004386901855 0.9554585814476013 0.9340083599090576 0.9446227550506592
6.0204081535339355 0.9700027704238892 0.9747998714447021 1.0911967754364014 1.0096948146820068 1.0288063287734985 0.9930551052093506 1.0105291604995728 0.9542831778526306 0.9769981503486633 0.9460423588752747 0.965039849281311 1.0549451112747192 0.9652916193008423 0.9425662159919739 0.9543165564537048
6.061224460601807 0.9800199270248413 0.9849962592124939 1.1135036945343018 1.02345871925354 1.0420749187469482 1.0042016506195068 1.0227184295654297 0.9636083245277405 0.9878862500190735 0.9548827409744263 0.9745422005653381 1.069838285446167 0.974991500377655 0.9509990215301514 0.9639065265655518
6.102040767669678 0.9899248480796814 0.9950752854347229 1.1364721059799194 1.0373308658599854 1.055259346961975 1.0152281522750854 1.0347745418548584 0.9728196859359741 0.9987105131149292 0.9636059403419495 0.9839195609092712 1.084670066833496 0.9845584630966187 0.9593101739883423 0.9733915328979492
6.142857074737549 0.9997186064720154 1.005037784576416 1.1601065397262573 1.051314353942871 1.0683541297912598 1.0261327028274536 1.0466915369033813 0.9819191694259644 1.0094707012176514 0.9722144603729248 0.9931737184524536 1.0994311571121216 0.993993878364563 0.967503547668457 0.9827711582183838
6.18367338180542 1.0094021558761597 1.0148837566375732 1.1844040155410767 1.0654102563858032 1.0813531875610352 1.0369133949279785 1.0584628582000732 0.9909083843231201 1.020164966583252 0.9807107448577881 1.002306342124939 1.114111065864563 1.0032987594604492 0.9755831360816956 0.9920437335968018
6.224489688873291 1.018977165222168 1.024614691734314 1.209358811378479 1.0796209573745728 1.0942518711090088 1.047569751739502 1.0700840950012207 0.9997900128364563 1.030793309211731 0.9890973567962646 1.0113199949264526 1.1287015676498413 1.0124750137329102 0.9835528135299683 1.0012097358703613
6.265305995941162 1.0284454822540283 1.0342319011688232 1.2349566221237183 1.0939475297927856 1.107045292854309 1.058100700378418 1.0815505981445312 1.0085657835006714 1.0413544178009033 0.9973767995834351 1.0202170610427856 1.1431938409805298 1.0215249061584473 0.9914167523384094 1.010267972946167
6.306122303009033 1.0378093719482422 1.0437368154525757 1.2611777782440186 1.108390212059021 1.1197293996810913 1.0685063600540161 1.0928590297698975 1.0172382593154907 1.0518473386764526 1.0055522918701172 1.0290006399154663 1.1575801372528076 1.030450463294983 0.9991793632507324 1.0192177295684814
6.346938610076904 1.0470705032348633 1.0531312227249146 1.2879951000213623 1.1229485273361206 1.1323004961013794 1.0787866115570068 1.1040065288543701 1.0258103609085083 1.0622715950012207 1.0136264562606812 1.0376731157302856 1.171852469444275 1.0392544269561768 1.0068445205688477 1.0280590057373047
6.387754917144775 1.0562316179275513 1.0624172687530518 1.3153753280639648 1.1376221179962158 1.144755482673645 1.0889416933059692 1.1149909496307373 1.0342845916748047 1.0726263523101807 1.0216023921966553 1.0462377071380615 1.1860045194625854 1.0479398965835571 1.0144164562225342 1.0367909669876099
6.4285712242126465 1.0652951002120972 1.0715970993041992 1.3432778120040894 1.1524090766906738 1.157091498374939 1.0989727973937988 1.125810980796814 1.042663812637329 1.0829106569290161 1.029483437538147 1.0546975135803223 1.2000293731689453 1.0565099716186523 1.0218992233276367 1.0454139709472656
6.469388008117676 1.0742638111114502 1.080673098564148 1.3716552257537842 1.1673074960708618 1.1693059206008911 1.108880877494812 1.1364665031433105 1.0509506464004517 1.0931243896484375 1.037272572517395 1.0630559921264648 1.2139215469360352 1.0649676322937012 1.029297113418579 1.0539275407791138
6.510204315185547 1.0831401348114014 1.0896475315093994 1.4004535675048828 1.1823139190673828 1.181396722793579 1.1186671257019043 1.1469565629959106 1.0591484308242798 1.1032661199569702 1.0449727773666382 1.0713160037994385 1.227675437927246 1.073316216468811 1.0366142988204956 1.0623315572738647
6.551020622253418 1.0919270515441895 1.0985232591629028 1.4296138286590576 1.1974248886108398 1.1933625936508179 1.1283329725265503 1.1572825908660889 1.0672595500946045 1.1133354902267456 1.0525873899459839 1.0794810056686401 1.2412866353988647 1.081559419631958 1.0438541173934937 1.0706257820129395
6.591836929321289 1.1006275415420532 1.1073025465011597 1.4590706825256348 1.21263587474823 1.205202579498291 1.137880563735962 1.167445182800293 1.075287938117981 1.1233320236206055 1.06011962890625 1.0875545740127563 1.2547506093978882 1.0897008180618286 1.0510212182998657 1.0788111686706543
6.63265323638916 1.1092442274093628 1.115988850593567 1.488755226135254 1.2279422283172607 1.216915249824524 1.1473115682601929 1.1774466037750244 1.0832356214523315 1.133254885673523 1.0675725936889648 1.0955400466918945 1.2680647373199463 1.0977438688278198 1.0581187009811401 1.0868871212005615
6.673469543457031 1.1177808046340942 1.1245849132537842 1.518594741821289 1.243337869644165 1.2285009622573853 1.1566287279129028 1.1872888803482056 1.0911061763763428 1.143104076385498 1.0749492645263672 1.103440523147583 1.2812254428863525 1.1056925058364868 1.0651506185531616 1.0948542356491089
6.714285850524902 1.1262394189834595 1.133092999458313 1.5485138893127441 1.2588164806365967 1.2399590015411377 1.1658339500427246 1.196974754333496 1.0989024639129639 1.1528786420822144 1.082253098487854 1.1112598180770874 1.2942301034927368 1.1135501861572266 1.0721203088760376 1.1027133464813232
6.755102157592773 1.1346232891082764 1.1415166854858398 1.5784358978271484 1.2743712663650513 1.251290202140808 1.1749299764633179 1.2065070867538452 1.106627345085144 1.1625782251358032 1.0894869565963745 1.1190011501312256 1.3070772886276245 1.1213204860687256 1.0790314674377441 1.1104646921157837
6.7959184646606445 1.1429356336593628 1.149858832359314 1.6082839965820312 1.289994478225708 1.2624949216842651 1.1839193105697632 1.2158894538879395 1.1142836809158325 1.1722025871276855 1.0966534614562988 1.1266674995422363 1.3197654485702515 1.1290074586868286 1.08588707447052 1.1181089878082275
6.836734771728516 1.1511790752410889 1.158121943473816 1.6379811763763428 1.305677890777588 1.273573637008667 1.1928048133850098 1.2251255512237549 1.1218746900558472 1.1817513704299927 1.103756070137024 1.1342623233795166 1.3322936296463013 1.1366143226623535 1.0926907062530518 1.1256473064422607
6.877551078796387 1.159356713294983 1.1663098335266113 1.6674548387527466 1.321413516998291 1.284528374671936 1.2015893459320068 1.2342194318771362 1.1294028759002686 1.1912245750427246 1.1107975244522095 1.1417887210845947 1.3446613550186157 1.1441452503204346 1.0994447469711304 1.1330809593200684
6.918367385864258 1.1674715280532837 1.1744242906570435 1.6966326236724854 1.3371918201446533 1.2953599691390991 1.2102758884429932 1.2431752681732178 1.136871099472046 1.2006213665008545 1.1177808046340942 1.1492501497268677 1.356868863105774 1.151603102684021 1.1061526536941528 1.140410304069519
6.959183692932129 1.1755259037017822 1.182469129562378 1.7254483699798584 1.3530038595199585 1.3060702085494995 1.2188670635223389 1.251997470855713 1.1442822217941284 1.2099425792694092 1.1247081756591797 1.1566494703292847 1.368916630744934 1.1589914560317993 1.1128171682357788 1.147637128829956
7.0 1.1835230588912964 1.1904469728469849 1.7538386583328247 1.3688395023345947 1.3166611194610596 1.2273660898208618 1.260690450668335 1.1516388654708862 1.2191874980926514 1.1315826177597046 1.163989543914795 1.3808053731918335 1.1663142442703247 1.1194409132003784 1.1547627449035645


==> figure_code/ECOFLEX_8/strain_extra/1.0_mc_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.010706432163715363 0.01021004468202591 0.01084250956773758 0.010479927062988281 0.010319847613573074 0.010940007865428925 0.010783396661281586 0.010449811816215515 0.01055799052119255 0.010839484632015228 0.010266531258821487 0.010935500264167786 0.010494500398635864 0.010389823466539383 0.010543938726186752
1.163265347480774 0.019529875367879868 0.01882728934288025 0.01967030018568039 0.019218649715185165 0.018998153507709503 0.01979808509349823 0.01962219923734665 0.019229523837566376 0.019333090633153915 0.019797198474407196 0.018890492618083954 0.019890766590833664 0.019252367317676544 0.01908651739358902 0.019320301711559296
1.2448979616165161 0.027137532830238342 0.026388760656118393 0.0272337906062603 0.026812642812728882 0.026595592498779297 0.027358517050743103 0.02721378207206726 0.026895981281995773 0.026944082230329514 0.027518264949321747 0.026449263095855713 0.027569551020860672 0.026865869760513306 0.026673439890146255 0.02695702761411667
1.3265305757522583 0.03395508602261543 0.03324933722615242 0.03399617597460747 0.0336504764854908 0.033479299396276474 0.0341038815677166 0.03400125727057457 0.03381652012467384 0.033791154623031616 0.034422215074300766 0.03331221267580986 0.03441932797431946 0.03372100368142128 0.03352942690253258 0.03385065123438835
1.40816330909729 0.040268052369356155 0.03965424373745918 0.040259893983602524 0.03999854996800423 0.03990089148283005 0.040346864610910416 0.04028061404824257 0.040244877338409424 0.04014619067311287 0.040794797241687775 0.03972819447517395 0.04074036702513695 0.04008203744888306 0.03991284966468811 0.040266018360853195
1.4897959232330322 0.046277228742837906 0.04578022286295891 0.04623276740312576 0.046048011630773544 0.04604048281908035 0.04630007594823837 0.046258870512247086 0.0463641956448555 0.046202704310417175 0.04683936759829521 0.04587322100996971 0.04674398526549339 0.046138301491737366 0.046008381992578506 0.04638933762907982
1.5714285373687744 0.05213046818971634 0.05176015943288803 0.052064891904592514 0.0519423633813858 0.052032582461833954 0.052115172147750854 0.05208742618560791 0.05231247469782829 0.052104704082012177 0.05270709842443466 0.051877718418836594 0.052585821598768234 0.05203159898519516 0.051954157650470734 0.052358124405145645
1.6530611515045166 0.05794169008731842 0.05769816040992737 0.057869888842105865 0.05779392644762993 0.0579819492995739 0.05790557339787483 0.057881973683834076 0.05819833278656006 0.05796419456601143 0.05851534381508827 0.057842910289764404 0.0583854541182518 0.05787275731563568 0.05785822495818138 0.05827895551919937
1.7346938848495483 0.06380268931388855 0.06367923319339752 0.06373804807662964 0.06369442492723465 0.06397369503974915 0.06376038491725922 0.06373468786478043 0.06411097943782806 0.06387203931808472 0.06435919553041458 0.06385116279125214 0.06423865258693695 0.0637522041797638 0.06380905210971832 0.06423841416835785
1.8163264989852905 0.06979066133499146 0.06977567076683044 0.06974427402019501 0.06972171366214752 0.07007987797260284 0.06975298374891281 0.0697222501039505 0.07012677192687988 0.06990501284599304 0.0703190416097641 0.06997253000736237 0.07022510468959808 0.06974668800830841 0.06988205760717392 0.07030998170375824
1.8979592323303223 0.07597310841083527 0.07605133205652237 0.0759533941745758 0.07594424486160278 0.07636399567127228 0.07594659924507141 0.07591079920530319 0.07631361484527588 0.07613053917884827 0.07646536082029343 0.0762692540884018 0.07641340792179108 0.07592383027076721 0.07614405453205109 0.07655861973762512
1.9795918464660645 0.0824110358953476 0.08256451785564423 0.08242347091436386 0.08242392539978027 0.08288383483886719 0.08239815384149551 0.08235946297645569 0.08273395895957947 0.08260950446128845 0.08286216109991074 0.08279868960380554 0.08286450803279877 0.08234520256519318 0.08265617489814758 0.08304376900196075
2.0612244606018066 0.08916113525629044 0.08937007188796997 0.08920811116695404 0.0892181247472763 0.08969366550445557 0.08916042000055313 0.08912253379821777 0.08944669365882874 0.08939851820468903 0.08956895023584366 0.08961541950702667 0.08963385224342346 0.0890682190656662 0.08947569131851196 0.08982131630182266
2.142857074737549 0.0962769091129303 0.09652051329612732 0.09635773301124573 0.09638065099716187 0.09684541821479797 0.09628362953662872 0.09625087678432465 0.09650830924510956 0.09655086696147919 0.09664212167263031 0.09677240997552872 0.09677277505397797 0.09614746272563934 0.09665703773498535 0.09694461524486542
2.224489688873291 0.10380944609642029 0.10406690835952759 0.10392022877931595 0.1039624884724617 0.10438954830169678 0.1038161888718605 0.10379272699356079 0.10397355258464813 0.1041172444820404 0.1041354238986969 0.10432186722755432 0.10432933270931244 0.10363533347845078 0.10425245761871338 0.10446514189243317
2.306122303009033 0.11180766671895981 0.11205913126468658 0.11194141209125519 0.11201170086860657 0.11237528920173645 0.11180517077445984 0.11179417371749878 0.11189553886651993 0.11214597523212433 0.11210029572248459 0.11231537908315659 0.11234886199235916 0.1115822046995163 0.11231178045272827 0.11243266612291336
2.3877549171447754 0.12031787633895874 0.12054572999477386 0.12046466022729874 0.12057334184646606 0.1208505779504776 0.1202959194779396 0.12029891461133957 0.12032517790794373 0.12068267911672592 0.12058521807193756 0.12080356478691101 0.12087400257587433 0.12003633379936218 0.1208823174238205 0.12089462578296661
2.4693877696990967 0.12938350439071655 0.12957336008548737 0.12953075766563416 0.12968896329402924 0.12986154854297638 0.12933167815208435 0.12934830784797668 0.12931066751480103 0.12976975739002228 0.12963519990444183 0.12983548641204834 0.12994471192359924 0.12904319167137146 0.13000793755054474 0.1298959106206894
2.551020383834839 0.139043927192688 0.13918571174144745 0.13917683064937592 0.1393955647945404 0.13945166766643524 0.1389525830745697 0.1389802098274231 0.13889576494693756 0.1394454836845398 0.13929042220115662 0.13945730030536652 0.13959774374961853 0.13864441215991974 0.13972799479961395 0.13947728276252747
2.632652997970581 0.14933356642723083 0.14942245185375214 0.14943581819534302 0.14972499012947083 0.1496606469154358 0.1491946429014206 0.1492285430431366 0.1491187959909439 0.14974312484264374 0.1495850384235382 0.14971065521240234 0.14986614882946014 0.14887675642967224 0.15007638931274414 0.149674654006958
2.7142858505249023 0.16028065979480743 0.1603173464536667 0.1603354811668396 0.1607028990983963 0.16052311658859253 0.16008850932121277 0.1601223349571228 0.16001057624816895 0.16068989038467407 0.16054585576057434 0.1606309860944748 0.1607789397239685 0.15977047383785248 0.16108009219169617 0.16051767766475677
2.7959184646606445 0.17190584540367126 0.1718965768814087 0.17189714312553406 0.1723477840423584 0.17206698656082153 0.17165783047676086 0.17168423533439636 0.17159290611743927 0.17230558395385742 0.17219072580337524 0.17224514484405518 0.1723596453666687 0.17134791612625122 0.17275799810886383 0.1720283031463623
2.8775510787963867 0.18422123789787292 0.18417704105377197 0.1841353178024292 0.18467047810554504 0.184312105178833 0.18391847610473633 0.18393003940582275 0.1838771104812622 0.184602290391922 0.18452787399291992 0.18456986546516418 0.18462605774402618 0.18362219631671906 0.18512016534805298 0.1842203140258789
2.959183692932129 0.19722965359687805 0.1971648782491684 0.19705699384212494 0.19767367839813232 0.19726906716823578 0.19687721133232117 0.19686752557754517 0.19686338305473328 0.19758346676826477 0.19755545258522034 0.19761022925376892 0.19758892059326172 0.19659605622291565 0.1981673240661621 0.19709841907024384
3.040816307067871 0.21092413365840912 0.21085476875305176 0.21066109836101532 0.21135181188583374 0.21093802154064178 0.21053126454353333 0.21049606800079346 0.21054083108901978 0.21124425530433655 0.21126197278499603 0.2113589197397232 0.21125099062919617 0.21026158332824707 0.21189069747924805 0.210658460855484
3.1224489212036133 0.2252887338399887 0.2252301275730133 0.22493918240070343 0.22569186985492706 0.22530853748321533 0.22486832737922668 0.22480660676956177 0.22488848865032196 0.2255719006061554 0.22562742233276367 0.22579661011695862 0.2256065309047699 0.22460080683231354 0.22627314925193787 0.22488825023174286
3.2040815353393555 0.24029922485351562 0.24026396870613098 0.23987551033496857 0.24067403376102448 0.24035994708538055 0.23986709117889404 0.23978185653686523 0.23987756669521332 0.2405470907688141 0.2406257539987564 0.24089375138282776 0.24064061045646667 0.23958709836006165 0.24129065871238708 0.23976875841617584
3.2857141494750977 0.25592541694641113 0.255921870470047 0.2554485499858856 0.25627338886260986 0.25606241822242737 0.25549882650375366 0.2553977370262146 0.2554745078086853 0.2561456561088562 0.2562273442745209 0.2566130757331848 0.25632941722869873 0.2551875114440918 0.2569142282009125 0.2552764415740967
3.367347002029419 0.27213335037231445 0.27216434478759766 0.27163201570510864 0.2724616527557373 0.27237868309020996 0.27172908186912537 0.2716243267059326 0.27164411544799805 0.2723402976989746 0.27240198850631714 0.27291324734687805 0.27264079451560974 0.27136605978012085 0.2731126546859741 0.2713848352432251
3.448979616165161 0.28888797760009766 0.2889508903026581 0.28839635848999023 0.28920888900756836 0.2892664074897766 0.28852009773254395 0.2884281277656555 0.28835293650627136 0.2891029119491577 0.28912144899368286 0.28975266218185425 0.28953540325164795 0.28808653354644775 0.28985515236854553 0.28806716203689575
3.5306122303009033 0.30615630745887756 0.3062435984611511 0.3057103753089905 0.306485652923584 0.30668139457702637 0.3058335483074188 0.30577367544174194 0.30557194352149963 0.30640628933906555 0.3063618242740631 0.30709347128868103 0.30696913599967957 0.30531591176986694 0.30711376667022705 0.3052977919578552
3.6122448444366455 0.3239094018936157 0.3240100145339966 0.3235430419445038 0.3242647349834442 0.3245804011821747 0.3236335813999176 0.3236263692378998 0.3232784569263458 0.3242258131504059 0.32410430908203125 0.32490459084510803 0.3248956799507141 0.3230264186859131 0.3248654007911682 0.3230540156364441
3.6938774585723877 0.34212422370910645 0.3422253131866455 0.34186503291130066 0.34252291917800903 0.34292417764663696 0.3418886661529541 0.3419538140296936 0.34145647287368774 0.34254002571105957 0.3423358201980591 0.34316352009773254 0.3432703912258148 0.3411969542503357 0.3430930972099304 0.3413167893886566
3.77551007270813 0.36078429222106934 0.3608730137348175 0.36064863204956055 0.36124056577682495 0.3616797924041748 0.3605737090110779 0.3607270419597626 0.3600960373878479 0.36133110523223877 0.36104756593704224 0.3618567883968353 0.36205244064331055 0.3598131835460663 0.3617859184741974 0.3600691854953766
3.857142686843872 0.3798797130584717 0.37994465231895447 0.3798699378967285 0.3804033100605011 0.38082262873649597 0.3796711564064026 0.37992238998413086 0.37919238209724426 0.38058438897132874 0.3802339434623718 0.3809792995452881 0.38120901584625244 0.3788670599460602 0.38093867897987366 0.37929767370224
3.9387755393981934 0.399405837059021 0.3994385004043579 0.39950788021087646 0.40000060200691223 0.4003378450870514 0.3991708755493164 0.3995213806629181 0.39874333143234253 0.400287389755249 0.39989030361175537 0.40053272247314453 0.4007173180580139 0.3983551561832428 0.40054965019226074 0.39898908138275146
4.0204081535339355 0.4193616807460785 0.4193575084209442 0.4195452034473419 0.42002540826797485 0.42021992802619934 0.4190700054168701 0.41951096057891846 0.4187470078468323 0.4204291105270386 0.42001062631607056 0.42052218317985535 0.42056602239608765 0.4182766079902649 0.42061859369277954 0.41913026571273804
4.102040767669678 0.4397481679916382 0.4397064447402954 0.4399679899215698 0.44047242403030396 0.4404727518558502 0.43937137722969055 0.43988388776779175 0.4391997158527374 0.4409979581832886 0.44058549404144287 0.4409537613391876 0.44075655937194824 0.4386313259601593 0.44114425778388977 0.4397062063217163
4.18367338180542 0.4605652987957001 0.46048974990844727 0.460764616727829 0.4613369405269623 0.46110785007476807 0.4600815176963806 0.46063682436943054 0.46009373664855957 0.4619811475276947 0.4616003632545471 0.46183159947395325 0.4613015949726105 0.45941799879074097 0.46212098002433777 0.4606977105140686
4.265305995941162 0.4818100929260254 0.48170873522758484 0.48192688822746277 0.48261314630508423 0.48214268684387207 0.48120853304862976 0.4817705750465393 0.4814152121543884 0.48336243629455566 0.4830334484577179 0.4831542372703552 0.48222440481185913 0.4806313216686249 0.4835360646247864 0.4820818305015564
4.346938610076904 0.5034748911857605 0.5033594965934753 0.5034486651420593 0.5042926669120789 0.5035986304283142 0.5027599334716797 0.503288745880127 0.5031432509422302 0.5051227807998657 0.5048553347587585 0.5049132108688354 0.5035566091537476 0.502261757850647 0.5053678750991821 0.5038294196128845
4.428571701049805 0.5255453586578369 0.5254314541816711 0.5253274440765381 0.5263634324073792 0.5254982113838196 0.5247402787208557 0.5251971483230591 0.5252488851547241 0.5272381901741028 0.5270283222198486 0.5270912051200867 0.525335431098938 0.5242933630943298 0.5275840163230896 0.5259062051773071
4.510204315185547 0.5479990243911743 0.547905683517456 0.547563374042511 0.5488091111183167 0.5478626489639282 0.547148585319519 0.5475016832351685 0.5476944446563721 0.5496800541877747 0.5495060086250305 0.5496600270271301 0.5476005673408508 0.5467028021812439 0.5501399636268616 0.548271894454956
4.591836929321289 0.5708057880401611 0.5707548260688782 0.5701614618301392 0.5716091990470886 0.5707104802131653 0.5699777603149414 0.5702082514762878 0.5704347491264343 0.5724154710769653 0.5722348690032959 0.5725818276405334 0.5703919529914856 0.5694597959518433 0.5729796886444092 0.570881187915802
4.673469543457031 0.593926727771759 0.5939429402351379 0.5931320786476135 0.5947392582893372 0.5940547585487366 0.5932128429412842 0.5933212637901306 0.5934168696403503 0.5954076051712036 0.5951542854309082 0.5958085656166077 0.5937466621398926 0.5925260782241821 0.5960363149642944 0.593684196472168
4.755102157592773 0.6173151135444641 0.6174255609512329 0.6164933443069458 0.618172287940979 0.6179020404815674 0.6168304085731506 0.616841733455658 0.616581916809082 0.6186162829399109 0.6181985139846802 0.6192830801010132 0.6176968216896057 0.615855872631073 0.6192338466644287 0.6166280508041382
4.836734771728516 0.6409170031547546 0.6411508917808533 0.6402713060379028 0.6418794393539429 0.6422508358955383 0.6407978534698486 0.6407666206359863 0.6398658156394958 0.6419987678527832 0.6412981152534485 0.6429403424263 0.6422663927078247 0.6393965482711792 0.6424891948699951 0.6396573185920715
4.918367385864258 0.6646727323532104 0.6650605797767639 0.6645053625106812 0.6658327579498291 0.6670907139778137 0.6650746464729309 0.6650872826576233 0.6632018089294434 0.6655113101005554 0.664381742477417 0.6667094230651855 0.6674712300300598 0.6630889773368835 0.6657151579856873 0.6627164483070374
5.0 0.6885181665420532 0.6890916228294373 0.6892473101615906 0.6900062561035156 0.6924024224281311 0.6896120309829712 0.6897879838943481 0.686521053314209 0.6891098022460938 0.6873784065246582 0.6905157566070557 0.6933161616325378 0.6868689656257629 0.6888235211372375 0.6857503652572632


==> figure_code/ECOFLEX_8/strain_extra/1.0_u_extra.txt <==
5.0 0.6837046146392822 0.6846756935119629 0.6784260272979736 0.6815209984779358 0.6856024861335754 0.6825281381607056 0.6827704310417175 0.6828404664993286 0.6825893521308899 0.683327317237854 0.6835275292396545 0.6812068223953247 0.6861200928688049 0.6831265687942505 0.6781189441680908
5.040816307067871 0.6936910152435303 0.6950907707214355 0.6857606172561646 0.690784215927124 0.6960970163345337 0.6926056146621704 0.6923539042472839 0.6919722557067871 0.6919704079627991 0.6921393871307373 0.6935775279998779 0.6901137828826904 0.6962727308273315 0.6926674842834473 0.6858735084533691
5.081632614135742 0.7032759189605713 0.7051934003829956 0.6919158697128296 0.6995095610618591 0.7062116861343384 0.7023956775665283 0.7014653086662292 0.7002828121185303 0.7007055878639221 0.6999274492263794 0.7032512426376343 0.6984224319458008 0.7058870792388916 0.7016252279281616 0.6927626729011536
5.122448921203613 0.7124013900756836 0.7149337530136108 0.6967090964317322 0.7076311111450195 0.7158761620521545 0.7118682861328125 0.7100347876548767 0.7076009511947632 0.7086864113807678 0.7065253257751465 0.7124918699264526 0.7060551643371582 0.7148632407188416 0.7098967432975769 0.698687732219696
5.163265228271484 0.7210080623626709 0.7242597341537476 0.6999539732933044 0.7150818109512329 0.7250160574913025 0.7209897041320801 0.7179883718490601 0.7137442827224731 0.7157996892929077 0.7117710709571838 0.7212381362915039 0.7129325270652771 0.7230969667434692 0.7173730731010437 0.703550398349762
5.2040815353393555 0.7290322780609131 0.7331148386001587 0.7014659643173218 0.721792459487915 0.7335521578788757 0.7297190427780151 0.7252442240715027 0.7185248136520386 0.7219261527061462 0.7155115604400635 0.729423999786377 0.7189723253250122 0.7304776310920715 0.7239369750022888 0.7072552442550659
5.244897842407227 0.7364119291305542 0.7414416074752808 0.7010690569877625 0.7276962399482727 0.7414032220840454 0.7380121946334839 0.7317183017730713 0.7217576503753662 0.7269443869590759 0.7176085710525513 0.7369805574417114 0.7240935564041138 0.7368932366371155 0.729468047618866 0.7097113728523254
5.285714149475098 0.7430799007415771 0.7491793632507324 0.6986013650894165 0.7327248454093933 0.7484848499298096 0.7458169460296631 0.737321674823761 0.7232675552368164 0.7307320833206177 0.717941403388977 0.7438341379165649 0.7282151579856873 0.7422294020652771 0.7338412404060364 0.710833728313446
5.326530456542969 0.7489714622497559 0.7562655210494995 0.6939237713813782 0.7368127107620239 0.7547113299369812 0.7530730962753296 0.7419613003730774 0.7228972315788269 0.7331686019897461 0.7164126038551331 0.7499071359634399 0.7312585115432739 0.7463724613189697 0.7369309663772583 0.710544764995575
5.36734676361084 0.754020094871521 0.7626361846923828 0.6869266629219055 0.7398954629898071 0.7599959969520569 0.759712815284729 0.7455417513847351 0.7205190658569336 0.7341374158859253 0.7129488587379456 0.7551194429397583 0.7331492900848389 0.7492120265960693 0.7386139035224915 0.7087778449058533
5.408163070678711 0.7581615447998047 0.7682271003723145 0.6775364875793457 0.7419131994247437 0.7642545104026794 0.7656598091125488 0.7479656934738159 0.7160389423370361 0.7335304021835327 0.7075039744377136 0.7593890428543091 0.7338171601295471 0.7506428956985474 0.738771378993988 0.7054772973060608
5.448979377746582 0.7613316774368286 0.7729732990264893 0.6657229065895081 0.7428099513053894 0.7674042582511902 0.7708290815353394 0.7491353750228882 0.7094046473503113 0.7312508821487427 0.7000612616539001 0.7626317739486694 0.7332003116607666 0.7505689263343811 0.7372934222221375 0.7006016373634338
5.489795684814453 0.7634704113006592 0.776810884475708 0.6515034437179565 0.7425352334976196 0.7693667411804199 0.7751288414001465 0.7489532232284546 0.700611412525177 0.7272172570228577 0.6906323432922363 0.7647634744644165 0.731244683265686 0.7489050626754761 0.7340832948684692 0.694124162197113
5.530611991882324 0.7645201683044434 0.7796775102615356 0.6349427700042725 0.7410448789596558 0.7700685858726501 0.778459906578064 0.7473233342170715 0.6897009611129761 0.7213636636734009 0.6792567372322083 0.7657029628753662 0.7279055714607239 0.7455790638923645 0.7290574908256531 0.6860350966453552
5.571428298950195 0.764428973197937 0.7815139293670654 0.6161607503890991 0.7383021712303162 0.7694447636604309 0.7807190418243408 0.7441548109054565 0.6767677664756775 0.7136488556861877 0.6660066843032837 0.7653696537017822 0.7231512069702148 0.7405358552932739 0.7221568822860718 0.6763440370559692
5.612245082855225 0.7631491422653198 0.7822623252868652 0.5953198075294495 0.7342795133590698 0.7674381732940674 0.78179931640625 0.7393592000007629 0.6619481444358826 0.7040528655052185 0.6509733200073242 0.7636892795562744 0.7169607877731323 0.7337386012077332 0.7133418321609497 0.6650766730308533
5.653061389923096 0.7606410384178162 0.7818723917007446 0.5726302266120911 0.7289571166038513 0.7640010118484497 0.7815935611724854 0.7328571677207947 0.645422101020813 0.6925818920135498 0.6342754364013672 0.760593593120575 0.7093287706375122 0.7251704335212708 0.7025995254516602 0.6522800922393799
5.693877696990967 0.7568715810775757 0.7802971601486206 0.5483402609825134 0.7223286628723145 0.7590990662574768 0.7799985408782959 0.7245773077011108 0.6274041533470154 0.6792718172073364 0.6160538196563721 0.7560252547264099 0.7002638578414917 0.7148380279541016 0.689948320388794 0.6380208730697632
5.734694004058838 0.7518166303634644 0.7774981260299683 0.5227264761924744 0.7143956422805786 0.7527103424072266 0.7769159078598022 0.7144580483436584 0.6081342697143555 0.6641839742660522 0.5964627861976624 0.7499366402626038 0.6897889375686646 0.7027693390846252 0.6754338145256042 0.6223824620246887
5.775510311126709 0.7454606890678406 0.7734413146972656 0.49608293175697327 0.7051702737808228 0.7448254823684692 0.7722554206848145 0.7024480104446411 0.5878673791885376 0.6474061608314514 0.5756680965423584 0.7422910928726196 0.6779419183731079 0.689014196395874 0.6591306328773499 0.605464518070221
5.81632661819458 0.7377986311912537 0.7681055068969727 0.468718558549881 0.694679319858551 0.7354512810707092 0.7659424543380737 0.6885110139846802 0.5668681859970093 0.6290546655654907 0.5538490414619446 0.7330712676048279 0.6647768020629883 0.6736466288566589 0.6411453485488892 0.5873847007751465
5.857142925262451 0.7288346886634827 0.7614738941192627 0.4409378170967102 0.6829569935798645 0.7246078848838806 0.7579155564308167 0.672622561454773 0.5453972220420837 0.6092652678489685 0.5311858654022217 0.7222718000411987 0.6503599882125854 0.6567596197128296 0.6216076612472534 0.5682708024978638
5.897959232330322 0.7185871601104736 0.7535455822944641 0.4130415618419647 0.670053243637085 0.7123342752456665 0.7481366991996765 0.654778242111206 0.5237107872962952 0.5882002711296082 0.5078665018081665 0.7099094390869141 0.6347736120223999 0.638469934463501 0.6006781458854675 0.5482653975486755
5.938775539398193 0.7070801854133606 0.7443244457244873 0.38530829548835754 0.6560247540473938 0.6986793279647827 0.7365855574607849 0.6349864602088928 0.5020411014556885 0.5660320520401001 0.48407021164894104 0.6960167288780212 0.6181096434593201 0.6189074516296387 0.5785312652587891 0.527515709400177
5.9795918464660645 0.6943536996841431 0.733828604221344 0.3579954504966736 0.6409401893615723 0.6837100386619568 0.7232682108879089 0.6132746338844299 0.4806034564971924 0.5429490804672241 0.4599747657775879 0.6806458234786987 0.6004717350006104 0.5982176065444946 0.5553609728813171 0.5061749219894409
6.0204081535339355 0.6804541349411011 0.7220862507820129 0.3313307464122772 0.6248763799667358 0.6675047278404236 0.7082162499427795 0.5896884202957153 0.4595828056335449 0.5191453099250793 0.4357489347457886 0.6638676524162292 0.5819721221923828 0.5765583515167236 0.5313700437545776 0.48439812660217285
6.061224460601807 0.6654424071311951 0.7091382145881653 0.30551332235336304 0.6079212427139282 0.65015709400177 0.6914888024330139 0.5642973184585571 0.43914103507995605 0.49482154846191406 0.411555677652359 0.6457741260528564 0.5627312660217285 0.5540966987609863 0.5067713260650635 0.46234264969825745
6.102040767669678 0.6493845582008362 0.6950321793556213 0.28070154786109924 0.5901638269424438 0.6317666172981262 0.6731665730476379 0.537183403968811 0.419402539730072 0.47017109394073486 0.38753756880760193 0.626468300819397 0.5428716540336609 0.5310013294219971 0.4817698895931244 0.44015610218048096
6.142857074737549 0.6323584318161011 0.6798300743103027 0.257026731967926 0.5717043280601501 0.6124470829963684 0.6533591151237488 0.508455753326416 0.4004664421081543 0.4453870952129364 0.3638310134410858 0.6060732007026672 0.5225211381912231 0.5074450969696045 0.45657286047935486 0.4179844856262207
6.18367338180542 0.6144494414329529 0.6636011004447937 0.23458443582057953 0.5526440739631653 0.5923163890838623 0.6321972608566284 0.47824281454086304 0.3824026882648468 0.4206503927707672 0.34055426716804504 0.5847229957580566 0.5018067359924316 0.48359939455986023 0.4313739538192749 0.39596492052078247
6.224489688873291 0.5957488417625427 0.6464251279830933 0.21344058215618134 0.5330880284309387 0.5715002417564392 0.6098326444625854 0.4466976821422577 0.36525189876556396 0.3961321711540222 0.3178122639656067 0.5625630021095276 0.48085594177246094 0.45962953567504883 0.4063558876514435 0.37422308325767517
6.265305995941162 0.5763540267944336 0.6283882856369019 0.1936330944299698 0.5131430625915527 0.5501265525817871 0.586432695388794 0.4139929413795471 0.34903135895729065 0.37198665738105774 0.2956930994987488 0.5397453904151917 0.4597919285297394 0.4356943964958191 0.3816829323768616 0.3528752326965332
6.306122303009033 0.5563648343086243 0.6095829010009766 0.17517417669296265 0.49291330575942993 0.5283228754997253 0.5621764063835144 0.38032421469688416 0.3337332606315613 0.34835150837898254 0.2742692828178406 0.5164262652397156 0.4387317895889282 0.41194233298301697 0.3574996292591095 0.33202216029167175
6.346938610076904 0.5358856916427612 0.5901082754135132 0.15805664658546448 0.472504198551178 0.5062195658683777 0.5372541546821594 0.34591299295425415 0.3193320333957672 0.3253483772277832 0.2535991668701172 0.49276429414749146 0.4177892208099365 0.3885113298892975 0.33393141627311707 0.31175386905670166
6.387754917144775 0.5150200724601746 0.5700646638870239 0.14225344359874725 0.45201510190963745 0.4839404225349426 0.5118555426597595 0.31099677085876465 0.3057813346385956 0.30307790637016296 0.2337244302034378 0.46891406178474426 0.39706629514694214 0.3655244708061218 0.3110801875591278 0.29214465618133545
6.4285712242126465 0.49387648701667786 0.5495601892471313 0.12772655487060547 0.43154650926589966 0.46161118149757385 0.48617860674858093 0.27584362030029297 0.29302483797073364 0.28162670135498047 0.21467727422714233 0.4450324475765228 0.37666165828704834 0.3430946171283722 0.28903037309646606 0.27325963973999023
6.469388008117676 0.47255533933639526 0.5286971926689148 0.11442382633686066 0.4111880362033844 0.4393447935581207 0.46040773391723633 0.24073046445846558 0.2809875011444092 0.2610592246055603 0.1964709311723709 0.4212605357170105 0.3566591739654541 0.32131528854370117 0.2678406834602356 0.2551456689834595
6.510204315185547 0.4511590003967285 0.5075830817222595 0.10228633135557175 0.3910274803638458 0.4172532856464386 0.4347260892391205 0.20595674216747284 0.26958805322647095 0.24142615497112274 0.1791112720966339 0.39773744344711304 0.33713680505752563 0.30026888847351074 0.24755340814590454 0.23784087598323822
6.551020622253418 0.42978519201278687 0.486322283744812 0.09124960005283356 0.3711453080177307 0.3954378068447113 0.4093049168586731 0.17183393239974976 0.2587343752384186 0.22276197373867035 0.1625906378030777 0.3745894134044647 0.31816089153289795 0.2800217270851135 0.22819191217422485 0.22137103974819183
6.591836929321289 0.40852731466293335 0.4650161862373352 0.08124484121799469 0.3516150414943695 0.3739927113056183 0.38430139422416687 0.138678640127182 0.24833020567893982 0.2050863802433014 0.1468927413225174 0.3519304394721985 0.2997877597808838 0.2606266140937805 0.20976245403289795 0.20575150847434998
6.63265323638916 0.38747090101242065 0.44376006722450256 0.0722016766667366 0.33250096440315247 0.3529987335205078 0.35985469818115234 0.10680550336837769 0.2382720410823822 0.18840549886226654 0.1319892704486847 0.3298598825931549 0.2820627689361572 0.24212083220481873 0.19225531816482544 0.19098630547523499
6.673469543457031 0.366695761680603 0.42264604568481445 0.06404983997344971 0.3138609230518341 0.33253034949302673 0.3360888659954071 0.0765213668346405 0.22845575213432312 0.17271527647972107 0.11784546822309494 0.3084636628627777 0.2650216817855835 0.22453060746192932 0.17564818263053894 0.17707200348377228
6.714285850524902 0.34627965092658997 0.40176400542259216 0.05672038346529007 0.29574793577194214 0.31265443563461304 0.3131149709224701 0.0481235533952713 0.21878200769424438 0.15800321102142334 0.10442094504833221 0.28781911730766296 0.2486940324306488 0.207872211933136 0.1599101424217224 0.16399934887886047
6.755102157592773 0.3262859880924225 0.38119128346443176 0.05014592409133911 0.27820220589637756 0.2934221029281616 0.2910183072090149 0.021872499957680702 0.20915202796459198 0.14424684643745422 0.09166466444730759 0.2679821848869324 0.233096182346344 0.19214844703674316 0.14499634504318237 0.1517506241798401
6.7959184646606445 0.3067760169506073 0.36100298166275024 0.04426196217536926 0.2612619400024414 0.27488023042678833 0.2698710560798645 -0.0020011812448501587 0.19947759807109833 0.13141824305057526 0.07952244579792023 0.24900168180465698 0.2182406187057495 0.17735499143600464 0.13085654377937317 0.14030376076698303
6.836734771728516 0.28779953718185425 0.3412631154060364 0.03900660574436188 0.24495382606983185 0.25706255435943604 0.2497261017560959 -0.023314401507377625 0.189683735370636 0.11948323249816895 0.06793277710676193 0.2309090793132782 0.20412948727607727 0.16347816586494446 0.11743121594190598 0.12963196635246277
6.877551078796387 0.2694018483161926 0.32203152775764465 0.03432266041636467 0.2293006181716919 0.2399974763393402 0.23062263429164886 -0.04193612188100815 0.1797141432762146 0.10840480774641037 0.05683030188083649 0.21372830867767334 0.19076088070869446 0.15049906075000763 0.10465748608112335 0.11970517039299011
6.918367385864258 0.25161659717559814 0.30335626006126404 0.03015504591166973 0.21431531012058258 0.22370004653930664 0.21257951855659485 -0.0577949658036232 0.16953407227993011 0.09814131259918213 0.04614196717739105 0.19746752083301544 0.1781247854232788 0.13839031755924225 0.09246388077735901 0.11049073934555054
6.959183692932129 0.2344762533903122 0.28528398275375366 0.026454389095306396 0.2000107318162918 0.20818473398685455 0.1956101953983307 -0.0708777904510498 0.15914079546928406 0.08865203708410263 0.0357939638197422 0.18213175237178802 0.16620908677577972 0.12712398171424866 0.0807792991399765 0.10195475071668625
7.0 0.21799930930137634 0.2678467631340027 0.023172974586486816 0.1863878071308136 0.19345256686210632 0.17970725893974304 -0.08123613148927689 0.14855767786502838 0.07989154756069183 0.025703148916363716 0.16771109402179718 0.15499497950077057 0.11666480451822281 0.06952476501464844 0.09406110644340515


==> figure_code/ECOFLEX_8/strain_extra/1.0_u_inter.txt <==
1.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0816326141357422 0.010206937789916992 0.009093642234802246 0.009412214159965515 0.009174995124340057 0.010502129793167114 0.008199095726013184 0.010117512196302414 0.009628146886825562 0.009095259010791779 0.008236497640609741 0.009486690163612366 0.009147465229034424 0.009495187550783157 0.007989108562469482 0.009923797100782394
1.163265347480774 0.019438646733760834 0.018750309944152832 0.018629059195518494 0.018427535891532898 0.019281655550003052 0.017690762877464294 0.01907198131084442 0.0186875369399786 0.01829676330089569 0.01848265528678894 0.018511243164539337 0.018358878791332245 0.01871100813150406 0.018476784229278564 0.019165631383657455
1.2448979616165161 0.0273530762642622 0.02727454900741577 0.026955045759677887 0.026710540056228638 0.02674657478928566 0.026528969407081604 0.027073830366134644 0.02689891867339611 0.02656017243862152 0.027970314025878906 0.02633967250585556 0.02669217437505722 0.02680215612053871 0.02785968780517578 0.027224302291870117
1.3265305757522583 0.03415001183748245 0.03445664048194885 0.03405909240245819 0.03391415625810623 0.033297810703516006 0.03424997627735138 0.03428705036640167 0.034096796065568924 0.03372562676668167 0.03589567542076111 0.033076055347919464 0.03401566296815872 0.03365905582904816 0.03541189432144165 0.03426986187696457
1.40816330909729 0.040227338671684265 0.040621742606163025 0.04019109904766083 0.0402827188372612 0.03930867463350296 0.040944457054138184 0.040874265134334564 0.04038824513554573 0.04000287503004074 0.04230087995529175 0.03908057510852814 0.04052136838436127 0.03964854031801224 0.04155319929122925 0.04064249247312546
1.4897959232330322 0.04597291350364685 0.046218350529670715 0.04585939645767212 0.04614407569169998 0.04508301988244057 0.04689055681228638 0.047001130878925323 0.04606840759515762 0.04571603238582611 0.047652363777160645 0.044729799032211304 0.04649710655212402 0.045269571244716644 0.04699525237083435 0.046654462814331055
1.5714285373687744 0.05167150869965553 0.05164429545402527 0.05145961791276932 0.051790282130241394 0.050831545144319534 0.052403658628463745 0.05283185839653015 0.05148088559508324 0.051178283989429474 0.05255725979804993 0.050320640206336975 0.052218303084373474 0.05088913068175316 0.05232721567153931 0.0525331124663353
1.6530611515045166 0.05748938024044037 0.05718505382537842 0.057159315794706345 0.05743768811225891 0.05667496100068092 0.05777466297149658 0.058523375540971756 0.05691526457667351 0.056638896465301514 0.057553619146347046 0.05604478716850281 0.05790199339389801 0.056660402566194534 0.057880133390426636 0.05842328816652298
1.7346938848495483 0.06350038945674896 0.06300404667854309 0.06299331039190292 0.06322582066059113 0.0626693069934845 0.06324288249015808 0.0642193853855133 0.06256350874900818 0.062270283699035645 0.06298774480819702 0.06199885904788971 0.06369692087173462 0.06259532272815704 0.06375372409820557 0.06440968066453934
1.8163264989852905 0.06972461193799973 0.06916096806526184 0.0689866691827774 0.06923477351665497 0.0688399225473404 0.06898561120033264 0.07004580646753311 0.06852448731660843 0.06817655265331268 0.06899142265319824 0.06821194291114807 0.0696943998336792 0.06868144869804382 0.06991767883300781 0.07054170966148376
1.8979592323303223 0.07616348564624786 0.07564568519592285 0.07519963383674622 0.07550756633281708 0.07520832121372223 0.07511863112449646 0.07610832899808884 0.07483237981796265 0.07441253960132599 0.07552820444107056 0.07467858493328094 0.07594780623912811 0.07494655251502991 0.07631170749664307 0.07685412466526031
1.9795918464660645 0.08282168209552765 0.08241400122642517 0.08170934021472931 0.08206962049007416 0.08180823177099228 0.08170148730278015 0.08249087631702423 0.0814894586801529 0.081003338098526 0.0824744701385498 0.08138789236545563 0.08249062299728394 0.08145783841609955 0.08291012048721313 0.08338058739900589
2.0612244606018066 0.08971896767616272 0.0894244909286499 0.08858253061771393 0.08894310891628265 0.08868575096130371 0.08874940872192383 0.08925677835941315 0.08849228918552399 0.08796156942844391 0.08969739079475403 0.08834327757358551 0.08935104310512543 0.08828990161418915 0.08973991870880127 0.09016197174787521
2.142857074737549 0.09689292311668396 0.0966656506061554 0.09586151689291 0.09615534543991089 0.09589414298534393 0.09624859690666199 0.09645085781812668 0.0958467349410057 0.09529948234558105 0.09711316227912903 0.09557339549064636 0.09655772149562836 0.09550146758556366 0.09686940908432007 0.09724937379360199
2.224489688873291 0.1043979674577713 0.1041685938835144 0.10356932133436203 0.10374218225479126 0.10348594933748245 0.10417217016220093 0.10410352051258087 0.10357313603162766 0.10303579270839691 0.10470995306968689 0.10313162207603455 0.10414217412471771 0.10313095152378082 0.10438281297683716 0.10470347106456757
2.306122303009033 0.11230070888996124 0.11200737953186035 0.11172240227460861 0.11174826323986053 0.1115102544426918 0.11249515414237976 0.1122354120016098 0.11170414090156555 0.11119820177555084 0.11254620552062988 0.11108985543251038 0.1121385395526886 0.11120575666427612 0.11235833168029785 0.11259133368730545
2.3877549171447754 0.12067475914955139 0.12028449773788452 0.1203392744064331 0.12022469937801361 0.12001416087150574 0.12120711803436279 0.12086315453052521 0.12028046697378159 0.11982284486293793 0.12073162198066711 0.11952891945838928 0.12058471143245697 0.11975280940532684 0.1208580732345581 0.12098240107297897
2.4693877696990967 0.1295945644378662 0.12911173701286316 0.12944763898849487 0.12922663986682892 0.12904545664787292 0.13031890988349915 0.1300038993358612 0.12934435904026031 0.12895171344280243 0.12939924001693726 0.1285274624824524 0.12952540814876556 0.1288052648305893 0.12992829084396362 0.12994350492954254
2.551020383834839 0.13913002610206604 0.13859012722969055 0.13908511400222778 0.13880886137485504 0.138656347990036 0.1398678719997406 0.13968048989772797 0.1389371007680893 0.13862919807434082 0.13867831230163574 0.13815435767173767 0.13901570439338684 0.13840411603450775 0.13960444927215576 0.13953447341918945
2.632652997970581 0.14934051036834717 0.1487952470779419 0.14929595589637756 0.1490231454372406 0.14890173077583313 0.14991459250450134 0.1499239206314087 0.14909790456295013 0.1488988846540451 0.14867493510246277 0.14846304059028625 0.14912045001983643 0.14859527349472046 0.1499171257019043 0.149804949760437
2.7142858505249023 0.16026899218559265 0.15976959466934204 0.16012707352638245 0.15991367399692535 0.15983432531356812 0.16053670644760132 0.16077278554439545 0.15986299514770508 0.15979912877082825 0.1594579815864563 0.1594882607460022 0.1599089801311493 0.15942469239234924 0.16089439392089844 0.16079016029834747
2.7959184646606445 0.17194074392318726 0.17152303457260132 0.17162153124809265 0.17151467502117157 0.1714961677789688 0.17181867361068726 0.17227166891098022 0.17126905918121338 0.17136149108409882 0.17105746269226074 0.17124715447425842 0.17144480347633362 0.17093251645565033 0.17256003618240356 0.17251066863536835
2.8775510787963867 0.18436086177825928 0.1840376853942871 0.18381370604038239 0.18384739756584167 0.18390913307666779 0.18384027481079102 0.18446458876132965 0.18335290253162384 0.1836073398590088 0.1834658980369568 0.18373987078666687 0.18377208709716797 0.18314948678016663 0.18493127822875977 0.18497104942798615
2.959183692932129 0.1975158452987671 0.19727647304534912 0.1967276781797409 0.19691801071166992 0.19706976413726807 0.19666242599487305 0.19738753139972687 0.19615036249160767 0.1965477466583252 0.19664594531059265 0.196953684091568 0.19690555334091187 0.19609254598617554 0.19801315665245056 0.19816049933433533
3.040816307067871 0.21137768030166626 0.2111920714378357 0.2103714793920517 0.21071767807006836 0.21094973385334015 0.210317462682724 0.21106180548667908 0.20969346165657043 0.21018248796463013 0.21054089069366455 0.2108655571937561 0.21082377433776855 0.20976397395133972 0.21179699897766113 0.2120549976825714
3.1224489212036133 0.22590526938438416 0.22573375701904297 0.22473721206188202 0.22522126138210297 0.22549930214881897 0.22479888796806335 0.22548384964466095 0.2240000069141388 0.2244998663663864 0.22508472204208374 0.2254435420036316 0.22547337412834167 0.2241504192352295 0.2262609302997589 0.22661879658699036
3.2040815353393555 0.2410518229007721 0.2408541440963745 0.2398025393486023 0.24039030075073242 0.24066162109375 0.24006155133247375 0.24062547087669373 0.23906931281089783 0.23947890102863312 0.24021229147911072 0.24065080285072327 0.2407788634300232 0.23922550678253174 0.24137115478515625 0.24180875718593597
3.2857141494750977 0.2567686438560486 0.25651293992996216 0.2555305063724518 0.2561757266521454 0.2563807964324951 0.25602373480796814 0.2564324140548706 0.2548714578151703 0.2550903558731079 0.25586843490600586 0.2564455270767212 0.25665605068206787 0.2549510598182678 0.2570871114730835 0.25757619738578796
3.367347002029419 0.2730103135108948 0.2726781964302063 0.27187302708625793 0.2725220024585724 0.27261388301849365 0.27258020639419556 0.2728329598903656 0.271346777677536 0.27129918336868286 0.27201345562934875 0.2727837562561035 0.27302804589271545 0.2712821364402771 0.2733649015426636 0.2738720774650574
3.448979616165161 0.28973817825317383 0.2893282175064087 0.28877660632133484 0.28937262296676636 0.2893334627151489 0.28961804509162903 0.2897495627403259 0.28840890526771545 0.28806787729263306 0.2886292040348053 0.2896225154399872 0.28983619809150696 0.288169801235199 0.2901626229286194 0.2906501293182373
3.5306122303009033 0.3069239854812622 0.3064505457878113 0.30618664622306824 0.30667737126350403 0.3065284788608551 0.30703598260879517 0.30711275339126587 0.30595773458480835 0.3053590953350067 0.30571722984313965 0.306924045085907 0.3070472478866577 0.30556720495224 0.30744409561157227 0.3078709542751312
3.6122448444366455 0.3245507478713989 0.32404106855392456 0.32405322790145874 0.3243963420391083 0.32419583201408386 0.32476145029067993 0.32487285137176514 0.323897123336792 0.32313933968544006 0.3232947587966919 0.3246586322784424 0.32465416193008423 0.32343196868896484 0.3251810669898987 0.32550522685050964
3.6938774585723877 0.3426113724708557 0.34210067987442017 0.3423340916633606 0.34250545501708984 0.34233418107032776 0.3427616357803345 0.3430059552192688 0.3421531319618225 0.3413795828819275 0.3413848876953125 0.3428081274032593 0.34267187118530273 0.3417295217514038 0.3433537483215332 0.3435351848602295
3.77551007270813 0.36111265420913696 0.36063677072525024 0.3610042929649353 0.36100104451179504 0.3609439730644226 0.3610519766807556 0.36152052879333496 0.3606972098350525 0.3600611984729767 0.3600103259086609 0.36137115955352783 0.36113202571868896 0.36043691635131836 0.3619532585144043 0.36195993423461914
3.857142686843872 0.38006681203842163 0.3796567916870117 0.38005414605140686 0.379896879196167 0.38001859188079834 0.3796859383583069 0.38044649362564087 0.37954843044281006 0.3791733682155609 0.3791746497154236 0.3803582191467285 0.3800729513168335 0.37954312562942505 0.38097918033599854 0.38079264760017395
3.9387755393981934 0.3994928002357483 0.3991699814796448 0.3994934856891632 0.3992249369621277 0.3995509147644043 0.39874690771102905 0.3998301029205322 0.39877229928970337 0.3987169861793518 0.3988605737686157 0.3997915983200073 0.399532675743103 0.3990494906902313 0.40043896436691284 0.40006223320961
4.0204081535339355 0.4194096326828003 0.4191817045211792 0.41934844851493835 0.4190261662006378 0.4195323586463928 0.41832494735717773 0.41971737146377563 0.41845911741256714 0.4186997413635254 0.4190213084220886 0.4196963906288147 0.4195411205291748 0.418968141078949 0.4203437566757202 0.41980743408203125
4.102040767669678 0.4398329257965088 0.43969202041625977 0.43965664505958557 0.43934354186058044 0.43995678424835205 0.43849998712539673 0.44014453887939453 0.43869954347610474 0.43913641571998596 0.4395948648452759 0.44009560346603394 0.44011369347572327 0.4393201470375061 0.44070738554000854 0.44007331132888794
4.18367338180542 0.4607710838317871 0.46069520711898804 0.46046411991119385 0.46021297574043274 0.460824191570282 0.4593227505683899 0.46112948656082153 0.45955848693847656 0.46004533767700195 0.4605230689048767 0.4610040783882141 0.4612498879432678 0.4601326584815979 0.46154290437698364 0.4609035551548004
4.265305995941162 0.4822167754173279 0.4821736216545105 0.4818084239959717 0.48164790868759155 0.482133150100708 0.48079758882522583 0.4826594591140747 0.4810488224029541 0.4814385771751404 0.48177075386047363 0.4824168086051941 0.4829251766204834 0.48143044114112854 0.48285412788391113 0.48232391476631165
4.346938610076904 0.5041457414627075 0.504098117351532 0.503711462020874 0.5036338567733765 0.5038830041885376 0.5028785467147827 0.504693865776062 0.5031309723854065 0.5033185482025146 0.5033496618270874 0.5043091773986816 0.5050907135009766 0.5032321214675903 0.5046339631080627 0.5043321251869202
4.428571701049805 0.5265088081359863 0.5264219045639038 0.5261584520339966 0.5261138677597046 0.5260618329048157 0.5254656672477722 0.5271579623222351 0.5257139205932617 0.525664746761322 0.5253176689147949 0.5266283750534058 0.5276663303375244 0.5255382061004639 0.526854932308197 0.5268768072128296
4.510204315185547 0.5492272973060608 0.5490785837173462 0.5490790009498596 0.5489829778671265 0.5486395955085754 0.5484104752540588 0.5499438643455505 0.548673152923584 0.548422634601593 0.5477558374404907 0.5492912530899048 0.5505372881889343 0.5483207702636719 0.5494588017463684 0.5498412251472473
4.591836929321289 0.5721884965896606 0.5719773769378662 0.5723223090171814 0.572083592414856 0.5715557932853699 0.5715301036834717 0.5729116797447205 0.571865439414978 0.5714914202690125 0.5707144737243652 0.5721836686134338 0.5735460519790649 0.571509838104248 0.5723490118980408 0.573025107383728
4.673469543457031 0.595240592956543 0.5950000286102295 0.5956278443336487 0.5952010750770569 0.5947107672691345 0.5946205258369446 0.5958853960037231 0.5951297879219055 0.5947069525718689 0.5941347479820251 0.5951574444770813 0.5964858531951904 0.5949790477752686 0.5953764915466309 0.5961313843727112
4.755102157592773 0.6181873679161072 0.6179935932159424 0.618587851524353 0.6180614829063416 0.6179494261741638 0.6174684166908264 0.6186490654945374 0.6182585954666138 0.6178240776062012 0.6177613735198975 0.6180263757705688 0.6190896034240723 0.6185245513916016 0.6183226704597473 0.6187549233436584
4.836734771728516 0.6407866477966309 0.6407688856124878 0.6406154632568359 0.6403356790542603 0.6410544514656067 0.6398677825927734 0.6409413814544678 0.6409487128257751 0.640502393245697 0.6410820484161377 0.6405668258666992 0.6410273313522339 0.641852855682373 0.6408866047859192 0.640385091304779
4.918367385864258 0.6627414226531982 0.6630899906158447 0.6609062552452087 0.6616348624229431 0.6637304425239563 0.6616182923316956 0.6624428629875183 0.6627193689346313 0.6622843742370605 0.6632932424545288 0.662507176399231 0.6618921756744385 0.6645591855049133 0.6626624464988708 0.6604062914848328
5.0 0.6837046146392822 0.6846756935119629 0.6784260272979736 0.6815209984779358 0.6856024861335754 0.6825281381607056 0.6827704310417175 0.6828404664993286 0.6825893521308899 0.683327317237854 0.6835275292396545 0.6812068223953247 0.6861200928688049 0.6831265687942505 0.6781189441680908


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_10_extra.txt <==
5.055384635925292969e+00 1.828200072050094604e-01
5.635961532592773438e+00 2.328999936580657959e-01
6.216151714324951172e+00 2.820599973201751709e-01
6.796346187591552734e+00 3.331600129604339600e-01


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_10_inter.txt <==
1.000000000000000000e+00 9.999999747378751636e-05
1.579230785369873047e+00 1.465999986976385117e-02
2.158461570739746094e+00 2.538000047206878662e-02
2.737694263458251953e+00 4.002000018954277039e-02
3.316923141479492188e+00 6.379999965429306030e-02
3.895961523056030273e+00 9.741999953985214233e-02
4.475770950317382812e+00 1.375599950551986694e-01


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_30_extra.txt <==
5.250599861145019531e+00 4.519099891185760498e-01
5.540723800659179688e+00 5.161600112915039062e-01
5.821434974670410156e+00 5.848600268363952637e-01
6.102332115173339844e+00 6.575499773025512695e-01
6.383414745330810547e+00 7.324799895286560059e-01
6.663940906524658203e+00 8.072199821472167969e-01
6.945023059844970703e+00 8.821200132369995117e-01


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_30_inter.txt <==
1.000000000000000000e+00 5.999999848427250981e-05
1.303600072860717773e+00 2.054000087082386017e-02
1.606600046157836914e+00 3.525999933481216431e-02
1.910599946975708008e+00 4.698000103235244751e-02
2.213999986648559570e+00 5.993999913334846497e-02
2.517799854278564453e+00 7.716000080108642578e-02
2.821799993515014648e+00 9.585999697446823120e-02
3.125600099563598633e+00 1.219099983572959900e-01
3.429399967193603516e+00 1.509200036525726318e-01
3.732800006866455078e+00 1.880500018596649170e-01
4.036799907684326172e+00 2.302999943494796753e-01
4.340199947357177734e+00 2.770099937915802002e-01
4.643799781799316406e+00 3.296000063419342041e-01
4.947599887847900391e+00 3.881300091743469238e-01


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_50_extra.txt <==
5.246799945831298828e+00 7.682399749755859375e-01
5.549799919128417969e+00 8.672199845314025879e-01
5.852200031280517578e+00 9.701099991798400879e-01
6.155399799346923828e+00 1.076550006866455078e+00
6.458600044250488281e+00 1.181630015373229980e+00
6.762199878692626953e+00 1.289960026741027832e+00


==> figure_code/ECOFLEX_8/strain_extra/ecoflex_50_inter.txt <==
1.000000000000000000e+00 -4.299999854993075132e-04
1.302799940109252930e+00 3.246000036597251892e-02
1.606600046157836914e+00 5.421999841928482056e-02
1.910000085830688477e+00 7.683999836444854736e-02
2.213399887084960938e+00 1.024700030684471130e-01
2.516799926757812500e+00 1.353099942207336426e-01
2.820000171661376953e+00 1.758500039577484131e-01
3.123399972915649414e+00 2.258300036191940308e-01
3.426800012588500977e+00 2.851899862289428711e-01
3.730400085449218750e+00 3.515099883079528809e-01
4.033400058746337891e+00 4.222899973392486572e-01
4.336800098419189453e+00 5.018799901008605957e-01
4.640399932861328125e+00 5.845199823379516602e-01
4.943599700927734375e+00 6.730200052261352539e-01

==> figure_code/FEA/ellip/monotonic_A.txt <==
0	100	100	100	100	100
0.25	100	100	100	100	100
0.5	100	100	100	100	100
0.75	100	100	100	100	100
1	100	100	100	100	100

==> figure_code/FEA/ellip/monotonic_B.txt <==
0	100	100	100	94.55909944	100
0.25	100	100	100	100	100
0.5	100	100	100	100	100
0.75	100	100	100	100	100
1	66.41651032	75.23452158	57.59849906	100	100

==> figure_code/FEA/ellip/unrestricted_A.txt <==
0	100	73.09236948	100	100	100
0.25	100	57.02811245	100	66.66666667	100
0.5	100	49.79919679	100	56.2248996	100
0.75	100	51.00401606	83.13253012	55.02008032	100
1	100	44.97991968	64.65863454	58.23293173	100

==> figure_code/FEA/ellip/unrestricted_B.txt <==
0	100	12.19512195	48.7804878	12.57035647	100
0.25	100	7.317073171	83.86491557	12.94559099	100
0.5	92.49530957	3.189493433	89.86866792	14.25891182	100
0.75	87.99249531	0.375234522	82.17636023	10.88180113	100
1	92.68292683	0	22.70168856	12.75797373	100

==> figure_code/FEA/force/1A.txt <==
0.00E+00	0.00E+00
1.00E-02	3.48E+03
2.00E-02	6.30E+03
3.00E-02	8.38E+03
4.00E-02	9.88E+03
5.00E-02	1.12E+04
6.00E-02	1.23E+04
7.00E-02	1.34E+04
8.00E-02	1.44E+04
9.00E-02	1.53E+04
1.00E-01	1.63E+04
1.10E-01	1.72E+04
1.20E-01	1.81E+04
1.30E-01	1.89E+04
1.40E-01	1.98E+04
1.50E-01	2.06E+04
1.60E-01	2.14E+04
1.70E-01	2.23E+04
1.80E-01	2.31E+04
1.90E-01	2.39E+04
2.00E-01	2.47E+04
2.10E-01	2.55E+04
2.20E-01	2.63E+04
2.30E-01	2.72E+04
2.40E-01	2.80E+04
2.50E-01	2.88E+04
2.60E-01	2.96E+04
2.70E-01	3.04E+04
2.80E-01	3.13E+04
2.90E-01	3.21E+04
3.00E-01	3.30E+04
3.10E-01	3.38E+04
3.20E-01	3.47E+04
3.30E-01	3.56E+04
3.40E-01	3.64E+04
3.50E-01	3.73E+04
3.60E-01	3.82E+04
3.70E-01	3.92E+04
3.80E-01	4.01E+04
3.90E-01	4.10E+04
4.00E-01	4.20E+04
4.10E-01	4.30E+04
4.20E-01	4.41E+04
4.30E-01	4.51E+04
4.40E-01	4.62E+04
4.50E-01	4.73E+04
4.60E-01	4.85E+04
4.70E-01	4.96E+04
4.80E-01	5.08E+04
4.90E-01	5.19E+04
4.98E-01	5.29E+04

==> figure_code/FEA/force/1A_L.txt <==
4.98E-01	5.29E+04

==> figure_code/FEA/force/1B.txt <==
0.00E+00	0.00E+00
1.00E-02	3.23E+03
2.00E-02	5.83E+03
3.00E-02	7.72E+03
4.00E-02	9.12E+03
5.00E-02	1.03E+04
6.00E-02	1.14E+04
7.00E-02	1.24E+04
8.00E-02	1.34E+04
9.00E-02	1.43E+04
1.00E-01	1.53E+04
1.10E-01	1.62E+04
1.20E-01	1.71E+04
1.27E-01	1.78E+04

==> figure_code/FEA/force/1B_L.txt <==
1.27E-01	1.78E+04

==> figure_code/FEA/force/2A.txt <==
0.00E+00	0.00E+00
1.00E-02	3.35E+03
2.00E-02	6.06E+03
3.00E-02	8.08E+03
4.00E-02	9.54E+03
5.00E-02	1.08E+04
6.00E-02	1.19E+04
7.00E-02	1.29E+04
8.00E-02	1.39E+04
9.00E-02	1.48E+04
1.00E-01	1.57E+04
1.10E-01	1.66E+04
1.20E-01	1.74E+04
1.30E-01	1.82E+04
1.40E-01	1.91E+04
1.50E-01	1.99E+04
1.60E-01	2.06E+04
1.70E-01	2.14E+04
1.80E-01	2.22E+04
1.90E-01	2.30E+04
2.00E-01	2.38E+04
2.10E-01	2.45E+04
2.20E-01	2.53E+04
2.30E-01	2.61E+04
2.40E-01	2.69E+04
2.50E-01	2.76E+04
2.60E-01	2.84E+04
2.70E-01	2.92E+04
2.80E-01	3.00E+04
2.90E-01	3.08E+04
3.00E-01	3.17E+04
3.10E-01	3.25E+04
3.20E-01	3.33E+04
3.30E-01	3.42E+04
3.40E-01	3.50E+04
3.50E-01	3.59E+04
3.60E-01	3.68E+04
3.70E-01	3.77E+04
3.80E-01	3.86E+04
3.90E-01	3.96E+04
4.00E-01	4.06E+04
4.10E-01	4.17E+04
4.20E-01	4.27E+04
4.30E-01	4.38E+04
4.40E-01	4.50E+04
4.50E-01	4.62E+04
4.60E-01	4.73E+04
4.70E-01	4.85E+04
4.77E-01	4.94E+04

==> figure_code/FEA/force/2A_L.txt <==
4.77E-01	4.94E+04

==> figure_code/FEA/force/2B.txt <==
0.00E+00	0.00E+00
1.00E-02	3.10E+03
2.00E-02	5.58E+03
3.00E-02	7.40E+03
4.00E-02	8.77E+03
5.00E-02	9.97E+03
6.00E-02	1.11E+04
7.00E-02	1.21E+04
8.00E-02	1.31E+04
9.00E-02	1.41E+04
1.00E-01	1.50E+04
1.10E-01	1.60E+04
1.20E-01	1.69E+04
1.21E-01	1.70E+04

==> figure_code/FEA/force/2B_L.txt <==
1.21E-01	1.70E+04

==> figure_code/FEA/force/3A.txt <==
0.00E+00	0.00E+00
1.00E-02	3.28E+03
2.00E-02	5.95E+03
3.00E-02	7.94E+03
4.00E-02	9.36E+03
5.00E-02	1.06E+04
6.00E-02	1.16E+04
7.00E-02	1.26E+04
8.00E-02	1.35E+04
9.00E-02	1.44E+04
1.00E-01	1.53E+04
1.10E-01	1.61E+04
1.20E-01	1.70E+04
1.30E-01	1.78E+04
1.40E-01	1.86E+04
1.50E-01	1.94E+04
1.60E-01	2.02E+04
1.70E-01	2.10E+04
1.80E-01	2.18E+04
1.90E-01	2.26E+04
2.00E-01	2.34E+04
2.10E-01	2.42E+04
2.20E-01	2.49E+04
2.30E-01	2.57E+04
2.40E-01	2.65E+04
2.50E-01	2.73E+04
2.60E-01	2.81E+04
2.70E-01	2.89E+04
2.80E-01	2.97E+04
2.90E-01	3.05E+04
3.00E-01	3.13E+04
3.10E-01	3.21E+04
3.20E-01	3.29E+04
3.30E-01	3.37E+04
3.40E-01	3.46E+04
3.50E-01	3.54E+04
3.60E-01	3.62E+04
3.70E-01	3.71E+04
3.80E-01	3.80E+04
3.90E-01	3.88E+04
4.00E-01	3.97E+04
4.10E-01	4.06E+04
4.20E-01	4.15E+04
4.30E-01	4.24E+04
4.40E-01	4.33E+04
4.50E-01	4.42E+04
4.60E-01	4.51E+04
4.70E-01	4.60E+04
4.80E-01	4.69E+04
4.88E-01	4.76E+04

==> figure_code/FEA/force/3A_L.txt <==
4.88E-01	4.76E+04

==> figure_code/FEA/force/3B.txt <==
0.00E+00	0.00E+00
1.00E-02	3.04E+03
2.00E-02	5.55E+03
3.00E-02	7.42E+03
4.00E-02	8.84E+03
5.00E-02	1.00E+04
6.00E-02	1.11E+04
7.00E-02	1.21E+04
8.00E-02	1.31E+04
9.00E-02	1.41E+04
1.00E-01	1.50E+04
1.10E-01	1.59E+04
1.20E-01	1.68E+04
1.21E-01	1.69E+04
	

==> figure_code/FEA/force/3B_L.txt <==
1.21E-01	1.69E+04
	

==> figure_code/FEA/force/4A.txt <==
0.00E+00	0.00E+00
1.00E-02	3.22E+03
2.00E-02	5.87E+03
3.00E-02	7.85E+03
4.00E-02	9.28E+03
5.00E-02	1.05E+04
6.00E-02	1.15E+04
7.00E-02	1.25E+04
8.00E-02	1.34E+04
9.00E-02	1.43E+04
1.00E-01	1.51E+04
1.10E-01	1.59E+04
1.20E-01	1.67E+04
1.30E-01	1.75E+04
1.40E-01	1.83E+04
1.50E-01	1.90E+04
1.60E-01	1.98E+04
1.70E-01	2.05E+04
1.80E-01	2.13E+04
1.90E-01	2.20E+04
2.00E-01	2.28E+04
2.10E-01	2.35E+04
2.20E-01	2.43E+04
2.30E-01	2.50E+04
2.40E-01	2.58E+04
2.50E-01	2.66E+04
2.60E-01	2.73E+04
2.70E-01	2.81E+04
2.80E-01	2.89E+04
2.90E-01	2.97E+04
3.00E-01	3.05E+04
3.10E-01	3.13E+04
3.20E-01	3.21E+04
3.30E-01	3.29E+04
3.40E-01	3.38E+04
3.50E-01	3.46E+04
3.60E-01	3.55E+04
3.70E-01	3.63E+04
3.80E-01	3.72E+04
3.90E-01	3.81E+04
4.00E-01	3.90E+04
4.10E-01	3.99E+04
4.20E-01	4.08E+04
4.30E-01	4.18E+04
4.40E-01	4.28E+04
4.50E-01	4.38E+04
4.60E-01	4.47E+04
4.70E-01	4.58E+04
4.80E-01	4.69E+04
4.90E-01	4.80E+04
5.00E-01	4.91E+04

==> figure_code/FEA/force/4A_L.txt <==
5.00E-01	4.91E+04

==> figure_code/FEA/force/4B.txt <==
0.00E+00	0.00E+00
7.19E-03	1.85E+03

==> figure_code/FEA/force/4B_L.txt <==
7.19E-03	1.85E+03

==> figure_code/FEA/force/5A.txt <==
0.00E+00	0.00E+00
1.00E-02	3.22E+03
2.00E-02	5.89E+03
3.00E-02	7.91E+03
4.00E-02	9.35E+03
5.00E-02	1.05E+04
6.00E-02	1.16E+04
7.00E-02	1.26E+04
8.00E-02	1.35E+04
9.00E-02	1.44E+04
1.00E-01	1.53E+04
1.10E-01	1.61E+04
1.20E-01	1.69E+04
1.30E-01	1.78E+04
1.40E-01	1.86E+04
1.50E-01	1.94E+04
1.60E-01	2.02E+04
1.70E-01	2.11E+04
1.80E-01	2.19E+04
1.90E-01	2.27E+04
2.00E-01	2.36E+04
2.10E-01	2.44E+04
2.20E-01	2.53E+04
2.30E-01	2.62E+04
2.40E-01	2.70E+04
2.50E-01	2.79E+04
2.60E-01	2.88E+04
2.70E-01	2.98E+04
2.80E-01	3.07E+04
2.90E-01	3.16E+04
3.00E-01	3.26E+04
3.10E-01	3.36E+04
3.20E-01	3.46E+04
3.30E-01	3.56E+04
3.40E-01	3.66E+04
3.50E-01	3.77E+04
3.60E-01	3.88E+04
3.70E-01	3.99E+04
3.80E-01	4.11E+04
3.90E-01	4.23E+04
4.00E-01	4.35E+04
4.10E-01	4.48E+04
4.20E-01	4.61E+04
4.30E-01	4.75E+04
4.40E-01	4.90E+04
4.50E-01	5.05E+04
4.60E-01	5.20E+04
4.70E-01	5.36E+04
4.80E-01	5.53E+04
4.90E-01	5.70E+04
4.96E-01	5.80E+04

==> figure_code/FEA/force/5A_L.txt <==
4.96E-01	5.80E+04

==> figure_code/FEA/force/5B.txt <==
0.00E+00	0.00E+00
1.00E-02	3.46E+03
2.00E-02	6.24E+03
3.00E-02	8.28E+03
4.00E-02	9.74E+03
5.00E-02	1.10E+04
6.00E-02	1.20E+04
7.00E-02	1.30E+04
8.00E-02	1.40E+04
9.00E-02	1.49E+04
1.00E-01	1.58E+04
1.10E-01	1.67E+04
1.20E-01	1.75E+04
1.30E-01	1.84E+04
1.40E-01	1.93E+04
1.50E-01	2.01E+04
1.60E-01	2.10E+04
1.70E-01	2.19E+04
1.80E-01	2.28E+04
1.90E-01	2.37E+04
2.00E-01	2.46E+04
2.10E-01	2.54E+04
2.20E-01	2.63E+04
2.24E-01	2.67E+04

==> figure_code/FEA/force/5B_L.txt <==
2.24E-01	2.67E+04

==> figure_code/FEA/torsion/1A.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.901194281054408E-5
2.000000000000000E-2     1.980715210213656E-4
3.000000000000000E-2     2.972274305644903E-4
4.000000000000000E-2     3.965305430657730E-4
5.000000000000000E-2     4.960352682200637E-4
6.000000000000000E-2     5.958023706179508E-4
7.000000000000000E-2     6.959228005336005E-4
8.000000000000000E-2     7.968587125678084E-4
9.000000000000000E-2     8.974953358680862E-4
1.000000000000000E-1     1.046902703614356E-3
1.100000000000000E-1     1.303532259176494E-3
1.200000000000000E-1     1.485278961125580E-3
1.300000000000000E-1     1.645394650909036E-3
1.400000000000000E-1     1.802889341239101E-3
1.500000000000000E-1     1.959790794693365E-3
1.600000000000000E-1     2.117214827618386E-3
1.700000000000000E-1     2.268581499714864E-3
1.800000000000000E-1     2.439895121858813E-3
1.900000000000000E-1     2.622338295031696E-3
2.000000000000000E-1     2.797210854120918E-3
2.100000000000000E-1     2.971593823074947E-3
2.200000000000000E-1     3.139139713521491E-3
2.300000000000000E-1     3.297096833660875E-3
2.400000000000000E-1     3.447777498629296E-3
2.500000000000000E-1     3.593082919240903E-3
2.600000000000000E-1     3.734146436385325E-3
2.700000000000000E-1     3.871694863673117E-3
2.800000000000000E-1     4.006298540683077E-3
2.900000000000000E-1     4.138354933654861E-3
3.000000000000000E-1     4.268165913673033E-3
3.100000000000000E-1     4.395939800778209E-3
3.200000000000000E-1     4.521816683968215E-3
3.300000000000000E-1     4.645903940769676E-3
3.400000000000000E-1     4.768359201161584E-3
3.500000000000000E-1     4.889351830783108E-3
3.600000000000000E-1     5.009013732865615E-3
3.700000000000000E-1     5.127491791795177E-3
3.800000000000000E-1     5.244971470202706E-3
3.900000000000000E-1     5.361613646882933E-3
4.000000000000000E-1     5.477556316331049E-3
4.100000000000000E-1     5.592919886008803E-3
4.200000000000000E-1     5.707766996399857E-3
4.300000000000000E-1     5.822184603712668E-3
4.400000000000000E-1     5.936253205199959E-3
4.500000000000000E-1     6.050073700515813E-3
4.600000000000000E-1     6.163698351261664E-3
4.700000000000000E-1     6.277164281569934E-3
4.800000000000000E-1     6.390485118119267E-3
4.900000000000000E-1     6.503654982738361E-3
5.000000000000000E-1     6.616671469599812E-3
5.100000000000000E-1     6.729526482671156E-3
5.200000000000000E-1     6.842215894981170E-3
5.300000000000000E-1     6.954744635625139E-3
5.400000000000000E-1     7.067128525393110E-3
5.500000000000000E-1     7.179389639599345E-3
5.600000000000000E-1     7.291548543901358E-3
5.700000000000001E-1     7.403621572350532E-3
5.800000000000000E-1     7.515620227753436E-3
5.900000000000000E-1     7.627551288769068E-3
6.000000000000000E-1     7.739416686018560E-3
6.100000000000000E-1     7.851218695515370E-3
6.200000000000000E-1     7.962963342582934E-3
6.300000000000000E-1     8.074652114851106E-3
6.400000000000000E-1     8.186275663836918E-3
6.500000000000000E-1     8.297814286027256E-3
6.600000000000000E-1     8.409245807632550E-3
6.700000000000000E-1     8.520554177342491E-3
6.800000000000000E-1     8.631734034071045E-3
6.900000000000001E-1     8.742792538998026E-3
7.000000000000001E-1     8.853746546306504E-3
7.100000000000000E-1     8.964616732508050E-3
7.200000000000000E-1     9.075425304162380E-3
7.300000000000000E-1     9.186195402024880E-3
7.400000000000000E-1     9.296944124736911E-3
7.500000000000000E-1     9.407677775516902E-3
7.600000000000000E-1     9.518398458672750E-3
7.700000000000000E-1     9.629111395512951E-3
7.800000000000000E-1     9.739825588707110E-3
7.900000000000000E-1     9.850552733693700E-3
8.000000000000000E-1     9.961308087949114E-3
8.100000000000000E-1     1.007211466363616E-2
8.200000000000001E-1     1.018301172833027E-2
8.300000000000001E-1     1.029407458982575E-2
8.400000000000000E-1     1.040549285909802E-2
8.500000000000000E-1     1.051146774800709E-2


==> figure_code/FEA/torsion/1A_L.txt <==
8.500000000000000E-1     1.051146774800709E-2


==> figure_code/FEA/torsion/1B.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.963158647882759E-5
2.000000000000000E-2     1.993203067588817E-4
3.000000000000000E-2     2.991253441528409E-4
4.000000000000000E-2     3.991111594097638E-4
5.000000000000000E-2     4.993556389348508E-4
6.000000000000000E-2     5.999859621100901E-4
7.000000000000000E-2     7.016221832149414E-4
8.000000000000000E-2     8.044732632976443E-4
9.000000000000000E-2     9.053034436525805E-4
1.000000000000000E-1     1.090577532944854E-3
1.075000000000000E-1     1.286881842227567E-3


==> figure_code/FEA/torsion/1B_L.txt <==
1.075000000000000E-1     1.286881842227567E-3


==> figure_code/FEA/torsion/2A.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.909413437088425E-5
2.000000000000000E-2     1.982390365475334E-4
3.000000000000000E-2     2.974867885035541E-4
4.000000000000000E-2     3.968923056299528E-4
5.000000000000000E-2     4.965156919932420E-4
6.000000000000000E-2     5.964291398881901E-4
7.000000000000000E-2     6.967867167784250E-4
8.000000000000000E-2     7.983714376036071E-4
9.000000000000000E-2     8.989156033153477E-4
1.000000000000000E-1     1.068418797851188E-3
1.100000000000000E-1     1.311147338309661E-3
1.200000000000000E-1     1.497051311185141E-3


==> figure_code/FEA/torsion/2A_L.txt <==
1.200000000000000E-1     1.497051311185141E-3


==> figure_code/FEA/torsion/2B.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.990723239810051E-5
2.000000000000000E-2     1.998853162793659E-4
3.000000000000000E-2     3.000077994050074E-4
4.000000000000000E-2     4.003554847571803E-4
5.000000000000000E-2     5.010293698919728E-4
6.000000000000000E-2     6.022166711390860E-4
7.000000000000000E-2     7.053229322678955E-4
8.000000000000000E-2     8.062149790706579E-4
9.000000000000000E-2     9.099020858473364E-4
1.000000000000000E-1     1.118437143873567E-3
1.075000000000000E-1     1.237812852902566E-3


==> figure_code/FEA/torsion/2B_L.txt <==
1.075000000000000E-1     1.237812852902566E-3


==> figure_code/FEA/torsion/3A.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.932998713711734E-5
2.000000000000000E-2     1.987106866204285E-4
3.000000000000000E-2     2.981943604544047E-4
4.000000000000000E-2     3.978367720221326E-4
5.000000000000000E-2     4.977007607080297E-4
6.000000000000000E-2     5.978685486036796E-4
7.000000000000000E-2     6.985761085046335E-4
8.000000000000000E-2     7.999132753954318E-4
9.000000000000000E-2     9.011997458603885E-4
1.000000000000000E-1     1.081555008665261E-3
1.100000000000000E-1     1.316928049006339E-3
1.200000000000000E-1     1.496142189129165E-3
1.300000000000000E-1     1.655968696357616E-3
1.400000000000000E-1     1.816370884866271E-3
1.500000000000000E-1     1.974366022436676E-3
1.600000000000000E-1     2.129908866759350E-3
1.700000000000000E-1     2.260448454409229E-3
1.800000000000000E-1     2.421479067518914E-3
1.900000000000000E-1     2.608082242473276E-3
2.000000000000000E-1     2.797157288807592E-3
2.100000000000000E-1     2.985926612282835E-3
2.200000000000000E-1     3.160501089276179E-3
2.300000000000000E-1     3.322737463990600E-3
2.400000000000000E-1     3.476479753621083E-3
2.500000000000000E-1     3.623492425664801E-3
2.600000000000000E-1     3.764211680014091E-3
2.700000000000000E-1     3.899699003898653E-3
2.800000000000000E-1     4.033782456626126E-3
2.900000000000000E-1     4.165874740201622E-3
3.000000000000000E-1     4.295751671943330E-3
3.100000000000000E-1     4.423492014844887E-3
3.200000000000000E-1     4.549209109505341E-3
3.300000000000000E-1     4.673054031388715E-3
3.400000000000000E-1     4.795278424455211E-3
3.500000000000000E-1     4.916081433596855E-3
3.600000000000000E-1     5.035619321613827E-3
3.700000000000000E-1     5.154089788543768E-3
3.800000000000000E-1     5.271679655754260E-3
3.900000000000000E-1     5.388550770022735E-3
4.000000000000000E-1     5.504813037846832E-3
4.100000000000000E-1     5.620540492335341E-3
4.200000000000000E-1     5.735817661554118E-3
4.300000000000000E-1     5.850745061366857E-3
4.400000000000000E-1     5.965414538511856E-3
4.500000000000000E-1     6.079873477693820E-3
4.600000000000000E-1     6.194150477870948E-3
4.700000000000000E-1     6.308256293104417E-3
4.800000000000000E-1     6.422185254991711E-3
4.900000000000000E-1     6.535926958482789E-3
5.000000000000000E-1     6.649473120201807E-3
5.100000000000000E-1     6.762827208346653E-3
5.200000000000000E-1     6.876007372275736E-3
5.300000000000000E-1     6.989035430048165E-3
5.400000000000000E-1     7.101937260788060E-3
5.500000000000000E-1     7.214735876448080E-3
5.600000000000000E-1     7.327451958455199E-3
5.700000000000001E-1     7.440097139195559E-3
5.800000000000000E-1     7.552677500133062E-3
5.900000000000000E-1     7.665190606665168E-3
6.000000000000000E-1     7.777625272750333E-3
6.100000000000000E-1     7.889964683267190E-3
6.200000000000000E-1     8.002194518003061E-3
6.300000000000000E-1     8.114303590618016E-3
6.400000000000000E-1     8.226283489844336E-3
6.500000000000000E-1     8.338132195185189E-3
6.600000000000000E-1     8.449857103327933E-3
6.700000000000000E-1     8.561465036434460E-3
6.800000000000000E-1     8.672962829530772E-3
6.900000000000001E-1     8.784359997736850E-3
7.000000000000001E-1     8.895665475947447E-3
7.100000000000000E-1     9.006885201172201E-3
7.200000000000000E-1     9.118018727552846E-3
7.300000000000000E-1     9.229055819507920E-3
7.400000000000000E-1     9.339961439707473E-3
7.500000000000000E-1     9.450567562496147E-3
7.562499999999999E-1     9.518855454033921E-3


==> figure_code/FEA/torsion/3A_L.txt <==
7.562499999999999E-1     9.518855454033921E-3


==> figure_code/FEA/torsion/3B.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.990033365028182E-5
2.000000000000000E-2     1.998379794601281E-4
3.000000000000000E-2     2.998516945391781E-4
4.000000000000000E-2     3.999845126277801E-4
5.000000000000000E-2     5.002923070527463E-4
6.000000000000000E-2     6.008838497514869E-4
7.000000000000000E-2     7.023815323198759E-4
8.000000000000000E-2     8.059629141109672E-4
9.000000000000000E-2     9.044374574904723E-4
1.000000000000000E-1     1.038738405498101E-3
1.100000000000000E-1     1.262021527351832E-3


==> figure_code/FEA/torsion/3B_L.txt <==
1.100000000000000E-1     1.262021527351832E-3


==> figure_code/FEA/torsion/4A.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.947367078537699E-5
2.000000000000000E-2     1.989957637786125E-4
3.000000000000000E-2     2.986161863354492E-4
4.000000000000000E-2     3.983883978217140E-4
5.000000000000000E-2     4.983738786631132E-4
6.000000000000000E-2     5.986597862184252E-4
7.000000000000000E-2     6.995611274771106E-4
8.000000000000000E-2     8.012467594769208E-4
9.000000000000000E-2     9.022098432972461E-4
1.000000000000000E-1     1.076142057182706E-3
1.100000000000000E-1     1.311999653498622E-3
1.200000000000000E-1     1.491353336385292E-3
1.300000000000000E-1     1.650284014849845E-3
1.400000000000000E-1     1.810296887640633E-3
1.500000000000000E-1     1.968110689358475E-3
1.600000000000000E-1     2.123332809683463E-3
1.700000000000000E-1     2.255845923850885E-3
1.800000000000000E-1     2.415066242085578E-3
1.900000000000000E-1     2.599509707221098E-3
2.000000000000000E-1     2.784527377066713E-3
2.100000000000000E-1     2.968330392645188E-3
2.200000000000000E-1     3.141611957407324E-3
2.300000000000000E-1     3.303197121594459E-3
2.400000000000000E-1     3.456252024449260E-3
2.500000000000000E-1     3.603268569352705E-3
2.600000000000000E-1     3.745873201331718E-3
2.700000000000000E-1     3.884940419083241E-3
2.800000000000000E-1     4.021011516989468E-3
2.900000000000000E-1     4.154387576103042E-3
3.000000000000000E-1     4.285331118695258E-3
3.100000000000000E-1     4.414028047560824E-3
3.200000000000000E-1     4.540627582226287E-3
3.300000000000000E-1     4.665278312529071E-3
3.400000000000000E-1     4.788220380222446E-3
3.500000000000000E-1     4.909653526782752E-3
3.600000000000000E-1     5.029730351150199E-3
3.700000000000000E-1     5.148640306897347E-3
3.800000000000000E-1     5.266570131738353E-3
3.900000000000000E-1     5.383683491264736E-3
4.000000000000000E-1     5.500123030811674E-3
4.100000000000000E-1     5.615970117889724E-3
4.200000000000000E-1     5.731309955628565E-3
4.300000000000000E-1     5.846253872688573E-3
4.400000000000000E-1     5.960890091145115E-3
4.500000000000000E-1     6.075285178490063E-3
4.600000000000000E-1     6.189477007680518E-3
4.700000000000000E-1     6.303497656780123E-3
4.800000000000000E-1     6.417364878218883E-3
4.900000000000000E-1     6.531068721138324E-3
5.000000000000000E-1     6.644602711912325E-3
5.100000000000000E-1     6.757961739982497E-3
5.200000000000000E-1     6.871157338126569E-3
5.300000000000000E-1     6.984202461677555E-3
5.400000000000000E-1     7.097114165890266E-3
5.500000000000000E-1     7.209913828742591E-3
5.600000000000000E-1     7.322621413316183E-3
5.700000000000001E-1     7.435250701658787E-3
5.800000000000000E-1     7.547811581031732E-3
5.900000000000000E-1     7.660297595185267E-3
6.000000000000000E-1     7.772685162740829E-3
6.100000000000000E-1     7.884947235979475E-3
6.200000000000000E-1     7.997061559454873E-3
6.300000000000000E-1     8.109010045394060E-3
6.400000000000000E-1     8.220780026423121E-3
6.500000000000000E-1     8.332369617012910E-3
6.600000000000000E-1     8.443788036564282E-3
6.700000000000000E-1     8.555048122553952E-3
6.800000000000000E-1     8.666166218474002E-3
6.900000000000001E-1     8.777153450804792E-3
7.000000000000001E-1     8.887999610010288E-3
7.100000000000000E-1     8.998625123143370E-3
7.200000000000000E-1     9.108621708913514E-3


==> figure_code/FEA/torsion/4A_L.txt <==
7.200000000000000E-1     9.108621708913514E-3


==> figure_code/FEA/torsion/4B.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     1.018967610609112E-4
2.000000000000000E-2     2.039310181881406E-4
3.000000000000000E-2     3.062720762192507E-4
4.000000000000000E-2     4.092000077399201E-4
5.000000000000000E-2     5.134775008913396E-4
6.000000000000000E-2     6.256415459553806E-4
6.250000000000000E-2     6.694341674009017E-4


==> figure_code/FEA/torsion/4B_L.txt <==
6.250000000000000E-2     6.694341674009017E-4


==> figure_code/FEA/torsion/5A.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.939135605955261E-5
2.000000000000000E-2     1.988283278480257E-4
3.000000000000000E-2     2.983578687642159E-4
4.000000000000000E-2     3.980299761724370E-4
5.000000000000000E-2     4.979008526238018E-4
6.000000000000000E-2     5.980436931263064E-4
7.000000000000000E-2     6.986623300386622E-4
8.000000000000000E-2     8.000082754723960E-4
9.000000000000000E-2     9.010056409173044E-4
1.000000000000000E-1     1.070601806963352E-3
1.100000000000000E-1     1.311582478349285E-3
1.200000000000000E-1     1.491888772059737E-3
1.300000000000000E-1     1.652212442551608E-3
1.400000000000000E-1     1.812788737682361E-3
1.500000000000000E-1     1.970938576023475E-3
1.600000000000000E-1     2.126756233929305E-3
1.700000000000000E-1     2.256255942934884E-3
1.800000000000000E-1     2.414119013372264E-3
1.900000000000000E-1     2.600249247706804E-3
2.000000000000000E-1     2.788425601082054E-3
2.100000000000000E-1     2.977843395927642E-3
2.200000000000000E-1     3.154192295332333E-3
2.300000000000000E-1     3.317370561225469E-3
2.400000000000000E-1     3.471932290464143E-3
2.500000000000000E-1     3.619794200005909E-3
2.600000000000000E-1     3.761573250716250E-3
2.700000000000000E-1     3.897297040226926E-3
2.800000000000000E-1     4.031604748683952E-3
2.900000000000000E-1     4.164068165841853E-3
3.000000000000000E-1     4.294344078084777E-3
3.100000000000000E-1     4.422452843519168E-3
3.200000000000000E-1     4.548495231604067E-3
3.300000000000000E-1     4.672616044575056E-3
3.400000000000000E-1     4.795075137068590E-3
3.500000000000000E-1     4.916075956701584E-3
3.600000000000000E-1     5.035772179275226E-3
3.700000000000000E-1     5.154353042142951E-3
3.800000000000000E-1     5.272004464200473E-3
3.900000000000000E-1     5.388902766419394E-3
4.000000000000000E-1     5.505169973183112E-3
4.100000000000000E-1     5.620890891700887E-3
4.200000000000000E-1     5.736156364819082E-3
4.300000000000000E-1     5.851064213271390E-3
4.400000000000000E-1     5.965695188256874E-3
4.500000000000000E-1     6.080095313328448E-3
4.600000000000000E-1     6.194302153350473E-3
4.700000000000000E-1     6.308342132727845E-3
4.800000000000000E-1     6.422216591023345E-3
4.900000000000000E-1     6.535915982642364E-3
5.000000000000000E-1     6.649429434654314E-3
5.100000000000000E-1     6.762754516607981E-3
5.200000000000000E-1     6.875900828153954E-3
5.300000000000000E-1     6.988884384541910E-3
5.400000000000000E-1     7.101725744713917E-3
5.500000000000000E-1     7.214451301193135E-3
5.600000000000000E-1     7.327085525745493E-3
5.700000000000001E-1     7.439648379228472E-3
5.800000000000000E-1     7.552156197832454E-3
5.900000000000000E-1     7.664610491127771E-3
6.000000000000000E-1     7.776999683729646E-3
6.100000000000000E-1     7.889307271550301E-3
6.200000000000000E-1     8.001518688859840E-3
6.300000000000000E-1     8.113620738413376E-3
6.400000000000000E-1     8.225602520787401E-3
6.500000000000000E-1     8.337460894820946E-3
6.600000000000000E-1     8.449194278807302E-3
6.700000000000000E-1     8.560798736604602E-3
6.800000000000000E-1     8.672277850737351E-3
6.900000000000001E-1     8.783641451268833E-3
7.000000000000001E-1     8.894900666035658E-3
7.100000000000000E-1     9.006064573926359E-3
7.200000000000000E-1     9.117137838494440E-3
7.300000000000000E-1     9.228121369551198E-3
7.400000000000000E-1     9.339009031669138E-3
7.500000000000000E-1     9.449777147285540E-3
7.600000000000000E-1     9.560322578675307E-3
7.662499999999999E-1     9.629631395759479E-3


==> figure_code/FEA/torsion/5A_L.txt <==
7.662499999999999E-1     9.629631395759479E-3


==> figure_code/FEA/torsion/5B.txt <==
0.000000000000000E0      0.000000000000000E0
1.000000000000000E-2     9.890509092320640E-5
2.000000000000000E-2     1.978577049534754E-4
3.000000000000000E-2     2.969063094415832E-4
4.000000000000000E-2     3.961012661585166E-4
5.000000000000000E-2     4.954958613329048E-4
6.000000000000000E-2     5.951480861786272E-4
7.000000000000000E-2     6.951361923882036E-4
8.000000000000000E-2     7.957396941124810E-4
9.000000000000000E-2     8.963168365913538E-4
1.000000000000000E-1     1.035302653071566E-3
1.050000000000000E-1     1.314373827797715E-3


==> figure_code/FEA/torsion/5B_L.txt <==
1.050000000000000E-1     1.314373827797715E-3


==> figure_code/hyperparam/MSE_mono_2HL.txt <==
1	-2.4	-2.38
2	-3.55	-3.01
3	-4.24	-3.17
4	-4.13	-2.75
5	-4.36	-3.53
6	-3.98	-3.24

==> figure_code/hyperparam/MSE_unr_1HL.txt <==
1	-2.23	-1.92
2	-3.41	-2
3	-3.74	-3.42
4	-3.75	-3.19
5	-4.25	-3.41
6	-3.79	-3.21

==> figure_code/hyperparam/MSE_unr_2HL.txt <==
1	-2.7	-2.04
2	-3.6	-2.35
3	-4.46	-3.13
4	-3.96	-3.09
5	-4.33	-3.85
6	-4.49	-3.85

==> figure_code/hyperparam/params_mono_2HL.txt <==
1	3.906890596
2	5.321928095
3	6.807354922
4	7.857980995
5	9.074141463
6	10.38478375

==> figure_code/hyperparam/params_unr_1HL.txt <==
1	3.321928095	3.321928095
2	4.321928095	4.321928095
3	5.321928095	5.321928095
4	6.321928095	6.321928095
5	7.321928095	7.321928095
6	8.321928095	8.321928095

==> figure_code/hyperparam/params_unr_2HL.txt <==
1	4	4
2	5.321928095	5.321928095
3	6.807354922	6.807354922
4	8.459431619	8.459431619
5	10.24792751	10.24792751
6	12.12928302	12.12928302

==> figure_code/stability_study/ellip_loss_I.txt <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0

==> figure_code/stability_study/ellip_loss_I_F.txt <==
0	0	14.2	94.89	26.85	0	56.82	88.21	16.62	0	87.36	46.02	0	42.61	27.13	30.97
0.25	0	0	75.28	14.49	0	54.4	64.49	14.49	0	48.58	37.36	0	54.26	23.86	0
0.5	0	1.56	41.19	15.48	4.12	54.97	41.19	66.62	0	27.13	58.52	25.14	54.69	46.73	22.59
0.75	25.43	63.64	20.74	14.35	39.63	74.86	47.44	66.34	23.72	30.97	62.78	43.47	48.3	53.84	35.8
1	34.52	58.81	37.36	66.62	26.99	71.45	76.42	51.14	42.05	58.38	52.27	60.8	73.15	38.35	13.92

==> figure_code/stability_study/ellip_loss_I_F_4_0.txt <==
0	0	0	94.64	0	0	25.29	85.06	0	0	85.44	19.92	0	5.75	3.45	1.53
0.25	0	0	71.65	0	0	24.14	50.96	1.53	0	33.72	6.51	0	23.37	3.07	0
0.5	0	0	25.29	0	0	24.14	6.13	46.36	0	0	31.42	3.07	22.99	22.99	0
0.75	0	35.25	0	0	0	57.47	9.58	37.16	9.2	0	35.63	6.51	6.9	26.05	1.15
1	0	23.75	0	37.55	0	45.21	49.81	8.81	6.9	12.26	11.49	29.89	47.51	0	0
